Quadrature Control-Bounded ADCs

In this paper, the design flexibility of the control-bounded analog-to-digital converter principle is demonstrated by considering band-pass analog-to-digital conversion. We show how a low-pass control-bounded analog-to-digital converter can be translated into a band-pass version where the guaranteed stability, converter bandwidth, and signal-to-noise ratio are preserved while the center frequency for conversion can be positioned freely. The proposed converter is validated with behavioral simulations for a variety of filter orders, notch-filter frequencies, and oversampling ratios. Finally, robustness against component variations is demonstrated by Monte Carlo simulations.

==> figures/kappa_scaling_1.csv <==
fbfs,k,k_1,k_2,k_log,k_1_log,k_2_log
0.00010000,1.00000002,0.99999995,0.00031416,0.00000002,-0.00000005,-8.06561050
0.00310290,1.00001584,0.99995249,0.00974790,0.00001584,-0.00004751,-4.63070314
0.00610581,1.00006133,0.99981603,0.01918078,0.00006133,-0.00018398,-3.95384663
0.00910871,1.00013649,0.99959059,0.02861195,0.00013648,-0.00040949,-3.55393092
0.01211161,1.00024134,0.99927620,0.03804057,0.00024131,-0.00072407,-3.26910207
0.01511451,1.00037588,0.99887286,0.04746581,0.00037581,-0.00112777,-3.04774570
0.01811742,1.00054014,0.99838063,0.05688682,0.00053999,-0.00162068,-2.86669162
0.02112032,1.00073413,0.99779955,0.06630277,0.00073386,-0.00220287,-2.71352363
0.02412322,1.00095788,0.99712967,0.07571282,0.00095742,-0.00287446,-2.58080782
0.02712613,1.00121141,0.99637104,0.08511613,0.00121068,-0.00363556,-2.46373875
0.03012903,1.00149476,0.99552374,0.09451186,0.00149365,-0.00448631,-2.35902992
0.03313193,1.00180797,0.99458783,0.10389919,0.00180634,-0.00542687,-2.26433420
0.03613483,1.00215107,0.99356342,0.11327726,0.00214876,-0.00645739,-2.17791680
0.03913774,1.00252410,0.99245057,0.12264526,0.00252092,-0.00757807,-2.09845915
0.04214064,1.00292711,0.99124940,0.13200234,0.00292284,-0.00878911,-2.02493562
0.04514354,1.00336016,0.98996002,0.14134767,0.00335453,-0.01009072,-1.95653265
0.04814645,1.00382329,0.98858253,0.15068043,0.00381600,-0.01148315,-1.89259406
0.05114935,1.00431657,0.98711705,0.15999977,0.00430728,-0.01296665,-1.83258290
0.05415225,1.00484005,0.98556373,0.16930487,0.00482838,-0.01454149,-1.77605420
0.05715516,1.00539381,0.98392269,0.17859491,0.00537931,-0.01620795,-1.72263512
0.06015806,1.00597790,0.98219408,0.18786905,0.00596011,-0.01796635,-1.67201010
0.06316096,1.00659242,0.98037807,0.19712647,0.00657078,-0.01981700,-1.62390977
0.06616386,1.00723742,0.97847480,0.20636635,0.00721136,-0.02176025,-1.57810230
0.06916677,1.00791300,0.97648445,0.21558786,0.00788186,-0.02379646,-1.53438675
0.07216967,1.00861924,0.97440719,0.22479018,0.00858230,-0.02592600,-1.49258783
0.07517257,1.00935622,0.97224321,0.23397250,0.00931273,-0.02814929,-1.45255168
0.07817548,1.01012405,0.96999271,0.24313400,0.01007315,-0.03046672,-1.41414256
0.08117838,1.01092282,0.96765588,0.25227386,0.01086360,-0.03287875,-1.37724006
0.08418128,1.01175263,0.96523293,0.26139126,0.01168410,-0.03538583,-1.34173691
0.08718418,1.01261358,0.96272408,0.27048540,0.01253469,-0.03798843,-1.30753715
0.09018709,1.01350579,0.96012954,0.27955547,0.01341540,-0.04068706,-1.27455454
0.09318999,1.01442937,0.95744956,0.28860066,0.01432626,-0.04348224,-1.24271134
0.09619289,1.01538444,0.95468436,0.29762017,0.01526730,-0.04637450,-1.21193722
0.09919580,1.01637112,0.95183421,0.30661318,0.01623855,-0.04936441,-1.18216831
0.10219870,1.01738953,0.94889934,0.31557891,0.01724006,-0.05245256,-1.15334651
0.10520160,1.01843981,0.94588002,0.32451656,0.01827185,-0.05563955,-1.12541872
0.10820450,1.01952209,0.94277651,0.33342532,0.01933397,-0.05892602,-1.09833637
0.11120741,1.02063651,0.93958911,0.34230441,0.02042646,-0.06231262,-1.07205486
0.11421031,1.02178321,0.93631808,0.35115303,0.02154935,-0.06580003,-1.04653317
0.11721321,1.02296235,0.93296372,0.35997040,0.02270268,-0.06938896,-1.02173346
0.12021612,1.02417407,0.92952633,0.36875574,0.02388651,-0.07308014,-0.99762081
0.12321902,1.02541854,0.92600622,0.37750826,0.02510086,-0.07687433,-0.97416284
0.12622192,1.02669591,0.92240369,0.38622718,0.02634580,-0.08077231,-0.95132955
0.12922482,1.02800636,0.91871907,0.39491172,0.02762135,-0.08477489,-0.92909303
0.13222773,1.02935004,0.91495269,0.40356112,0.02892758,-0.08888292,-0.90742732
0.13523063,1.03072715,0.91110488,0.41217461,0.03026452,-0.09309727,-0.88630822
0.13823353,1.03213785,0.90717598,0.42075141,0.03163224,-0.09741883,-0.86571310
0.14123644,1.03358234,0.90316634,0.42929076,0.03303077,-0.10184853,-0.84562082
0.14423934,1.03506081,0.89907633,0.43779191,0.03446017,-0.10638735,-0.82601157
0.14724224,1.03657344,0.89490630,0.44625410,0.03592050,-0.11103626,-0.80686676
0.15024515,1.03812045,0.89065662,0.45467657,0.03741182,-0.11579631,-0.78816895
0.15324805,1.03970203,0.88632768,0.46305858,0.03893416,-0.12066856,-0.76990172
0.15625095,1.04131840,0.88191986,0.47139937,0.04048760,-0.12565409,-0.75204962
0.15925385,1.04296977,0.87743354,0.47969821,0.04207220,-0.13075406,-0.73459810
0.16225676,1.04465637,0.87286914,0.48795436,0.04368800,-0.13596963,-0.71753340
0.16525966,1.04637842,0.86822706,0.49616709,0.04533508,-0.14130201,-0.70084254
0.16826256,1.04813616,0.86350770,0.50433565,0.04701350,-0.14675246,-0.68451326
0.17126547,1.04992981,0.85871150,0.51245933,0.04872332,-0.15232227,-0.66853393
0.17426837,1.05175963,0.85383887,0.52053740,0.05046460,-0.15801278,-0.65289353
0.17727127,1.05362586,0.84889025,0.52856915,0.05223742,-0.16382537,-0.63758164
0.18027417,1.05552876,0.84386608,0.53655385,0.05404183,-0.16976147,-0.62258834
0.18327708,1.05746858,0.83876681,0.54449080,0.05587792,-0.17582255,-0.60790422
0.18627998,1.05944560,0.83359289,0.55237930,0.05774575,-0.18201013,-0.59352033
0.18928288,1.06146008,0.82834479,0.56021863,0.05964540,-0.18832580,-0.57942816
0.19228579,1.06351231,0.82302296,0.56800811,0.06157693,-0.19477118,-0.56561959
0.19528869,1.06560256,0.81762788,0.57574703,0.06354042,-0.20134795,-0.55208690
0.19829159,1.06773113,0.81216004,0.58343471,0.06553596,-0.20805786,-0.53882272
0.20129449,1.06989832,0.80661992,0.59107047,0.06756362,-0.21490270,-0.52582003
0.20429740,1.07210443,0.80100801,0.59865363,0.06962347,-0.22188433,-0.51307210
0.20730030,1.07434976,0.79532481,0.60618350,0.07171560,-0.22900468,-0.50057253
0.21030320,1.07663464,0.78957083,0.61365943,0.07384010,-0.23626573,-0.48831518
0.21330611,1.07895938,0.78374659,0.62108074,0.07599704,-0.24366954,-0.47629418
0.21630901,1.08132433,0.77785258,0.62844678,0.07818652,-0.25121825,-0.46450393
0.21931191,1.08372981,0.77188936,0.63575689,0.08040862,-0.25891406,-0.45293904
0.22231481,1.08617617,0.76585743,0.64301042,0.08266343,-0.26675925,-0.44159436
0.22531772,1.08866376,0.75975735,0.65020672,0.08495103,-0.27475618,-0.43046494
0.22832062,1.09119294,0.75358965,0.65734515,0.08727154,-0.28290730,-0.41954606
0.23132352,1.09376407,0.74735488,0.66442508,0.08962503,-0.29121514,-0.40883315
0.23432643,1.09637754,0.74105360,0.67144588,0.09201160,-0.29968233,-0.39832186
0.23732933,1.09903371,0.73468636,0.67840692,0.09443135,-0.30831159,-0.38800799
0.24033223,1.10173299,0.72825374,0.68530759,0.09688439,-0.31710574,-0.37788751
0.24333514,1.10447576,0.72175631,0.69214726,0.09937080,-0.32606772,-0.36795654
0.24633804,1.10726244,0.71519464,0.69892533,0.10189070,-0.33520055,-0.35821136
0.24934094,1.11009343,0.70856933,0.70564121,0.10444419,-0.34450738,-0.34864838
0.25234384,1.11296916,0.70188095,0.71229428,0.10703137,-0.35399148,-0.33926414
0.25534675,1.11589007,0.69513010,0.71888396,0.10965235,-0.36365625,-0.33005533
0.25834965,1.11885657,0.68831739,0.72540965,0.11230725,-0.37350522,-0.32101874
0.26135255,1.12186914,0.68144342,0.73187079,0.11499617,-0.38354205,-0.31215129
0.26435546,1.12492822,0.67450881,0.73826680,0.11771923,-0.39377054,-0.30345000
0.26735836,1.12803428,0.66751416,0.74459710,0.12047654,-0.40419467,-0.29491201
0.27036126,1.13118780,0.66046011,0.75086113,0.12326823,-0.41481855,-0.28653455
0.27336416,1.13438926,0.65334728,0.75705834,0.12609441,-0.42564647,-0.27831496
0.27636707,1.13763915,0.64617630,0.76318817,0.12895520,-0.43668290,-0.27025066
0.27936997,1.14093799,0.63894782,0.76925008,0.13185073,-0.44793249,-0.26233916
0.28237287,1.14428629,0.63166246,0.77524353,0.13478111,-0.45940010,-0.25457807
0.28537578,1.14768457,0.62432090,0.78116798,0.13774649,-0.47109079,-0.24696506
0.28837868,1.15113337,0.61692376,0.78702291,0.14074699,-0.48300982,-0.23949791
0.29138158,1.15463323,0.60947173,0.79280780,0.14378275,-0.49516272,-0.23217445
0.29438448,1.15818472,0.60196545,0.79852213,0.14685388,-0.50755523,-0.22499259
0.29738739,1.16178840,0.59440560,0.80416540,0.14996055,-0.52019336,-0.21795032
0.30039029,1.16544486,0.58679285,0.80973709,0.15310287,-0.53308342,-0.21104567
0.30339319,1.16915468,0.57912787,0.81523672,0.15628099,-0.54623197,-0.20427676
0.30639610,1.17291847,0.57141136,0.82066379,0.15949507,-0.55964591,-0.19764176
0.30939900,1.17673685,0.56364399,0.82601783,0.16274523,-0.57333246,-0.19113892
0.31240190,1.18061044,0.55582645,0.83129835,0.16603163,-0.58729917,-0.18476652
0.31540480,1.18453989,0.54795945,0.83650490,0.16935442,-0.60155399,-0.17852291
0.31840771,1.18852585,0.54004368,0.84163699,0.17271376,-0.61610525,-0.17240649
0.32141061,1.19256898,0.53207985,0.84669418,0.17610979,-0.63096170,-0.16641571
0.32441351,1.19666997,0.52406867,0.85167601,0.17954268,-0.64613256,-0.16054909
0.32741642,1.20082951,0.51601084,0.85658205,0.18301258,-0.66162750,-0.15480517
0.33041932,1.20504832,0.50790709,0.86141186,0.18651966,-0.67745674,-0.14918254
0.33342222,1.20932710,0.49975814,0.86616500,0.19006409,-0.69363102,-0.14367986
0.33642513,1.21366661,0.49156471,0.87084105,0.19364603,-0.71016169,-0.13829581
0.33942803,1.21806758,0.48332753,0.87543960,0.19726565,-0.72706073,-0.13302912
0.34243093,1.22253080,0.47504734,0.87996024,0.20092314,-0.74434081,-0.12787855
0.34543383,1.22705704,0.46672487,0.88440256,0.20461865,-0.76201534,-0.12284293
0.34843674,1.23164711,0.45836086,0.88876618,0.20835238,-0.78009850,-0.11792109
0.35143964,1.23630181,0.44995606,0.89305069,0.21212451,-0.79860534,-0.11311193
0.35444254,1.24102198,0.44151121,0.89725573,0.21593522,-0.81755186,-0.10841436
0.35744545,1.24580848,0.43302707,0.90138091,0.21978470,-0.83695503,-0.10382734
0.36044835,1.25066216,0.42450440,0.90542588,0.22367314,-0.85683292,-0.09934986
0.36345125,1.25558392,0.41594394,0.90939026,0.22760074,-0.87720479,-0.09498095
0.36645415,1.26057465,0.40734646,0.91327371,0.23156769,-0.89809120,-0.09071966
0.36945706,1.26563528,0.39871273,0.91707587,0.23557419,-0.91951409,-0.08656507
0.37245996,1.27076674,0.39004352,0.92079642,0.23962045,-0.94149696,-0.08251631
0.37546286,1.27597001,0.38133959,0.92443503,0.24370668,-0.96406499,-0.07857251
0.37846577,1.28124606,0.37260173,0.92799135,0.24783309,-0.98724519,-0.07473286
0.38146867,1.28659590,0.36383070,0.93146509,0.25199989,-1.01106663,-0.07099656
0.38447157,1.29202053,0.35502729,0.93485594,0.25620730,-1.03556061,-0.06736284
0.38747447,1.29752102,0.34619229,0.93816358,0.26045554,-1.06076091,-0.06383096
0.39047738,1.30309842,0.33732648,0.94138772,0.26474483,-1.08670404,-0.06040019
0.39348028,1.30875383,0.32843064,0.94452809,0.26907541,-1.11342960,-0.05706985
0.39648318,1.31448836,0.31950558,0.94758439,0.27344751,-1.14098054,-0.05383928
0.39948609,1.32030314,0.31055208,0.95055637,0.27786136,-1.16940366,-0.05070782
0.40248899,1.32619933,0.30157094,0.95344374,0.28231721,-1.19874999,-0.04767486
0.40549189,1.33217812,0.29256296,0.95624626,0.28681529,-1.22907537,-0.04473980
0.40849479,1.33824072,0.28352895,0.95896368,0.29135586,-1.26044104,-0.04190208
0.41149770,1.34438837,0.27446970,0.96159575,0.29593917,-1.29291440,-0.03916114
0.41450060,1.35062234,0.26538603,0.96414224,0.30056548,-1.32656980,-0.03651644
0.41750350,1.35694390,0.25627873,0.96660292,0.30523504,-1.36148962,-0.03396750
0.42050641,1.36335439,0.24714863,0.96897758,0.30994812,-1.39776537,-0.03151380
0.42350931,1.36985515,0.23799653,0.97126600,0.31470500,-1.43549917,-0.02915490
0.42651221,1.37644756,0.22882326,0.97346798,0.31950595,-1.47480538,-0.02689034
0.42951512,1.38313303,0.21962961,0.97558333,0.32435124,-1.51581273,-0.02471970
0.43251802,1.38991301,0.21041642,0.97761185,0.32924116,-1.55866675,-0.02264257
0.43552092,1.39678896,0.20118451,0.97955336,0.33417600,-1.60353285,-0.02065856
0.43852382,1.40376239,0.19193468,0.98140770,0.33915606,-1.65060015,-0.01876731
0.44152673,1.41083485,0.18266778,0.98317470,0.34418162,-1.70008618,-0.01696846
0.44452963,1.41800790,0.17338462,0.98485419,0.34925300,-1.75224292,-0.01526168
0.44753253,1.42528316,0.16408603,0.98644603,0.35437050,-1.80736442,-0.01364666
0.45053544,1.43266227,0.15477283,0.98795008,0.35953444,-1.86579682,-0.01212310
0.45353834,1.44014693,0.14544587,0.98936621,0.36474514,-1.92795132,-0.01069073
0.45654124,1.44773885,0.13610595,0.99069429,0.37000293,-1.99432164,-0.00934928
0.45954414,1.45543980,0.12675393,0.99193419,0.37530813,-2.06550767,-0.00809851
0.46254705,1.46325159,0.11739062,0.99308582,0.38066108,-2.14224829,-0.00693820
0.46554995,1.47117606,0.10801686,0.99414906,0.38606212,-2.22546792,-0.00586812
0.46855285,1.47921511,0.09863350,0.99512383,0.39151161,-2.31634437,-0.00488810
0.47155576,1.48737066,0.08924135,0.99601003,0.39700990,-2.41641079,-0.00399795
0.47455866,1.49564471,0.07984126,0.99680759,0.40255736,-2.52771486,-0.00319752
0.47756156,1.50403927,0.07043407,0.99751644,0.40815434,-2.65307824,-0.00248665
0.48056446,1.51255643,0.06102060,0.99813651,0.41380122,-2.79654371,-0.00186523
0.48356737,1.52119831,0.05160171,0.99866774,0.41949839,-2.96420046,-0.00133314
0.48657027,1.52996710,0.04217822,0.99911010,0.42524623,-3.16585120,-0.00089029
0.48957317,1.53886502,0.03275098,0.99946354,0.43104514,-3.41882225,-0.00053660
0.49257608,1.54789436,0.02332083,0.99972803,0.43689553,-3.75840831,-0.00027200
0.49557898,1.55705746,0.01388860,0.99990355,0.44279780,-4.27668687,-0.00009646
0.49858188,1.56635672,0.00445513,0.99999008,0.44875236,-5.41369798,-0.00000992
0.50158478,1.57579461,-0.00497873,0.99998761,0.45475966,-5.30258091,-0.00001239
0.50458769,1.58537363,-0.01441215,0.99989614,0.46082011,-4.23968389,-0.00010387
0.50759059,1.59509638,-0.02384428,0.99971568,0.46693416,-3.73621077,-0.00028436
0.51059349,1.60496551,-0.03327430,0.99944626,0.47310226,-3.40297001,-0.00055390
0.51359640,1.61498372,-0.04270135,0.99908788,0.47932488,-3.15352471,-0.00091253
0.51659930,1.62515382,-0.05212460,0.99864059,0.48560247,-2.95411819,-0.00136034
0.51960220,1.63547864,-0.06154322,0.99810442,0.49193551,-2.78801562,-0.00189738
0.52260511,1.64596113,-0.07095635,0.99747942,0.49832449,-2.64569031,-0.00252376
0.52560801,1.65660430,-0.08036318,0.99676565,0.50476990,-2.52119921,-0.00323959
0.52861091,1.66741121,-0.08976285,0.99596317,0.51127225,-2.41058413,-0.00404500
0.53161381,1.67838505,-0.09915453,0.99507205,0.51783205,-2.31107576,-0.00494013
0.53461672,1.68952907,-0.10853738,0.99409237,0.52444983,-2.22066062,-0.00592515
0.53761962,1.70084658,-0.11791058,0.99302422,0.53112612,-2.13782873,-0.00700023
0.54062252,1.71234104,-0.12727328,0.99186769,0.53786146,-2.06141867,-0.00816556
0.54362543,1.72401594,-0.13662466,0.99062289,0.54465642,-1.99051783,-0.00942136
0.54662833,1.73587490,-0.14596388,0.98928992,0.55151155,-1.92439611,-0.01076785
0.54963123,1.74792163,-0.15529010,0.98786891,0.55842744,-1.86246028,-0.01220527
0.55263413,1.76015995,-0.16460251,0.98635998,0.56540469,-1.80422175,-0.01373390
0.55563704,1.77259377,-0.17390026,0.98476327,0.57244388,-1.74927334,-0.01535400
0.55863994,1.78522711,-0.18318254,0.98307892,0.57954564,-1.69727211,-0.01706588
0.56164284,1.79806411,-0.19244852,0.98130707,0.58671059,-1.64792658,-0.01886985
0.56464575,1.81110904,-0.20169737,0.97944789,0.59393939,-1.60098687,-0.02076624
0.56764865,1.82436625,-0.21092827,0.97750154,0.60123267,-1.55623716,-0.02275541
0.57065155,1.83784025,-0.22014040,0.97546820,0.60859111,-1.51348977,-0.02483772
0.57365445,1.85153567,-0.22933293,0.97334804,0.61601539,-1.47258048,-0.02701356
0.57665736,1.86545727,-0.23850506,0.97114126,0.62350621,-1.43336477,-0.02928335
0.57966026,1.87960995,-0.24765595,0.96884804,0.63106428,-1.39571478,-0.03164750
0.58266316,1.89399874,-0.25678481,0.96646860,0.63869033,-1.35951686,-0.03410647
0.58566607,1.90862884,-0.26589082,0.96400315,0.64638510,-1.32466952,-0.03666072
0.58866897,1.92350559,-0.27497316,0.96145190,0.65414935,-1.29108180,-0.03931074
0.59167187,1.93863449,-0.28403102,0.95881509,0.66198386,-1.25867181,-0.04205704
0.59467477,1.95402122,-0.29306361,0.95609294,0.66988941,-1.22736558,-0.04490015
0.59767768,1.96967162,-0.30207012,0.95328571,0.67786684,-1.19709610,-0.04784062
0.60068058,1.98559169,-0.31104975,0.95039363,0.68591695,-1.16780242,-0.05087903
0.60368348,2.00178765,-0.32000169,0.94741697,0.69404061,-1.13942901,-0.05401597
0.60668639,2.01826589,-0.32892515,0.94435599,0.70223867,-1.11192506,-0.05725207
0.60968929,2.03503301,-0.33781934,0.94121097,0.71051204,-1.08524402,-0.06058797
0.61269219,2.05209579,-0.34668346,0.93798218,0.71886161,-1.05934312,-0.06402432
0.61569510,2.06946127,-0.35551673,0.93466992,0.72728832,-1.03418296,-0.06756184
0.61869800,2.08713667,-0.36431836,0.93127447,0.73579311,-1.00972717,-0.07120124
0.62170090,2.10512947,-0.37308757,0.92779613,0.74437697,-0.98594212,-0.07494325
0.62470380,2.12344738,-0.38182357,0.92423523,0.75304089,-0.96279663,-0.07878866
0.62770671,2.14209837,-0.39052559,0.92059207,0.76178590,-0.94026178,-0.08273826
0.63070961,2.16109066,-0.39919286,0.91686698,0.77061303,-0.91831063,-0.08679287
0.63371251,2.18043276,-0.40782459,0.91306029,0.77952337,-0.89691811,-0.09095336
0.63671542,2.20013343,-0.41642004,0.90917235,0.78851801,-0.87606083,-0.09522060
0.63971832,2.22020176,-0.42497842,0.90520348,0.79759808,-0.85571689,-0.09959552
0.64272122,2.24064714,-0.43349898,0.90115406,0.80676473,-0.83586584,-0.10407905
0.64572412,2.26147927,-0.44198096,0.89702443,0.81601914,-0.81648849,-0.10867218
0.64872703,2.28270819,-0.45042360,0.89281498,0.82536254,-0.79756681,-0.11337591
0.65172993,2.30434430,-0.45882616,0.88852606,0.83479617,-0.77908389,-0.11819130
0.65473283,2.32639834,-0.46718788,0.88415807,0.84432129,-0.76102379,-0.12311942
0.65773574,2.34888145,-0.47550802,0.87971139,0.85393924,-0.74337153,-0.12816140
0.66073864,2.37180517,-0.48378585,0.87518641,0.86365134,-0.72611294,-0.13331837
0.66374154,2.39518143,-0.49202062,0.87058355,0.87345898,-0.70923466,-0.13859155
0.66674444,2.41902263,-0.50021159,0.86590320,0.88336359,-0.69272408,-0.14398215
0.66974735,2.44334159,-0.50835806,0.86114580,0.89336661,-0.67656924,-0.14949145
0.67275025,2.46815163,-0.51645928,0.85631175,0.90346954,-0.66075884,-0.15512077
0.67575315,2.49346654,-0.52451453,0.85140149,0.91367393,-0.64528214,-0.16087147
0.67875606,2.51930066,-0.53252311,0.84641547,0.92398135,-0.63012899,-0.16674495
0.68175896,2.54566884,-0.54048429,0.84135411,0.93439342,-0.61528971,-0.17274265
0.68476186,2.57258654,-0.54839737,0.83621787,0.94491183,-0.60075513,-0.17886609
0.68776476,2.60006978,-0.55626164,0.83100721,0.95553828,-0.58651651,-0.18511681
0.69076767,2.62813522,-0.56407641,0.82572259,0.96627455,-0.57256556,-0.19149640
0.69377057,2.65680018,-0.57184098,0.82036449,0.97712246,-0.55889434,-0.19800654
0.69677347,2.68608268,-0.57955465,0.81493338,0.98808388,-0.54549531,-0.20464892
0.69977638,2.71600144,-0.58721675,0.80942973,0.99916074,-0.53236129,-0.21142531
0.70277928,2.74657596,-0.59482658,0.80385405,1.01035503,-0.51948538,-0.21833755
0.70578218,2.77782653,-0.60238347,0.79820683,1.02166880,-0.50686104,-0.22538752
0.70878509,2.80977428,-0.60988676,0.79248858,1.03310415,-0.49448198,-0.23257719
0.71178799,2.84244124,-0.61733576,0.78669979,1.04466327,-0.48234221,-0.23990857
0.71479089,2.87585035,-0.62472983,0.78084098,1.05634840,-0.47043600,-0.24738376
0.71779379,2.91002554,-0.63206829,0.77491269,1.06816186,-0.45875783,-0.25500492
0.72079670,2.94499178,-0.63935051,0.76891542,1.08010603,-0.44730245,-0.26277430
0.72379960,2.98077513,-0.64657582,0.76284973,1.09218338,-0.43606481,-0.27069421
0.72680250,3.01740278,-0.65374359,0.75671615,1.10439646,-0.42504008,-0.27876707
0.72980541,3.05490316,-0.66085317,0.75051521,1.11674789,-0.41422360,-0.28699536
0.73280831,3.09330597,-0.66790394,0.74424749,1.12924041,-0.40361091,-0.29538165
0.73581121,3.13264226,-0.67489527,0.73791353,1.14187682,-0.39319775,-0.30392863
0.73881411,3.17294452,-0.68182654,0.73151389,1.15466003,-0.38298000,-0.31263907
0.74181702,3.21424676,-0.68869712,0.72504915,1.16759304,-0.37295370,-0.32151583
0.74481992,3.25658458,-0.69550641,0.71851989,1.18067897,-0.36311505,-0.33056189
0.74782282,3.29999531,-0.70225381,0.71192667,1.19392105,-0.35346039,-0.33978036
0.75082573,3.34451804,-0.70893870,0.70527010,1.20732260,-0.34398621,-0.34917443
0.75382863,3.39019382,-0.71556050,0.69855076,1.22088709,-0.33468912,-0.35874743
0.75683153,3.43706571,-0.72211862,0.69176925,1.23461812,-0.32556586,-0.36850283
0.75983443,3.48517892,-0.72861247,0.68492618,1.24851938,-0.31661328,-0.37844421
0.76283734,3.53458097,-0.73504147,0.67802215,1.26259475,-0.30782835,-0.38857533
0.76584024,3.58532182,-0.74140506,0.67105777,1.27684824,-0.29920816,-0.39890005
0.76884314,3.63745403,-0.74770267,0.66403368,1.29128400,-0.29074988,-0.40942242
0.77184605,3.69103295,-0.75393373,0.65695048,1.30590635,-0.28245081,-0.42014664
0.77484895,3.74611685,-0.76009769,0.64980882,1.32071980,-0.27430831,-0.43107708
0.77785185,3.80276720,-0.76619401,0.64260933,1.33572901,-0.26631987,-0.44221832
0.78085475,3.86104881,-0.77222213,0.63535264,1.35093886,-0.25848303,-0.45357509
0.78385766,3.92103013,-0.77818153,0.62803941,1.36635441,-0.25079545,-0.46515236
0.78686056,3.98278345,-0.78407168,0.62067029,1.38198093,-0.24325484,-0.47695527
0.78986346,4.04638521,-0.78989204,0.61324593,1.39782394,-0.23585900,-0.48898924
0.79286637,4.11191629,-0.79564210,0.60576699,1.41388917,-0.22860581,-0.50125987
0.79586927,4.17946234,-0.80132136,0.59823414,1.43018261,-0.22149322,-0.51377307
0.79887217,4.24911411,-0.80692929,0.59064805,1.44671052,-0.21451923,-0.52653496
0.80187508,4.32096789,-0.81246542,0.58300939,1.46347943,-0.20768193,-0.53955199
0.80487798,4.39512590,-0.81792923,0.57531884,1.48049618,-0.20097946,-0.55283088
0.80788088,4.47169673,-0.82332025,0.56757709,1.49776792,-0.19441002,-0.56637869
0.81088378,4.55079592,-0.82863800,0.55978483,1.51530214,-0.18797189,-0.58020279
0.81388669,4.63254643,-0.83388200,0.55194275,1.53310670,-0.18166337,-0.59431094
0.81688959,4.71707933,-0.83905179,0.54405155,1.55118982,-0.17548285,-0.60871127
0.81989249,4.80453442,-0.84414690,0.53611193,1.56956014,-0.16942874,-0.62341231
0.82289540,4.89506101,-0.84916689,0.52812460,1.58822674,-0.16349954,-0.63842304
0.82589830,4.98881870,-0.85411130,0.52009026,1.60719915,-0.15769376,-0.65375290
0.82890120,5.08597831,-0.85897970,0.51200964,1.62648740,-0.15200999,-0.66941183
0.83190410,5.18672289,-0.86377165,0.50388345,1.64610207,-0.14644684,-0.68541029
0.83490701,5.29124880,-0.86848673,0.49571241,1.66605429,-0.14100297,-0.70175933
0.83790991,5.39976697,-0.87312452,0.48749726,1.68635580,-0.13567710,-0.71847060
0.84091281,5.51250427,-0.87768459,0.47923872,1.70701902,-0.13046798,-0.73555643
0.84391572,5.62970504,-0.88216656,0.47093753,1.72805705,-0.12537440,-0.75302982
0.84691862,5.75163279,-0.88657001,0.46259443,1.74948378,-0.12039518,-0.77090456
0.84992152,5.87857216,-0.89089457,0.45421016,1.77131390,-0.11552919,-0.78919528
0.85292442,6.01083102,-0.89513983,0.44578547,1.79356301,-0.11077534,-0.80791746
0.85592733,6.14874294,-0.89930543,0.43732110,1.81624766,-0.10613256,-0.82708758
0.85893023,6.29266989,-0.90339099,0.42881781,1.83938545,-0.10159982,-0.84672314
0.86193313,6.44300537,-0.90739616,0.42027635,1.86299510,-0.09717615,-0.86684280
0.86493604,6.60017786,-0.91132056,0.41169750,1.88709660,-0.09286056,-0.88746643
0.86793894,6.76465485,-0.91516387,0.40308200,1.91171124,-0.08865214,-0.90861527
0.87094184,6.93694735,-0.91892572,0.39443063,1.93686181,-0.08454999,-0.93031200
0.87394474,7.11761506,-0.92260579,0.38574415,1.96257271,-0.08055323,-0.95258095
0.87694765,7.30727235,-0.92620375,0.37702335,1.98887006,-0.07666103,-0.97544816
0.87995055,7.50659509,-0.92971929,0.36826899,2.01578198,-0.07287258,-0.99894166
0.88295345,7.71632850,-0.93315208,0.35948185,2.04333867,-0.06918710,-1.02309158
0.88595636,7.93729633,-0.93650182,0.35066273,2.07157270,-0.06560382,-1.04793041
0.88895926,8.17041143,-0.93976821,0.34181239,2.10051927,-0.06212202,-1.07349325
0.89196216,8.41668820,-0.94295097,0.33293164,2.13021643,-0.05874099,-1.09981811
0.89496507,8.67725703,-0.94604980,0.32402125,2.16070547,-0.05546007,-1.12694618
0.89796797,8.95338143,-0.94906444,0.31508203,2.19203127,-0.05227858,-1.15492227
0.90097087,9.24647818,-0.95199462,0.30611476,2.22424274,-0.04919590,-1.18379521
0.90397377,9.55814129,-0.95484007,0.29712025,2.25739328,-0.04621142,-1.21361833
0.90697668,9.89017065,-0.95760054,0.28809930,2.29154140,-0.04332456,-1.24445006
0.90997958,10.24460631,-0.96027579,0.27905271,2.32675135,-0.04053476,-1.27635459
0.91298248,10.62376997,-0.96286557,0.26998128,2.36309394,-0.03784147,-1.30940264
0.91598539,11.03031529,-0.96536966,0.26088583,2.40064742,-0.03524418,-1.34367240
0.91898829,11.46728941,-0.96778784,0.25176716,2.43949858,-0.03274239,-1.37925060
0.92199119,11.93820871,-0.97011988,0.24262608,2.47974407,-0.03033562,-1.41623380
0.92499409,12.44715269,-0.97236559,0.23346341,2.52149190,-0.02802342,-1.45472994
0.92799700,12.99888147,-0.97452476,0.22427995,2.56486331,-0.02580536,-1.49486021
0.93099990,13.59898383,-0.97659719,0.21507654,2.60999507,-0.02368100,-1.53676129
0.93400280,14.25406578,-0.97858272,0.20585399,2.65704218,-0.02164996,-1.58058814
0.93700571,14.97199296,-0.98048115,0.19661312,2.70618132,-0.01971186,-1.62651734
0.94000861,15.76220596,-0.98229232,0.18735475,2.75761505,-0.01786634,-1.67475141
0.94301151,16.63613523,-0.98401607,0.17807970,2.81157715,-0.01611305,-1.72552405
0.94601441,17.60775449,-0.98565224,0.16878881,2.86833940,-0.01445168,-1.77910699
0.94901732,18.69432977,-0.98720069,0.15948290,2.92822026,-0.01288192,-1.83581860
0.95202022,19.91744965,-0.98866129,0.15016279,2.99159621,-0.01140349,-1.89603533
0.95502312,21.30446827,-0.99003389,0.14082931,3.05891683,-0.01001610,-1.96020667
0.95802603,22.89056773,-0.99131838,0.13148331,3.13072494,-0.00871952,-2.02887538
0.96102893,24.72177395,-0.99251465,0.12212560,3.20768439,-0.00751350,-2.10270527
0.96403183,26.85948339,-0.99362259,0.11275702,3.29061896,-0.00639783,-2.18252004
0.96703473,29.38746372,-0.99464210,0.10337841,3.38056818,-0.00537231,-2.26935916
0.97003764,32.42306431,-0.99557309,0.09399060,3.47887003,-0.00443674,-2.36456055
0.97304054,36.13591894,-0.99641547,0.08459442,3.58728736,-0.00359097,-2.46988700
0.97604344,40.78071442,-0.99716917,0.07519071,3.70820928,-0.00283484,-2.58772758
0.97904635,46.75813606,-0.99783413,0.06578031,3.84498827,-0.00216822,-2.72143469
0.98204925,54.73698496,-0.99841028,0.05636406,4.00253962,-0.00159098,-2.87592356
0.98505215,65.92348962,-0.99889758,0.04694279,4.18849482,-0.00110303,-3.05882563
0.98805506,82.73683941,-0.99929598,0.03751734,4.41566496,-0.00070427,-3.28295193
0.99105796,110.84585806,-0.99960544,0.02808856,4.70814057,-0.00039464,-3.57239295
0.99406086,167.38428208,-0.99982594,0.01865727,5.12029226,-0.00017408,-3.98151922
0.99706376,339.57686774,-0.99995745,0.00922433,5.82770034,-0.00004255,-4.68591101
1.00006667,-15001.00010969,-0.99999998,-0.00020944,9.61587215,-0.00000002,-8.47107560
1.00306957,-326.78363972,-0.99995350,-0.00964319,5.78929830,-0.00004650,-4.64150355
1.00607247,-165.68761815,-0.99981804,-0.01907608,5.11010420,-0.00018198,-3.95932020
1.00907538,-111.20334498,-0.99959359,-0.02850727,4.71136046,-0.00040650,-3.55759613
1.01207828,-83.81336852,-0.99928017,-0.03793593,4.42859252,-0.00072009,-3.27185672
1.01508118,-67.33299188,-0.99887783,-0.04736120,4.20965034,-0.00112280,-3.04995186
1.01808408,-56.32753992,-0.99838659,-0.05678227,4.03118358,-0.00161472,-2.86853118
1.02108699,-48.45804818,-0.99780649,-0.06619828,3.88069844,-0.00219592,-2.71510082
1.02408989,-42.55179816,-0.99713759,-0.07560840,3.75072211,-0.00286652,-2.58218792
1.02709279,-37.95599720,-0.99637995,-0.08501179,3.63642752,-0.00362662,-2.46496535
1.03009570,-34.27839145,-0.99553363,-0.09440761,3.53451517,-0.00447638,-2.36013358
1.03309860,-31.26907762,-0.99459871,-0.10379503,3.44262967,-0.00541593,-2.26533715
1.03610150,-28.76129984,-0.99357527,-0.11317322,3.35903073,-0.00644545,-2.17883573
1.03910440,-26.63952436,-0.99246341,-0.12254133,3.28239599,-0.00756513,-2.09930691
1.04210731,-24.82117491,-0.99126322,-0.13189854,3.21169712,-0.00877517,-2.02572231
1.04511021,-23.24566314,-0.98997481,-0.14124400,3.14611858,-0.01007578,-1.95726635
1.04811311,-21.86752687,-0.98859830,-0.15057690,3.08500274,-0.01146720,-1.89328135
1.05111602,-20.65198705,-0.98713380,-0.15989640,3.02781154,-0.01294969,-1.83322918
1.05411892,-19.57198388,-0.98558145,-0.16920166,2.97409915,-0.01452351,-1.77666399
1.05712182,-18.60614779,-0.98394139,-0.17849187,2.92349205,-0.01618895,-1.72321221
1.06012472,-17.73737847,-0.98221375,-0.18776619,2.87567419,-0.01794632,-1.67255774
1.06312763,-16.95182945,-0.98039870,-0.19702381,2.83037576,-0.01979595,-1.62443072
1.06613053,-16.23816935,-0.97849640,-0.20626388,2.78736460,-0.02173817,-1.57859895
1.06913343,-15.58703560,-0.97650702,-0.21548560,2.74643952,-0.02377334,-1.53486119
1.07213634,-14.99062474,-0.97443073,-0.22468814,2.70742499,-0.02590185,-1.49304187
1.07513924,-14.44238080,-0.97226771,-0.23387069,2.67016699,-0.02812409,-1.45298693
1.07814214,-13.93675561,-0.97001817,-0.24303242,2.63452964,-0.03044048,-1.41456043
1.08114505,-13.46902239,-0.96768229,-0.25217252,2.60039241,-0.03285146,-1.37764182
1.08414795,-13.03512910,-0.96526030,-0.26129018,2.56764795,-0.03535748,-1.34212369
1.08715085,-12.63158227,-0.96275240,-0.27038458,2.53620021,-0.03795902,-1.30790995
1.09015375,-12.25535394,-0.96015881,-0.27945493,2.50596290,-0.04065658,-1.27491427
1.09315666,-11.90380662,-0.95747978,-0.28850040,2.47685823,-0.04345068,-1.24305882
1.09615956,-11.57463235,-0.95471553,-0.29752019,2.44881584,-0.04634186,-1.21227319
1.09916246,-11.26580281,-0.95186631,-0.30651351,2.42177184,-0.04933069,-1.18249346
1.10216537,-10.97552819,-0.94893238,-0.31547954,2.39566808,-0.05241774,-1.15366144
1.10516827,-10.70222318,-0.94591399,-0.32441750,2.37045149,-0.05560363,-1.12572401
1.10817117,-10.44447853,-0.94281143,-0.33332659,2.34607347,-0.05888899,-1.09863252
1.11117407,-10.20103736,-0.93962495,-0.34220601,2.32248942,-0.06227447,-1.07234235
1.11417698,-9.97077502,-0.93635485,-0.35105498,2.29965832,-0.06576076,-1.04681244
1.11717988,-9.75268224,-0.93300141,-0.35987270,2.27754235,-0.06934856,-1.02200492
1.12018278,-9.54585067,-0.92956494,-0.36865840,2.25610657,-0.07303860,-0.99788482
1.12318569,-9.34946056,-0.92604575,-0.37741128,2.23531865,-0.07683164,-0.97441975
1.12618859,-9.16277028,-0.92244413,-0.38613058,2.21514857,-0.08072847,-0.95157968
1.12919149,-8.98510720,-0.91876042,-0.39481551,2.19556845,-0.08472989,-0.92933668
1.13219439,-8.81585986,-0.91499494,-0.40346531,2.17655236,-0.08883674,-0.90766478
1.13519730,-8.65447116,-0.91114803,-0.41207919,2.15807609,-0.09304990,-0.88653973
1.13820020,-8.50043252,-0.90722003,-0.42065641,2.14011705,-0.09737026,-0.86593892
1.14120310,-8.35327863,-0.90321129,-0.42919618,2.12265411,-0.10179876,-0.84584117
1.14420601,-8.21258303,-0.89912217,-0.43769776,2.10566749,-0.10633636,-0.82622666
1.14720891,-8.07795408,-0.89495302,-0.44616038,2.08913863,-0.11098405,-0.80707679
1.15021181,-7.94903154,-0.89070423,-0.45458330,2.07305010,-0.11574286,-0.78837411
1.15321471,-7.82548345,-0.88637617,-0.46296576,2.05738552,-0.12061385,-0.77010218
1.15621762,-7.70700342,-0.88196922,-0.47130701,2.04212945,-0.12559813,-0.75224556
1.15922052,-7.59330825,-0.87748377,-0.47960633,2.02726737,-0.13069682,-0.73478967
1.16222342,-7.48413575,-0.87292024,-0.48786295,2.01278555,-0.13591109,-0.71772075
1.16522633,-7.37924284,-0.86827901,-0.49607616,1.99867104,-0.14124217,-0.70102581
1.16822923,-7.27840386,-0.86356051,-0.50424522,1.98491159,-0.14669131,-0.68469258
1.17123213,-7.18140903,-0.85876516,-0.51236940,1.97149561,-0.15225979,-0.66870942
1.17423504,-7.08806309,-0.85389337,-0.52044799,1.95841211,-0.15794895,-0.65306533
1.17723794,-6.99818405,-0.84894560,-0.52848025,1.94565069,-0.16376017,-0.63774984
1.18024084,-6.91160213,-0.84392226,-0.53646548,1.93320147,-0.16969489,-0.62275306
1.18324374,-6.82815870,-0.83882383,-0.54440297,1.92105505,-0.17575458,-0.60806556
1.18624665,-6.74770545,-0.83365073,-0.55229200,1.90920251,-0.18194075,-0.59367838
1.18924955,-6.67010351,-0.82840345,-0.56013188,1.89763538,-0.18825499,-0.57958302
1.19225245,-6.59522275,-0.82308244,-0.56792192,1.88634556,-0.19469892,-0.56577134
1.19525536,-6.52294111,-0.81768817,-0.57566141,1.87532536,-0.20127422,-0.55223563
1.19825826,-6.45314396,-0.81222114,-0.58334966,1.86456745,-0.20798264,-0.53896851
1.20126116,-6.38572359,-0.80668181,-0.59098600,1.85406481,-0.21482597,-0.52596295
1.20426406,-6.32057865,-0.80107070,-0.59856974,1.84381076,-0.22180607,-0.51321223
1.20726697,-6.25761375,-0.79538829,-0.60610021,1.83379892,-0.22892487,-0.50070994
1.21026987,-6.19673899,-0.78963509,-0.61357674,1.82402318,-0.23618435,-0.48844993
1.21327277,-6.13786959,-0.78381162,-0.62099867,1.81447771,-0.24358657,-0.47642634
1.21627568,-6.08092553,-0.77791839,-0.62836532,1.80515691,-0.25113366,-0.46463356
1.21927858,-6.02583125,-0.77195593,-0.63567605,1.79605544,-0.25882782,-0.45306620
1.22228148,-5.97251529,-0.76592476,-0.64293021,1.78716816,-0.26667133,-0.44171910
1.22528438,-5.92091011,-0.75982543,-0.65012715,1.77849017,-0.27466657,-0.43058732
1.22828729,-5.87095174,-0.75365848,-0.65726623,1.77001676,-0.28281596,-0.41966612
1.23129019,-5.82257961,-0.74742445,-0.66434681,1.76174340,-0.29112205,-0.40895096
1.23429309,-5.77573632,-0.74112391,-0.67136827,1.75366575,-0.29958745,-0.39843745
1.23729600,-5.73036741,-0.73475740,-0.67832998,1.74577965,-0.30821490,-0.38812141
1.24029890,-5.68642121,-0.72832550,-0.68523132,1.73808109,-0.31700721,-0.37799881
1.24330180,-5.64384869,-0.72182879,-0.69207167,1.73056622,-0.32596730,-0.36806575
1.24630470,-5.60260323,-0.71526783,-0.69885043,1.72323135,-0.33509822,-0.35831853
1.24930761,-5.56264054,-0.70864322,-0.70556700,1.71607291,-0.34440310,-0.34875354
1.25231051,-5.52391850,-0.70195553,-0.71222077,1.70908748,-0.35388522,-0.33936734
1.25531341,-5.48639703,-0.69520538,-0.71881116,1.70227176,-0.36354797,-0.33015660
1.25831632,-5.45003797,-0.68839335,-0.72533757,1.69562257,-0.37339487,-0.32111812
1.26131922,-5.41480498,-0.68152006,-0.73179943,1.68913686,-0.38342959,-0.31224881
1.26432212,-5.38066344,-0.67458612,-0.73819616,1.68281168,-0.39365594,-0.30354569
1.26732503,-5.34758035,-0.66759213,-0.74452719,1.67664419,-0.40407787,-0.29500590
1.27032793,-5.31552423,-0.66053874,-0.75079197,1.67063164,-0.41469951,-0.28662668
1.27333083,-5.28446507,-0.65342656,-0.75698992,1.66477140,-0.42552514,-0.27840534
1.27633373,-5.25437421,-0.64625622,-0.76312050,1.65906091,-0.43655923,-0.27033933
1.27933664,-5.22522430,-0.63902837,-0.76918317,1.65349773,-0.44780643,-0.26242615
1.28233954,-5.19698921,-0.63174364,-0.77517738,1.64807946,-0.45927159,-0.25466340
1.28534244,-5.16964400,-0.62440270,-0.78110260,1.64280383,-0.47095977,-0.24704877
1.28834535,-5.14316481,-0.61700618,-0.78695831,1.63766861,-0.48287624,-0.23958001
1.29134825,-5.11752886,-0.60955475,-0.79274397,1.63267168,-0.49502651,-0.23225497
1.29435115,-5.09271435,-0.60204907,-0.79845909,1.62781096,-0.50741633,-0.22507155
1.29735405,-5.06870044,-0.59448981,-0.80410314,1.62308446,-0.52005171,-0.21802773
1.30035696,-5.04546720,-0.58687764,-0.80967564,1.61849026,-0.53293893,-0.21112156
1.30335986,-5.02299555,-0.57921324,-0.81517607,1.61402648,-0.54608458,-0.20435116
1.30636276,-5.00126724,-0.57149729,-0.82060395,1.60969133,-0.55949553,-0.19771468
1.30936567,-4.98026481,-0.56373048,-0.82595880,1.60548306,-0.57317901,-0.19121038
1.31236857,-4.95997153,-0.55591350,-0.83124014,1.60140000,-0.58714257,-0.18483654
1.31537147,-4.94037140,-0.54804705,-0.83644751,1.59744051,-0.60139414,-0.17859151
1.31837437,-4.92144910,-0.54013182,-0.84158043,1.59360302,-0.61594206,-0.17247369
1.32137728,-4.90318994,-0.53216852,-0.84663845,1.58988600,-0.63079508,-0.16648153
1.32438018,-4.88557987,-0.52415785,-0.85162113,1.58628798,-0.64596240,-0.16061354
1.32738308,-4.86860545,-0.51610054,-0.85652801,1.58280754,-0.66145369,-0.15486826
1.33038599,-4.85225379,-0.50799730,-0.86135866,1.57944330,-0.67727915,-0.14924430
1.33338889,-4.83651255,-0.49984884,-0.86611266,1.57619391,-0.69344954,-0.14374029
1.33639179,-4.82136992,-0.49165590,-0.87078957,1.57305810,-0.70997619,-0.13835493
1.33939469,-4.80681459,-0.48341921,-0.87538898,1.57003462,-0.72687108,-0.13308694
1.34239760,-4.79283573,-0.47513949,-0.87991049,1.56712225,-0.74414686,-0.12793509
1.34540050,-4.77942299,-0.46681748,-0.88435368,1.56431983,-0.76181693,-0.12289820
1.34840340,-4.76656644,-0.45845393,-0.88871817,1.56162622,-0.77989547,-0.11797511
1.35140631,-4.75425660,-0.45004958,-0.89300357,1.55904034,-0.79839753,-0.11316470
1.35440921,-4.74248440,-0.44160517,-0.89720949,1.55656113,-0.81733907,-0.10846590
1.35741211,-4.73124116,-0.43312146,-0.90133556,1.55418757,-0.83673707,-0.10387766
1.36041502,-4.72051859,-0.42459921,-0.90538142,1.55191867,-0.85660959,-0.09939897
1.36341792,-4.71030877,-0.41603917,-0.90934670,1.54975346,-0.87697587,-0.09502885
1.36642082,-4.70060413,-0.40744210,-0.91323104,1.54769104,-0.89785645,-0.09076637
1.36942372,-4.69139745,-0.39880877,-0.91703412,1.54573050,-0.91927326,-0.08661060
1.37242663,-4.68268184,-0.39013994,-0.92075557,1.54387099,-0.94124978,-0.08256067
1.37542953,-4.67445075,-0.38143639,-0.92439509,1.54211167,-0.96381117,-0.07861572
1.37843243,-4.66669791,-0.37269890,-0.92795233,1.54045174,-0.98698442,-0.07477492
1.38143534,-4.65941738,-0.36392824,-0.93142699,1.53889041,-1.01079857,-0.07103747
1.38443824,-4.65260350,-0.35512519,-0.93481875,1.53742696,-1.03528491,-0.06740262
1.38744114,-4.64625089,-0.34629053,-0.93812732,1.53606064,-1.06047717,-0.06386960
1.39044404,-4.64035447,-0.33742506,-0.94135239,1.53479076,-1.08641185,-0.06043772
1.39344695,-4.63490940,-0.32852955,-0.94449369,1.53361665,-1.11312849,-0.05710627
1.39644985,-4.62991112,-0.31960481,-0.94755093,1.53253767,-1.14067002,-0.05387459
1.39945275,-4.62535530,-0.31065162,-0.95052384,1.53155319,-1.16908319,-0.05074204
1.40245566,-4.62123790,-0.30167078,-0.95341216,1.53066261,-1.19841897,-0.04770799
1.40545856,-4.61755508,-0.29266310,-0.95621562,1.52986536,-1.22873316,-0.04477185
1.40846146,-4.61430325,-0.28362937,-0.95893398,1.52916088,-1.26008692,-0.04193305
1.41146436,-4.61147905,-0.27457040,-0.96156700,1.52854864,-1.29254759,-0.03919103
1.41446727,-4.60907936,-0.26548699,-0.96411444,1.52802813,-1.32618944,-0.03654528
1.41747017,-4.60710126,-0.25637996,-0.96657608,1.52759886,-1.36109473,-0.03399527
1.42047307,-4.60554205,-0.24725010,-0.96895169,1.52726037,-1.39735490,-0.03154052
1.42347598,-4.60439924,-0.23809824,-0.97124108,1.52701220,-1.43507190,-0.02918057
1.42647888,-4.60367056,-0.22892520,-0.97344402,1.52685393,-1.47435998,-0.02691496
1.42948178,-4.60335394,-0.21973177,-0.97556032,1.52678515,-1.51534769,-0.02474328
1.43248468,-4.60344750,-0.21051880,-0.97758981,1.52680548,-1.55818034,-0.02266511
1.43548759,-4.60394956,-0.20128708,-0.97953229,1.52691453,-1.60302312,-0.02068007
1.43849049,-4.60485864,-0.19203746,-0.98138760,1.52711197,-1.65006484,-0.01878779
1.44149339,-4.60617346,-0.18277074,-0.98315556,1.52739746,-1.69952271,-0.01698792
1.44449630,-4.60789292,-0.17348775,-0.98483603,1.52777068,-1.75164827,-0.01528012
1.44749920,-4.61001610,-0.16418933,-0.98642884,1.52823135,-1.80673508,-0.01366409
1.45050210,-4.61254228,-0.15487629,-0.98793387,1.52877917,-1.86512860,-0.01213952
1.45350501,-4.61547091,-0.14554947,-0.98935097,1.52941390,-1.92723925,-0.01070613
1.45650791,-4.61880164,-0.13620970,-0.99068003,1.53013529,-1.99355970,-0.00936367
1.45951081,-4.62253430,-0.12685780,-0.99192091,1.53094310,-2.06468851,-0.00811190
1.46251371,-4.62666887,-0.11749461,-0.99307352,1.53183714,-2.14136279,-0.00695058
1.46551662,-4.63120554,-0.10812097,-0.99413774,1.53281721,-2.22450459,-0.00587951
1.46851952,-4.63614468,-0.09873770,-0.99511349,1.53388313,-2.31528840,-0.00489848
1.47152242,-4.64148682,-0.08934565,-0.99600068,1.53503475,-2.41524272,-0.00400734
1.47452533,-4.64723268,-0.07994565,-0.99679922,1.53627192,-2.52640831,-0.00320591
1.47752823,-4.65338314,-0.07053853,-0.99750906,1.53759451,-2.65159626,-0.00249405
1.48053113,-4.65993929,-0.06112513,-0.99813011,1.53900242,-2.79483224,-0.00187164
1.48353403,-4.66690237,-0.05170629,-0.99866234,1.54049555,-2.96217584,-0.00133856
1.48653694,-4.67427382,-0.04228285,-0.99910568,1.54207382,-3.16337370,-0.00089472
1.48953984,-4.68205522,-0.03285565,-0.99946011,1.54373716,-3.41563161,-0.00054004
1.49254274,-4.69024839,-0.02342552,-0.99972558,1.54548554,-3.75392918,-0.00027445
1.49554565,-4.69885528,-0.01399331,-0.99990209,1.54731892,-4.26917591,-0.00009792
1.49854855,-4.70787806,-0.00455985,-0.99998960,1.54923729,-5.39046480,-0.00001040
1.50155145,-4.71731904,0.00487401,-0.99998812,1.55124064,-5.32383844,-0.00001188
1.50455435,-4.72718076,0.01430744,-0.99989764,1.55332899,-4.24697574,-0.00010236
1.50755726,-4.73746594,0.02373959,-0.99971818,1.55550238,-3.74061101,-0.00028186
1.51056016,-4.74817745,0.03316964,-0.99944974,1.55776085,-3.40612039,-0.00055042
1.51356306,-4.75931841,0.04259673,-0.99909235,1.56010447,-3.15597786,-0.00090806
1.51656597,-4.77089209,0.05202003,-0.99864604,1.56253331,-2.95612651,-0.00135488
1.51956887,-4.78290197,0.06143870,-0.99811086,1.56504747,-2.78971540,-0.00189093
1.52257177,-4.79535175,0.07085190,-0.99748685,1.56764706,-2.64716351,-0.00251632
1.52557467,-4.80824530,0.08025880,-0.99677406,1.57033222,-2.52249893,-0.00323116
1.52857758,-4.82158673,0.08965855,-0.99597256,1.57310307,-2.41174673,-0.00403557
1.53158048,-4.83538033,0.09905032,-0.99508243,1.57595979,-2.31212725,-0.00492971
1.53458338,-4.84963062,0.10843328,-0.99410373,1.57890254,-2.22162021,-0.00591372
1.53758629,-4.86434234,0.11780659,-0.99303656,1.58193153,-2.13871106,-0.00698780
1.54058919,-4.87952045,0.12716941,-0.99188101,1.58504695,-2.06223511,-0.00815213
1.54359209,-4.89517013,0.13652092,-0.99063719,1.58824903,-1.99127741,-0.00940692
1.54659499,-4.91129681,0.14586028,-0.98930520,1.59153802,-1.92510612,-0.01075240
1.54959790,-4.92790613,0.15518665,-0.98788517,1.59491418,-1.86312668,-0.01218882
1.55260080,-4.94500400,0.16449922,-0.98637721,1.59837777,-1.80484948,-0.01371643
1.55560370,-4.96259657,0.17379714,-0.98478148,1.60192910,-1.74986652,-0.01533551
1.55860661,-4.98069023,0.18307960,-0.98309809,1.60556848,-1.69783427,-0.01704637
1.56160951,-4.99929164,0.19234576,-0.98132722,1.60929623,-1.64846070,-0.01884932
1.56461241,-5.01840775,0.20159480,-0.97946901,1.61311270,-1.60149553,-0.02074468
1.56761532,-5.03804576,0.21082590,-0.97752363,1.61701826,-1.55672258,-0.02273282
1.57061822,-5.05821316,0.22003824,-0.97549125,1.62101329,-1.51395391,-0.02481409
1.57362112,-5.07891772,0.22923100,-0.97337205,1.62509819,-1.47302505,-0.02698890
1.57662402,-5.10016753,0.23840336,-0.97116623,1.62927339,-1.43379126,-0.02925763
1.57962693,-5.12197096,0.24755449,-0.96887397,1.63353932,-1.39612454,-0.03162074
1.58262983,-5.14433674,0.25668360,-0.96649549,1.63789645,-1.35991108,-0.03407865
1.58563273,-5.16727387,0.26578986,-0.96403099,1.64234525,-1.32504927,-0.03663184
1.58863564,-5.19079174,0.27487247,-0.96148069,1.64688624,-1.29144803,-0.03928079
1.59163854,-5.21490004,0.28393062,-0.95884483,1.65151992,-1.25902538,-0.04202602
1.59464144,-5.23960886,0.29296349,-0.95612363,1.65624685,-1.22770728,-0.04486806
1.59764434,-5.26492863,0.30197029,-0.95331734,1.66106759,-1.19742663,-0.04780744
1.60064725,-5.29087018,0.31095022,-0.95042620,1.66598273,-1.16812244,-0.05084476
1.60365015,-5.31744471,0.31990247,-0.94745048,1.67099287,-1.13973910,-0.05398061
1.60665305,-5.34466386,0.32882626,-0.94439043,1.67609865,-1.11222576,-0.05721560
1.60965596,-5.37253968,0.33772078,-0.94124634,1.68130074,-1.08553583,-0.06055039
1.61265886,-5.40108465,0.34658524,-0.93801848,1.68659979,-1.05962650,-0.06398563
1.61566176,-5.43031170,0.35541885,-0.93470714,1.69199654,-1.03445832,-0.06752202
1.61866466,-5.46023425,0.36422084,-0.93131261,1.69749169,-1.00999490,-0.07116028
1.62166757,-5.49086619,0.37299041,-0.92783520,1.70308602,-0.98620257,-0.07490115
1.62467047,-5.52222191,0.38172678,-0.92427521,1.70878030,-0.96305015,-0.07874541
1.62767337,-5.55431635,0.39042919,-0.92063296,1.71457535,-0.94050867,-0.08269384
1.63067628,-5.58716496,0.39909684,-0.91690878,1.72047200,-0.91855118,-0.08674729
1.63367918,-5.62078378,0.40772898,-0.91310300,1.72647112,-0.89715260,-0.09090659
1.63668208,-5.65518942,0.41632483,-0.90921595,1.73257360,-0.87628949,-0.09517265
1.63968498,-5.69039911,0.42488362,-0.90524798,1.73878039,-0.85593998,-0.09954636
1.64268789,-5.72643071,0.43340461,-0.90119945,1.74509242,-0.83608356,-0.10402868
1.64569079,-5.76330274,0.44188702,-0.89707071,1.75151070,-0.81670105,-0.10862059
1.64869369,-5.80103441,0.45033010,-0.89286214,1.75803625,-0.79777441,-0.11332309
1.65169660,-5.83964565,0.45873311,-0.88857410,1.76467012,-0.77928670,-0.11813723
1.65469950,-5.87915712,0.46709529,-0.88420699,1.77141340,-0.76122200,-0.12306410
1.65770240,-5.91959026,0.47541590,-0.87976118,1.77826723,-0.74356529,-0.12810480
1.66070531,-5.96096735,0.48369419,-0.87523707,1.78523277,-0.72630240,-0.13326049
1.66370821,-6.00331147,0.49192945,-0.87063507,1.79231123,-0.70941998,-0.13853237
1.66671111,-6.04664661,0.50012092,-0.86595558,1.79950384,-0.69290538,-0.14392166
1.66971401,-6.09099767,0.50826788,-0.86119903,1.80681189,-0.67674666,-0.14942964
1.67271692,-6.13639054,0.51636960,-0.85636583,1.81423671,-0.66093249,-0.15505762
1.67571982,-6.18285208,0.52442537,-0.85145642,1.82177967,-0.64545215,-0.16080696
1.67872272,-6.23041021,0.53243447,-0.84647123,1.82944218,-0.63029545,-0.16667907
1.68172563,-6.27909398,0.54039618,-0.84141070,1.83722570,-0.61545274,-0.17267539
1.68472853,-6.32893356,0.54830980,-0.83627529,1.84513175,-0.60091483,-0.17879742
1.68773143,-6.37996035,0.55617462,-0.83106546,1.85316188,-0.58667297,-0.18504672
1.69073433,-6.43220699,0.56398994,-0.82578166,1.86131771,-0.57271887,-0.19142487
1.69373724,-6.48570747,0.57175507,-0.82042437,1.86960091,-0.55904459,-0.19793355
1.69674014,-6.54049717,0.57946931,-0.81499406,1.87801318,-0.54564258,-0.20457445
1.69974304,-6.59661292,0.58713198,-0.80949122,1.88655632,-0.53250565,-0.21134935
1.70274595,-6.65409308,0.59474240,-0.80391634,1.89523217,-0.51962692,-0.21826007
1.70574885,-6.71297762,0.60229988,-0.79826991,1.90404261,-0.50699981,-0.22530850
1.70875175,-6.77330823,0.60980377,-0.79255244,1.91298963,-0.49461807,-0.23249661
1.71175465,-6.83512834,0.61725338,-0.78676443,1.92207525,-0.48247568,-0.23982640
1.71475756,-6.89848328,0.62464806,-0.78090640,1.93130157,-0.47056690,-0.24729998
1.71776046,-6.96342034,0.63198714,-0.77497887,1.94067078,-0.45888623,-0.25491951
1.72076336,-7.02998889,0.63926998,-0.76898237,1.95018513,-0.44742841,-0.26268723
1.72376627,-7.09824049,0.64649593,-0.76291744,1.95984694,-0.43618838,-0.27060546
1.72676917,-7.16822902,0.65366434,-0.75678460,1.96965862,-0.42516130,-0.27867661
1.72977207,-7.24001076,0.66077457,-0.75058441,1.97962269,-0.41434254,-0.28690316
1.73277497,-7.31364460,0.66782600,-0.74431743,1.98974173,-0.40372762,-0.29528769
1.73577788,-7.38919215,0.67481799,-0.73798420,2.00001841,-0.39331226,-0.30383287
1.73878078,-7.46671785,0.68174993,-0.73158529,2.01045553,-0.38309236,-0.31254147
1.74178368,-7.54628923,0.68862119,-0.72512127,2.02105595,-0.37306395,-0.32141637
1.74478659,-7.62797701,0.69543117,-0.71859272,2.03182267,-0.36322324,-0.33046054
1.74778949,-7.71185533,0.70217925,-0.71200021,2.04275880,-0.35356657,-0.33967707
1.75079239,-7.79800193,0.70886484,-0.70534434,2.05386754,-0.34409040,-0.34906917
1.75379530,-7.88649841,0.71548735,-0.69862569,2.06515224,-0.33479137,-0.35864017
1.75679820,-7.97743042,0.72204617,-0.69184487,2.07661636,-0.32566619,-0.36839352
1.75980110,-8.07088793,0.72854074,-0.68500248,2.08826351,-0.31671173,-0.37833283
1.76280400,-8.16696553,0.73497047,-0.67809912,2.10009742,-0.30792496,-0.38846181
1.76580691,-8.26576267,0.74133479,-0.67113541,2.11212200,-0.29930295,-0.39878436
1.76880981,-8.36738404,0.74763313,-0.66411197,2.12434130,-0.29084290,-0.40930451
1.77181271,-8.47193985,0.75386493,-0.65702943,2.13675951,-0.28254207,-0.42002647
1.77481562,-8.57954626,0.76002964,-0.64988841,2.14938103,-0.27439785,-0.43095460
1.77781852,-8.69032573,0.76612671,-0.64268956,2.16221042,-0.26640771,-0.44209347
1.78082142,-8.80440746,0.77215559,-0.63543351,2.17525244,-0.25856920,-0.45344783
1.78382432,-8.92192791,0.77811576,-0.62812090,2.18851206,-0.25087998,-0.46502261
1.78682723,-9.04303124,0.78400667,-0.62075239,2.20199443,-0.24333775,-0.47682300
1.78983013,-9.16786989,0.78982781,-0.61332864,2.21570497,-0.23594031,-0.48885437
1.79283303,-9.29660518,0.79557866,-0.60585031,2.22964930,-0.22868555,-0.50112234
1.79583594,-9.42940797,0.80125870,-0.59831805,2.24383331,-0.22157141,-0.51363281
1.79883884,-9.56645937,0.80686744,-0.59073254,2.25826316,-0.21459589,-0.52639191
1.80184174,-9.70795148,0.81240436,-0.58309447,2.27294529,-0.20775708,-0.53940607
1.80484464,-9.85408830,0.81786898,-0.57540449,2.28788643,-0.20105313,-0.55268202
1.80784755,-10.00508660,0.82326081,-0.56766331,2.30309362,-0.19448222,-0.56622680
1.81085045,-10.16117697,0.82857938,-0.55987161,2.31857428,-0.18804264,-0.58004780
1.81385335,-10.32260492,0.83382420,-0.55203008,2.33433614,-0.18173269,-0.59415275
1.81685626,-10.48963208,0.83899481,-0.54413942,2.35038735,-0.17555075,-0.60854979
1.81985916,-10.66253762,0.84409076,-0.53620033,2.36673644,-0.16949526,-0.62324744
1.82286206,-10.84161963,0.84911158,-0.52821352,2.38339240,-0.16356467,-0.63825468
1.82586496,-11.02719683,0.85405684,-0.52017970,2.40036466,-0.15775754,-0.65358095
1.82886787,-11.21961037,0.85892608,-0.51209959,2.41766317,-0.15207241,-0.66923616
1.83187077,-11.41922578,0.86371888,-0.50397390,2.43529841,-0.14650793,-0.68523080
1.83487367,-11.62643524,0.86843482,-0.49580336,2.45328141,-0.14106275,-0.70157588
1.83787658,-11.84166005,0.87307346,-0.48758869,2.47162383,-0.13573558,-0.71828307
1.84087948,-12.06535334,0.87763440,-0.47933063,2.49033799,-0.13052517,-0.73536466
1.84388238,-12.29800315,0.88211724,-0.47102991,2.50943690,-0.12543031,-0.75283368
1.84688529,-12.54013585,0.88652157,-0.46268727,2.52893437,-0.12044983,-0.77070389
1.84988819,-12.79231999,0.89084700,-0.45430345,2.54884499,-0.11558259,-0.78898991
1.85289109,-13.05517057,0.89509314,-0.44587920,2.56918427,-0.11082749,-0.80770721
1.85589399,-13.32935393,0.89925963,-0.43741527,2.58996867,-0.10618349,-0.82687226
1.85889690,-13.61559315,0.90334608,-0.42891241,2.61121569,-0.10164954,-0.84650256
1.86189980,-13.91467428,0.90735214,-0.42037137,2.63294399,-0.09722466,-0.86661674
1.86490270,-14.22745329,0.91127745,-0.41179293,2.65517343,-0.09290788,-0.88723466
1.86790561,-14.55486405,0.91512165,-0.40317783,2.67792524,-0.08869827,-0.90837754
1.87090851,-14.89792737,0.91888441,-0.39452685,2.70122210,-0.08459494,-0.93006807
1.87391141,-15.25776135,0.92256539,-0.38584077,2.72508831,-0.08059702,-0.95233052
1.87691431,-15.63559329,0.92616427,-0.37712034,2.74954994,-0.07670367,-0.97519094
1.87991722,-16.03277326,0.92968072,-0.36836635,2.77463496,-0.07291407,-0.99867733
1.88292012,-16.45078995,0.93311443,-0.35957957,2.80037350,-0.06922744,-1.02281978
1.88592302,-16.89128882,0.93646509,-0.35076080,2.82679803,-0.06564304,-1.04765078
1.88892593,-17.35609335,0.93973241,-0.34191080,2.85394365,-0.06216011,-1.07320539
1.89192883,-17.84722975,0.94291610,-0.33303038,2.88184830,-0.05877797,-1.09952156
1.89493173,-18.36695592,0.94601587,-0.32412032,2.91055318,-0.05549594,-1.12664048
1.89793463,-18.91779557,0.94903144,-0.31518141,2.94010304,-0.05231335,-1.15460690
1.90093754,-19.50257847,0.95196256,-0.30621445,2.97054669,-0.04922958,-1.18346959
1.90394044,-20.12448830,0.95480895,-0.29722024,3.00193740,-0.04624401,-1.21328186
1.90694334,-20.78711977,0.95757036,-0.28819958,3.03433355,-0.04335607,-1.24410205
1.90994625,-21.49454711,0.96024656,-0.27915327,3.06779928,-0.04056520,-1.27599430
1.91294915,-22.25140684,0.96283729,-0.27008211,3.10240524,-0.03787084,-1.30902924
1.91595205,-23.06299816,0.96534234,-0.26098692,3.13822952,-0.03527249,-1.34328498
1.91895495,-23.93540572,0.96776147,-0.25186850,3.17535877,-0.03276964,-1.37884814
1.92195786,-24.87565081,0.97009447,-0.24272767,3.21388945,-0.03036182,-1.41581518
1.92496076,-25.89187865,0.97234114,-0.23356523,3.25392935,-0.02804857,-1.45429388
1.92796366,-26.99359276,0.97450127,-0.22438201,3.29559953,-0.02582946,-1.49440530
1.93096657,-28.19195033,0.97657467,-0.21517881,3.33903649,-0.02370407,-1.53628591
1.93396947,-29.50013825,0.97856115,-0.20595647,3.38439495,-0.02167200,-1.58009045
1.93697237,-30.93385664,0.98046055,-0.19671579,3.43185127,-0.01973287,-1.62599526
1.93997528,-32.51194747,0.98227269,-0.18745761,3.48160764,-0.01788632,-1.67420252
1.94297818,-34.25722192,0.98399741,-0.17818275,3.53389740,-0.01613201,-1.72494558
1.94598108,-36.19756354,0.98563456,-0.16889203,3.58899181,-0.01446962,-1.77849566
1.94898398,-38.36742114,0.98718399,-0.15958627,3.64720869,-0.01289885,-1.83517060
1.95198689,-40.80986188,0.98864556,-0.15026632,3.70892376,-0.01141940,-1.89534611
1.95498979,-43.57944609,0.99001914,-0.14093299,3.77458562,-0.01003101,-1.95947076
1.95799269,-46.74633537,0.99130461,-0.13158712,3.84473586,-0.00873341,-2.02808617
1.96099560,-50.40229806,0.99250186,-0.12222953,3.92003677,-0.00752639,-2.10185458
1.96399850,-54.66972051,0.99361078,-0.11286107,4.00131000,-0.00640972,-2.18159767
1.96700140,-59.71553834,0.99463127,-0.10348257,4.08959226,-0.00538320,-2.26835212
1.97000430,-65.77353582,0.99556324,-0.09409485,4.18621757,-0.00444663,-2.36345195
1.97300721,-73.18152998,0.99640660,-0.08469876,4.29294307,-0.00359987,-2.46865430
1.97601011,-82.44648127,0.99716129,-0.07529513,4.41214937,-0.00284274,-2.58633977
1.97901301,-94.36550233,0.99782724,-0.06588481,4.54717556,-0.00217513,-2.71984744
1.98201592,-110.26809955,0.99840437,-0.05646861,4.70291467,-0.00159690,-2.87407032
1.98501882,-132.54975142,0.99889266,-0.04704740,4.88695806,-0.00110796,-3.05659978
1.98802172,-166.00808175,0.99929204,-0.03762199,5.11203647,-0.00070821,-3.28016655
1.99102462,-221.86130380,0.99960249,-0.02819324,5.40205243,-0.00039759,-3.56867315
1.99402753,-333.88927987,0.99982398,-0.01876197,5.81080944,-0.00017604,-3.97592308
1.99703043,-672.50803595,0.99995648,-0.00932904,6.51101406,-0.00004352,-4.67462288
2.00003333,60001.00011022,0.99999999,0.00010472,11.00211651,-0.00000001,-9.16422278
2.00303624,659.72027707,0.99995451,0.00953847,6.49181592,-0.00004549,-4.65242189
2.00603914,332.19295759,0.99982003,0.01897138,5.80571600,-0.00017999,-3.96482391
2.00904204,222.21885819,0.99959656,0.02840259,5.40366274,-0.00040352,-3.56127485
2.01204494,167.08463220,0.99928414,0.03783128,5.11850046,-0.00071612,-3.27461899
2.01504785,133.95926243,0.99888278,0.04725660,4.89753574,-0.00111784,-3.05216292
2.01805075,111.85865871,0.99839253,0.05667772,4.71723610,-0.00160877,-2.87037414
2.02105365,96.06541672,0.99781342,0.06609379,4.56502938,-0.00218898,-2.71668051
2.02405656,84.21756634,0.99714550,0.07550398,4.43340353,-0.00285858,-2.58356995
2.02705946,75.00160906,0.99638884,0.08490745,4.31750957,-0.00361769,-2.46619348
2.03006236,67.62886349,0.99554351,0.09430336,4.21403487,-0.00446645,-2.36123847
2.03306527,61.59715260,0.99460957,0.10369088,4.12061565,-0.00540501,-2.26634112
2.03606817,56.57153722,0.99358712,0.11306917,4.03550598,-0.00643353,-2.17975552
2.03907107,52.32004865,0.99247624,0.12243740,3.95737964,-0.00755221,-2.10015540
2.04207397,48.67694269,0.99127703,0.13179473,3.88520546,-0.00876124,-2.02650963
2.04507688,45.52064106,0.98998960,0.14114033,3.81816587,-0.01006084,-1.95800061
2.04807978,42.75993916,0.98861406,0.15047338,3.75560166,-0.01145125,-1.89396912
2.05108268,40.32507847,0.98715054,0.15979303,3.69697357,-0.01293273,-1.83387589
2.05408559,38.16179296,0.98559916,0.16909845,3.64183483,-0.01450553,-1.77727417
2.05708849,36.22723450,0.98396007,0.17838883,3.58981117,-0.01616996,-1.72378966
2.06009139,34.48712000,0.98223341,0.18766334,3.54058592,-0.01792631,-1.67310569
2.06309429,32.91369315,0.98041933,0.19692114,3.49388878,-0.01977491,-1.62495195
2.06609720,31.48424183,0.97851800,0.20616141,3.44948716,-0.02171610,-1.57909586
2.06910010,30.18000212,0.97652958,0.21538334,3.40717952,-0.02375024,-1.53533586
2.07210300,28.98533604,0.97445425,0.22458610,3.36679005,-0.02587771,-1.49349613
2.07510591,27.88710676,0.97229220,0.23376887,3.32816446,-0.02809891,-1.45342238
2.07810881,26.87419771,0.97004361,0.24293084,3.29116663,-0.03041425,-1.41497849
2.08111171,25.93713870,0.96770869,0.25207118,3.25567587,-0.03282417,-1.37804375
2.08411461,25.06781196,0.96528765,0.26118910,3.22158463,-0.03532913,-1.34251063
2.08711752,24.25921914,0.96278071,0.27028376,3.18879672,-0.03792961,-1.30828289
2.09012042,23.50529474,0.96018807,0.27935438,3.15722570,-0.04062611,-1.27527414
2.09312332,22.80075573,0.95750998,0.28840013,3.12679368,-0.04341913,-1.24340643
2.09612623,22.14097936,0.95474668,0.29742021,3.09743016,-0.04630923,-1.21260929
2.09912913,21.52190310,0.95189840,0.30641383,3.06907117,-0.04929697,-1.18281872
2.10213203,20.93994233,0.94896541,0.31538017,3.04165845,-0.05238293,-1.15397648
2.10513493,20.39192206,0.94594796,0.32431844,3.01513884,-0.05556772,-1.12602939
2.10813784,19.87502008,0.94284633,0.33322786,2.98946367,-0.05885197,-1.09892877
2.11114074,19.38671927,0.93966078,0.34210761,2.96458826,-0.06223634,-1.07262994
2.11414364,18.92476751,0.93639161,0.35095692,2.94047151,-0.06572151,-1.04709179
2.11714655,18.48714368,0.93303909,0.35977500,2.91707555,-0.06930818,-1.02227646
2.12014945,18.07202883,0.92960355,0.36856105,2.89436537,-0.07299708,-0.99814891
2.12315235,17.67778148,0.92608526,0.37731430,2.87230857,-0.07678897,-0.97467674
2.12615526,17.30291657,0.92248456,0.38603398,2.85087508,-0.08068464,-0.95182989
2.12915816,16.94608722,0.91880176,0.39471930,2.83003696,-0.08468489,-0.92958041
2.13216106,16.60606905,0.91503719,0.40336949,2.80976823,-0.08879057,-0.90790230
2.13516396,16.28174659,0.91119118,0.41198378,2.79004464,-0.09300254,-0.88677131
2.13816687,15.97210142,0.90726408,0.42056140,2.77084354,-0.09732171,-0.86616480
2.14116977,15.67620188,0.90325623,0.42910159,2.75214376,-0.10174901,-0.84606157
2.14417267,15.39319401,0.89916800,0.43760360,2.73392546,-0.10628539,-0.82644180
2.14717558,15.12229362,0.89499974,0.44606666,2.71617005,-0.11093185,-0.80728688
2.15017848,14.86277936,0.89075183,0.45449002,2.69886006,-0.11568942,-0.78857932
2.15318138,14.61398649,0.88642464,0.46287293,2.68197905,-0.12055916,-0.77030270
2.15618428,14.37530152,0.88201857,0.47121465,2.66551156,-0.12554217,-0.75244155
2.15918719,14.14615731,0.87753399,0.47951443,2.64944302,-0.13063959,-0.73498128
2.16219009,13.92602882,0.87297132,0.48777154,2.63375967,-0.13585258,-0.71790814
2.16519299,13.71442927,0.86833096,0.49598523,2.61844851,-0.14118235,-0.70120912
2.16819590,13.51090673,0.86361331,0.50415479,2.60349727,-0.14663017,-0.68487194
2.17119880,13.31504107,0.85881881,0.51227947,2.58889430,-0.15219731,-0.66888496
2.17420170,13.12644121,0.85394787,0.52035856,2.57462861,-0.15788513,-0.65323716
2.17720460,12.94474266,0.84900093,0.52839135,2.56068973,-0.16369499,-0.63791809
2.18020751,12.76960531,0.84397844,0.53637710,2.54706776,-0.16962833,-0.62291782
2.18321041,12.60071145,0.83888083,0.54431512,2.53375328,-0.17568662,-0.60822693
2.18621331,12.43776392,0.83370856,0.55220470,2.52073732,-0.18187138,-0.59383647
2.18921622,12.28048455,0.82846210,0.56004513,2.50801138,-0.18818419,-0.57973791
2.19221912,12.12861261,0.82314190,0.56783572,2.49556734,-0.19462667,-0.56592313
2.19522202,11.98190350,0.81774845,0.57557577,2.48339747,-0.20120051,-0.55238439
2.19822492,11.84012753,0.81228222,0.58326460,2.47149440,-0.20790744,-0.53911433
2.20122783,11.70306883,0.80674370,0.59090152,2.45985110,-0.21474926,-0.52610591
2.20423073,11.57052427,0.80113338,0.59848585,2.44846085,-0.22172783,-0.51335239
2.20723363,11.44230263,0.79545176,0.60601692,2.43731724,-0.22884508,-0.50084738
2.21023654,11.31822366,0.78969934,0.61349405,2.42641414,-0.23610299,-0.48858471
2.21323944,11.19811737,0.78387665,0.62091658,2.41574567,-0.24350361,-0.47655853
2.21624234,11.08182331,0.77798419,0.62828385,2.40530623,-0.25104908,-0.46476322
2.21924525,10.96918988,0.77202249,0.63559521,2.39509042,-0.25874159,-0.45319338
2.22224815,10.86007381,0.76599209,0.64285000,2.38509311,-0.26658344,-0.44184386
2.22525105,10.75433951,0.75989351,0.65004758,2.37530935,-0.27457697,-0.43070972
2.22825395,10.65185863,0.75372730,0.65718730,2.36573440,-0.28272464,-0.41978621
2.23125686,10.55250960,0.74749402,0.66426854,2.35636371,-0.29102898,-0.40906878
2.23425976,10.45617716,0.74119421,0.67129066,2.34719292,-0.29949260,-0.39855306
2.23726266,10.36275195,0.73482843,0.67825303,2.33821783,-0.30811823,-0.38823486
2.24026557,10.27213022,0.72839726,0.68515505,2.32943442,-0.31690870,-0.37811012
2.24326847,10.18421339,0.72190126,0.69199608,2.32083881,-0.32586691,-0.36817499
2.24627137,10.09890780,0.71534101,0.69877553,2.31242728,-0.33499591,-0.35842572
2.24927427,10.01612442,0.70871710,0.70549279,2.30419624,-0.34429885,-0.34885873
2.25227718,9.93577851,0.70203011,0.71214726,2.29614223,-0.35377898,-0.33947056
2.25528008,9.85778944,0.69528065,0.71873835,2.28826195,-0.36343970,-0.33025789
2.25828298,9.78208042,0.68846931,0.72526548,2.28055218,-0.37328454,-0.32121751
2.26128589,9.70857829,0.68159669,0.73172806,2.27300985,-0.38331716,-0.31234634
2.26428879,9.63721331,0.67466342,0.73812551,2.26563199,-0.39354135,-0.30364140
2.26729169,9.56791896,0.66767010,0.74445728,2.25841573,-0.40396109,-0.29509981
2.27029459,9.50063181,0.66061736,0.75072279,2.25135830,-0.41458049,-0.28671882
2.27329750,9.43529129,0.65350582,0.75692149,2.24445705,-0.42540383,-0.27849575
2.27630040,9.37183956,0.64633613,0.76305282,2.23770940,-0.43643559,-0.27042802
2.27930330,9.31022139,0.63910891,0.76911624,2.23111287,-0.44768040,-0.26251316
2.28230621,9.25038400,0.63182482,0.77511122,2.22466506,-0.45914311,-0.25474875
2.28530911,9.19227692,0.62448449,0.78103721,2.21836367,-0.47082879,-0.24713249
2.28831201,9.13585190,0.61708858,0.78689369,2.21220644,-0.48274269,-0.23966212
2.29131491,9.08106279,0.60963776,0.79268014,2.20619123,-0.49489033,-0.23233550
2.29431782,9.02786543,0.60213268,0.79839604,2.20031595,-0.50727746,-0.22515051
2.29732072,8.97621754,0.59457401,0.80404089,2.19457858,-0.51991008,-0.21810516
2.30032362,8.92607866,0.58696243,0.80961417,2.18897718,-0.53279447,-0.21119747
2.30332653,8.87741002,0.57929860,0.81511541,2.18350985,-0.54593721,-0.20442557
2.30632943,8.83017452,0.57158322,0.82054410,2.17817478,-0.55934518,-0.19778762
2.30933233,8.78433656,0.56381697,0.82589976,2.17297020,-0.57302559,-0.19128186
2.31233524,8.73986208,0.55600055,0.83118192,2.16789441,-0.58698600,-0.18490659
2.31533814,8.69671841,0.54813464,0.83639011,2.16294576,-0.60123433,-0.17866013
2.31834104,8.65487421,0.54021994,0.84152386,2.15812265,-0.61577892,-0.17254091
2.32134394,8.61429947,0.53225717,0.84658272,2.15342355,-0.63062850,-0.16654736
2.32434685,8.57496539,0.52424703,0.85156623,2.14884696,-0.64579227,-0.16067800
2.32734975,8.53684434,0.51619023,0.85647396,2.14439142,-0.66127991,-0.15493137
2.33035265,8.49990985,0.50808750,0.86130546,2.14005556,-0.67710161,-0.14930606
2.33335556,8.46413651,0.49993954,0.86606031,2.13583800,-0.69326811,-0.14380073
2.33635846,8.42949993,0.49174709,0.87073808,2.13173745,-0.70979074,-0.13841406
2.33936136,8.39597675,0.48351087,0.87533835,2.12775263,-0.72668147,-0.13314478
2.34236426,8.36354452,0.47523163,0.87986073,2.12388232,-0.74395295,-0.12799165
2.34536717,8.33218174,0.46691009,0.88430479,2.12012534,-0.76161857,-0.12295349
2.34837007,8.30186777,0.45854699,0.88867016,2.11648052,-0.77969250,-0.11802914
2.35137297,8.27258280,0.45014309,0.89295644,2.11294677,-0.79818977,-0.11321748
2.35437588,8.24430785,0.44169913,0.89716324,2.10952300,-0.81712634,-0.10851745
2.35737878,8.21702470,0.43321585,0.90129020,2.10620819,-0.83651918,-0.10392798
2.36038168,8.19071591,0.42469402,0.90533695,2.10300131,-0.85638633,-0.09944809
2.36338458,8.16536473,0.41613439,0.90930312,2.09990140,-0.87674702,-0.09507677
2.36638749,8.14095512,0.40753773,0.91318837,2.09690751,-0.89762177,-0.09081310
2.36939039,8.11747172,0.39890479,0.91699235,2.09401874,-0.91903250,-0.08665615
2.37239329,8.09489979,0.39023636,0.92071471,2.09123421,-0.94100267,-0.08260505
2.37539620,8.07322525,0.38153320,0.92435514,2.08855306,-0.96355742,-0.07865893
2.37839910,8.05243460,0.37279608,0.92791330,2.08597448,-0.98672372,-0.07481698
2.38140200,8.03251493,0.36402578,0.93138887,2.08349767,-1.01053060,-0.07107839
2.38440490,8.01345390,0.35522308,0.93478156,2.08112187,-1.03500929,-0.06744240
2.38740781,7.99523972,0.34638877,0.93809105,2.07884633,-1.06019352,-0.06390827
2.39041071,7.97786112,0.33752363,0.94131705,2.07667035,-1.08611975,-0.06047526
2.39341361,7.96130734,0.32862846,0.94445928,2.07459323,-1.11282748,-0.05714270
2.39641652,7.94556815,0.31970403,0.94751746,2.07261431,-1.14035961,-0.05390992
2.39941942,7.93063376,0.31075116,0.95049130,2.07073295,-1.16876283,-0.05077627
2.40242232,7.91649488,0.30177062,0.95338056,2.06894854,-1.19808807,-0.04774113
2.40542523,7.90314268,0.29276323,0.95618497,2.06726049,-1.22839107,-0.04480391
2.40842813,7.89056877,0.28372979,0.95890427,2.06566822,-1.25973294,-0.04196403
2.41143103,7.87876517,0.27467109,0.96153824,2.06417119,-1.29218092,-0.03922094
2.41443393,7.86772437,0.26558795,0.96408664,2.06276887,-1.32580923,-0.03657412
2.41743684,7.85743923,0.25648117,0.96654923,2.06146076,-1.36070002,-0.03402305
2.42043974,7.84790303,0.24735157,0.96892580,2.06024637,-1.39694460,-0.03156725
2.42344264,7.83910946,0.23819995,0.97121614,2.05912524,-1.43464483,-0.02920624
2.42644555,7.83105257,0.22902713,0.97342004,2.05809693,-1.47391480,-0.02693960
2.42944845,7.82372681,0.21983393,0.97553731,2.05716101,-1.51488287,-0.02476687
2.43245135,7.81712697,0.21062117,0.97756776,2.05631709,-1.55769417,-0.02268767
2.43545425,7.81124824,0.20138966,0.97951121,2.05556478,-1.60251365,-0.02070160
2.43845716,7.80608613,0.19214023,0.98136748,2.05490370,-1.64952983,-0.01880829
2.44146006,7.80163654,0.18287369,0.98313642,2.05433352,-1.69895957,-0.01700739
2.44446296,7.79789568,0.17359088,0.98481785,2.05385391,-1.75105399,-0.01529857
2.44746587,7.79486011,0.16429263,0.98641164,2.05346456,-1.80610614,-0.01368152
2.45046877,7.79252674,0.15497975,0.98791765,2.05316516,-1.86446084,-0.01215594
2.45347167,7.79089278,0.14565307,0.98933573,2.05295546,-1.92652769,-0.01072154
2.45647457,7.78995580,0.13631344,0.99066576,2.05283519,-1.99279834,-0.00937808
2.45947748,7.78971367,0.12696167,0.99190762,2.05280410,-2.06387003,-0.00812530
2.46248038,7.79016459,0.11759861,0.99306121,2.05286199,-2.14047809,-0.00696297
2.46548328,7.79130706,0.10822507,0.99412642,2.05300863,-2.22354219,-0.00589090
2.46848619,7.79313992,0.09884191,0.99510315,2.05324385,-2.31423356,-0.00490888
2.47148909,7.79566229,0.08944995,0.99599132,2.05356746,-2.41407602,-0.00401674
2.47449199,7.79887364,0.08005003,0.99679085,2.05397932,-2.52510347,-0.00321431
2.47749489,7.80277372,0.07064298,0.99750166,2.05447927,-2.65011648,-0.00250146
2.48049780,7.80736258,0.06122965,0.99812370,2.05506721,-2.79312371,-0.00187806
2.48350070,7.81264060,0.05181087,0.99865691,2.05574301,-2.96015532,-0.00134399
2.48650360,7.81860845,0.04238748,0.99910125,2.05650659,-3.16090232,-0.00089916
2.48950651,7.82526712,0.03296031,0.99945666,2.05735787,-3.41245113,-0.00054349
2.49250941,7.83261790,0.02353021,0.99972313,2.05829680,-3.74947005,-0.00027691
2.49551231,7.84066237,0.01409802,0.99990062,2.05932332,-4.26172094,-0.00009939
2.49851522,7.84940244,0.00466457,0.99998912,2.06043741,-5.36775918,-0.00001088
2.50151812,7.85884032,-0.00476929,0.99998863,2.06163905,-5.34555770,-0.00001137
2.50452102,7.86897854,-0.01420273,0.99989914,2.06292826,-4.25432116,-0.00010087
2.50752392,7.87981991,-0.02363490,0.99972066,2.06430505,-3.74503071,-0.00027938
2.51052683,7.89136760,-0.03306497,0.99945320,2.06576945,-3.40928075,-0.00054695
2.51352973,7.90362507,-0.04249210,0.99909680,2.06732152,-3.15843706,-0.00090361
2.51653263,7.91659609,-0.05191545,0.99865148,2.06896133,-2.95813888,-0.00134943
2.51953554,7.93028478,-0.06133417,0.99811729,2.07068895,-2.79141810,-0.00188449
2.52253844,7.94469557,-0.07074744,0.99749426,2.07250448,-2.64863890,-0.00250888
2.52554134,7.95983322,-0.08015441,0.99678246,2.07440805,-2.52380034,-0.00322273
2.52854424,7.97570283,-0.08955425,0.99598195,2.07639977,-2.41291069,-0.00402615
2.53154715,7.99230984,-0.09894612,0.99509279,2.07847981,-2.31317984,-0.00491929
2.53455005,8.00966004,-0.10832918,0.99411508,2.08064832,-2.22258073,-0.00590231
2.53755295,8.02775955,-0.11770260,0.99304889,2.08290548,-2.13959418,-0.00697538
2.54055586,8.04661488,-0.12706554,0.99189432,2.08525149,-2.06305223,-0.00813871
2.54355876,8.06623286,-0.13641718,0.99065148,2.08768657,-1.99203758,-0.00939249
2.54656166,8.08662072,-0.14575668,0.98932047,2.09021093,-1.92581665,-0.01073697
2.54956456,8.10778606,-0.15508320,0.98790141,2.09282484,-1.86379353,-0.01217237
2.55256747,8.12973687,-0.16439592,0.98639443,2.09552856,-1.80547760,-0.01369897
2.55557037,8.15248151,-0.17369401,0.98479967,2.09832236,-1.75046008,-0.01531704
2.55857327,8.17602876,-0.18297664,0.98311726,2.10120655,-1.69839676,-0.01702688
2.56157618,8.20038782,-0.19224299,0.98134736,2.10418145,-1.64899512,-0.01882880
2.56457908,8.22556827,-0.20149223,0.97949011,2.10724739,-1.60200445,-0.02072314
2.56758198,8.25158017,-0.21072354,0.97754570,2.11040472,-1.55720825,-0.02271024
2.57058488,8.27843398,-0.21993609,0.97551428,2.11365382,-1.51441828,-0.02479048
2.57358779,8.30614064,-0.22912907,0.97339605,2.11699508,-1.47346982,-0.02696424
2.57659069,8.33471153,-0.23830166,0.97119119,2.12042891,-1.43421795,-0.02923193
2.57959359,8.36415854,-0.24745303,0.96889989,2.12395574,-1.39653448,-0.03159399
2.58259650,8.39449401,-0.25658239,0.96652236,2.12757602,-1.36030546,-0.03405084
2.58559940,8.42573081,-0.26568891,0.96405882,2.13129022,-1.32542917,-0.03660297
2.58860230,8.45788232,-0.27477178,0.96150947,2.13509883,-1.29181440,-0.03925086
2.59160521,8.49096247,-0.28383020,0.95887456,2.13900236,-1.25937909,-0.04199502
2.59460811,8.52498572,-0.29286336,0.95615430,2.14300135,-1.22804911,-0.04483597
2.59761101,8.55996710,-0.30187046,0.95334895,2.14709635,-1.19775729,-0.04777428
2.60061391,8.59592224,-0.31085069,0.95045876,2.15128793,-1.16844258,-0.05081051
2.60361682,8.63286737,-0.31980326,0.94748397,2.15557671,-1.14004930,-0.05394526
2.60661972,8.67081933,-0.32872736,0.94442486,2.15996329,-1.11252657,-0.05717915
2.60962262,8.70979562,-0.33762221,0.94128170,2.16444833,-1.08582774,-0.06051282
2.61262553,8.74981441,-0.34648701,0.93805477,2.16903249,-1.05990996,-0.06394694
2.61562843,8.79089455,-0.35532097,0.93474435,2.17371648,-1.03473376,-0.06748220
2.61863133,8.83305562,-0.36412331,0.93135075,2.17850100,-1.01026271,-0.07111933
2.62163423,8.87631791,-0.37289324,0.92787425,2.18338682,-0.98646311,-0.07485906
2.62463714,8.92070252,-0.38162999,0.92431518,2.18837470,-0.96330375,-0.07870216
2.62764004,8.96623132,-0.39033277,0.92067384,2.19346545,-0.94075563,-0.08264944
2.63064294,9.01292700,-0.39900082,0.91695057,2.19865988,-0.91879181,-0.08670171
2.63364585,9.06081313,-0.40763335,0.91314569,2.20395886,-0.89738715,-0.09085984
2.63664875,9.10991413,-0.41622961,0.90925954,2.20936329,-0.87651822,-0.09512470
2.63965165,9.16025540,-0.42478882,0.90529247,2.21487406,-0.85616312,-0.09949722
2.64265455,9.21186325,-0.43331023,0.90124483,2.22049214,-0.83630134,-0.10397833
2.64565746,9.26476501,-0.44179307,0.89711698,2.22621850,-0.81691367,-0.10856901
2.64866036,9.31898906,-0.45023660,0.89290929,2.23205415,-0.79798206,-0.11327028
2.65166326,9.37456483,-0.45864005,0.88862214,2.23800015,-0.77948957,-0.11808318
2.65466617,9.43152291,-0.46700269,0.88425589,2.24405758,-0.76142026,-0.12300878
2.65766907,9.48989503,-0.47532377,0.87981096,2.25022755,-0.74375910,-0.12804822
2.66067197,9.54971419,-0.48360254,0.87528772,2.25651123,-0.72649191,-0.13320263
2.66367487,9.61101461,-0.49183827,0.87068658,2.26290980,-0.70960534,-0.13847321
2.66667778,9.67383188,-0.50003023,0.86600795,2.26942450,-0.69308672,-0.14386119
2.66968068,9.73820297,-0.50817769,0.86125225,2.27605660,-0.67692411,-0.14936784
2.67268358,9.80416629,-0.51627992,0.85641990,2.28280743,-0.66110618,-0.15499449
2.67568649,9.87176179,-0.52433620,0.85151133,2.28967834,-0.64562219,-0.16074247
2.67868939,9.94103097,-0.53234582,0.84652698,2.29667073,-0.63046196,-0.16661321
2.68169229,10.01201703,-0.54030806,0.84146729,2.30378607,-0.61561581,-0.17260814
2.68469520,10.08476487,-0.54822222,0.83633271,2.31102586,-0.60107456,-0.17872877
2.68769810,10.15932122,-0.55608759,0.83112370,2.31839163,-0.58682947,-0.18497664
2.69070100,10.23573473,-0.56390346,0.82584072,2.32588500,-0.57287221,-0.19135336
2.69370390,10.31405602,-0.57166915,0.82048424,2.33350763,-0.55919487,-0.19786058
2.69670681,10.39433781,-0.57938396,0.81505474,2.34126122,-0.54578988,-0.20450000
2.69970971,10.47663501,-0.58704721,0.80955270,2.34914754,-0.53265004,-0.21127340
2.70271261,10.56100486,-0.59465821,0.80397862,2.35716843,-0.51976848,-0.21818261
2.70571552,10.64750700,-0.60221628,0.79833298,2.36532578,-0.50713862,-0.22522950
2.70871842,10.73620359,-0.60972077,0.79261629,2.37362154,-0.49475419,-0.23241604
2.71172132,10.82715951,-0.61717098,0.78682906,2.38205775,-0.48260917,-0.23974425
2.71472422,10.92044243,-0.62456628,0.78097181,2.39063648,-0.47069783,-0.24721623
2.71772713,11.01612297,-0.63190598,0.77504505,2.39935992,-0.45901466,-0.25483412
2.72073003,11.11427490,-0.63918945,0.76904931,2.40823031,-0.44755439,-0.26260019
2.72373293,11.21497524,-0.64641603,0.76298513,2.41724996,-0.43631197,-0.27051673
2.72673584,11.31830451,-0.65358508,0.75685305,2.42642128,-0.42528256,-0.27858617
2.72973874,11.42434686,-0.66069597,0.75065361,2.43574677,-0.41446150,-0.28681098
2.73274164,11.53319033,-0.66774805,0.74438736,2.44522899,-0.40384434,-0.29519374
2.73574454,11.64492701,-0.67474071,0.73805486,2.45487064,-0.39342680,-0.30373712
2.73874745,11.75965332,-0.68167331,0.73165668,2.46467446,-0.38320475,-0.31244390
2.74175035,11.87747024,-0.68854525,0.72519338,2.47464335,-0.37317424,-0.32131693
2.74475325,11.99848358,-0.69535591,0.71866554,2.48478027,-0.36333146,-0.33035921
2.74775616,12.12280426,-0.70210469,0.71207374,2.49508833,-0.35367276,-0.33957381
2.75075906,12.25054862,-0.70879097,0.70541857,2.50557072,-0.34419461,-0.34896394
2.75376196,12.38183876,-0.71541418,0.69870061,2.51623078,-0.33489363,-0.35853293
2.75676486,12.51680289,-0.72197372,0.69192048,2.52707197,-0.32576654,-0.36828424
2.75976777,12.65557568,-0.72846900,0.68507876,2.53809788,-0.31681020,-0.37822146
2.76277067,12.79829873,-0.73489945,0.67817608,2.54931225,-0.30802159,-0.38834832
2.76577357,12.94512094,-0.74126450,0.67121304,2.56071896,-0.29939777,-0.39866870
2.76877648,13.09619905,-0.74756358,0.66419026,2.57232204,-0.29093593,-0.40918664
2.77177938,13.25169810,-0.75379612,0.65710837,2.58412570,-0.28263335,-0.41990633
2.77478228,13.41179203,-0.75996158,0.64996800,2.59613432,-0.27448740,-0.43083215
2.77778519,13.57666425,-0.76605940,0.64276978,2.60835245,-0.26649556,-0.44196865
2.78078809,13.74650827,-0.77208905,0.63551436,2.62078485,-0.25865539,-0.45332059
2.78379099,13.92152847,-0.77804998,0.62820238,2.63343645,-0.25096452,-0.46489290
2.78679389,14.10194077,-0.78394167,0.62083449,2.64631243,-0.24342067,-0.47669075
2.78979680,14.28797353,-0.78976358,0.61341135,2.65941817,-0.23602164,-0.48871953
2.79279970,14.47986843,-0.79551521,0.60593361,2.67275930,-0.22876531,-0.50098485
2.79580260,14.67788142,-0.80119604,0.59840195,2.68634170,-0.22164961,-0.51349259
2.79880551,14.88228382,-0.80680557,0.59081704,2.70017150,-0.21467257,-0.52624889
2.80180841,15.09336346,-0.81234329,0.58317954,2.71425514,-0.20783225,-0.53926019
2.80481131,15.31142596,-0.81780872,0.57549014,2.72859934,-0.20112681,-0.55253319
2.80781421,15.53679611,-0.82320136,0.56774952,2.74321115,-0.19455444,-0.56607495
2.81081712,15.76981942,-0.82852074,0.55995837,2.75809795,-0.18811341,-0.57989283
2.81382002,16.01086374,-0.83376639,0.55211739,2.77326748,-0.18180203,-0.59399459
2.81682292,16.26032113,-0.83893783,0.54422727,2.78872785,-0.17561868,-0.60838834
2.81982583,16.51860986,-0.84403460,0.53628872,2.80448762,-0.16956179,-0.62308261
2.82282873,16.78617663,-0.84905626,0.52830244,2.82055573,-0.16362983,-0.63808636
2.82583163,17.06349904,-0.85400236,0.52026914,2.83694162,-0.15782132,-0.65340903
2.82883453,17.35108827,-0.85887245,0.51218953,2.85365523,-0.15213486,-0.66906054
2.83183744,17.64949209,-0.86366610,0.50406435,2.87070701,-0.14656904,-0.68505135
2.83484034,17.95929819,-0.86838289,0.49589430,2.88810799,-0.14112254,-0.70139248
2.83784324,18.28113787,-0.87302239,0.48768012,2.90586981,-0.13579407,-0.71809558
2.84084615,18.61569017,-0.87758420,0.47942254,2.92400478,-0.13058237,-0.73517295
2.84384905,18.96368642,-0.88206791,0.47112229,2.94252591,-0.12548623,-0.75263759
2.84685195,19.32591542,-0.88647311,0.46278011,2.96144696,-0.12050449,-0.77050327
2.84985485,19.70322912,-0.89079942,0.45439674,2.98078254,-0.11563600,-0.78878459
2.85285776,20.09654913,-0.89504645,0.44597293,3.00054812,-0.11087967,-0.80749702
2.85586066,20.50687393,-0.89921382,0.43750944,3.02076014,-0.10623443,-0.82665700
2.85886356,20.93528708,-0.90330116,0.42900700,3.04143611,-0.10169927,-0.84628204
2.86186647,21.38296643,-0.90730812,0.42046639,3.06259464,-0.09727318,-0.86639074
2.86486937,21.85119462,-0.91123432,0.41188835,3.08425559,-0.09295520,-0.88700295
2.86787227,22.34137098,-0.91507943,0.40327366,3.10644016,-0.08874441,-0.90813989
2.87087518,22.85502513,-0.91884309,0.39462308,3.12917101,-0.08463991,-0.92982420
2.87387808,23.39383241,-0.92252498,0.38593737,3.15247242,-0.08064082,-0.95208017
2.87688098,23.95963174,-0.92612477,0.37721732,3.17637040,-0.07674631,-0.97493380
2.87988388,24.55444602,-0.92964214,0.36846370,3.20089294,-0.07295557,-0.99841308
2.88288679,25.18050570,-0.93307677,0.35967729,3.22607011,-0.06926780,-1.02254808
2.88588969,25.84027616,-0.93642835,0.35085886,3.25193437,-0.06568227,-1.04737124
2.88889259,26.53648935,-0.93969660,0.34200921,3.27852074,-0.06219822,-1.07291761
2.89189550,27.27218093,-0.94288122,0.33312912,3.30586717,-0.05881497,-1.09922512
2.89489840,28.05073356,-0.94598192,0.32421938,3.33401478,-0.05553182,-1.12633488
2.89790130,28.87592798,-0.94899843,0.31528079,3.36300831,-0.05234813,-1.15429163
2.90090420,29.75200332,-0.95193048,0.30631414,3.39289647,-0.04926327,-1.18314410
2.90390711,30.68372871,-0.95477782,0.29732023,3.42373250,-0.04627662,-1.21294551
2.90691001,31.67648876,-0.95754018,0.28829986,3.45557473,-0.04338760,-1.24375418
2.90991291,32.73638615,-0.96021732,0.27925382,3.48848719,-0.04059565,-1.27563415
2.91291582,33.87036545,-0.96280900,0.27018294,3.52254046,-0.03790022,-1.30865599
2.91591872,35.08636343,-0.96531500,0.26108801,3.55781255,-0.03530081,-1.34289772
2.91892162,36.39349280,-0.96773509,0.25196984,3.59438999,-0.03279690,-1.37844586
2.92192452,37.80226837,-0.97006905,0.24282925,3.63236911,-0.03038803,-1.41539674
2.92492743,39.32488748,-0.97231667,0.23366705,3.67185759,-0.02807373,-1.45385803
2.92793033,40.97558048,-0.97447776,0.22448405,3.71297629,-0.02585358,-1.49395060
2.93093323,42.77105272,-0.97655213,0.21528108,3.75586154,-0.02372715,-1.53581077
2.93393614,44.73104708,-0.97853958,0.20605894,3.80066783,-0.02169404,-1.57959303
2.93693904,46.87906711,-0.98043995,0.19681847,3.84757125,-0.01975388,-1.62547346
2.93994194,49.24331729,-0.98225306,0.18756048,3.89677367,-0.01790631,-1.67365395
2.94294484,51.85794003,-0.98397875,0.17828579,3.94850806,-0.01615098,-1.72436744
2.94594775,54.76466518,-0.98561687,0.16899524,4.00304519,-0.01448757,-1.77788472
2.94895065,58.01504155,-0.98716727,0.15968965,4.06070231,-0.01291578,-1.83452303
2.95195355,61.67350539,-0.98862981,0.15036985,4.12185443,-0.01143532,-1.89465737
2.95495646,65.82167619,-0.99000437,0.14103666,4.18694921,-0.01004592,-1.95873541
2.95795936,70.56449353,-0.99129083,0.13169092,4.25652709,-0.00874732,-2.02729758
2.96096226,76.03918637,-0.99248905,0.12233347,4.33124882,-0.00753929,-2.10100463
2.96396517,82.42872695,-0.99359895,0.11296512,4.41193400,-0.00642162,-2.18067616
2.96696807,89.98262321,-0.99462043,0.10358672,4.49961658,-0.00539410,-2.26734611
2.96997097,99.05018659,-0.99555338,0.09419911,4.59562666,-0.00445654,-2.36234459
2.97297387,110.13597847,-0.99639773,0.08480310,4.70171577,-0.00360878,-2.46742313
2.97597678,123.99684137,-0.99715340,0.07539956,4.82025609,-0.00285066,-2.58495389
2.97897968,141.82209975,-0.99782033,0.06598930,4.95457345,-0.00218205,-2.71826272
2.98198258,165.59396163,-0.99839846,0.05657317,5.10953878,-0.00160283,-2.87222052
2.98498549,198.88040220,-0.99888773,0.04715200,5.29270365,-0.00111289,-3.05437888
2.98798839,248.81737269,-0.99928810,0.03772664,5.51671918,-0.00071216,-3.27738892
2.99099129,332.05542721,-0.99959953,0.02829792,5.80530190,-0.00040055,-3.56496715
2.99399419,498.54622991,-0.99982201,0.01886668,6.21169632,-0.00017801,-3.97035809
2.99699710,998.04810516,-0.99995550,0.00943376,6.90580148,-0.00004450,-4.66346077
3.00000000,25653050788007552.00000000,-1.00000000,0.00000000,37.78343890,0.00000000,-35.54009672


==> figures/kappa_scaling_2.csv <==
fbfs,k,k_1,k_2,k_log,k_1_log,k_2_log
0.00010000,1.00000002,0.99999995,0.00031416,0.00000002,-0.00000005,-8.06561050
0.00310290,1.00001584,0.99995249,0.00974790,0.00001584,-0.00004751,-4.63070314
0.00610581,1.00006133,0.99981603,0.01918078,0.00006133,-0.00018398,-3.95384663
0.00910871,1.00013649,0.99959059,0.02861195,0.00013648,-0.00040949,-3.55393092
0.01211161,1.00024134,0.99927620,0.03804057,0.00024131,-0.00072407,-3.26910207
0.01511451,1.00037588,0.99887286,0.04746581,0.00037581,-0.00112777,-3.04774570
0.01811742,1.00054014,0.99838063,0.05688682,0.00053999,-0.00162068,-2.86669162
0.02112032,1.00073413,0.99779955,0.06630277,0.00073386,-0.00220287,-2.71352363
0.02412322,1.00095788,0.99712967,0.07571282,0.00095742,-0.00287446,-2.58080782
0.02712613,1.00121141,0.99637104,0.08511613,0.00121068,-0.00363556,-2.46373875
0.03012903,1.00149476,0.99552374,0.09451186,0.00149365,-0.00448631,-2.35902992
0.03313193,1.00180797,0.99458783,0.10389919,0.00180634,-0.00542687,-2.26433420
0.03613483,1.00215107,0.99356342,0.11327726,0.00214876,-0.00645739,-2.17791680
0.03913774,1.00252410,0.99245057,0.12264526,0.00252092,-0.00757807,-2.09845915
0.04214064,1.00292711,0.99124940,0.13200234,0.00292284,-0.00878911,-2.02493562
0.04514354,1.00336016,0.98996002,0.14134767,0.00335453,-0.01009072,-1.95653265
0.04814645,1.00382329,0.98858253,0.15068043,0.00381600,-0.01148315,-1.89259406
0.05114935,1.00431657,0.98711705,0.15999977,0.00430728,-0.01296665,-1.83258290
0.05415225,1.00484005,0.98556373,0.16930487,0.00482838,-0.01454149,-1.77605420
0.05715516,1.00539381,0.98392269,0.17859491,0.00537931,-0.01620795,-1.72263512
0.06015806,1.00597790,0.98219408,0.18786905,0.00596011,-0.01796635,-1.67201010
0.06316096,1.00659242,0.98037807,0.19712647,0.00657078,-0.01981700,-1.62390977
0.06616386,1.00723742,0.97847480,0.20636635,0.00721136,-0.02176025,-1.57810230
0.06916677,1.00791300,0.97648445,0.21558786,0.00788186,-0.02379646,-1.53438675
0.07216967,1.00861924,0.97440719,0.22479018,0.00858230,-0.02592600,-1.49258783
0.07517257,1.00935622,0.97224321,0.23397250,0.00931273,-0.02814929,-1.45255168
0.07817548,1.01012405,0.96999271,0.24313400,0.01007315,-0.03046672,-1.41414256
0.08117838,1.01092282,0.96765588,0.25227386,0.01086360,-0.03287875,-1.37724006
0.08418128,1.01175263,0.96523293,0.26139126,0.01168410,-0.03538583,-1.34173691
0.08718418,1.01261358,0.96272408,0.27048540,0.01253469,-0.03798843,-1.30753715
0.09018709,1.01350579,0.96012954,0.27955547,0.01341540,-0.04068706,-1.27455454
0.09318999,1.01442937,0.95744956,0.28860066,0.01432626,-0.04348224,-1.24271134
0.09619289,1.01538444,0.95468436,0.29762017,0.01526730,-0.04637450,-1.21193722
0.09919580,1.01637112,0.95183421,0.30661318,0.01623855,-0.04936441,-1.18216831
0.10219870,1.01738953,0.94889934,0.31557891,0.01724006,-0.05245256,-1.15334651
0.10520160,1.01843981,0.94588002,0.32451656,0.01827185,-0.05563955,-1.12541872
0.10820450,1.01952209,0.94277651,0.33342532,0.01933397,-0.05892602,-1.09833637
0.11120741,1.02063651,0.93958911,0.34230441,0.02042646,-0.06231262,-1.07205486
0.11421031,1.02178321,0.93631808,0.35115303,0.02154935,-0.06580003,-1.04653317
0.11721321,1.02296235,0.93296372,0.35997040,0.02270268,-0.06938896,-1.02173346
0.12021612,1.02417407,0.92952633,0.36875574,0.02388651,-0.07308014,-0.99762081
0.12321902,1.02541854,0.92600622,0.37750826,0.02510086,-0.07687433,-0.97416284
0.12622192,1.02669591,0.92240369,0.38622718,0.02634580,-0.08077231,-0.95132955
0.12922482,1.02800636,0.91871907,0.39491172,0.02762135,-0.08477489,-0.92909303
0.13222773,1.02935004,0.91495269,0.40356112,0.02892758,-0.08888292,-0.90742732
0.13523063,1.03072715,0.91110488,0.41217461,0.03026452,-0.09309727,-0.88630822
0.13823353,1.03213785,0.90717598,0.42075141,0.03163224,-0.09741883,-0.86571310
0.14123644,1.03358234,0.90316634,0.42929076,0.03303077,-0.10184853,-0.84562082
0.14423934,1.03506081,0.89907633,0.43779191,0.03446017,-0.10638735,-0.82601157
0.14724224,1.03657344,0.89490630,0.44625410,0.03592050,-0.11103626,-0.80686676
0.15024515,1.03812045,0.89065662,0.45467657,0.03741182,-0.11579631,-0.78816895
0.15324805,1.03970203,0.88632768,0.46305858,0.03893416,-0.12066856,-0.76990172
0.15625095,1.04131840,0.88191986,0.47139937,0.04048760,-0.12565409,-0.75204962
0.15925385,1.04296977,0.87743354,0.47969821,0.04207220,-0.13075406,-0.73459810
0.16225676,1.04465637,0.87286914,0.48795436,0.04368800,-0.13596963,-0.71753340
0.16525966,1.04637842,0.86822706,0.49616709,0.04533508,-0.14130201,-0.70084254
0.16826256,1.04813616,0.86350770,0.50433565,0.04701350,-0.14675246,-0.68451326
0.17126547,1.04992981,0.85871150,0.51245933,0.04872332,-0.15232227,-0.66853393
0.17426837,1.05175963,0.85383887,0.52053740,0.05046460,-0.15801278,-0.65289353
0.17727127,1.05362586,0.84889025,0.52856915,0.05223742,-0.16382537,-0.63758164
0.18027417,1.05552876,0.84386608,0.53655385,0.05404183,-0.16976147,-0.62258834
0.18327708,1.05746858,0.83876681,0.54449080,0.05587792,-0.17582255,-0.60790422
0.18627998,1.05944560,0.83359289,0.55237930,0.05774575,-0.18201013,-0.59352033
0.18928288,1.06146008,0.82834479,0.56021863,0.05964540,-0.18832580,-0.57942816
0.19228579,1.06351231,0.82302296,0.56800811,0.06157693,-0.19477118,-0.56561959
0.19528869,1.06560256,0.81762788,0.57574703,0.06354042,-0.20134795,-0.55208690
0.19829159,1.06773113,0.81216004,0.58343471,0.06553596,-0.20805786,-0.53882272
0.20129449,1.06989832,0.80661992,0.59107047,0.06756362,-0.21490270,-0.52582003
0.20429740,1.07210443,0.80100801,0.59865363,0.06962347,-0.22188433,-0.51307210
0.20730030,1.07434976,0.79532481,0.60618350,0.07171560,-0.22900468,-0.50057253
0.21030320,1.07663464,0.78957083,0.61365943,0.07384010,-0.23626573,-0.48831518
0.21330611,1.07895938,0.78374659,0.62108074,0.07599704,-0.24366954,-0.47629418
0.21630901,1.08132433,0.77785258,0.62844678,0.07818652,-0.25121825,-0.46450393
0.21931191,1.08372981,0.77188936,0.63575689,0.08040862,-0.25891406,-0.45293904
0.22231481,1.08617617,0.76585743,0.64301042,0.08266343,-0.26675925,-0.44159436
0.22531772,1.08866376,0.75975735,0.65020672,0.08495103,-0.27475618,-0.43046494
0.22832062,1.09119294,0.75358965,0.65734515,0.08727154,-0.28290730,-0.41954606
0.23132352,1.09376407,0.74735488,0.66442508,0.08962503,-0.29121514,-0.40883315
0.23432643,1.09637754,0.74105360,0.67144588,0.09201160,-0.29968233,-0.39832186
0.23732933,1.09903371,0.73468636,0.67840692,0.09443135,-0.30831159,-0.38800799
0.24033223,1.10173299,0.72825374,0.68530759,0.09688439,-0.31710574,-0.37788751
0.24333514,1.10447576,0.72175631,0.69214726,0.09937080,-0.32606772,-0.36795654
0.24633804,1.10726244,0.71519464,0.69892533,0.10189070,-0.33520055,-0.35821136
0.24934094,1.11009343,0.70856933,0.70564121,0.10444419,-0.34450738,-0.34864838
0.25234384,1.11296916,0.70188095,0.71229428,0.10703137,-0.35399148,-0.33926414
0.25534675,1.11589007,0.69513010,0.71888396,0.10965235,-0.36365625,-0.33005533
0.25834965,1.11885657,0.68831739,0.72540965,0.11230725,-0.37350522,-0.32101874
0.26135255,1.12186914,0.68144342,0.73187079,0.11499617,-0.38354205,-0.31215129
0.26435546,1.12492822,0.67450881,0.73826680,0.11771923,-0.39377054,-0.30345000
0.26735836,1.12803428,0.66751416,0.74459710,0.12047654,-0.40419467,-0.29491201
0.27036126,1.13118780,0.66046011,0.75086113,0.12326823,-0.41481855,-0.28653455
0.27336416,1.13438926,0.65334728,0.75705834,0.12609441,-0.42564647,-0.27831496
0.27636707,1.13763915,0.64617630,0.76318817,0.12895520,-0.43668290,-0.27025066
0.27936997,1.14093799,0.63894782,0.76925008,0.13185073,-0.44793249,-0.26233916
0.28237287,1.14428629,0.63166246,0.77524353,0.13478111,-0.45940010,-0.25457807
0.28537578,1.14768457,0.62432090,0.78116798,0.13774649,-0.47109079,-0.24696506
0.28837868,1.15113337,0.61692376,0.78702291,0.14074699,-0.48300982,-0.23949791
0.29138158,1.15463323,0.60947173,0.79280780,0.14378275,-0.49516272,-0.23217445
0.29438448,1.15818472,0.60196545,0.79852213,0.14685388,-0.50755523,-0.22499259
0.29738739,1.16178840,0.59440560,0.80416540,0.14996055,-0.52019336,-0.21795032
0.30039029,1.16544486,0.58679285,0.80973709,0.15310287,-0.53308342,-0.21104567
0.30339319,1.16915468,0.57912787,0.81523672,0.15628099,-0.54623197,-0.20427676
0.30639610,1.17291847,0.57141136,0.82066379,0.15949507,-0.55964591,-0.19764176
0.30939900,1.17673685,0.56364399,0.82601783,0.16274523,-0.57333246,-0.19113892
0.31240190,1.18061044,0.55582645,0.83129835,0.16603163,-0.58729917,-0.18476652
0.31540480,1.18453989,0.54795945,0.83650490,0.16935442,-0.60155399,-0.17852291
0.31840771,1.18852585,0.54004368,0.84163699,0.17271376,-0.61610525,-0.17240649
0.32141061,1.19256898,0.53207985,0.84669418,0.17610979,-0.63096170,-0.16641571
0.32441351,1.19666997,0.52406867,0.85167601,0.17954268,-0.64613256,-0.16054909
0.32741642,1.20082951,0.51601084,0.85658205,0.18301258,-0.66162750,-0.15480517
0.33041932,1.20504832,0.50790709,0.86141186,0.18651966,-0.67745674,-0.14918254
0.33342222,1.20932710,0.49975814,0.86616500,0.19006409,-0.69363102,-0.14367986
0.33642513,1.21366661,0.49156471,0.87084105,0.19364603,-0.71016169,-0.13829581
0.33942803,1.21806758,0.48332753,0.87543960,0.19726565,-0.72706073,-0.13302912
0.34243093,1.22253080,0.47504734,0.87996024,0.20092314,-0.74434081,-0.12787855
0.34543383,1.22705704,0.46672487,0.88440256,0.20461865,-0.76201534,-0.12284293
0.34843674,1.23164711,0.45836086,0.88876618,0.20835238,-0.78009850,-0.11792109
0.35143964,1.23630181,0.44995606,0.89305069,0.21212451,-0.79860534,-0.11311193
0.35444254,1.24102198,0.44151121,0.89725573,0.21593522,-0.81755186,-0.10841436
0.35744545,1.24580848,0.43302707,0.90138091,0.21978470,-0.83695503,-0.10382734
0.36044835,1.25066216,0.42450440,0.90542588,0.22367314,-0.85683292,-0.09934986
0.36345125,1.25558392,0.41594394,0.90939026,0.22760074,-0.87720479,-0.09498095
0.36645415,1.26057465,0.40734646,0.91327371,0.23156769,-0.89809120,-0.09071966
0.36945706,1.26563528,0.39871273,0.91707587,0.23557419,-0.91951409,-0.08656507
0.37245996,1.27076674,0.39004352,0.92079642,0.23962045,-0.94149696,-0.08251631
0.37546286,1.27597001,0.38133959,0.92443503,0.24370668,-0.96406499,-0.07857251
0.37846577,1.28124606,0.37260173,0.92799135,0.24783309,-0.98724519,-0.07473286
0.38146867,1.28659590,0.36383070,0.93146509,0.25199989,-1.01106663,-0.07099656
0.38447157,1.29202053,0.35502729,0.93485594,0.25620730,-1.03556061,-0.06736284
0.38747447,1.29752102,0.34619229,0.93816358,0.26045554,-1.06076091,-0.06383096
0.39047738,1.30309842,0.33732648,0.94138772,0.26474483,-1.08670404,-0.06040019
0.39348028,1.30875383,0.32843064,0.94452809,0.26907541,-1.11342960,-0.05706985
0.39648318,1.31448836,0.31950558,0.94758439,0.27344751,-1.14098054,-0.05383928
0.39948609,1.32030314,0.31055208,0.95055637,0.27786136,-1.16940366,-0.05070782
0.40248899,1.32619933,0.30157094,0.95344374,0.28231721,-1.19874999,-0.04767486
0.40549189,1.33217812,0.29256296,0.95624626,0.28681529,-1.22907537,-0.04473980
0.40849479,1.33824072,0.28352895,0.95896368,0.29135586,-1.26044104,-0.04190208
0.41149770,1.34438837,0.27446970,0.96159575,0.29593917,-1.29291440,-0.03916114
0.41450060,1.35062234,0.26538603,0.96414224,0.30056548,-1.32656980,-0.03651644
0.41750350,1.35694390,0.25627873,0.96660292,0.30523504,-1.36148962,-0.03396750
0.42050641,1.36335439,0.24714863,0.96897758,0.30994812,-1.39776537,-0.03151380
0.42350931,1.36985515,0.23799653,0.97126600,0.31470500,-1.43549917,-0.02915490
0.42651221,1.37644756,0.22882326,0.97346798,0.31950595,-1.47480538,-0.02689034
0.42951512,1.38313303,0.21962961,0.97558333,0.32435124,-1.51581273,-0.02471970
0.43251802,1.38991301,0.21041642,0.97761185,0.32924116,-1.55866675,-0.02264257
0.43552092,1.39678896,0.20118451,0.97955336,0.33417600,-1.60353285,-0.02065856
0.43852382,1.40376239,0.19193468,0.98140770,0.33915606,-1.65060015,-0.01876731
0.44152673,1.41083485,0.18266778,0.98317470,0.34418162,-1.70008618,-0.01696846
0.44452963,1.41800790,0.17338462,0.98485419,0.34925300,-1.75224292,-0.01526168
0.44753253,1.42528316,0.16408603,0.98644603,0.35437050,-1.80736442,-0.01364666
0.45053544,1.43266227,0.15477283,0.98795008,0.35953444,-1.86579682,-0.01212310
0.45353834,1.44014693,0.14544587,0.98936621,0.36474514,-1.92795132,-0.01069073
0.45654124,1.44773885,0.13610595,0.99069429,0.37000293,-1.99432164,-0.00934928
0.45954414,1.45543980,0.12675393,0.99193419,0.37530813,-2.06550767,-0.00809851
0.46254705,1.46325159,0.11739062,0.99308582,0.38066108,-2.14224829,-0.00693820
0.46554995,1.47117606,0.10801686,0.99414906,0.38606212,-2.22546792,-0.00586812
0.46855285,1.47921511,0.09863350,0.99512383,0.39151161,-2.31634437,-0.00488810
0.47155576,1.48737066,0.08924135,0.99601003,0.39700990,-2.41641079,-0.00399795
0.47455866,1.49564471,0.07984126,0.99680759,0.40255736,-2.52771486,-0.00319752
0.47756156,1.50403927,0.07043407,0.99751644,0.40815434,-2.65307824,-0.00248665
0.48056446,1.51255643,0.06102060,0.99813651,0.41380122,-2.79654371,-0.00186523
0.48356737,1.52119831,0.05160171,0.99866774,0.41949839,-2.96420046,-0.00133314
0.48657027,1.52996710,0.04217822,0.99911010,0.42524623,-3.16585120,-0.00089029
0.48957317,1.53886502,0.03275098,0.99946354,0.43104514,-3.41882225,-0.00053660
0.49257608,1.54789436,0.02332083,0.99972803,0.43689553,-3.75840831,-0.00027200
0.49557898,1.55705746,0.01388860,0.99990355,0.44279780,-4.27668687,-0.00009646
0.49858188,1.56635672,0.00445513,0.99999008,0.44875236,-5.41369798,-0.00000992
0.50158478,1.57579461,-0.00497873,0.99998761,0.45475966,-5.30258091,-0.00001239
0.50458769,1.58537363,-0.01441215,0.99989614,0.46082011,-4.23968389,-0.00010387
0.50759059,1.59509638,-0.02384428,0.99971568,0.46693416,-3.73621077,-0.00028436
0.51059349,1.60496551,-0.03327430,0.99944626,0.47310226,-3.40297001,-0.00055390
0.51359640,1.61498372,-0.04270135,0.99908788,0.47932488,-3.15352471,-0.00091253
0.51659930,1.62515382,-0.05212460,0.99864059,0.48560247,-2.95411819,-0.00136034
0.51960220,1.63547864,-0.06154322,0.99810442,0.49193551,-2.78801562,-0.00189738
0.52260511,1.64596113,-0.07095635,0.99747942,0.49832449,-2.64569031,-0.00252376
0.52560801,1.65660430,-0.08036318,0.99676565,0.50476990,-2.52119921,-0.00323959
0.52861091,1.66741121,-0.08976285,0.99596317,0.51127225,-2.41058413,-0.00404500
0.53161381,1.67838505,-0.09915453,0.99507205,0.51783205,-2.31107576,-0.00494013
0.53461672,1.68952907,-0.10853738,0.99409237,0.52444983,-2.22066062,-0.00592515
0.53761962,1.70084658,-0.11791058,0.99302422,0.53112612,-2.13782873,-0.00700023
0.54062252,1.71234104,-0.12727328,0.99186769,0.53786146,-2.06141867,-0.00816556
0.54362543,1.72401594,-0.13662466,0.99062289,0.54465642,-1.99051783,-0.00942136
0.54662833,1.73587490,-0.14596388,0.98928992,0.55151155,-1.92439611,-0.01076785
0.54963123,1.74792163,-0.15529010,0.98786891,0.55842744,-1.86246028,-0.01220527
0.55263413,1.76015995,-0.16460251,0.98635998,0.56540469,-1.80422175,-0.01373390
0.55563704,1.77259377,-0.17390026,0.98476327,0.57244388,-1.74927334,-0.01535400
0.55863994,1.78522711,-0.18318254,0.98307892,0.57954564,-1.69727211,-0.01706588
0.56164284,1.79806411,-0.19244852,0.98130707,0.58671059,-1.64792658,-0.01886985
0.56464575,1.81110904,-0.20169737,0.97944789,0.59393939,-1.60098687,-0.02076624
0.56764865,1.82436625,-0.21092827,0.97750154,0.60123267,-1.55623716,-0.02275541
0.57065155,1.83784025,-0.22014040,0.97546820,0.60859111,-1.51348977,-0.02483772
0.57365445,1.85153567,-0.22933293,0.97334804,0.61601539,-1.47258048,-0.02701356
0.57665736,1.86545727,-0.23850506,0.97114126,0.62350621,-1.43336477,-0.02928335
0.57966026,1.87960995,-0.24765595,0.96884804,0.63106428,-1.39571478,-0.03164750
0.58266316,1.89399874,-0.25678481,0.96646860,0.63869033,-1.35951686,-0.03410647
0.58566607,1.90862884,-0.26589082,0.96400315,0.64638510,-1.32466952,-0.03666072
0.58866897,1.92350559,-0.27497316,0.96145190,0.65414935,-1.29108180,-0.03931074
0.59167187,1.93863449,-0.28403102,0.95881509,0.66198386,-1.25867181,-0.04205704
0.59467477,1.95402122,-0.29306361,0.95609294,0.66988941,-1.22736558,-0.04490015
0.59767768,1.96967162,-0.30207012,0.95328571,0.67786684,-1.19709610,-0.04784062
0.60068058,1.98559169,-0.31104975,0.95039363,0.68591695,-1.16780242,-0.05087903
0.60368348,2.00178765,-0.32000169,0.94741697,0.69404061,-1.13942901,-0.05401597
0.60668639,2.01826589,-0.32892515,0.94435599,0.70223867,-1.11192506,-0.05725207
0.60968929,2.03503301,-0.33781934,0.94121097,0.71051204,-1.08524402,-0.06058797
0.61269219,2.05209579,-0.34668346,0.93798218,0.71886161,-1.05934312,-0.06402432
0.61569510,2.06946127,-0.35551673,0.93466992,0.72728832,-1.03418296,-0.06756184
0.61869800,2.08713667,-0.36431836,0.93127447,0.73579311,-1.00972717,-0.07120124
0.62170090,2.10512947,-0.37308757,0.92779613,0.74437697,-0.98594212,-0.07494325
0.62470380,2.12344738,-0.38182357,0.92423523,0.75304089,-0.96279663,-0.07878866
0.62770671,2.14209837,-0.39052559,0.92059207,0.76178590,-0.94026178,-0.08273826
0.63070961,2.16109066,-0.39919286,0.91686698,0.77061303,-0.91831063,-0.08679287
0.63371251,2.18043276,-0.40782459,0.91306029,0.77952337,-0.89691811,-0.09095336
0.63671542,2.20013343,-0.41642004,0.90917235,0.78851801,-0.87606083,-0.09522060
0.63971832,2.22020176,-0.42497842,0.90520348,0.79759808,-0.85571689,-0.09959552
0.64272122,2.24064714,-0.43349898,0.90115406,0.80676473,-0.83586584,-0.10407905
0.64572412,2.26147927,-0.44198096,0.89702443,0.81601914,-0.81648849,-0.10867218
0.64872703,2.28270819,-0.45042360,0.89281498,0.82536254,-0.79756681,-0.11337591
0.65172993,2.30434430,-0.45882616,0.88852606,0.83479617,-0.77908389,-0.11819130
0.65473283,2.32639834,-0.46718788,0.88415807,0.84432129,-0.76102379,-0.12311942
0.65773574,2.34888145,-0.47550802,0.87971139,0.85393924,-0.74337153,-0.12816140
0.66073864,2.37180517,-0.48378585,0.87518641,0.86365134,-0.72611294,-0.13331837
0.66374154,2.39518143,-0.49202062,0.87058355,0.87345898,-0.70923466,-0.13859155
0.66674444,2.41902263,-0.50021159,0.86590320,0.88336359,-0.69272408,-0.14398215
0.66974735,2.44334159,-0.50835806,0.86114580,0.89336661,-0.67656924,-0.14949145
0.67275025,2.46815163,-0.51645928,0.85631175,0.90346954,-0.66075884,-0.15512077
0.67575315,2.49346654,-0.52451453,0.85140149,0.91367393,-0.64528214,-0.16087147
0.67875606,2.51930066,-0.53252311,0.84641547,0.92398135,-0.63012899,-0.16674495
0.68175896,2.54566884,-0.54048429,0.84135411,0.93439342,-0.61528971,-0.17274265
0.68476186,2.57258654,-0.54839737,0.83621787,0.94491183,-0.60075513,-0.17886609
0.68776476,2.60006978,-0.55626164,0.83100721,0.95553828,-0.58651651,-0.18511681
0.69076767,2.62813522,-0.56407641,0.82572259,0.96627455,-0.57256556,-0.19149640
0.69377057,2.65680018,-0.57184098,0.82036449,0.97712246,-0.55889434,-0.19800654
0.69677347,2.68608268,-0.57955465,0.81493338,0.98808388,-0.54549531,-0.20464892
0.69977638,2.71600144,-0.58721675,0.80942973,0.99916074,-0.53236129,-0.21142531
0.70277928,2.74657596,-0.59482658,0.80385405,1.01035503,-0.51948538,-0.21833755
0.70578218,2.77782653,-0.60238347,0.79820683,1.02166880,-0.50686104,-0.22538752
0.70878509,2.80977428,-0.60988676,0.79248858,1.03310415,-0.49448198,-0.23257719
0.71178799,2.84244124,-0.61733576,0.78669979,1.04466327,-0.48234221,-0.23990857
0.71479089,2.87585035,-0.62472983,0.78084098,1.05634840,-0.47043600,-0.24738376
0.71779379,2.91002554,-0.63206829,0.77491269,1.06816186,-0.45875783,-0.25500492
0.72079670,2.94499178,-0.63935051,0.76891542,1.08010603,-0.44730245,-0.26277430
0.72379960,2.98077513,-0.64657582,0.76284973,1.09218338,-0.43606481,-0.27069421
0.72680250,3.01740278,-0.65374359,0.75671615,1.10439646,-0.42504008,-0.27876707
0.72980541,3.05490316,-0.66085317,0.75051521,1.11674789,-0.41422360,-0.28699536
0.73280831,3.09330597,-0.66790394,0.74424749,1.12924041,-0.40361091,-0.29538165
0.73581121,3.13264226,-0.67489527,0.73791353,1.14187682,-0.39319775,-0.30392863
0.73881411,3.17294452,-0.68182654,0.73151389,1.15466003,-0.38298000,-0.31263907
0.74181702,3.21424676,-0.68869712,0.72504915,1.16759304,-0.37295370,-0.32151583
0.74481992,3.25658458,-0.69550641,0.71851989,1.18067897,-0.36311505,-0.33056189
0.74782282,3.29999531,-0.70225381,0.71192667,1.19392105,-0.35346039,-0.33978036
0.75082573,3.34451804,-0.70893870,0.70527010,1.20732260,-0.34398621,-0.34917443
0.75382863,3.39019382,-0.71556050,0.69855076,1.22088709,-0.33468912,-0.35874743
0.75683153,3.43706571,-0.72211862,0.69176925,1.23461812,-0.32556586,-0.36850283
0.75983443,3.48517892,-0.72861247,0.68492618,1.24851938,-0.31661328,-0.37844421
0.76283734,3.53458097,-0.73504147,0.67802215,1.26259475,-0.30782835,-0.38857533
0.76584024,3.58532182,-0.74140506,0.67105777,1.27684824,-0.29920816,-0.39890005
0.76884314,3.63745403,-0.74770267,0.66403368,1.29128400,-0.29074988,-0.40942242
0.77184605,3.69103295,-0.75393373,0.65695048,1.30590635,-0.28245081,-0.42014664
0.77484895,3.74611685,-0.76009769,0.64980882,1.32071980,-0.27430831,-0.43107708
0.77785185,3.80276720,-0.76619401,0.64260933,1.33572901,-0.26631987,-0.44221832
0.78085475,3.86104881,-0.77222213,0.63535264,1.35093886,-0.25848303,-0.45357509
0.78385766,3.92103013,-0.77818153,0.62803941,1.36635441,-0.25079545,-0.46515236
0.78686056,3.98278345,-0.78407168,0.62067029,1.38198093,-0.24325484,-0.47695527
0.78986346,4.04638521,-0.78989204,0.61324593,1.39782394,-0.23585900,-0.48898924
0.79286637,4.11191629,-0.79564210,0.60576699,1.41388917,-0.22860581,-0.50125987
0.79586927,4.17946234,-0.80132136,0.59823414,1.43018261,-0.22149322,-0.51377307
0.79887217,4.24911411,-0.80692929,0.59064805,1.44671052,-0.21451923,-0.52653496
0.80187508,4.32096789,-0.81246542,0.58300939,1.46347943,-0.20768193,-0.53955199
0.80487798,4.39512590,-0.81792923,0.57531884,1.48049618,-0.20097946,-0.55283088
0.80788088,4.47169673,-0.82332025,0.56757709,1.49776792,-0.19441002,-0.56637869
0.81088378,4.55079592,-0.82863800,0.55978483,1.51530214,-0.18797189,-0.58020279
0.81388669,4.63254643,-0.83388200,0.55194275,1.53310670,-0.18166337,-0.59431094
0.81688959,4.71707933,-0.83905179,0.54405155,1.55118982,-0.17548285,-0.60871127
0.81989249,4.80453442,-0.84414690,0.53611193,1.56956014,-0.16942874,-0.62341231
0.82289540,4.89506101,-0.84916689,0.52812460,1.58822674,-0.16349954,-0.63842304
0.82589830,4.98881870,-0.85411130,0.52009026,1.60719915,-0.15769376,-0.65375290
0.82890120,5.08597831,-0.85897970,0.51200964,1.62648740,-0.15200999,-0.66941183
0.83190410,5.18672289,-0.86377165,0.50388345,1.64610207,-0.14644684,-0.68541029
0.83490701,5.29124880,-0.86848673,0.49571241,1.66605429,-0.14100297,-0.70175933
0.83790991,5.39976697,-0.87312452,0.48749726,1.68635580,-0.13567710,-0.71847060
0.84091281,5.51250427,-0.87768459,0.47923872,1.70701902,-0.13046798,-0.73555643
0.84391572,5.62970504,-0.88216656,0.47093753,1.72805705,-0.12537440,-0.75302982
0.84691862,5.75163279,-0.88657001,0.46259443,1.74948378,-0.12039518,-0.77090456
0.84992152,5.87857216,-0.89089457,0.45421016,1.77131390,-0.11552919,-0.78919528
0.85292442,6.01083102,-0.89513983,0.44578547,1.79356301,-0.11077534,-0.80791746
0.85592733,6.14874294,-0.89930543,0.43732110,1.81624766,-0.10613256,-0.82708758
0.85893023,6.29266989,-0.90339099,0.42881781,1.83938545,-0.10159982,-0.84672314
0.86193313,6.44300537,-0.90739616,0.42027635,1.86299510,-0.09717615,-0.86684280
0.86493604,6.60017786,-0.91132056,0.41169750,1.88709660,-0.09286056,-0.88746643
0.86793894,6.76465485,-0.91516387,0.40308200,1.91171124,-0.08865214,-0.90861527
0.87094184,6.93694735,-0.91892572,0.39443063,1.93686181,-0.08454999,-0.93031200
0.87394474,7.11761506,-0.92260579,0.38574415,1.96257271,-0.08055323,-0.95258095
0.87694765,7.30727235,-0.92620375,0.37702335,1.98887006,-0.07666103,-0.97544816
0.87995055,7.50659509,-0.92971929,0.36826899,2.01578198,-0.07287258,-0.99894166
0.88295345,7.71632850,-0.93315208,0.35948185,2.04333867,-0.06918710,-1.02309158
0.88595636,7.93729633,-0.93650182,0.35066273,2.07157270,-0.06560382,-1.04793041
0.88895926,8.17041143,-0.93976821,0.34181239,2.10051927,-0.06212202,-1.07349325
0.89196216,8.41668820,-0.94295097,0.33293164,2.13021643,-0.05874099,-1.09981811
0.89496507,8.67725703,-0.94604980,0.32402125,2.16070547,-0.05546007,-1.12694618
0.89796797,8.95338143,-0.94906444,0.31508203,2.19203127,-0.05227858,-1.15492227


==> figures/kappa_scaling_v2.csv <==
fpT,kappa,bar_kappa,tilde_kappa,bar_tilde_kappa
0.00000e+00,nan,nan,-2.00000e+00,-0.00000e+00
5.02010e-03,5.00021e-01,0.00000e+00,-1.99975e+00,-3.15409e-02
1.00402e-02,5.00083e-01,0.00000e+00,-1.99901e+00,-6.30740e-02
1.50603e-02,5.00187e-01,0.00000e+00,-1.99776e+00,-9.45914e-02
2.00804e-02,5.00332e-01,0.00000e+00,-1.99602e+00,-1.26085e-01
2.51005e-02,5.00519e-01,0.00000e+00,-1.99379e+00,-1.57548e-01
3.01206e-02,5.00747e-01,0.00000e+00,-1.99105e+00,-1.88971e-01
3.51407e-02,5.01017e-01,0.00000e+00,-1.98782e+00,-2.20347e-01
4.01608e-02,5.01329e-01,0.00000e+00,-1.98410e+00,-2.51669e-01
4.51809e-02,5.01683e-01,0.00000e+00,-1.97989e+00,-2.82928e-01
5.02010e-02,5.02079e-01,0.00000e+00,-1.97518e+00,-3.14116e-01
5.52211e-02,5.02517e-01,0.00000e+00,-1.96998e+00,-3.45227e-01
6.02412e-02,5.02997e-01,0.00000e+00,-1.96429e+00,-3.76251e-01
6.52613e-02,5.03520e-01,0.00000e+00,-1.95811e+00,-4.07182e-01
7.02814e-02,5.04086e-01,0.00000e+00,-1.95145e+00,-4.38012e-01
7.53015e-02,5.04694e-01,0.00000e+00,-1.94430e+00,-4.68733e-01
8.03216e-02,5.05346e-01,0.00000e+00,-1.93666e+00,-4.99337e-01
8.53417e-02,5.06041e-01,0.00000e+00,-1.92855e+00,-5.29817e-01
9.03618e-02,5.06779e-01,0.00000e+00,-1.91995e+00,-5.60165e-01
9.53819e-02,5.07562e-01,0.00000e+00,-1.91088e+00,-5.90374e-01
1.00402e-01,5.08388e-01,0.00000e+00,-1.90133e+00,-6.20436e-01
1.05422e-01,5.09259e-01,0.00000e+00,-1.89131e+00,-6.50343e-01
1.10442e-01,5.10175e-01,0.00000e+00,-1.88082e+00,-6.80089e-01
1.15462e-01,5.11135e-01,0.00000e+00,-1.86986e+00,-7.09666e-01
1.20482e-01,5.12142e-01,0.00000e+00,-1.85844e+00,-7.39066e-01
1.25503e-01,5.13193e-01,0.00000e+00,-1.84655e+00,-7.68283e-01
1.30523e-01,5.14291e-01,0.00000e+00,-1.83420e+00,-7.97308e-01
1.35543e-01,5.15436e-01,0.00000e+00,-1.82140e+00,-8.26135e-01
1.40563e-01,5.16628e-01,0.00000e+00,-1.80815e+00,-8.54757e-01
1.45583e-01,5.17867e-01,0.00000e+00,-1.79444e+00,-8.83166e-01
1.50603e-01,5.19154e-01,0.00000e+00,-1.78029e+00,-9.11355e-01
1.55623e-01,5.20489e-01,0.00000e+00,-1.76570e+00,-9.39318e-01
1.60643e-01,5.21873e-01,0.00000e+00,-1.75066e+00,-9.67047e-01
1.65663e-01,5.23306e-01,0.00000e+00,-1.73519e+00,-9.94535e-01
1.70683e-01,5.24790e-01,0.00000e+00,-1.71929e+00,-1.02178e+00
1.75704e-01,5.26323e-01,0.00000e+00,-1.70297e+00,-1.04876e+00
1.80724e-01,5.27908e-01,0.00000e+00,-1.68622e+00,-1.07549e+00
1.85744e-01,5.29545e-01,0.00000e+00,-1.66904e+00,-1.10195e+00
1.90764e-01,5.31234e-01,0.00000e+00,-1.65146e+00,-1.12813e+00
1.95784e-01,5.32975e-01,0.00000e+00,-1.63346e+00,-1.15404e+00
2.00804e-01,5.34771e-01,0.00000e+00,-1.61506e+00,-1.17965e+00
2.05824e-01,5.36621e-01,0.00000e+00,-1.59625e+00,-1.20498e+00
2.10844e-01,5.38525e-01,0.00000e+00,-1.57705e+00,-1.23000e+00
2.15864e-01,5.40486e-01,0.00000e+00,-1.55746e+00,-1.25472e+00
2.20884e-01,5.42503e-01,0.00000e+00,-1.53748e+00,-1.27912e+00
2.25905e-01,5.44577e-01,0.00000e+00,-1.51711e+00,-1.30321e+00
2.30925e-01,5.46710e-01,0.00000e+00,-1.49637e+00,-1.32698e+00
2.35945e-01,5.48902e-01,0.00000e+00,-1.47526e+00,-1.35041e+00
2.40965e-01,5.51154e-01,0.00000e+00,-1.45378e+00,-1.37351e+00
2.45985e-01,5.53466e-01,0.00000e+00,-1.43194e+00,-1.39626e+00
2.51005e-01,5.55841e-01,0.00000e+00,-1.40974e+00,-1.41867e+00
2.56025e-01,5.58278e-01,0.00000e+00,-1.38719e+00,-1.44073e+00
2.61045e-01,5.60779e-01,0.00000e+00,-1.36430e+00,-1.46243e+00
2.66065e-01,5.63346e-01,0.00000e+00,-1.34107e+00,-1.48376e+00
2.71085e-01,5.65978e-01,0.00000e+00,-1.31750e+00,-1.50472e+00
2.76106e-01,5.68677e-01,0.00000e+00,-1.29361e+00,-1.52531e+00
2.81126e-01,5.71445e-01,0.00000e+00,-1.26939e+00,-1.54553e+00
2.86146e-01,5.74282e-01,0.00000e+00,-1.24486e+00,-1.56535e+00
2.91166e-01,5.77190e-01,0.00000e+00,-1.22002e+00,-1.58479e+00
2.96186e-01,5.80170e-01,0.00000e+00,-1.19487e+00,-1.60383e+00
3.01206e-01,5.83224e-01,0.00000e+00,-1.16943e+00,-1.62248e+00
3.06226e-01,5.86352e-01,0.00000e+00,-1.14370e+00,-1.64072e+00
3.11246e-01,5.89557e-01,0.00000e+00,-1.11768e+00,-1.65855e+00
3.16266e-01,5.92839e-01,0.00000e+00,-1.09139e+00,-1.67597e+00
3.21286e-01,5.96200e-01,0.00000e+00,-1.06482e+00,-1.69297e+00
3.26307e-01,5.99643e-01,0.00000e+00,-1.03799e+00,-1.70956e+00
3.31327e-01,6.03167e-01,0.00000e+00,-1.01090e+00,-1.72571e+00
3.36347e-01,6.06776e-01,0.00000e+00,-9.83558e-01,-1.74144e+00
3.41367e-01,6.10471e-01,0.00000e+00,-9.55973e-01,-1.75673e+00
3.46387e-01,6.14253e-01,0.00000e+00,-9.28149e-01,-1.77159e+00
3.51407e-01,6.18125e-01,0.00000e+00,-9.00095e-01,-1.78601e+00
3.56427e-01,6.22089e-01,0.00000e+00,-8.71817e-01,-1.79998e+00
3.61447e-01,6.26146e-01,0.00000e+00,-8.43322e-01,-1.81351e+00
3.66467e-01,6.30298e-01,0.00000e+00,-8.14617e-01,-1.82658e+00
3.71487e-01,6.34549e-01,0.00000e+00,-7.85710e-01,-1.83920e+00
3.76508e-01,6.38899e-01,0.00000e+00,-7.56607e-01,-1.85136e+00
3.81528e-01,6.43351e-01,0.00000e+00,-7.27316e-01,-1.86306e+00
3.86548e-01,6.47908e-01,0.00000e+00,-6.97844e-01,-1.87430e+00
3.91568e-01,6.52572e-01,0.00000e+00,-6.68199e-01,-1.88508e+00
3.96588e-01,6.57345e-01,0.00000e+00,-6.38387e-01,-1.89538e+00
4.01608e-01,6.62231e-01,0.00000e+00,-6.08417e-01,-1.90521e+00
4.06628e-01,6.67231e-01,0.00000e+00,-5.78295e-01,-1.91457e+00
4.11648e-01,6.72349e-01,0.00000e+00,-5.48030e-01,-1.92345e+00
4.16668e-01,6.77588e-01,0.00000e+00,-5.17628e-01,-1.93185e+00
4.21688e-01,6.82951e-01,0.00000e+00,-4.87097e-01,-1.93978e+00
4.26709e-01,6.88441e-01,0.00000e+00,-4.56446e-01,-1.94722e+00
4.31729e-01,6.94061e-01,0.00000e+00,-4.25680e-01,-1.95417e+00
4.36749e-01,6.99814e-01,0.00000e+00,-3.94809e-01,-1.96064e+00
4.41769e-01,7.05705e-01,0.00000e+00,-3.63840e-01,-1.96663e+00
4.46789e-01,7.11736e-01,0.00000e+00,-3.32780e-01,-1.97212e+00
4.51809e-01,7.17912e-01,0.00000e+00,-3.01637e-01,-1.97712e+00
4.56829e-01,7.24236e-01,0.00000e+00,-2.70420e-01,-1.98163e+00
4.61849e-01,7.30713e-01,0.00000e+00,-2.39135e-01,-1.98565e+00
4.66869e-01,7.37347e-01,0.00000e+00,-2.07790e-01,-1.98918e+00
4.71889e-01,7.44142e-01,0.00000e+00,-1.76394e-01,-1.99221e+00
4.76910e-01,7.51103e-01,0.00000e+00,-1.44954e-01,-1.99474e+00
4.81930e-01,7.58235e-01,0.00000e+00,-1.13478e-01,-1.99678e+00
4.86950e-01,7.65542e-01,0.00000e+00,-8.19742e-02,-1.99832e+00
4.91970e-01,7.73030e-01,0.00000e+00,-5.04496e-02,-1.99936e+00
4.96990e-01,7.80705e-01,0.00000e+00,-1.89124e-02,-1.99991e+00
5.02010e-01,7.88571e-01,0.00000e+00,1.26294e-02,-1.99996e+00
5.07030e-01,7.96635e-01,0.00000e+00,4.41681e-02,-1.99951e+00
5.12050e-01,8.04903e-01,0.00000e+00,7.56959e-02,-1.99857e+00
5.17070e-01,8.13382e-01,0.00000e+00,1.07205e-01,-1.99712e+00
5.22090e-01,8.22077e-01,0.00000e+00,1.38687e-01,-1.99519e+00
5.27111e-01,8.30996e-01,0.00000e+00,1.70135e-01,-1.99275e+00
5.32131e-01,8.40145e-01,0.00000e+00,2.01540e-01,-1.98982e+00
5.37151e-01,8.49534e-01,0.00000e+00,2.32895e-01,-1.98639e+00
5.42171e-01,8.59169e-01,0.00000e+00,2.64193e-01,-1.98247e+00
5.47191e-01,8.69059e-01,0.00000e+00,2.95425e-01,-1.97806e+00
5.52211e-01,8.79212e-01,0.00000e+00,3.26583e-01,-1.97316e+00
5.57231e-01,8.89638e-01,0.00000e+00,3.57660e-01,-1.96776e+00
5.62251e-01,9.00345e-01,0.00000e+00,3.88648e-01,-1.96187e+00
5.67271e-01,9.11344e-01,0.00000e+00,4.19539e-01,-1.95550e+00
5.72291e-01,9.22646e-01,0.00000e+00,4.50326e-01,-1.94864e+00
5.77312e-01,9.34260e-01,0.00000e+00,4.81001e-01,-1.94130e+00
5.82332e-01,9.46199e-01,0.00000e+00,5.11556e-01,-1.93347e+00
5.87352e-01,9.58475e-01,0.00000e+00,5.41984e-01,-1.92516e+00
5.92372e-01,9.71099e-01,0.00000e+00,5.72278e-01,-1.91638e+00
5.97392e-01,9.84086e-01,0.00000e+00,6.02429e-01,-1.90711e+00
6.02412e-01,9.97448e-01,0.00000e+00,6.32430e-01,-1.89738e+00
6.07432e-01,1.01120e+00,0.00000e+00,6.62274e-01,-1.88717e+00
6.12452e-01,1.02536e+00,0.00000e+00,6.91953e-01,-1.87649e+00
6.17472e-01,1.03994e+00,0.00000e+00,7.21460e-01,-1.86534e+00
6.22492e-01,1.05496e+00,0.00000e+00,7.50787e-01,-1.85373e+00
6.27513e-01,1.07044e+00,0.00000e+00,7.79928e-01,-1.84166e+00
6.32533e-01,1.08640e+00,0.00000e+00,8.08875e-01,-1.82913e+00
6.37553e-01,1.10285e+00,0.00000e+00,8.37621e-01,-1.81615e+00
6.42573e-01,1.11981e+00,0.00000e+00,8.66158e-01,-1.80271e+00
6.47593e-01,1.13732e+00,0.00000e+00,8.94480e-01,-1.78883e+00
6.52613e-01,1.15539e+00,0.00000e+00,9.22579e-01,-1.77450e+00
6.57633e-01,1.17405e+00,0.00000e+00,9.50449e-01,-1.75973e+00
6.62653e-01,1.19333e+00,0.00000e+00,9.78083e-01,-1.74452e+00
6.67673e-01,1.21325e+00,0.00000e+00,1.00547e+00,-1.72888e+00
6.72693e-01,1.23384e+00,0.00000e+00,1.03261e+00,-1.71281e+00
6.77714e-01,1.25514e+00,0.00000e+00,1.05950e+00,-1.69631e+00
6.82734e-01,1.27717e+00,0.00000e+00,1.08612e+00,-1.67939e+00
6.87754e-01,1.29998e+00,0.00000e+00,1.11247e+00,-1.66205e+00
6.92774e-01,1.32361e+00,0.00000e+00,1.13854e+00,-1.64430e+00
6.97794e-01,1.34809e+00,0.00000e+00,1.16433e+00,-1.62614e+00
7.02814e-01,1.37347e+00,0.00000e+00,1.18983e+00,-1.60758e+00
7.07834e-01,1.39979e+00,0.00000e+00,1.21503e+00,-1.58861e+00
7.12854e-01,1.42711e+00,0.00000e+00,1.23994e+00,-1.56925e+00
7.17874e-01,1.45548e+00,0.00000e+00,1.26453e+00,-1.54951e+00
7.22894e-01,1.48495e+00,0.00000e+00,1.28881e+00,-1.52937e+00
7.27915e-01,1.51559e+00,0.00000e+00,1.31277e+00,-1.50886e+00
7.32935e-01,1.54747e+00,0.00000e+00,1.33640e+00,-1.48796e+00
7.37955e-01,1.58066e+00,0.00000e+00,1.35970e+00,-1.46670e+00
7.42975e-01,1.61522e+00,0.00000e+00,1.38266e+00,-1.44508e+00
7.47995e-01,1.65126e+00,0.00000e+00,1.40528e+00,-1.42309e+00
7.53015e-01,1.68885e+00,0.00000e+00,1.42755e+00,-1.40075e+00
7.58035e-01,1.72810e+00,0.00000e+00,1.44946e+00,-1.37807e+00
7.63055e-01,1.76911e+00,0.00000e+00,1.47101e+00,-1.35504e+00
7.68075e-01,1.81199e+00,0.00000e+00,1.49220e+00,-1.33167e+00
7.73095e-01,1.85688e+00,0.00000e+00,1.51301e+00,-1.30797e+00
7.78116e-01,1.90391e+00,0.00000e+00,1.53345e+00,-1.28395e+00
7.83136e-01,1.95322e+00,0.00000e+00,1.55351e+00,-1.25961e+00
7.88156e-01,2.00499e+00,0.00000e+00,1.57318e+00,-1.23495e+00
7.93176e-01,2.05939e+00,0.00000e+00,1.59246e+00,-1.20999e+00
7.98196e-01,2.11662e+00,0.00000e+00,1.61135e+00,-1.18472e+00
8.03216e-01,2.17690e+00,0.00000e+00,1.62983e+00,-1.15916e+00
8.08236e-01,2.24046e+00,0.00000e+00,1.64791e+00,-1.13332e+00
8.13256e-01,2.30758e+00,0.00000e+00,1.66557e+00,-1.10719e+00
8.18276e-01,2.37855e+00,0.00000e+00,1.68283e+00,-1.08078e+00
8.23296e-01,2.45370e+00,0.00000e+00,1.69966e+00,-1.05411e+00
8.28317e-01,2.53339e+00,0.00000e+00,1.71608e+00,-1.02717e+00
8.33337e-01,2.61805e+00,0.00000e+00,1.73206e+00,-9.99982e-01
8.38357e-01,2.70814e+00,0.00000e+00,1.74762e+00,-9.72542e-01
8.43377e-01,2.80417e+00,0.00000e+00,1.76274e+00,-9.44860e-01
8.48397e-01,2.90674e+00,0.00000e+00,1.77742e+00,-9.16944e-01
8.53417e-01,3.01653e+00,0.00000e+00,1.79166e+00,-8.88799e-01
8.58437e-01,3.13430e+00,0.00000e+00,1.80545e+00,-8.60433e-01
8.63457e-01,3.26095e+00,0.00000e+00,1.81880e+00,-8.31853e-01
8.68477e-01,3.39748e+00,0.00000e+00,1.83169e+00,-8.03067e-01
8.73497e-01,3.54508e+00,0.00000e+00,1.84413e+00,-7.74080e-01
8.78518e-01,3.70511e+00,0.00000e+00,1.85610e+00,-7.44901e-01
8.83538e-01,3.87921e+00,0.00000e+00,1.86762e+00,-7.15537e-01
8.88558e-01,4.06925e+00,0.00000e+00,1.87867e+00,-6.85995e-01
8.93578e-01,4.27752e+00,0.00000e+00,1.88926e+00,-6.56282e-01
8.98598e-01,4.50671e+00,0.00000e+00,1.89937e+00,-6.26406e-01
9.03618e-01,4.76010e+00,0.00000e+00,1.90901e+00,-5.96374e-01
9.08638e-01,5.04169e+00,0.00000e+00,1.91818e+00,-5.66194e-01
9.13658e-01,5.35639e+00,0.00000e+00,1.92687e+00,-5.35873e-01
9.18678e-01,5.71034e+00,0.00000e+00,1.93508e+00,-5.05418e-01
9.23698e-01,6.11131e+00,0.00000e+00,1.94281e+00,-4.74838e-01
9.28719e-01,6.56922e+00,0.00000e+00,1.95006e+00,-4.44140e-01
9.33739e-01,7.09703e+00,0.00000e+00,1.95682e+00,-4.13332e-01
9.38759e-01,7.71193e+00,0.00000e+00,1.96310e+00,-3.82420e-01
9.43779e-01,8.43726e+00,0.00000e+00,1.96889e+00,-3.51414e-01
9.48799e-01,9.30551e+00,0.00000e+00,1.97418e+00,-3.20320e-01
9.53819e-01,1.03633e+01,0.00000e+00,1.97899e+00,-2.89146e-01
9.58839e-01,1.16800e+01,0.00000e+00,1.98330e+00,-2.57901e-01
9.63859e-01,1.33635e+01,0.00000e+00,1.98712e+00,-2.26591e-01
9.68879e-01,1.55914e+01,0.00000e+00,1.99045e+00,-1.95225e-01
9.73899e-01,1.86776e+01,0.00000e+00,1.99328e+00,-1.63811e-01
9.78920e-01,2.32357e+01,0.00000e+00,1.99562e+00,-1.32355e-01
9.83940e-01,3.06457e+01,0.00000e+00,1.99745e+00,-1.00867e-01
9.88960e-01,4.47980e+01,0.00000e+00,1.99880e+00,-6.93537e-02
9.93980e-01,8.25600e+01,0.00000e+00,1.99964e+00,-3.78232e-02
9.99000e-01,4.99501e+02,0.00000e+00,1.99999e+00,-6.28317e-03


==> figures/kappa_scaling_v3.csv <==
fpT,kappa,bar_kappa,tilde_kappa,bar_tilde_kappa
0.00000e+00,nan,nan,-1.00000e+00,1.73205e+00
5.02010e-03,2.50010e-01,4.33031e-01,-1.02719e+00,1.71606e+00
1.00402e-02,2.50041e-01,4.33085e-01,-1.05413e+00,1.69965e+00
1.50603e-02,2.50093e-01,4.33174e-01,-1.08080e+00,1.68282e+00
2.00804e-02,2.50166e-01,4.33300e-01,-1.10720e+00,1.66556e+00
2.51005e-02,2.50259e-01,4.33462e-01,-1.13333e+00,1.64789e+00
3.01206e-02,2.50373e-01,4.33660e-01,-1.15918e+00,1.62982e+00
3.51407e-02,2.50509e-01,4.33894e-01,-1.18474e+00,1.61133e+00
4.01608e-02,2.50665e-01,4.34164e-01,-1.21000e+00,1.59245e+00
4.51809e-02,2.50841e-01,4.34470e-01,-1.23497e+00,1.57317e+00
5.02010e-02,2.51039e-01,4.34813e-01,-1.25962e+00,1.55350e+00
5.52211e-02,2.51258e-01,4.35192e-01,-1.28396e+00,1.53344e+00
6.02412e-02,2.51499e-01,4.35608e-01,-1.30799e+00,1.51300e+00
6.52613e-02,2.51760e-01,4.36061e-01,-1.33169e+00,1.49218e+00
7.02814e-02,2.52043e-01,4.36551e-01,-1.35505e+00,1.47100e+00
7.53015e-02,2.52347e-01,4.37078e-01,-1.37808e+00,1.44944e+00
8.03216e-02,2.52673e-01,4.37642e-01,-1.40077e+00,1.42753e+00
8.53417e-02,2.53020e-01,4.38244e-01,-1.42311e+00,1.40526e+00
9.03618e-02,2.53390e-01,4.38884e-01,-1.44509e+00,1.38264e+00
9.53819e-02,2.53781e-01,4.39561e-01,-1.46672e+00,1.35968e+00
1.00402e-01,2.54194e-01,4.40277e-01,-1.48798e+00,1.33638e+00
1.05422e-01,2.54630e-01,4.41031e-01,-1.50887e+00,1.31275e+00
1.10442e-01,2.55087e-01,4.41824e-01,-1.52938e+00,1.28879e+00
1.15462e-01,2.55568e-01,4.42656e-01,-1.54952e+00,1.26451e+00
1.20482e-01,2.56071e-01,4.43528e-01,-1.56927e+00,1.23992e+00
1.25503e-01,2.56597e-01,4.44439e-01,-1.58863e+00,1.21502e+00
1.30523e-01,2.57146e-01,4.45389e-01,-1.60759e+00,1.18981e+00
1.35543e-01,2.57718e-01,4.46381e-01,-1.62615e+00,1.16431e+00
1.40563e-01,2.58314e-01,4.47413e-01,-1.64431e+00,1.13852e+00
1.45583e-01,2.58933e-01,4.48486e-01,-1.66206e+00,1.11245e+00
1.50603e-01,2.59577e-01,4.49600e-01,-1.67940e+00,1.08610e+00
1.55623e-01,2.60244e-01,4.50757e-01,-1.69632e+00,1.05948e+00
1.60643e-01,2.60936e-01,4.51955e-01,-1.71282e+00,1.03259e+00
1.65663e-01,2.61653e-01,4.53197e-01,-1.72889e+00,1.00545e+00
1.70683e-01,2.62395e-01,4.54481e-01,-1.74453e+00,9.78064e-01
1.75704e-01,2.63162e-01,4.55810e-01,-1.75974e+00,9.50431e-01
1.80724e-01,2.63954e-01,4.57182e-01,-1.77451e+00,9.22560e-01
1.85744e-01,2.64772e-01,4.58599e-01,-1.78884e+00,8.94461e-01
1.90764e-01,2.65617e-01,4.60062e-01,-1.80272e+00,8.66139e-01
1.95784e-01,2.66488e-01,4.61570e-01,-1.81616e+00,8.37601e-01
2.00804e-01,2.67385e-01,4.63125e-01,-1.82914e+00,8.08856e-01
2.05824e-01,2.68310e-01,4.64727e-01,-1.84167e+00,7.79909e-01
2.10844e-01,2.69263e-01,4.66377e-01,-1.85374e+00,7.50768e-01
2.15864e-01,2.70243e-01,4.68074e-01,-1.86535e+00,7.21440e-01
2.20884e-01,2.71251e-01,4.69821e-01,-1.87649e+00,6.91933e-01
2.25905e-01,2.72289e-01,4.71618e-01,-1.88717e+00,6.62254e-01
2.30925e-01,2.73355e-01,4.73465e-01,-1.89738e+00,6.32410e-01
2.35945e-01,2.74451e-01,4.75363e-01,-1.90712e+00,6.02409e-01
2.40965e-01,2.75577e-01,4.77313e-01,-1.91638e+00,5.72258e-01
2.45985e-01,2.76733e-01,4.79316e-01,-1.92517e+00,5.41964e-01
2.51005e-01,2.77920e-01,4.81372e-01,-1.93348e+00,5.11536e-01
2.56025e-01,2.79139e-01,4.83483e-01,-1.94130e+00,4.80981e-01
2.61045e-01,2.80390e-01,4.85649e-01,-1.94865e+00,4.50305e-01
2.66065e-01,2.81673e-01,4.87872e-01,-1.95551e+00,4.19518e-01
2.71085e-01,2.82989e-01,4.90151e-01,-1.96188e+00,3.88627e-01
2.76106e-01,2.84339e-01,4.92489e-01,-1.96776e+00,3.57639e-01
2.81126e-01,2.85722e-01,4.94886e-01,-1.97316e+00,3.26562e-01
2.86146e-01,2.87141e-01,4.97343e-01,-1.97806e+00,2.95404e-01
2.91166e-01,2.88595e-01,4.99861e-01,-1.98248e+00,2.64172e-01
2.96186e-01,2.90085e-01,5.02442e-01,-1.98640e+00,2.32875e-01
3.01206e-01,2.91612e-01,5.05087e-01,-1.98982e+00,2.01519e-01
3.06226e-01,2.93176e-01,5.07796e-01,-1.99275e+00,1.70114e-01
3.11246e-01,2.94778e-01,5.10571e-01,-1.99519e+00,1.38666e-01
3.16266e-01,2.96419e-01,5.13413e-01,-1.99713e+00,1.07184e-01
3.21286e-01,2.98100e-01,5.16325e-01,-1.99857e+00,7.56748e-02
3.26307e-01,2.99821e-01,5.19306e-01,-1.99951e+00,4.41471e-02
3.31327e-01,3.01584e-01,5.22358e-01,-1.99996e+00,1.26084e-02
3.36347e-01,3.03388e-01,5.25484e-01,-1.99991e+00,-1.89335e-02
3.41367e-01,3.05236e-01,5.28683e-01,-1.99936e+00,-5.04706e-02
3.46387e-01,3.07127e-01,5.31959e-01,-1.99832e+00,-8.19952e-02
3.51407e-01,3.09063e-01,5.35312e-01,-1.99678e+00,-1.13499e-01
3.56427e-01,3.11044e-01,5.38745e-01,-1.99474e+00,-1.44975e-01
3.61447e-01,3.13073e-01,5.42258e-01,-1.99220e+00,-1.76415e-01
3.66467e-01,3.15149e-01,5.45854e-01,-1.98917e+00,-2.07811e-01
3.71487e-01,3.17274e-01,5.49535e-01,-1.98565e+00,-2.39156e-01
3.76508e-01,3.19449e-01,5.53302e-01,-1.98163e+00,-2.70441e-01
3.81528e-01,3.21675e-01,5.57158e-01,-1.97712e+00,-3.01658e-01
3.86548e-01,3.23954e-01,5.61105e-01,-1.97212e+00,-3.32801e-01
3.91568e-01,3.26286e-01,5.65144e-01,-1.96662e+00,-3.63860e-01
3.96588e-01,3.28672e-01,5.69277e-01,-1.96064e+00,-3.94830e-01
4.01608e-01,3.31115e-01,5.73508e-01,-1.95417e+00,-4.25701e-01
4.06628e-01,3.33616e-01,5.77839e-01,-1.94721e+00,-4.56466e-01
4.11648e-01,3.36175e-01,5.82272e-01,-1.93977e+00,-4.87118e-01
4.16668e-01,3.38794e-01,5.86809e-01,-1.93185e+00,-5.17648e-01
4.21688e-01,3.41476e-01,5.91453e-01,-1.92345e+00,-5.48050e-01
4.26709e-01,3.44220e-01,5.96207e-01,-1.91456e+00,-5.78315e-01
4.31729e-01,3.47030e-01,6.01074e-01,-1.90520e+00,-6.08437e-01
4.36749e-01,3.49907e-01,6.06057e-01,-1.89537e+00,-6.38407e-01
4.41769e-01,3.52852e-01,6.11158e-01,-1.88507e+00,-6.68219e-01
4.46789e-01,3.55868e-01,6.16381e-01,-1.87430e+00,-6.97864e-01
4.51809e-01,3.58956e-01,6.21730e-01,-1.86306e+00,-7.27336e-01
4.56829e-01,3.62118e-01,6.27207e-01,-1.85136e+00,-7.56627e-01
4.61849e-01,3.65357e-01,6.32816e-01,-1.83919e+00,-7.85729e-01
4.66869e-01,3.68673e-01,6.38561e-01,-1.82657e+00,-8.14636e-01
4.71889e-01,3.72071e-01,6.44446e-01,-1.81350e+00,-8.43341e-01
4.76910e-01,3.75552e-01,6.50474e-01,-1.79997e+00,-8.71836e-01
4.81930e-01,3.79117e-01,6.56651e-01,-1.78600e+00,-9.00114e-01
4.86950e-01,3.82771e-01,6.62979e-01,-1.77158e+00,-9.28168e-01
4.91970e-01,3.86515e-01,6.69464e-01,-1.75672e+00,-9.55991e-01
4.96990e-01,3.90352e-01,6.76110e-01,-1.74143e+00,-9.83577e-01
5.02010e-01,3.94286e-01,6.82923e-01,-1.72570e+00,-1.01092e+00
5.07030e-01,3.98318e-01,6.89906e-01,-1.70954e+00,-1.03801e+00
5.12050e-01,4.02452e-01,6.97067e-01,-1.69296e+00,-1.06484e+00
5.17070e-01,4.06691e-01,7.04409e-01,-1.67596e+00,-1.09140e+00
5.22090e-01,4.11038e-01,7.11939e-01,-1.65854e+00,-1.11770e+00
5.27111e-01,4.15498e-01,7.19663e-01,-1.64071e+00,-1.14372e+00
5.32131e-01,4.20073e-01,7.27587e-01,-1.62246e+00,-1.16945e+00
5.37151e-01,4.24767e-01,7.35718e-01,-1.60382e+00,-1.19489e+00
5.42171e-01,4.29584e-01,7.44062e-01,-1.58478e+00,-1.22003e+00
5.47191e-01,4.34529e-01,7.52627e-01,-1.56534e+00,-1.24488e+00
5.52211e-01,4.39606e-01,7.61420e-01,-1.54551e+00,-1.26941e+00
5.57231e-01,4.44819e-01,7.70449e-01,-1.52530e+00,-1.29362e+00
5.62251e-01,4.50173e-01,7.79722e-01,-1.50471e+00,-1.31752e+00
5.67271e-01,4.55672e-01,7.89247e-01,-1.48374e+00,-1.34108e+00
5.72291e-01,4.61323e-01,7.99035e-01,-1.46241e+00,-1.36431e+00
5.77312e-01,4.67130e-01,8.09093e-01,-1.44071e+00,-1.38721e+00
5.82332e-01,4.73100e-01,8.19433e-01,-1.41866e+00,-1.40976e+00
5.87352e-01,4.79237e-01,8.30063e-01,-1.39625e+00,-1.43195e+00
5.92372e-01,4.85549e-01,8.40996e-01,-1.37349e+00,-1.45380e+00
5.97392e-01,4.92043e-01,8.52243e-01,-1.35039e+00,-1.47527e+00
6.02412e-01,4.98724e-01,8.63815e-01,-1.32696e+00,-1.49639e+00
6.07432e-01,5.05601e-01,8.75726e-01,-1.30320e+00,-1.51713e+00
6.12452e-01,5.12680e-01,8.87988e-01,-1.27911e+00,-1.53749e+00
6.17472e-01,5.19971e-01,9.00616e-01,-1.25470e+00,-1.55747e+00
6.22492e-01,5.27482e-01,9.13625e-01,-1.22998e+00,-1.57707e+00
6.27513e-01,5.35221e-01,9.27029e-01,-1.20496e+00,-1.59627e+00
6.32533e-01,5.43198e-01,9.40846e-01,-1.17964e+00,-1.61507e+00
6.37553e-01,5.51423e-01,9.55093e-01,-1.15402e+00,-1.63347e+00
6.42573e-01,5.59907e-01,9.69787e-01,-1.12812e+00,-1.65147e+00
6.47593e-01,5.68661e-01,9.84950e-01,-1.10193e+00,-1.66906e+00
6.52613e-01,5.77697e-01,1.00060e+00,-1.07547e+00,-1.68623e+00
6.57633e-01,5.87027e-01,1.01676e+00,-1.04875e+00,-1.70298e+00
6.62653e-01,5.96664e-01,1.03345e+00,-1.02176e+00,-1.71930e+00
6.67673e-01,6.06623e-01,1.05070e+00,-9.94517e-01,-1.73520e+00
6.72693e-01,6.16919e-01,1.06854e+00,-9.67028e-01,-1.75067e+00
6.77714e-01,6.27568e-01,1.08698e+00,-9.39299e-01,-1.76571e+00
6.82734e-01,6.38586e-01,1.10606e+00,-9.11337e-01,-1.78030e+00
6.87754e-01,6.49992e-01,1.12582e+00,-8.83147e-01,-1.79445e+00
6.92774e-01,6.61805e-01,1.14628e+00,-8.54738e-01,-1.80815e+00
6.97794e-01,6.74044e-01,1.16748e+00,-8.26116e-01,-1.82141e+00
7.02814e-01,6.86734e-01,1.18946e+00,-7.97289e-01,-1.83421e+00
7.07834e-01,6.99895e-01,1.21225e+00,-7.68264e-01,-1.84656e+00
7.12854e-01,7.13555e-01,1.23591e+00,-7.39047e-01,-1.85844e+00
7.17874e-01,7.27738e-01,1.26048e+00,-7.09647e-01,-1.86987e+00
7.22894e-01,7.42475e-01,1.28601e+00,-6.80070e-01,-1.88083e+00
7.27915e-01,7.57797e-01,1.31254e+00,-6.50324e-01,-1.89132e+00
7.32935e-01,7.73736e-01,1.34015e+00,-6.20416e-01,-1.90134e+00
7.37955e-01,7.90328e-01,1.36889e+00,-5.90354e-01,-1.91089e+00
7.42975e-01,8.07612e-01,1.39882e+00,-5.60145e-01,-1.91996e+00
7.47995e-01,8.25629e-01,1.43003e+00,-5.29796e-01,-1.92855e+00
7.53015e-01,8.44426e-01,1.46259e+00,-4.99316e-01,-1.93667e+00
7.58035e-01,8.64050e-01,1.49658e+00,-4.68712e-01,-1.94430e+00
7.63055e-01,8.84554e-01,1.53209e+00,-4.37991e-01,-1.95145e+00
7.68075e-01,9.05997e-01,1.56923e+00,-4.07162e-01,-1.95812e+00
7.73095e-01,9.28441e-01,1.60811e+00,-3.76231e-01,-1.96429e+00
7.78116e-01,9.51955e-01,1.64883e+00,-3.45206e-01,-1.96998e+00
7.83136e-01,9.76612e-01,1.69154e+00,-3.14095e-01,-1.97518e+00
7.88156e-01,1.00250e+00,1.73637e+00,-2.82907e-01,-1.97989e+00
7.93176e-01,1.02970e+00,1.78349e+00,-2.51648e-01,-1.98411e+00
7.98196e-01,1.05831e+00,1.83305e+00,-2.20326e-01,-1.98783e+00
8.03216e-01,1.08845e+00,1.88525e+00,-1.88950e-01,-1.99105e+00
8.08236e-01,1.12023e+00,1.94030e+00,-1.57527e-01,-1.99379e+00
8.13256e-01,1.15379e+00,1.99842e+00,-1.26064e-01,-1.99602e+00
8.18276e-01,1.18927e+00,2.05988e+00,-9.45703e-02,-1.99776e+00
8.23296e-01,1.22685e+00,2.12496e+00,-6.30529e-02,-1.99901e+00
8.28317e-01,1.26670e+00,2.19398e+00,-3.15199e-02,-1.99975e+00
8.33337e-01,1.30903e+00,2.26730e+00,2.10492e-05,-2.00000e+00
8.38357e-01,1.35407e+00,2.34531e+00,3.15620e-02,-1.99975e+00
8.43377e-01,1.40208e+00,2.42848e+00,6.30950e-02,-1.99900e+00
8.48397e-01,1.45337e+00,2.51731e+00,9.46124e-02,-1.99776e+00
8.53417e-01,1.50827e+00,2.61239e+00,1.26106e-01,-1.99602e+00
8.58437e-01,1.56715e+00,2.71439e+00,1.57569e-01,-1.99378e+00
8.63457e-01,1.63047e+00,2.82406e+00,1.88992e-01,-1.99105e+00
8.68477e-01,1.69874e+00,2.94230e+00,2.20368e-01,-1.98782e+00
8.73497e-01,1.77254e+00,3.07013e+00,2.51690e-01,-1.98410e+00
8.78518e-01,1.85256e+00,3.20872e+00,2.82949e-01,-1.97988e+00
8.83538e-01,1.93960e+00,3.35949e+00,3.14137e-01,-1.97518e+00
8.88558e-01,2.03463e+00,3.52408e+00,3.45247e-01,-1.96998e+00
8.93578e-01,2.13876e+00,3.70444e+00,3.76272e-01,-1.96429e+00
8.98598e-01,2.25335e+00,3.90292e+00,4.07203e-01,-1.95811e+00
9.03618e-01,2.38005e+00,4.12237e+00,4.38032e-01,-1.95144e+00
9.08638e-01,2.52084e+00,4.36623e+00,4.68753e-01,-1.94429e+00
9.13658e-01,2.67819e+00,4.63877e+00,4.99357e-01,-1.93666e+00
9.18678e-01,2.85517e+00,4.94530e+00,5.29837e-01,-1.92854e+00
9.23698e-01,3.05565e+00,5.29255e+00,5.60185e-01,-1.91995e+00
9.28719e-01,3.28461e+00,5.68911e+00,5.90394e-01,-1.91087e+00
9.33739e-01,3.54851e+00,6.14621e+00,6.20456e-01,-1.90132e+00
9.38759e-01,3.85596e+00,6.67872e+00,6.50363e-01,-1.89130e+00
9.43779e-01,4.21863e+00,7.30688e+00,6.80109e-01,-1.88081e+00
9.48799e-01,4.65275e+00,8.05881e+00,7.09686e-01,-1.86985e+00
9.53819e-01,5.18165e+00,8.97488e+00,7.39086e-01,-1.85843e+00
9.58839e-01,5.84000e+00,1.01152e+01,7.68302e-01,-1.84654e+00
9.63859e-01,6.68175e+00,1.15731e+01,7.97328e-01,-1.83419e+00
9.68879e-01,7.79568e+00,1.35025e+01,8.26155e-01,-1.82139e+00
9.73899e-01,9.33882e+00,1.61753e+01,8.54776e-01,-1.80814e+00
9.78920e-01,1.16178e+01,2.01227e+01,8.83185e-01,-1.79443e+00
9.83940e-01,1.53228e+01,2.65399e+01,9.11374e-01,-1.78028e+00
9.88960e-01,2.23990e+01,3.87962e+01,9.39336e-01,-1.76569e+00
9.93980e-01,4.12800e+01,7.14991e+01,9.67065e-01,-1.75065e+00
9.99000e-01,2.49750e+02,4.32580e+02,9.94554e-01,-1.73518e+00


==> figures/kappa_scaling_v4.csv <==
fpT,kappa,bar_kappa,tilde_kappa,bar_tilde_kappa
0.00000e+00,nan,nan,-1.61803e+00,1.17557e+00
5.02010e-03,4.04525e-01,2.93905e-01,-1.63637e+00,1.14991e+00
1.00402e-02,4.04576e-01,2.93941e-01,-1.65430e+00,1.12396e+00
1.50603e-02,4.04659e-01,2.94002e-01,-1.67182e+00,1.09773e+00
2.00804e-02,4.04777e-01,2.94088e-01,-1.68893e+00,1.07123e+00
2.51005e-02,4.04928e-01,2.94197e-01,-1.70561e+00,1.04446e+00
3.01206e-02,4.05113e-01,2.94332e-01,-1.72187e+00,1.01743e+00
3.51407e-02,4.05331e-01,2.94490e-01,-1.73770e+00,9.90149e-01
4.01608e-02,4.05584e-01,2.94674e-01,-1.75310e+00,9.62622e-01
4.51809e-02,4.05870e-01,2.94882e-01,-1.76806e+00,9.34855e-01
5.02010e-02,4.06190e-01,2.95114e-01,-1.78259e+00,9.06856e-01
5.52211e-02,4.06545e-01,2.95372e-01,-1.79667e+00,8.78631e-01
6.02412e-02,4.06933e-01,2.95654e-01,-1.81030e+00,8.50187e-01
6.52613e-02,4.07356e-01,2.95962e-01,-1.82348e+00,8.21532e-01
7.02814e-02,4.07814e-01,2.96294e-01,-1.83621e+00,7.92673e-01
7.53015e-02,4.08306e-01,2.96652e-01,-1.84848e+00,7.63616e-01
8.03216e-02,4.08833e-01,2.97035e-01,-1.86030e+00,7.34370e-01
8.53417e-02,4.09396e-01,2.97443e-01,-1.87165e+00,7.04941e-01
9.03618e-02,4.09993e-01,2.97877e-01,-1.88253e+00,6.75336e-01
9.53819e-02,4.10626e-01,2.98337e-01,-1.89295e+00,6.45564e-01
1.00402e-01,4.11295e-01,2.98823e-01,-1.90289e+00,6.15631e-01
1.05422e-01,4.11999e-01,2.99335e-01,-1.91236e+00,5.85545e-01
1.10442e-01,4.12740e-01,2.99873e-01,-1.92136e+00,5.55314e-01
1.15462e-01,4.13517e-01,3.00438e-01,-1.92988e+00,5.24944e-01
1.20482e-01,4.14331e-01,3.01029e-01,-1.93792e+00,4.94443e-01
1.25503e-01,4.15182e-01,3.01648e-01,-1.94547e+00,4.63820e-01
1.30523e-01,4.16071e-01,3.02293e-01,-1.95255e+00,4.33081e-01
1.35543e-01,4.16997e-01,3.02966e-01,-1.95913e+00,4.02235e-01
1.40563e-01,4.17961e-01,3.03666e-01,-1.96523e+00,3.71288e-01
1.45583e-01,4.18963e-01,3.04394e-01,-1.97085e+00,3.40250e-01
1.50603e-01,4.20004e-01,3.05151e-01,-1.97597e+00,3.09126e-01
1.55623e-01,4.21084e-01,3.05936e-01,-1.98060e+00,2.77926e-01
1.60643e-01,4.22204e-01,3.06749e-01,-1.98473e+00,2.46656e-01
1.65663e-01,4.23364e-01,3.07592e-01,-1.98837e+00,2.15326e-01
1.70683e-01,4.24564e-01,3.08464e-01,-1.99152e+00,1.83941e-01
1.75704e-01,4.25805e-01,3.09365e-01,-1.99418e+00,1.52511e-01
1.80724e-01,4.27087e-01,3.10297e-01,-1.99633e+00,1.21043e-01
1.85744e-01,4.28411e-01,3.11259e-01,-1.99799e+00,8.95449e-02
1.90764e-01,4.29777e-01,3.12251e-01,-1.99916e+00,5.80245e-02
1.95784e-01,4.31186e-01,3.13275e-01,-1.99982e+00,2.64896e-02
2.00804e-01,4.32639e-01,3.14330e-01,-1.99999e+00,-5.05180e-03
2.05824e-01,4.34135e-01,3.15418e-01,-1.99967e+00,-3.65920e-02
2.10844e-01,4.35676e-01,3.16537e-01,-1.99884e+00,-6.81231e-02
2.15864e-01,4.37262e-01,3.17690e-01,-1.99752e+00,-9.96372e-02
2.20884e-01,4.38894e-01,3.18875e-01,-1.99570e+00,-1.31127e-01
2.25905e-01,4.40572e-01,3.20095e-01,-1.99338e+00,-1.62583e-01
2.30925e-01,4.42298e-01,3.21348e-01,-1.99057e+00,-1.94000e-01
2.35945e-01,4.44071e-01,3.22636e-01,-1.98726e+00,-2.25368e-01
2.40965e-01,4.45893e-01,3.23960e-01,-1.98346e+00,-2.56680e-01
2.45985e-01,4.47764e-01,3.25319e-01,-1.97917e+00,-2.87928e-01
2.51005e-01,4.49685e-01,3.26715e-01,-1.97438e+00,-3.19104e-01
2.56025e-01,4.51656e-01,3.28148e-01,-1.96910e+00,-3.50202e-01
2.61045e-01,4.53680e-01,3.29618e-01,-1.96333e+00,-3.81212e-01
2.66065e-01,4.55756e-01,3.31126e-01,-1.95708e+00,-4.12127e-01
2.71085e-01,4.57886e-01,3.32673e-01,-1.95033e+00,-4.42940e-01
2.76106e-01,4.60069e-01,3.34260e-01,-1.94311e+00,-4.73642e-01
2.81126e-01,4.62309e-01,3.35887e-01,-1.93540e+00,-5.04227e-01
2.86146e-01,4.64604e-01,3.37554e-01,-1.92720e+00,-5.34686e-01
2.91166e-01,4.66957e-01,3.39264e-01,-1.91853e+00,-5.65013e-01
2.96186e-01,4.69368e-01,3.41015e-01,-1.90938e+00,-5.95199e-01
3.01206e-01,4.71838e-01,3.42810e-01,-1.89976e+00,-6.25236e-01
3.06226e-01,4.74369e-01,3.44649e-01,-1.88966e+00,-6.55119e-01
3.11246e-01,4.76961e-01,3.46533e-01,-1.87909e+00,-6.84838e-01
3.16266e-01,4.79617e-01,3.48462e-01,-1.86806e+00,-7.14387e-01
3.21286e-01,4.82336e-01,3.50438e-01,-1.85656e+00,-7.43758e-01
3.26307e-01,4.85121e-01,3.52461e-01,-1.84460e+00,-7.72945e-01
3.31327e-01,4.87973e-01,3.54533e-01,-1.83218e+00,-8.01939e-01
3.36347e-01,4.90892e-01,3.56654e-01,-1.81931e+00,-8.30733e-01
3.41367e-01,4.93881e-01,3.58826e-01,-1.80598e+00,-8.59321e-01
3.46387e-01,4.96941e-01,3.61049e-01,-1.79220e+00,-8.87696e-01
3.51407e-01,5.00074e-01,3.63325e-01,-1.77798e+00,-9.15849e-01
3.56427e-01,5.03281e-01,3.65655e-01,-1.76332e+00,-9.43775e-01
3.61447e-01,5.06563e-01,3.68039e-01,-1.74821e+00,-9.71466e-01
3.66467e-01,5.09922e-01,3.70480e-01,-1.73268e+00,-9.98915e-01
3.71487e-01,5.13361e-01,3.72978e-01,-1.71671e+00,-1.02612e+00
3.76508e-01,5.16880e-01,3.75535e-01,-1.70031e+00,-1.05306e+00
3.81528e-01,5.20482e-01,3.78152e-01,-1.68349e+00,-1.07975e+00
3.86548e-01,5.24168e-01,3.80831e-01,-1.66626e+00,-1.10616e+00
3.91568e-01,5.27941e-01,3.83572e-01,-1.64860e+00,-1.13230e+00
3.96588e-01,5.31803e-01,3.86378e-01,-1.63054e+00,-1.15816e+00
4.01608e-01,5.35756e-01,3.89249e-01,-1.61207e+00,-1.18373e+00
4.06628e-01,5.39801e-01,3.92189e-01,-1.59321e+00,-1.20901e+00
4.11648e-01,5.43942e-01,3.95197e-01,-1.57394e+00,-1.23398e+00
4.16668e-01,5.48181e-01,3.98276e-01,-1.55429e+00,-1.25865e+00
4.21688e-01,5.52519e-01,4.01429e-01,-1.53424e+00,-1.28300e+00
4.26709e-01,5.56960e-01,4.04655e-01,-1.51382e+00,-1.30704e+00
4.31729e-01,5.61507e-01,4.07959e-01,-1.49302e+00,-1.33075e+00
4.36749e-01,5.66162e-01,4.11340e-01,-1.47185e+00,-1.35413e+00
4.41769e-01,5.70927e-01,4.14803e-01,-1.45031e+00,-1.37717e+00
4.46789e-01,5.75807e-01,4.18348e-01,-1.42841e+00,-1.39988e+00
4.51809e-01,5.80803e-01,4.21978e-01,-1.40615e+00,-1.42223e+00
4.56829e-01,5.85919e-01,4.25695e-01,-1.38355e+00,-1.44423e+00
4.61849e-01,5.91159e-01,4.29502e-01,-1.36060e+00,-1.46587e+00
4.66869e-01,5.96526e-01,4.33402e-01,-1.33731e+00,-1.48714e+00
4.71889e-01,6.02024e-01,4.37396e-01,-1.31370e+00,-1.50805e+00
4.76910e-01,6.07655e-01,4.41487e-01,-1.28975e+00,-1.52858e+00
4.81930e-01,6.13425e-01,4.45679e-01,-1.26548e+00,-1.54873e+00
4.86950e-01,6.19337e-01,4.49974e-01,-1.24090e+00,-1.56849e+00
4.91970e-01,6.25395e-01,4.54376e-01,-1.21601e+00,-1.58787e+00
4.96990e-01,6.31604e-01,4.58887e-01,-1.19082e+00,-1.60685e+00
5.02010e-01,6.37968e-01,4.63511e-01,-1.16533e+00,-1.62543e+00
5.07030e-01,6.44492e-01,4.68251e-01,-1.13955e+00,-1.64360e+00
5.12050e-01,6.51180e-01,4.73110e-01,-1.11349e+00,-1.66137e+00
5.17070e-01,6.58040e-01,4.78094e-01,-1.08715e+00,-1.67872e+00
5.22090e-01,6.65074e-01,4.83205e-01,-1.06054e+00,-1.69566e+00
5.27111e-01,6.72289e-01,4.88447e-01,-1.03367e+00,-1.71217e+00
5.32131e-01,6.79692e-01,4.93825e-01,-1.00654e+00,-1.72826e+00
5.37151e-01,6.87287e-01,4.99344e-01,-9.79156e-01,-1.74392e+00
5.42171e-01,6.95082e-01,5.05007e-01,-9.51532e-01,-1.75914e+00
5.47191e-01,7.03083e-01,5.10820e-01,-9.23671e-01,-1.77393e+00
5.52211e-01,7.11297e-01,5.16788e-01,-8.95581e-01,-1.78828e+00
5.57231e-01,7.19732e-01,5.22916e-01,-8.67268e-01,-1.80218e+00
5.62251e-01,7.28394e-01,5.29210e-01,-8.38739e-01,-1.81563e+00
5.67271e-01,7.37293e-01,5.35675e-01,-8.10001e-01,-1.82863e+00
5.72291e-01,7.46436e-01,5.42318e-01,-7.81062e-01,-1.84118e+00
5.77312e-01,7.55832e-01,5.49144e-01,-7.51928e-01,-1.85327e+00
5.82332e-01,7.65491e-01,5.56162e-01,-7.22608e-01,-1.86490e+00
5.87352e-01,7.75422e-01,5.63377e-01,-6.93108e-01,-1.87606e+00
5.92372e-01,7.85636e-01,5.70798e-01,-6.63435e-01,-1.88676e+00
5.97392e-01,7.96142e-01,5.78431e-01,-6.33598e-01,-1.89699e+00
6.02412e-01,8.06952e-01,5.86285e-01,-6.03603e-01,-1.90674e+00
6.07432e-01,8.18079e-01,5.94369e-01,-5.73457e-01,-1.91602e+00
6.12452e-01,8.29534e-01,6.02692e-01,-5.43170e-01,-1.92483e+00
6.17472e-01,8.41331e-01,6.11263e-01,-5.12747e-01,-1.93316e+00
6.22492e-01,8.53483e-01,6.20092e-01,-4.82196e-01,-1.94100e+00
6.27513e-01,8.66005e-01,6.29190e-01,-4.51526e-01,-1.94836e+00
6.32533e-01,8.78912e-01,6.38567e-01,-4.20743e-01,-1.95524e+00
6.37553e-01,8.92221e-01,6.48237e-01,-3.89855e-01,-1.96164e+00
6.42573e-01,9.05949e-01,6.58210e-01,-3.58871e-01,-1.96754e+00
6.47593e-01,9.20113e-01,6.68501e-01,-3.27797e-01,-1.97295e+00
6.52613e-01,9.34733e-01,6.79123e-01,-2.96642e-01,-1.97788e+00
6.57633e-01,9.49829e-01,6.90091e-01,-2.65413e-01,-1.98231e+00
6.62653e-01,9.65423e-01,7.01421e-01,-2.34118e-01,-1.98625e+00
6.67673e-01,9.81537e-01,7.13129e-01,-2.02765e-01,-1.98970e+00
6.72693e-01,9.98197e-01,7.25232e-01,-1.71362e-01,-1.99265e+00
6.77714e-01,1.01543e+00,7.37751e-01,-1.39915e-01,-1.99510e+00
6.82734e-01,1.03325e+00,7.50703e-01,-1.08434e-01,-1.99706e+00
6.87754e-01,1.05171e+00,7.64111e-01,-7.69264e-02,-1.99852e+00
6.92774e-01,1.07082e+00,7.77998e-01,-4.53992e-02,-1.99948e+00
6.97794e-01,1.09063e+00,7.92387e-01,-1.38608e-02,-1.99995e+00
7.02814e-01,1.11116e+00,8.07304e-01,1.76811e-02,-1.99992e+00
7.07834e-01,1.13245e+00,8.22776e-01,4.92186e-02,-1.99939e+00
7.12854e-01,1.15456e+00,8.38834e-01,8.07438e-02,-1.99837e+00
7.17874e-01,1.17751e+00,8.55508e-01,1.12249e-01,-1.99685e+00
7.22894e-01,1.20135e+00,8.72832e-01,1.43726e-01,-1.99483e+00
7.27915e-01,1.22614e+00,8.90844e-01,1.75168e-01,-1.99231e+00
7.32935e-01,1.25193e+00,9.09581e-01,2.06566e-01,-1.98930e+00
7.37955e-01,1.27878e+00,9.29086e-01,2.37912e-01,-1.98580e+00
7.42975e-01,1.30674e+00,9.49404e-01,2.69200e-01,-1.98180e+00
7.47995e-01,1.33590e+00,9.70585e-01,3.00420e-01,-1.97731e+00
7.53015e-01,1.36631e+00,9.92682e-01,3.31566e-01,-1.97232e+00
7.58035e-01,1.39806e+00,1.01575e+00,3.62629e-01,-1.96685e+00
7.63055e-01,1.43124e+00,1.03986e+00,3.93602e-01,-1.96089e+00
7.68075e-01,1.46593e+00,1.06506e+00,4.24477e-01,-1.95444e+00
7.73095e-01,1.50225e+00,1.09145e+00,4.55247e-01,-1.94750e+00
7.78116e-01,1.54030e+00,1.11909e+00,4.85903e-01,-1.94008e+00
7.83136e-01,1.58019e+00,1.14808e+00,5.16438e-01,-1.93217e+00
7.88156e-01,1.62207e+00,1.17851e+00,5.46845e-01,-1.92379e+00
7.93176e-01,1.66608e+00,1.21048e+00,5.77116e-01,-1.91492e+00
7.98196e-01,1.71238e+00,1.24412e+00,6.07244e-01,-1.90559e+00
8.03216e-01,1.76115e+00,1.27955e+00,6.37220e-01,-1.89577e+00
8.08236e-01,1.81257e+00,1.31691e+00,6.67038e-01,-1.88549e+00
8.13256e-01,1.86687e+00,1.35636e+00,6.96690e-01,-1.87473e+00
8.18276e-01,1.92429e+00,1.39808e+00,7.26169e-01,-1.86351e+00
8.23296e-01,1.98508e+00,1.44225e+00,7.55467e-01,-1.85183e+00
8.28317e-01,2.04956e+00,1.48909e+00,7.84577e-01,-1.83968e+00
8.33337e-01,2.11805e+00,1.53885e+00,8.13493e-01,-1.82708e+00
8.38357e-01,2.19093e+00,1.59180e+00,8.42205e-01,-1.81403e+00
8.43377e-01,2.26862e+00,1.64825e+00,8.70709e-01,-1.80052e+00
8.48397e-01,2.35160e+00,1.70854e+00,8.98995e-01,-1.78656e+00
8.53417e-01,2.44042e+00,1.77307e+00,9.27058e-01,-1.77216e+00
8.58437e-01,2.53571e+00,1.84230e+00,9.54891e-01,-1.75732e+00
8.63457e-01,2.63816e+00,1.91674e+00,9.82486e-01,-1.74205e+00
8.68477e-01,2.74862e+00,1.99699e+00,1.00984e+00,-1.72633e+00
8.73497e-01,2.86803e+00,2.08374e+00,1.03694e+00,-1.71019e+00
8.78518e-01,2.99750e+00,2.17781e+00,1.06378e+00,-1.69363e+00
8.83538e-01,3.13834e+00,2.28014e+00,1.09035e+00,-1.67664e+00
8.88558e-01,3.29210e+00,2.39185e+00,1.11666e+00,-1.65924e+00
8.93578e-01,3.46058e+00,2.51426e+00,1.14269e+00,-1.64142e+00
8.98598e-01,3.64600e+00,2.64898e+00,1.16843e+00,-1.62320e+00
9.03618e-01,3.85100e+00,2.79792e+00,1.19389e+00,-1.60457e+00
9.08638e-01,4.07881e+00,2.96343e+00,1.21904e+00,-1.58554e+00
9.13658e-01,4.33341e+00,3.14841e+00,1.24390e+00,-1.56612e+00
9.18678e-01,4.61977e+00,3.35646e+00,1.26844e+00,-1.54631e+00
9.23698e-01,4.94415e+00,3.59214e+00,1.29267e+00,-1.52611e+00
9.28719e-01,5.31461e+00,3.86129e+00,1.31657e+00,-1.50553e+00
9.33739e-01,5.74162e+00,4.17153e+00,1.34015e+00,-1.48458e+00
9.38759e-01,6.23908e+00,4.53296e+00,1.36340e+00,-1.46326e+00
9.43779e-01,6.82588e+00,4.95930e+00,1.38631e+00,-1.44158e+00
9.48799e-01,7.52832e+00,5.46964e+00,1.40887e+00,-1.41954e+00
9.53819e-01,8.38409e+00,6.09140e+00,1.43108e+00,-1.39714e+00
9.58839e-01,9.44932e+00,6.86533e+00,1.45293e+00,-1.37440e+00
9.63859e-01,1.08113e+01,7.85487e+00,1.47443e+00,-1.35132e+00
9.68879e-01,1.26137e+01,9.16437e+00,1.49556e+00,-1.32790e+00
9.73899e-01,1.51105e+01,1.09784e+01,1.51631e+00,-1.30415e+00
9.78920e-01,1.87981e+01,1.36576e+01,1.53669e+00,-1.28007e+00
9.83940e-01,2.47929e+01,1.80131e+01,1.55669e+00,-1.25568e+00
9.88960e-01,3.62424e+01,2.63316e+01,1.57630e+00,-1.23097e+00
9.93980e-01,6.67925e+01,4.85276e+01,1.59551e+00,-1.20596e+00
9.99000e-01,4.04105e+02,2.93599e+02,1.61433e+00,-1.18065e+00


==> figures/psd.csv <==
f_fp_5.750000e+08,fp_5.750000e+08,f_fp_1.725000e+09,fp_1.725000e+09
0.000000e+00,-2.066609e+02,0.000000e+00,-2.182289e+02
1.123047e+06,-2.010157e+02,1.123047e+06,-2.155437e+02
2.246094e+06,-1.991934e+02,2.246094e+06,-2.159703e+02
3.369141e+06,-1.990872e+02,3.369141e+06,-2.172450e+02
4.492188e+06,-1.987246e+02,4.492188e+06,-2.156514e+02
5.615234e+06,-1.988291e+02,5.615234e+06,-2.148891e+02
6.738281e+06,-1.985309e+02,6.738281e+06,-2.151191e+02
7.861328e+06,-1.979211e+02,7.861328e+06,-2.149277e+02
8.984375e+06,-1.967848e+02,8.984375e+06,-2.160204e+02
1.010742e+07,-1.973034e+02,1.010742e+07,-2.170367e+02
1.123047e+07,-1.978325e+02,1.123047e+07,-2.150222e+02
1.235352e+07,-1.977988e+02,1.235352e+07,-2.137736e+02
1.347656e+07,-1.983889e+02,1.347656e+07,-2.142946e+02
1.459961e+07,-1.986759e+02,1.459961e+07,-2.144999e+02
1.572266e+07,-1.987383e+02,1.572266e+07,-2.164594e+02
1.684570e+07,-1.983677e+02,1.684570e+07,-2.158986e+02
1.796875e+07,-1.988203e+02,1.796875e+07,-2.149372e+02
1.909180e+07,-2.006324e+02,1.909180e+07,-2.170098e+02
2.021484e+07,-1.999772e+02,2.021484e+07,-2.164226e+02
2.133789e+07,-2.003288e+02,2.133789e+07,-2.145783e+02
2.246094e+07,-2.009179e+02,2.246094e+07,-2.149187e+02
2.358398e+07,-1.999047e+02,2.358398e+07,-2.164199e+02
2.470703e+07,-1.992803e+02,2.470703e+07,-2.164354e+02
2.583008e+07,-2.000746e+02,2.583008e+07,-2.161502e+02
2.695312e+07,-1.990204e+02,2.695312e+07,-2.148586e+02
2.807617e+07,-1.994376e+02,2.807617e+07,-2.169207e+02
2.919922e+07,-2.004789e+02,2.919922e+07,-2.169579e+02
3.032227e+07,-2.001405e+02,3.032227e+07,-2.158655e+02
3.144531e+07,-1.991999e+02,3.144531e+07,-2.145695e+02
3.256836e+07,-1.998119e+02,3.256836e+07,-2.161197e+02
3.369141e+07,-2.010228e+02,3.369141e+07,-2.161893e+02
3.481445e+07,-1.991796e+02,3.481445e+07,-2.139539e+02
3.593750e+07,-1.987270e+02,3.593750e+07,-2.134263e+02
3.706055e+07,-1.992598e+02,3.706055e+07,-2.145827e+02
3.818359e+07,-2.002010e+02,3.818359e+07,-2.154728e+02
3.930664e+07,-2.001981e+02,3.930664e+07,-2.156072e+02
4.042969e+07,-1.998132e+02,4.042969e+07,-2.156862e+02
4.155273e+07,-1.986974e+02,4.155273e+07,-2.140462e+02
4.267578e+07,-1.989369e+02,4.267578e+07,-2.140664e+02
4.379883e+07,-2.013641e+02,4.379883e+07,-2.157143e+02
4.492188e+07,-2.007112e+02,4.492188e+07,-2.174317e+02
4.604492e+07,-1.971480e+02,4.604492e+07,-2.169671e+02
4.716797e+07,-1.971713e+02,4.716797e+07,-2.163684e+02
4.829102e+07,-1.977191e+02,4.829102e+07,-2.151768e+02
4.941406e+07,-1.981307e+02,4.941406e+07,-2.147267e+02
5.053711e+07,-1.971162e+02,5.053711e+07,-2.148291e+02
5.166016e+07,-1.974499e+02,5.166016e+07,-2.169059e+02
5.278320e+07,-1.987552e+02,5.278320e+07,-2.159225e+02
5.390625e+07,-1.983267e+02,5.390625e+07,-2.156380e+02
5.502930e+07,-1.988575e+02,5.502930e+07,-2.148061e+02
5.615234e+07,-1.992529e+02,5.615234e+07,-2.144672e+02
5.727539e+07,-1.986045e+02,5.727539e+07,-2.151599e+02
5.839844e+07,-1.962583e+02,5.839844e+07,-2.155025e+02
5.952148e+07,-1.966171e+02,5.952148e+07,-2.149787e+02
6.064453e+07,-1.973984e+02,6.064453e+07,-2.160363e+02
6.176758e+07,-1.962009e+02,6.176758e+07,-2.165315e+02
6.289062e+07,-1.976657e+02,6.289062e+07,-2.155457e+02
6.401367e+07,-1.974831e+02,6.401367e+07,-2.151649e+02
6.513672e+07,-1.959810e+02,6.513672e+07,-2.155776e+02
6.625977e+07,-1.970675e+02,6.625977e+07,-2.150687e+02
6.738281e+07,-1.976920e+02,6.738281e+07,-2.135070e+02
6.850586e+07,-1.973228e+02,6.850586e+07,-2.142642e+02
6.962891e+07,-1.975683e+02,6.962891e+07,-2.147215e+02
7.075195e+07,-1.967372e+02,7.075195e+07,-2.146164e+02
7.187500e+07,-1.961056e+02,7.187500e+07,-2.162314e+02
7.299805e+07,-1.959924e+02,7.299805e+07,-2.165373e+02
7.412109e+07,-1.956610e+02,7.412109e+07,-2.145705e+02
7.524414e+07,-1.953956e+02,7.524414e+07,-2.133302e+02
7.636719e+07,-1.958669e+02,7.636719e+07,-2.130878e+02
7.749023e+07,-1.980229e+02,7.749023e+07,-2.137336e+02
7.861328e+07,-1.969368e+02,7.861328e+07,-2.152777e+02
7.973633e+07,-1.978244e+02,7.973633e+07,-2.143911e+02
8.085938e+07,-1.964636e+02,8.085938e+07,-2.155836e+02
8.198242e+07,-1.956714e+02,8.198242e+07,-2.151491e+02
8.310547e+07,-1.954945e+02,8.310547e+07,-2.130995e+02
8.422852e+07,-1.966685e+02,8.422852e+07,-2.133978e+02
8.535156e+07,-1.964632e+02,8.535156e+07,-2.156123e+02
8.647461e+07,-1.963864e+02,8.647461e+07,-2.145617e+02
8.759766e+07,-1.954628e+02,8.759766e+07,-2.140819e+02
8.872070e+07,-1.956872e+02,8.872070e+07,-2.132749e+02
8.984375e+07,-1.957586e+02,8.984375e+07,-2.128038e+02
9.096680e+07,-1.961260e+02,9.096680e+07,-2.133423e+02
9.208984e+07,-1.980060e+02,9.208984e+07,-2.132491e+02
9.321289e+07,-1.980785e+02,9.321289e+07,-2.133347e+02
9.433594e+07,-1.971600e+02,9.433594e+07,-2.136676e+02
9.545898e+07,-1.980201e+02,9.545898e+07,-2.157810e+02
9.658203e+07,-1.941596e+02,9.658203e+07,-2.170336e+02
9.770508e+07,-1.934541e+02,9.770508e+07,-2.151239e+02
9.882812e+07,-1.960421e+02,9.882812e+07,-2.150072e+02
9.995117e+07,-1.966924e+02,9.995117e+07,-2.138973e+02
1.010742e+08,-1.959817e+02,1.010742e+08,-2.137711e+02
1.021973e+08,-1.953564e+02,1.021973e+08,-2.129201e+02
1.033203e+08,-1.949466e+02,1.033203e+08,-2.125891e+02
1.044434e+08,-1.950131e+02,1.044434e+08,-2.131447e+02
1.055664e+08,-1.961898e+02,1.055664e+08,-2.128057e+02
1.066895e+08,-1.978522e+02,1.066895e+08,-2.133535e+02
1.078125e+08,-1.965787e+02,1.078125e+08,-2.128668e+02
1.089355e+08,-1.941345e+02,1.089355e+08,-2.133682e+02
1.100586e+08,-1.924907e+02,1.100586e+08,-2.142640e+02
1.111816e+08,-1.931458e+02,1.111816e+08,-2.154458e+02
1.123047e+08,-1.955278e+02,1.123047e+08,-2.145547e+02
1.134277e+08,-1.962116e+02,1.134277e+08,-2.128489e+02
1.145508e+08,-1.968512e+02,1.145508e+08,-2.129020e+02
1.156738e+08,-1.969749e+02,1.156738e+08,-2.147804e+02
1.167969e+08,-1.937944e+02,1.167969e+08,-2.146993e+02
1.179199e+08,-1.928771e+02,1.179199e+08,-2.118393e+02
1.190430e+08,-1.932837e+02,1.190430e+08,-2.106748e+02
1.201660e+08,-1.942870e+02,1.201660e+08,-2.118237e+02
1.212891e+08,-1.932357e+02,1.212891e+08,-2.148845e+02
1.224121e+08,-1.940598e+02,1.224121e+08,-2.151294e+02
1.235352e+08,-1.932348e+02,1.235352e+08,-2.149792e+02
1.246582e+08,-1.934788e+02,1.246582e+08,-2.149603e+02
1.257812e+08,-1.926350e+02,1.257812e+08,-2.139512e+02
1.269043e+08,-1.917756e+02,1.269043e+08,-2.144285e+02
1.280273e+08,-1.925680e+02,1.280273e+08,-2.164415e+02
1.291504e+08,-1.944757e+02,1.291504e+08,-2.151829e+02
1.302734e+08,-1.938262e+02,1.302734e+08,-2.140675e+02
1.313965e+08,-1.929574e+02,1.313965e+08,-2.129325e+02
1.325195e+08,-1.932574e+02,1.325195e+08,-2.121692e+02
1.336426e+08,-1.940599e+02,1.336426e+08,-2.138231e+02
1.347656e+08,-1.941213e+02,1.347656e+08,-2.128497e+02
1.358887e+08,-1.954303e+02,1.358887e+08,-2.109901e+02
1.370117e+08,-1.971632e+02,1.370117e+08,-2.113603e+02
1.381348e+08,-1.960954e+02,1.381348e+08,-2.140446e+02
1.392578e+08,-1.948856e+02,1.392578e+08,-2.165886e+02
1.403809e+08,-1.957395e+02,1.403809e+08,-2.159921e+02
1.415039e+08,-1.963743e+02,1.415039e+08,-2.141561e+02
1.426270e+08,-1.964437e+02,1.426270e+08,-2.131618e+02
1.437500e+08,-1.967110e+02,1.437500e+08,-2.143069e+02
1.448730e+08,-1.961576e+02,1.448730e+08,-2.132695e+02
1.459961e+08,-1.949279e+02,1.459961e+08,-2.115979e+02
1.471191e+08,-1.959916e+02,1.471191e+08,-2.142256e+02
1.482422e+08,-1.966696e+02,1.482422e+08,-2.127617e+02
1.493652e+08,-1.955380e+02,1.493652e+08,-2.108119e+02
1.504883e+08,-1.943246e+02,1.504883e+08,-2.126424e+02
1.516113e+08,-1.945170e+02,1.516113e+08,-2.129648e+02
1.527344e+08,-1.947427e+02,1.527344e+08,-2.128552e+02
1.538574e+08,-1.935666e+02,1.538574e+08,-2.132126e+02
1.549805e+08,-1.933940e+02,1.549805e+08,-2.118290e+02
1.561035e+08,-1.943546e+02,1.561035e+08,-2.105610e+02
1.572266e+08,-1.964465e+02,1.572266e+08,-2.121281e+02
1.583496e+08,-1.960988e+02,1.583496e+08,-2.126800e+02
1.594727e+08,-1.962525e+02,1.594727e+08,-2.119037e+02
1.605957e+08,-1.954896e+02,1.605957e+08,-2.117016e+02
1.617188e+08,-1.940797e+02,1.617188e+08,-2.111801e+02
1.628418e+08,-1.936896e+02,1.628418e+08,-2.109558e+02
1.639648e+08,-1.930394e+02,1.639648e+08,-2.112094e+02
1.650879e+08,-1.932779e+02,1.650879e+08,-2.116837e+02
1.662109e+08,-1.941231e+02,1.662109e+08,-2.122819e+02
1.673340e+08,-1.931911e+02,1.673340e+08,-2.126662e+02
1.684570e+08,-1.934009e+02,1.684570e+08,-2.133995e+02
1.695801e+08,-1.951075e+02,1.695801e+08,-2.126731e+02
1.707031e+08,-1.943012e+02,1.707031e+08,-2.106501e+02
1.718262e+08,-1.932656e+02,1.718262e+08,-2.114735e+02
1.729492e+08,-1.922822e+02,1.729492e+08,-2.145425e+02
1.740723e+08,-1.908740e+02,1.740723e+08,-2.148309e+02
1.751953e+08,-1.909950e+02,1.751953e+08,-2.150852e+02
1.763184e+08,-1.916733e+02,1.763184e+08,-2.152800e+02
1.774414e+08,-1.937560e+02,1.774414e+08,-2.152442e+02
1.785645e+08,-1.945192e+02,1.785645e+08,-2.153822e+02
1.796875e+08,-1.941597e+02,1.796875e+08,-2.148818e+02
1.808105e+08,-1.938204e+02,1.808105e+08,-2.144039e+02
1.819336e+08,-1.941544e+02,1.819336e+08,-2.143306e+02
1.830566e+08,-1.927727e+02,1.830566e+08,-2.136769e+02
1.841797e+08,-1.919204e+02,1.841797e+08,-2.140113e+02
1.853027e+08,-1.920755e+02,1.853027e+08,-2.129039e+02
1.864258e+08,-1.922720e+02,1.864258e+08,-2.129020e+02
1.875488e+08,-1.919229e+02,1.875488e+08,-2.142767e+02
1.886719e+08,-1.911894e+02,1.886719e+08,-2.140087e+02
1.897949e+08,-1.900349e+02,1.897949e+08,-2.129714e+02
1.909180e+08,-1.886677e+02,1.909180e+08,-2.124048e+02
1.920410e+08,-1.882912e+02,1.920410e+08,-2.138309e+02
1.931641e+08,-1.915510e+02,1.931641e+08,-2.146500e+02
1.942871e+08,-1.907152e+02,1.942871e+08,-2.128277e+02
1.954102e+08,-1.888303e+02,1.954102e+08,-2.117411e+02
1.965332e+08,-1.889673e+02,1.965332e+08,-2.102349e+02
1.976562e+08,-1.898871e+02,1.976562e+08,-2.101789e+02
1.987793e+08,-1.890854e+02,1.987793e+08,-2.116298e+02
1.999023e+08,-1.889457e+02,1.999023e+08,-2.131792e+02
2.010254e+08,-1.887427e+02,2.010254e+08,-2.125861e+02
2.021484e+08,-1.894752e+02,2.021484e+08,-2.114638e+02
2.032715e+08,-1.896681e+02,2.032715e+08,-2.114878e+02
2.043945e+08,-1.906477e+02,2.043945e+08,-2.120772e+02
2.055176e+08,-1.901775e+02,2.055176e+08,-2.125953e+02
2.066406e+08,-1.887721e+02,2.066406e+08,-2.117529e+02
2.077637e+08,-1.901173e+02,2.077637e+08,-2.120292e+02
2.088867e+08,-1.896415e+02,2.088867e+08,-2.116483e+02
2.100098e+08,-1.896700e+02,2.100098e+08,-2.115067e+02
2.111328e+08,-1.887802e+02,2.111328e+08,-2.116523e+02
2.122559e+08,-1.865403e+02,2.122559e+08,-2.125656e+02
2.133789e+08,-1.867755e+02,2.133789e+08,-2.114418e+02
2.145020e+08,-1.860163e+02,2.145020e+08,-2.117675e+02
2.156250e+08,-1.869480e+02,2.156250e+08,-2.119442e+02
2.167480e+08,-1.861836e+02,2.167480e+08,-2.129464e+02
2.178711e+08,-1.853015e+02,2.178711e+08,-2.121332e+02
2.189941e+08,-1.844561e+02,2.189941e+08,-2.112707e+02
2.201172e+08,-1.836846e+02,2.201172e+08,-2.098081e+02
2.212402e+08,-1.846585e+02,2.212402e+08,-2.101570e+02
2.223633e+08,-1.848976e+02,2.223633e+08,-2.124816e+02
2.234863e+08,-1.851610e+02,2.234863e+08,-2.118000e+02
2.246094e+08,-1.845115e+02,2.246094e+08,-2.112941e+02
2.257324e+08,-1.830362e+02,2.257324e+08,-2.113827e+02
2.268555e+08,-1.840258e+02,2.268555e+08,-2.111828e+02
2.279785e+08,-1.834602e+02,2.279785e+08,-2.113211e+02
2.291016e+08,-1.813479e+02,2.291016e+08,-2.127606e+02
2.302246e+08,-1.809745e+02,2.302246e+08,-2.126003e+02
2.313477e+08,-1.817285e+02,2.313477e+08,-2.113705e+02
2.324707e+08,-1.814485e+02,2.324707e+08,-2.093056e+02
2.335938e+08,-1.805062e+02,2.335938e+08,-2.086767e+02
2.347168e+08,-1.808726e+02,2.347168e+08,-2.089749e+02
2.358398e+08,-1.798969e+02,2.358398e+08,-2.108823e+02
2.369629e+08,-1.796119e+02,2.369629e+08,-2.108483e+02
2.380859e+08,-1.801857e+02,2.380859e+08,-2.109445e+02
2.392090e+08,-1.809012e+02,2.392090e+08,-2.134191e+02
2.403320e+08,-1.792555e+02,2.403320e+08,-2.129988e+02
2.414551e+08,-1.774161e+02,2.414551e+08,-2.123201e+02
2.425781e+08,-1.786384e+02,2.425781e+08,-2.124185e+02
2.437012e+08,-1.783780e+02,2.437012e+08,-2.104599e+02
2.448242e+08,-1.777706e+02,2.448242e+08,-2.121720e+02
2.459473e+08,-1.766785e+02,2.459473e+08,-2.114222e+02
2.470703e+08,-1.759441e+02,2.470703e+08,-2.113159e+02
2.481934e+08,-1.763808e+02,2.481934e+08,-2.117113e+02
2.493164e+08,-1.770130e+02,2.493164e+08,-2.118178e+02
2.504395e+08,-1.764207e+02,2.504395e+08,-2.131642e+02
2.515625e+08,-1.754430e+02,2.515625e+08,-2.152570e+02
2.526855e+08,-1.745663e+02,2.526855e+08,-2.137265e+02
2.538086e+08,-1.725783e+02,2.538086e+08,-2.119862e+02
2.549316e+08,-1.720157e+02,2.549316e+08,-2.117685e+02
2.560547e+08,-1.731965e+02,2.560547e+08,-2.122068e+02
2.571777e+08,-1.726912e+02,2.571777e+08,-2.128554e+02
2.583008e+08,-1.734345e+02,2.583008e+08,-2.135864e+02
2.594238e+08,-1.724436e+02,2.594238e+08,-2.115778e+02
2.605469e+08,-1.711797e+02,2.605469e+08,-2.108477e+02
2.616699e+08,-1.716738e+02,2.616699e+08,-2.118250e+02
2.627930e+08,-1.701879e+02,2.627930e+08,-2.113747e+02
2.639160e+08,-1.703438e+02,2.639160e+08,-2.111401e+02
2.650391e+08,-1.699432e+02,2.650391e+08,-2.110148e+02
2.661621e+08,-1.701260e+02,2.661621e+08,-2.098398e+02
2.672852e+08,-1.708676e+02,2.672852e+08,-2.092715e+02
2.684082e+08,-1.708652e+02,2.684082e+08,-2.102153e+02
2.695312e+08,-1.688038e+02,2.695312e+08,-2.098620e+02
2.706543e+08,-1.653513e+02,2.706543e+08,-2.095015e+02
2.717773e+08,-1.643768e+02,2.717773e+08,-2.115751e+02
2.729004e+08,-1.661758e+02,2.729004e+08,-2.107587e+02
2.740234e+08,-1.679464e+02,2.740234e+08,-2.110849e+02
2.751465e+08,-1.657247e+02,2.751465e+08,-2.105125e+02
2.762695e+08,-1.638703e+02,2.762695e+08,-2.102395e+02
2.773926e+08,-1.656257e+02,2.773926e+08,-2.099573e+02
2.785156e+08,-1.667068e+02,2.785156e+08,-2.096974e+02
2.796387e+08,-1.650462e+02,2.796387e+08,-2.097055e+02
2.807617e+08,-1.638208e+02,2.807617e+08,-2.104238e+02
2.818848e+08,-1.627103e+02,2.818848e+08,-2.100859e+02
2.830078e+08,-1.633327e+02,2.830078e+08,-2.092847e+02
2.841309e+08,-1.639505e+02,2.841309e+08,-2.094013e+02
2.852539e+08,-1.630435e+02,2.852539e+08,-2.113628e+02
2.863770e+08,-1.616716e+02,2.863770e+08,-2.108526e+02
2.875000e+08,-1.618306e+02,2.875000e+08,-2.111639e+02
2.886230e+08,-1.635405e+02,2.886230e+08,-2.109382e+02
2.897461e+08,-1.656798e+02,2.897461e+08,-2.096794e+02
2.908691e+08,-1.663951e+02,2.908691e+08,-2.096940e+02
2.919922e+08,-1.657327e+02,2.919922e+08,-2.095194e+02
2.931152e+08,-1.652913e+02,2.931152e+08,-2.099777e+02
2.942383e+08,-1.641191e+02,2.942383e+08,-2.092875e+02
2.953613e+08,-1.647742e+02,2.953613e+08,-2.124170e+02
2.964844e+08,-1.663751e+02,2.964844e+08,-2.132976e+02
2.976074e+08,-1.670644e+02,2.976074e+08,-2.104700e+02
2.987305e+08,-1.685422e+02,2.987305e+08,-2.098337e+02
2.998535e+08,-1.709173e+02,2.998535e+08,-2.106249e+02
3.009766e+08,-1.748954e+02,3.009766e+08,-2.102348e+02
3.020996e+08,-1.778873e+02,3.020996e+08,-2.112194e+02
3.032227e+08,-1.811906e+02,3.032227e+08,-2.099811e+02
3.043457e+08,-1.866954e+02,3.043457e+08,-2.095554e+02
3.054688e+08,-1.845199e+02,3.054688e+08,-2.089205e+02
3.065918e+08,-1.806725e+02,3.065918e+08,-2.088539e+02
3.077148e+08,-1.772861e+02,3.077148e+08,-2.090178e+02
3.088379e+08,-1.747610e+02,3.088379e+08,-2.106797e+02
3.099609e+08,-1.740284e+02,3.099609e+08,-2.136413e+02
3.110840e+08,-1.742733e+02,3.110840e+08,-2.138991e+02
3.122070e+08,-1.721878e+02,3.122070e+08,-2.113465e+02
3.133301e+08,-1.713348e+02,3.133301e+08,-2.110999e+02
3.144531e+08,-1.710492e+02,3.144531e+08,-2.121576e+02
3.155762e+08,-1.693587e+02,3.155762e+08,-2.117961e+02
3.166992e+08,-1.688446e+02,3.166992e+08,-2.110537e+02
3.178223e+08,-1.697112e+02,3.178223e+08,-2.095482e+02
3.189453e+08,-1.697164e+02,3.189453e+08,-2.115212e+02
3.200684e+08,-1.667201e+02,3.200684e+08,-2.134929e+02
3.211914e+08,-1.659019e+02,3.211914e+08,-2.110773e+02
3.223145e+08,-1.677355e+02,3.223145e+08,-2.080124e+02
3.234375e+08,-1.707025e+02,3.234375e+08,-2.082964e+02
3.245605e+08,-1.700398e+02,3.245605e+08,-2.097724e+02
3.256836e+08,-1.677348e+02,3.256836e+08,-2.102032e+02
3.268066e+08,-1.696570e+02,3.268066e+08,-2.097028e+02
3.279297e+08,-1.695335e+02,3.279297e+08,-2.083519e+02
3.290527e+08,-1.694488e+02,3.290527e+08,-2.097745e+02
3.301758e+08,-1.710988e+02,3.301758e+08,-2.104875e+02
3.312988e+08,-1.711946e+02,3.312988e+08,-2.103453e+02
3.324219e+08,-1.702299e+02,3.324219e+08,-2.113679e+02
3.335449e+08,-1.691543e+02,3.335449e+08,-2.109397e+02
3.346680e+08,-1.705158e+02,3.346680e+08,-2.100989e+02
3.357910e+08,-1.690513e+02,3.357910e+08,-2.102298e+02
3.369141e+08,-1.690772e+02,3.369141e+08,-2.092630e+02
3.380371e+08,-1.708194e+02,3.380371e+08,-2.094754e+02
3.391602e+08,-1.726214e+02,3.391602e+08,-2.103528e+02
3.402832e+08,-1.727541e+02,3.402832e+08,-2.112026e+02
3.414062e+08,-1.735722e+02,3.414062e+08,-2.116270e+02
3.425293e+08,-1.725448e+02,3.425293e+08,-2.094686e+02
3.436523e+08,-1.737706e+02,3.436523e+08,-2.090166e+02
3.447754e+08,-1.779759e+02,3.447754e+08,-2.097331e+02
3.458984e+08,-1.814952e+02,3.458984e+08,-2.097601e+02
3.470215e+08,-1.808765e+02,3.470215e+08,-2.099700e+02
3.481445e+08,-1.801416e+02,3.481445e+08,-2.111004e+02
3.492676e+08,-1.799391e+02,3.492676e+08,-2.134913e+02
3.503906e+08,-1.822829e+02,3.503906e+08,-2.110911e+02
3.515137e+08,-1.844704e+02,3.515137e+08,-2.102951e+02
3.526367e+08,-1.877670e+02,3.526367e+08,-2.098358e+02
3.537598e+08,-1.923443e+02,3.537598e+08,-2.090431e+02
3.548828e+08,-1.932775e+02,3.548828e+08,-2.092820e+02
3.560059e+08,-1.893372e+02,3.560059e+08,-2.097751e+02
3.571289e+08,-1.868252e+02,3.571289e+08,-2.110950e+02
3.582520e+08,-1.859167e+02,3.582520e+08,-2.121210e+02
3.593750e+08,-1.839532e+02,3.593750e+08,-2.122843e+02
3.604980e+08,-1.815781e+02,3.604980e+08,-2.098216e+02
3.616211e+08,-1.789882e+02,3.616211e+08,-2.092780e+02
3.627441e+08,-1.807569e+02,3.627441e+08,-2.117862e+02
3.638672e+08,-1.786916e+02,3.638672e+08,-2.128617e+02
3.649902e+08,-1.773992e+02,3.649902e+08,-2.105622e+02
3.661133e+08,-1.761814e+02,3.661133e+08,-2.107022e+02
3.672363e+08,-1.760965e+02,3.672363e+08,-2.093038e+02
3.683594e+08,-1.769412e+02,3.683594e+08,-2.104568e+02
3.694824e+08,-1.763763e+02,3.694824e+08,-2.100694e+02
3.706055e+08,-1.735430e+02,3.706055e+08,-2.085169e+02
3.717285e+08,-1.718271e+02,3.717285e+08,-2.082252e+02
3.728516e+08,-1.722222e+02,3.728516e+08,-2.084789e+02
3.739746e+08,-1.739249e+02,3.739746e+08,-2.087108e+02
3.750977e+08,-1.733396e+02,3.750977e+08,-2.092128e+02
3.762207e+08,-1.725586e+02,3.762207e+08,-2.107275e+02
3.773438e+08,-1.736979e+02,3.773438e+08,-2.095368e+02
3.784668e+08,-1.719087e+02,3.784668e+08,-2.118382e+02
3.795898e+08,-1.715633e+02,3.795898e+08,-2.131067e+02
3.807129e+08,-1.723378e+02,3.807129e+08,-2.102995e+02
3.818359e+08,-1.731449e+02,3.818359e+08,-2.095750e+02
3.829590e+08,-1.730238e+02,3.829590e+08,-2.100293e+02
3.840820e+08,-1.718104e+02,3.840820e+08,-2.096915e+02
3.852051e+08,-1.723342e+02,3.852051e+08,-2.112281e+02
3.863281e+08,-1.740141e+02,3.863281e+08,-2.119905e+02
3.874512e+08,-1.732154e+02,3.874512e+08,-2.106775e+02
3.885742e+08,-1.715829e+02,3.885742e+08,-2.088626e+02
3.896973e+08,-1.712158e+02,3.896973e+08,-2.092401e+02
3.908203e+08,-1.720409e+02,3.908203e+08,-2.098167e+02
3.919434e+08,-1.737580e+02,3.919434e+08,-2.093030e+02
3.930664e+08,-1.741609e+02,3.930664e+08,-2.106148e+02
3.941895e+08,-1.745997e+02,3.941895e+08,-2.098234e+02
3.953125e+08,-1.739852e+02,3.953125e+08,-2.100957e+02
3.964355e+08,-1.737633e+02,3.964355e+08,-2.114008e+02
3.975586e+08,-1.732114e+02,3.975586e+08,-2.125710e+02
3.986816e+08,-1.727370e+02,3.986816e+08,-2.122329e+02
3.998047e+08,-1.720890e+02,3.998047e+08,-2.113777e+02
4.009277e+08,-1.709305e+02,4.009277e+08,-2.123396e+02
4.020508e+08,-1.720204e+02,4.020508e+08,-2.117875e+02
4.031738e+08,-1.725764e+02,4.031738e+08,-2.113447e+02
4.042969e+08,-1.721044e+02,4.042969e+08,-2.094330e+02
4.054199e+08,-1.736208e+02,4.054199e+08,-2.100029e+02
4.065430e+08,-1.739176e+02,4.065430e+08,-2.105297e+02
4.076660e+08,-1.740787e+02,4.076660e+08,-2.106164e+02
4.087891e+08,-1.744859e+02,4.087891e+08,-2.089468e+02
4.099121e+08,-1.735431e+02,4.099121e+08,-2.092406e+02
4.110352e+08,-1.745050e+02,4.110352e+08,-2.116664e+02
4.121582e+08,-1.759039e+02,4.121582e+08,-2.136803e+02
4.132812e+08,-1.766080e+02,4.132812e+08,-2.139617e+02
4.144043e+08,-1.757403e+02,4.144043e+08,-2.101639e+02
4.155273e+08,-1.764258e+02,4.155273e+08,-2.097554e+02
4.166504e+08,-1.779511e+02,4.166504e+08,-2.113550e+02
4.177734e+08,-1.789004e+02,4.177734e+08,-2.104928e+02
4.188965e+08,-1.805190e+02,4.188965e+08,-2.100617e+02
4.200195e+08,-1.807097e+02,4.200195e+08,-2.098597e+02
4.211426e+08,-1.795973e+02,4.211426e+08,-2.099562e+02
4.222656e+08,-1.802621e+02,4.222656e+08,-2.123287e+02
4.233887e+08,-1.804373e+02,4.233887e+08,-2.125030e+02
4.245117e+08,-1.808629e+02,4.245117e+08,-2.111601e+02
4.256348e+08,-1.842387e+02,4.256348e+08,-2.101531e+02
4.267578e+08,-1.890137e+02,4.267578e+08,-2.107925e+02
4.278809e+08,-1.911913e+02,4.278809e+08,-2.111730e+02
4.290039e+08,-1.917446e+02,4.290039e+08,-2.112526e+02
4.301270e+08,-1.933850e+02,4.301270e+08,-2.128616e+02
4.312500e+08,-1.951154e+02,4.312500e+08,-2.120910e+02
4.323730e+08,-1.948119e+02,4.323730e+08,-2.113546e+02
4.334961e+08,-1.921515e+02,4.334961e+08,-2.114768e+02
4.346191e+08,-1.903626e+02,4.346191e+08,-2.101635e+02
4.357422e+08,-1.882279e+02,4.357422e+08,-2.103656e+02
4.368652e+08,-1.848732e+02,4.368652e+08,-2.115272e+02
4.379883e+08,-1.828244e+02,4.379883e+08,-2.118530e+02
4.391113e+08,-1.818635e+02,4.391113e+08,-2.119802e+02
4.402344e+08,-1.804414e+02,4.402344e+08,-2.123962e+02
4.413574e+08,-1.800039e+02,4.413574e+08,-2.118562e+02
4.424805e+08,-1.798304e+02,4.424805e+08,-2.119965e+02
4.436035e+08,-1.779362e+02,4.436035e+08,-2.110965e+02
4.447266e+08,-1.781618e+02,4.447266e+08,-2.111221e+02
4.458496e+08,-1.780482e+02,4.458496e+08,-2.105531e+02
4.469727e+08,-1.769006e+02,4.469727e+08,-2.099541e+02
4.480957e+08,-1.773006e+02,4.480957e+08,-2.111174e+02
4.492188e+08,-1.767678e+02,4.492188e+08,-2.117431e+02
4.503418e+08,-1.764695e+02,4.503418e+08,-2.107513e+02
4.514648e+08,-1.753201e+02,4.514648e+08,-2.102229e+02
4.525879e+08,-1.751559e+02,4.525879e+08,-2.124214e+02
4.537109e+08,-1.759219e+02,4.537109e+08,-2.117044e+02
4.548340e+08,-1.760859e+02,4.548340e+08,-2.098644e+02
4.559570e+08,-1.759693e+02,4.559570e+08,-2.101138e+02
4.570801e+08,-1.748755e+02,4.570801e+08,-2.114001e+02
4.582031e+08,-1.734920e+02,4.582031e+08,-2.113843e+02
4.593262e+08,-1.736275e+02,4.593262e+08,-2.103902e+02
4.604492e+08,-1.737884e+02,4.604492e+08,-2.112602e+02
4.615723e+08,-1.738332e+02,4.615723e+08,-2.123851e+02
4.626953e+08,-1.734386e+02,4.626953e+08,-2.115651e+02
4.638184e+08,-1.721944e+02,4.638184e+08,-2.118352e+02
4.649414e+08,-1.717262e+02,4.649414e+08,-2.122897e+02
4.660645e+08,-1.722467e+02,4.660645e+08,-2.133472e+02
4.671875e+08,-1.732859e+02,4.671875e+08,-2.133441e+02
4.683105e+08,-1.742619e+02,4.683105e+08,-2.118786e+02
4.694336e+08,-1.715728e+02,4.694336e+08,-2.113549e+02
4.705566e+08,-1.713651e+02,4.705566e+08,-2.099370e+02
4.716797e+08,-1.721770e+02,4.716797e+08,-2.096391e+02
4.728027e+08,-1.725195e+02,4.728027e+08,-2.095881e+02
4.739258e+08,-1.720202e+02,4.739258e+08,-2.096408e+02
4.750488e+08,-1.729514e+02,4.750488e+08,-2.108757e+02
4.761719e+08,-1.731656e+02,4.761719e+08,-2.113359e+02
4.772949e+08,-1.728454e+02,4.772949e+08,-2.106763e+02
4.784180e+08,-1.731678e+02,4.784180e+08,-2.108949e+02
4.795410e+08,-1.738297e+02,4.795410e+08,-2.114042e+02
4.806641e+08,-1.715031e+02,4.806641e+08,-2.113078e+02
4.817871e+08,-1.724952e+02,4.817871e+08,-2.116635e+02
4.829102e+08,-1.738930e+02,4.829102e+08,-2.113020e+02
4.840332e+08,-1.740691e+02,4.840332e+08,-2.101232e+02
4.851562e+08,-1.732829e+02,4.851562e+08,-2.097305e+02
4.862793e+08,-1.714064e+02,4.862793e+08,-2.081940e+02
4.874023e+08,-1.715722e+02,4.874023e+08,-2.093326e+02
4.885254e+08,-1.721173e+02,4.885254e+08,-2.142298e+02
4.896484e+08,-1.734470e+02,4.896484e+08,-2.123941e+02
4.907715e+08,-1.734898e+02,4.907715e+08,-2.102688e+02
4.918945e+08,-1.721221e+02,4.918945e+08,-2.100479e+02
4.930176e+08,-1.722930e+02,4.930176e+08,-2.111668e+02
4.941406e+08,-1.734149e+02,4.941406e+08,-2.125539e+02
4.952637e+08,-1.729546e+02,4.952637e+08,-2.109566e+02
4.963867e+08,-1.725346e+02,4.963867e+08,-2.130436e+02
4.975098e+08,-1.729123e+02,4.975098e+08,-2.112578e+02
4.986328e+08,-1.735653e+02,4.986328e+08,-2.098804e+02
4.997559e+08,-1.743978e+02,4.997559e+08,-2.110622e+02
5.008789e+08,-1.742177e+02,5.008789e+08,-2.093351e+02
5.020020e+08,-1.747608e+02,5.020020e+08,-2.087038e+02
5.031250e+08,-1.770735e+02,5.031250e+08,-2.092496e+02
5.042480e+08,-1.771988e+02,5.042480e+08,-2.090276e+02
5.053711e+08,-1.771393e+02,5.053711e+08,-2.083533e+02
5.064941e+08,-1.762688e+02,5.064941e+08,-2.098201e+02
5.076172e+08,-1.761572e+02,5.076172e+08,-2.102168e+02
5.087402e+08,-1.782075e+02,5.087402e+08,-2.104090e+02
5.098633e+08,-1.806219e+02,5.098633e+08,-2.107609e+02
5.109863e+08,-1.792076e+02,5.109863e+08,-2.090369e+02
5.121094e+08,-1.795420e+02,5.121094e+08,-2.097398e+02
5.132324e+08,-1.815364e+02,5.132324e+08,-2.113615e+02
5.143555e+08,-1.828950e+02,5.143555e+08,-2.098481e+02
5.154785e+08,-1.839356e+02,5.154785e+08,-2.083607e+02
5.166016e+08,-1.845597e+02,5.166016e+08,-2.091219e+02
5.177246e+08,-1.864684e+02,5.177246e+08,-2.103328e+02
5.188477e+08,-1.878632e+02,5.188477e+08,-2.113510e+02
5.199707e+08,-1.863396e+02,5.199707e+08,-2.096656e+02
5.210938e+08,-1.871296e+02,5.210938e+08,-2.089777e+02
5.222168e+08,-1.921611e+02,5.222168e+08,-2.094197e+02
5.233398e+08,-1.951034e+02,5.233398e+08,-2.102574e+02
5.244629e+08,-1.954045e+02,5.244629e+08,-2.100777e+02
5.255859e+08,-1.946531e+02,5.255859e+08,-2.085750e+02
5.267090e+08,-1.935255e+02,5.267090e+08,-2.090883e+02
5.278320e+08,-1.928020e+02,5.278320e+08,-2.093394e+02
5.289551e+08,-1.892009e+02,5.289551e+08,-2.087364e+02
5.300781e+08,-1.874467e+02,5.300781e+08,-2.077961e+02
5.312012e+08,-1.875874e+02,5.312012e+08,-2.080942e+02
5.323242e+08,-1.860192e+02,5.323242e+08,-2.090608e+02
5.334473e+08,-1.844333e+02,5.334473e+08,-2.102417e+02
5.345703e+08,-1.842842e+02,5.345703e+08,-2.098611e+02
5.356934e+08,-1.824426e+02,5.356934e+08,-2.099797e+02
5.368164e+08,-1.818907e+02,5.368164e+08,-2.102921e+02
5.379395e+08,-1.816364e+02,5.379395e+08,-2.097749e+02
5.390625e+08,-1.815405e+02,5.390625e+08,-2.099943e+02
5.401855e+08,-1.805480e+02,5.401855e+08,-2.084606e+02
5.413086e+08,-1.784637e+02,5.413086e+08,-2.081154e+02
5.424316e+08,-1.774468e+02,5.424316e+08,-2.095121e+02
5.435547e+08,-1.779403e+02,5.435547e+08,-2.099824e+02
5.446777e+08,-1.774198e+02,5.446777e+08,-2.094034e+02
5.458008e+08,-1.753269e+02,5.458008e+08,-2.082338e+02
5.469238e+08,-1.768575e+02,5.469238e+08,-2.082795e+02
5.480469e+08,-1.767131e+02,5.480469e+08,-2.089309e+02
5.491699e+08,-1.743789e+02,5.491699e+08,-2.090456e+02
5.502930e+08,-1.732864e+02,5.502930e+08,-2.072669e+02
5.514160e+08,-1.733965e+02,5.514160e+08,-2.071734e+02
5.525391e+08,-1.745985e+02,5.525391e+08,-2.090276e+02
5.536621e+08,-1.754413e+02,5.536621e+08,-2.080121e+02
5.547852e+08,-1.746444e+02,5.547852e+08,-2.087017e+02
5.559082e+08,-1.725008e+02,5.559082e+08,-2.087502e+02
5.570312e+08,-1.720966e+02,5.570312e+08,-2.085642e+02
5.581543e+08,-1.719236e+02,5.581543e+08,-2.079969e+02
5.592773e+08,-1.715339e+02,5.592773e+08,-2.077119e+02
5.604004e+08,-1.733962e+02,5.604004e+08,-2.096029e+02
5.615234e+08,-1.721453e+02,5.615234e+08,-2.077315e+02
5.626465e+08,-1.727152e+02,5.626465e+08,-2.074722e+02
5.637695e+08,-1.729466e+02,5.637695e+08,-2.078102e+02
5.648926e+08,-1.722813e+02,5.648926e+08,-2.069418e+02
5.660156e+08,-1.718610e+02,5.660156e+08,-2.082587e+02
5.671387e+08,-1.728232e+02,5.671387e+08,-2.107260e+02
5.682617e+08,-1.755817e+02,5.682617e+08,-2.088623e+02
5.693848e+08,-1.734069e+02,5.693848e+08,-2.096808e+02
5.705078e+08,-1.716642e+02,5.705078e+08,-2.094183e+02
5.716309e+08,-1.720693e+02,5.716309e+08,-2.078841e+02
5.727539e+08,-8.711780e+01,5.727539e+08,-2.072813e+02
5.738770e+08,-7.120027e+01,5.738770e+08,-2.050262e+02
5.750000e+08,-6.669410e+01,5.750000e+08,-2.024111e+02
5.761230e+08,-7.120028e+01,5.761230e+08,-2.054977e+02
5.772461e+08,-8.711790e+01,5.772461e+08,-2.074868e+02
5.783691e+08,-1.744106e+02,5.783691e+08,-2.085744e+02
5.794922e+08,-1.736100e+02,5.794922e+08,-2.107740e+02
5.806152e+08,-1.712557e+02,5.806152e+08,-2.107753e+02
5.817383e+08,-1.711009e+02,5.817383e+08,-2.093020e+02
5.828613e+08,-1.726934e+02,5.828613e+08,-2.088393e+02
5.839844e+08,-1.756620e+02,5.839844e+08,-2.072666e+02
5.851074e+08,-1.732194e+02,5.851074e+08,-2.060421e+02
5.862305e+08,-1.713234e+02,5.862305e+08,-2.064364e+02
5.873535e+08,-1.716400e+02,5.873535e+08,-2.064375e+02
5.884766e+08,-1.734044e+02,5.884766e+08,-2.076978e+02
5.895996e+08,-1.738235e+02,5.895996e+08,-2.100308e+02
5.907227e+08,-1.719632e+02,5.907227e+08,-2.070779e+02
5.918457e+08,-1.714736e+02,5.918457e+08,-2.069872e+02
5.929688e+08,-1.722647e+02,5.929688e+08,-2.075842e+02
5.940918e+08,-1.732535e+02,5.940918e+08,-2.077305e+02
5.952148e+08,-1.753969e+02,5.952148e+08,-2.084947e+02
5.963379e+08,-1.753349e+02,5.963379e+08,-2.067478e+02
5.974609e+08,-1.757145e+02,5.974609e+08,-2.062351e+02
5.985840e+08,-1.741594e+02,5.985840e+08,-2.053270e+02
5.997070e+08,-1.729440e+02,5.997070e+08,-2.053734e+02
6.008301e+08,-1.758062e+02,6.008301e+08,-2.064414e+02
6.019531e+08,-1.775010e+02,6.019531e+08,-2.057077e+02
6.030762e+08,-1.760325e+02,6.030762e+08,-2.054585e+02
6.041992e+08,-1.766012e+02,6.041992e+08,-2.057172e+02
6.053223e+08,-1.773031e+02,6.053223e+08,-2.075105e+02
6.064453e+08,-1.781978e+02,6.064453e+08,-2.082498e+02
6.075684e+08,-1.777504e+02,6.075684e+08,-2.058652e+02
6.086914e+08,-1.779422e+02,6.086914e+08,-2.050310e+02
6.098145e+08,-1.790102e+02,6.098145e+08,-2.054931e+02
6.109375e+08,-1.799030e+02,6.109375e+08,-2.050135e+02
6.120605e+08,-1.811401e+02,6.120605e+08,-2.058188e+02
6.131836e+08,-1.825150e+02,6.131836e+08,-2.072207e+02
6.143066e+08,-1.839500e+02,6.143066e+08,-2.063689e+02
6.154297e+08,-1.840618e+02,6.154297e+08,-2.069449e+02
6.165527e+08,-1.833269e+02,6.165527e+08,-2.060819e+02
6.176758e+08,-1.854287e+02,6.176758e+08,-2.059719e+02
6.187988e+08,-1.873954e+02,6.187988e+08,-2.073163e+02
6.199219e+08,-1.875147e+02,6.199219e+08,-2.058185e+02
6.210449e+08,-1.893868e+02,6.210449e+08,-2.044488e+02
6.221680e+08,-1.917535e+02,6.221680e+08,-2.045874e+02
6.232910e+08,-1.934730e+02,6.232910e+08,-2.040860e+02
6.244141e+08,-1.947615e+02,6.244141e+08,-2.044217e+02
6.255371e+08,-1.948925e+02,6.255371e+08,-2.044007e+02
6.266602e+08,-1.920821e+02,6.266602e+08,-2.040652e+02
6.277832e+08,-1.908477e+02,6.277832e+08,-2.042664e+02
6.289062e+08,-1.901879e+02,6.289062e+08,-2.052036e+02
6.300293e+08,-1.885478e+02,6.300293e+08,-2.049748e+02
6.311523e+08,-1.871380e+02,6.311523e+08,-2.056098e+02
6.322754e+08,-1.839823e+02,6.322754e+08,-2.056600e+02
6.333984e+08,-1.822277e+02,6.333984e+08,-2.045751e+02
6.345215e+08,-1.819517e+02,6.345215e+08,-2.048722e+02
6.356445e+08,-1.828729e+02,6.356445e+08,-2.068177e+02
6.367676e+08,-1.817950e+02,6.367676e+08,-2.076766e+02
6.378906e+08,-1.802788e+02,6.378906e+08,-2.053163e+02
6.390137e+08,-1.795313e+02,6.390137e+08,-2.054254e+02
6.401367e+08,-1.795374e+02,6.401367e+08,-2.073953e+02
6.412598e+08,-1.782855e+02,6.412598e+08,-2.061436e+02
6.423828e+08,-1.791328e+02,6.423828e+08,-2.051962e+02
6.435059e+08,-1.785377e+02,6.435059e+08,-2.040570e+02
6.446289e+08,-1.783826e+02,6.446289e+08,-2.032920e+02
6.457520e+08,-1.778622e+02,6.457520e+08,-2.040409e+02
6.468750e+08,-1.770802e+02,6.468750e+08,-2.028825e+02
6.479980e+08,-1.773267e+02,6.479980e+08,-2.035198e+02
6.491211e+08,-1.785402e+02,6.491211e+08,-2.046885e+02
6.502441e+08,-1.776964e+02,6.502441e+08,-2.058222e+02
6.513672e+08,-1.759557e+02,6.513672e+08,-2.050329e+02
6.524902e+08,-1.751210e+02,6.524902e+08,-2.052548e+02
6.536133e+08,-1.747764e+02,6.536133e+08,-2.067447e+02
6.547363e+08,-1.751061e+02,6.547363e+08,-2.046511e+02
6.558594e+08,-1.758745e+02,6.558594e+08,-2.048608e+02
6.569824e+08,-1.763664e+02,6.569824e+08,-2.053419e+02
6.581055e+08,-1.766678e+02,6.581055e+08,-2.052815e+02
6.592285e+08,-1.740398e+02,6.592285e+08,-2.048871e+02
6.603516e+08,-1.721686e+02,6.603516e+08,-2.057349e+02
6.614746e+08,-1.742144e+02,6.614746e+08,-2.065443e+02
6.625977e+08,-1.749944e+02,6.625977e+08,-2.046188e+02
6.637207e+08,-1.724935e+02,6.637207e+08,-2.040182e+02
6.648438e+08,-1.738365e+02,6.648438e+08,-2.038471e+02
6.659668e+08,-1.758679e+02,6.659668e+08,-2.038353e+02
6.670898e+08,-1.743566e+02,6.670898e+08,-2.052871e+02
6.682129e+08,-1.720605e+02,6.682129e+08,-2.057047e+02
6.693359e+08,-1.725472e+02,6.693359e+08,-2.049153e+02
6.704590e+08,-1.730029e+02,6.704590e+08,-2.053696e+02
6.715820e+08,-1.712182e+02,6.715820e+08,-2.068708e+02
6.727051e+08,-1.704422e+02,6.727051e+08,-2.066820e+02
6.738281e+08,-1.708031e+02,6.738281e+08,-2.062767e+02
6.749512e+08,-1.727278e+02,6.749512e+08,-2.044993e+02
6.760742e+08,-1.731572e+02,6.760742e+08,-2.034699e+02
6.771973e+08,-1.726050e+02,6.771973e+08,-2.043596e+02
6.783203e+08,-1.733379e+02,6.783203e+08,-2.047230e+02
6.794434e+08,-1.741377e+02,6.794434e+08,-2.061143e+02
6.805664e+08,-1.729022e+02,6.805664e+08,-2.092366e+02
6.816895e+08,-1.717623e+02,6.816895e+08,-2.074710e+02
6.828125e+08,-1.734504e+02,6.828125e+08,-2.067002e+02
6.839355e+08,-1.738340e+02,6.839355e+08,-2.072496e+02
6.850586e+08,-1.731243e+02,6.850586e+08,-2.058370e+02
6.861816e+08,-1.734751e+02,6.861816e+08,-2.054658e+02
6.873047e+08,-1.732377e+02,6.873047e+08,-2.053786e+02
6.884277e+08,-1.729883e+02,6.884277e+08,-2.050325e+02
6.895508e+08,-1.722047e+02,6.895508e+08,-2.057182e+02
6.906738e+08,-1.738216e+02,6.906738e+08,-2.045536e+02
6.917969e+08,-1.752506e+02,6.917969e+08,-2.052493e+02
6.929199e+08,-1.757736e+02,6.929199e+08,-2.053193e+02
6.940430e+08,-1.741149e+02,6.940430e+08,-2.060859e+02
6.951660e+08,-1.740748e+02,6.951660e+08,-2.065472e+02
6.962891e+08,-1.751985e+02,6.962891e+08,-2.066877e+02
6.974121e+08,-1.744785e+02,6.974121e+08,-2.072582e+02
6.985352e+08,-1.750632e+02,6.985352e+08,-2.057361e+02
6.996582e+08,-1.783472e+02,6.996582e+08,-2.054207e+02
7.007812e+08,-1.809072e+02,7.007812e+08,-2.069276e+02
7.019043e+08,-1.780344e+02,7.019043e+08,-2.056332e+02
7.030273e+08,-1.774150e+02,7.030273e+08,-2.045118e+02
7.041504e+08,-1.789599e+02,7.041504e+08,-2.046792e+02
7.052734e+08,-1.820104e+02,7.052734e+08,-2.055859e+02
7.063965e+08,-1.813657e+02,7.063965e+08,-2.061392e+02
7.075195e+08,-1.796879e+02,7.075195e+08,-2.067361e+02
7.086426e+08,-1.792434e+02,7.086426e+08,-2.081706e+02
7.097656e+08,-1.805585e+02,7.097656e+08,-2.080951e+02
7.108887e+08,-1.826747e+02,7.108887e+08,-2.079684e+02
7.120117e+08,-1.823832e+02,7.120117e+08,-2.078032e+02
7.131348e+08,-1.834972e+02,7.131348e+08,-2.066453e+02
7.142578e+08,-1.868913e+02,7.142578e+08,-2.051592e+02
7.153809e+08,-1.898301e+02,7.153809e+08,-2.046070e+02
7.165039e+08,-1.935157e+02,7.165039e+08,-2.056620e+02
7.176270e+08,-1.947962e+02,7.176270e+08,-2.066381e+02
7.187500e+08,-1.965490e+02,7.187500e+08,-2.079140e+02
7.198730e+08,-1.953956e+02,7.198730e+08,-2.081013e+02
7.209961e+08,-1.924475e+02,7.209961e+08,-2.073974e+02
7.221191e+08,-1.878886e+02,7.221191e+08,-2.067862e+02
7.232422e+08,-1.864524e+02,7.232422e+08,-2.060636e+02
7.243652e+08,-1.851535e+02,7.243652e+08,-2.065978e+02
7.254883e+08,-1.818335e+02,7.254883e+08,-2.066774e+02
7.266113e+08,-1.813010e+02,7.266113e+08,-2.064017e+02
7.277344e+08,-1.826135e+02,7.277344e+08,-2.053756e+02
7.288574e+08,-1.823123e+02,7.288574e+08,-2.050022e+02
7.299805e+08,-1.812206e+02,7.299805e+08,-2.065949e+02
7.311035e+08,-1.821186e+02,7.311035e+08,-2.067011e+02
7.322266e+08,-1.820083e+02,7.322266e+08,-2.080275e+02
7.333496e+08,-1.786311e+02,7.333496e+08,-2.079178e+02
7.344727e+08,-1.773208e+02,7.344727e+08,-2.073049e+02
7.355957e+08,-1.776373e+02,7.355957e+08,-2.067847e+02
7.367188e+08,-1.751817e+02,7.367188e+08,-2.081375e+02
7.378418e+08,-1.749191e+02,7.378418e+08,-2.095939e+02
7.389648e+08,-1.775844e+02,7.389648e+08,-2.078686e+02
7.400879e+08,-1.751975e+02,7.400879e+08,-2.058229e+02
7.412109e+08,-1.732735e+02,7.412109e+08,-2.058513e+02
7.423340e+08,-1.744486e+02,7.423340e+08,-2.066844e+02
7.434570e+08,-1.755322e+02,7.434570e+08,-2.061477e+02
7.445801e+08,-1.750941e+02,7.445801e+08,-2.066488e+02
7.457031e+08,-1.743147e+02,7.457031e+08,-2.057626e+02
7.468262e+08,-1.733172e+02,7.468262e+08,-2.070796e+02
7.479492e+08,-1.714876e+02,7.479492e+08,-2.087281e+02
7.490723e+08,-1.713668e+02,7.490723e+08,-2.073042e+02
7.501953e+08,-1.720539e+02,7.501953e+08,-2.065465e+02
7.513184e+08,-1.716915e+02,7.513184e+08,-2.079221e+02
7.524414e+08,-1.702237e+02,7.524414e+08,-2.077502e+02
7.535645e+08,-1.709739e+02,7.535645e+08,-2.072243e+02
7.546875e+08,-1.732205e+02,7.546875e+08,-2.089680e+02
7.558105e+08,-1.732668e+02,7.558105e+08,-2.083510e+02
7.569336e+08,-1.722528e+02,7.569336e+08,-2.064355e+02
7.580566e+08,-1.716414e+02,7.580566e+08,-2.055739e+02
7.591797e+08,-1.719671e+02,7.591797e+08,-2.062418e+02
7.603027e+08,-1.717566e+02,7.603027e+08,-2.076544e+02
7.614258e+08,-1.726735e+02,7.614258e+08,-2.073777e+02
7.625488e+08,-1.728701e+02,7.625488e+08,-2.065176e+02
7.636719e+08,-1.730756e+02,7.636719e+08,-2.067091e+02
7.647949e+08,-1.752526e+02,7.647949e+08,-2.071643e+02
7.659180e+08,-1.750147e+02,7.659180e+08,-2.055768e+02
7.670410e+08,-1.737973e+02,7.670410e+08,-2.073438e+02
7.681641e+08,-1.717767e+02,7.681641e+08,-2.103763e+02
7.692871e+08,-1.721466e+02,7.692871e+08,-2.109129e+02
7.704102e+08,-1.726946e+02,7.704102e+08,-2.090952e+02
7.715332e+08,-1.725969e+02,7.715332e+08,-2.070658e+02
7.726562e+08,-1.726664e+02,7.726562e+08,-2.076956e+02
7.737793e+08,-1.748328e+02,7.737793e+08,-2.100245e+02
7.749023e+08,-1.757934e+02,7.749023e+08,-2.070774e+02
7.760254e+08,-1.754422e+02,7.760254e+08,-2.073274e+02
7.771484e+08,-1.739027e+02,7.771484e+08,-2.080063e+02
7.782715e+08,-1.737911e+02,7.782715e+08,-2.086645e+02
7.793945e+08,-1.747220e+02,7.793945e+08,-2.097064e+02
7.805176e+08,-1.744370e+02,7.805176e+08,-2.078697e+02
7.816406e+08,-1.745421e+02,7.816406e+08,-2.065090e+02
7.827637e+08,-1.757364e+02,7.827637e+08,-2.054896e+02
7.838867e+08,-1.760935e+02,7.838867e+08,-2.072769e+02
7.850098e+08,-1.767534e+02,7.850098e+08,-2.078475e+02
7.861328e+08,-1.765543e+02,7.861328e+08,-2.069049e+02
7.872559e+08,-1.783817e+02,7.872559e+08,-2.074918e+02
7.883789e+08,-1.796680e+02,7.883789e+08,-2.070582e+02
7.895020e+08,-1.814423e+02,7.895020e+08,-2.064064e+02
7.906250e+08,-1.834909e+02,7.906250e+08,-2.077514e+02
7.917480e+08,-1.861153e+02,7.917480e+08,-2.083051e+02
7.928711e+08,-1.891348e+02,7.928711e+08,-2.092208e+02
7.939941e+08,-1.935248e+02,7.939941e+08,-2.098005e+02
7.951172e+08,-1.951657e+02,7.951172e+08,-2.103235e+02
7.962402e+08,-1.946045e+02,7.962402e+08,-2.084445e+02
7.973633e+08,-1.895368e+02,7.973633e+08,-2.080703e+02
7.984863e+08,-1.859834e+02,7.984863e+08,-2.085248e+02
7.996094e+08,-1.846438e+02,7.996094e+08,-2.080221e+02
8.007324e+08,-1.832517e+02,8.007324e+08,-2.096009e+02
8.018555e+08,-1.815154e+02,8.018555e+08,-2.085466e+02
8.029785e+08,-1.794268e+02,8.029785e+08,-2.062310e+02
8.041016e+08,-1.772114e+02,8.041016e+08,-2.079200e+02
8.052246e+08,-1.764624e+02,8.052246e+08,-2.108496e+02
8.063477e+08,-1.763808e+02,8.063477e+08,-2.091635e+02
8.074707e+08,-1.776069e+02,8.074707e+08,-2.072070e+02
8.085938e+08,-1.765018e+02,8.085938e+08,-2.073281e+02
8.097168e+08,-1.748974e+02,8.097168e+08,-2.069552e+02
8.108398e+08,-1.750247e+02,8.108398e+08,-2.063863e+02
8.119629e+08,-1.730085e+02,8.119629e+08,-2.051582e+02
8.130859e+08,-1.717630e+02,8.130859e+08,-2.059937e+02
8.142090e+08,-1.711630e+02,8.142090e+08,-2.078432e+02
8.153320e+08,-1.708552e+02,8.153320e+08,-2.065591e+02
8.164551e+08,-1.710935e+02,8.164551e+08,-2.055819e+02
8.175781e+08,-1.708160e+02,8.175781e+08,-2.066730e+02
8.187012e+08,-1.684782e+02,8.187012e+08,-2.071002e+02
8.198242e+08,-1.688161e+02,8.198242e+08,-2.066524e+02
8.209473e+08,-1.698825e+02,8.209473e+08,-2.078996e+02
8.220703e+08,-1.690033e+02,8.220703e+08,-2.075282e+02
8.231934e+08,-1.704762e+02,8.231934e+08,-2.075242e+02
8.243164e+08,-1.700417e+02,8.243164e+08,-2.070125e+02
8.254395e+08,-1.704896e+02,8.254395e+08,-2.075374e+02
8.265625e+08,-1.702401e+02,8.265625e+08,-2.092083e+02
8.276855e+08,-1.697753e+02,8.276855e+08,-2.082342e+02
8.288086e+08,-1.686612e+02,8.288086e+08,-2.091516e+02
8.299316e+08,-1.683935e+02,8.299316e+08,-2.092998e+02
8.310547e+08,-1.700458e+02,8.310547e+08,-2.078746e+02
8.321777e+08,-1.697123e+02,8.321777e+08,-2.076867e+02
8.333008e+08,-1.685385e+02,8.333008e+08,-2.062912e+02
8.344238e+08,-1.690812e+02,8.344238e+08,-2.053202e+02
8.355469e+08,-1.715830e+02,8.355469e+08,-2.063800e+02
8.366699e+08,-1.747521e+02,8.366699e+08,-2.084411e+02
8.377930e+08,-1.726689e+02,8.377930e+08,-2.074646e+02
8.389160e+08,-1.735146e+02,8.389160e+08,-2.060871e+02
8.400391e+08,-1.745605e+02,8.400391e+08,-2.070860e+02
8.411621e+08,-1.759281e+02,8.411621e+08,-2.076706e+02
8.422852e+08,-1.786959e+02,8.422852e+08,-2.056621e+02
8.434082e+08,-1.831521e+02,8.434082e+08,-2.063923e+02
8.445312e+08,-1.892508e+02,8.445312e+08,-2.053094e+02
8.456543e+08,-1.892206e+02,8.456543e+08,-2.060398e+02
8.467773e+08,-1.832796e+02,8.467773e+08,-2.070893e+02
8.479004e+08,-1.785903e+02,8.479004e+08,-2.070801e+02
8.490234e+08,-1.754283e+02,8.490234e+08,-2.072717e+02
8.501465e+08,-1.730488e+02,8.501465e+08,-2.064449e+02
8.512695e+08,-1.695472e+02,8.512695e+08,-2.072520e+02
8.523926e+08,-1.677375e+02,8.523926e+08,-2.074766e+02
8.535156e+08,-1.669843e+02,8.535156e+08,-2.066808e+02
8.546387e+08,-1.662718e+02,8.546387e+08,-2.074525e+02
8.557617e+08,-1.646746e+02,8.557617e+08,-2.080644e+02
8.568848e+08,-1.654206e+02,8.568848e+08,-2.089325e+02
8.580078e+08,-1.636139e+02,8.580078e+08,-2.075390e+02
8.591309e+08,-1.631539e+02,8.591309e+08,-2.050102e+02
8.602539e+08,-1.651697e+02,8.602539e+08,-2.061496e+02
8.613770e+08,-1.651853e+02,8.613770e+08,-2.076926e+02
8.625000e+08,-1.627659e+02,8.625000e+08,-2.073320e+02
8.636230e+08,-1.629322e+02,8.636230e+08,-2.068121e+02
8.647461e+08,-1.638554e+02,8.647461e+08,-2.059763e+02
8.658691e+08,-1.638317e+02,8.658691e+08,-2.077270e+02
8.669922e+08,-1.640666e+02,8.669922e+08,-2.092781e+02
8.681152e+08,-1.652036e+02,8.681152e+08,-2.085138e+02
8.692383e+08,-1.653486e+02,8.692383e+08,-2.071310e+02
8.703613e+08,-1.632326e+02,8.703613e+08,-2.064497e+02
8.714844e+08,-1.639134e+02,8.714844e+08,-2.065626e+02
8.726074e+08,-1.658936e+02,8.726074e+08,-2.079574e+02
8.737305e+08,-1.677997e+02,8.737305e+08,-2.091083e+02
8.748535e+08,-1.684697e+02,8.748535e+08,-2.070094e+02
8.759766e+08,-1.672680e+02,8.759766e+08,-2.046069e+02
8.770996e+08,-1.669013e+02,8.770996e+08,-2.058252e+02
8.782227e+08,-1.684743e+02,8.782227e+08,-2.061225e+02
8.793457e+08,-1.697821e+02,8.793457e+08,-2.057440e+02
8.804688e+08,-1.702193e+02,8.804688e+08,-2.068062e+02
8.815918e+08,-1.707446e+02,8.815918e+08,-2.064712e+02
8.827148e+08,-1.703787e+02,8.827148e+08,-2.075154e+02
8.838379e+08,-1.706424e+02,8.838379e+08,-2.081720e+02
8.849609e+08,-1.708384e+02,8.849609e+08,-2.084091e+02
8.860840e+08,-1.697076e+02,8.860840e+08,-2.054122e+02
8.872070e+08,-1.736321e+02,8.872070e+08,-2.059531e+02
8.883301e+08,-1.747099e+02,8.883301e+08,-2.085948e+02
8.894531e+08,-1.727920e+02,8.894531e+08,-2.066890e+02
8.905762e+08,-1.735124e+02,8.905762e+08,-2.047640e+02
8.916992e+08,-1.734662e+02,8.916992e+08,-2.050163e+02
8.928223e+08,-1.737320e+02,8.928223e+08,-2.051166e+02
8.939453e+08,-1.743686e+02,8.939453e+08,-2.053361e+02
8.950684e+08,-1.753067e+02,8.950684e+08,-2.054606e+02
8.961914e+08,-1.739879e+02,8.961914e+08,-2.063872e+02
8.973145e+08,-1.738949e+02,8.973145e+08,-2.089272e+02
8.984375e+08,-1.760130e+02,8.984375e+08,-2.089043e+02
8.995605e+08,-1.763817e+02,8.995605e+08,-2.069613e+02
9.006836e+08,-1.775024e+02,9.006836e+08,-2.072790e+02
9.018066e+08,-1.775500e+02,9.018066e+08,-2.078652e+02
9.029297e+08,-1.785876e+02,9.029297e+08,-2.063540e+02
9.040527e+08,-1.790561e+02,9.040527e+08,-2.067447e+02
9.051758e+08,-1.787779e+02,9.051758e+08,-2.088137e+02
9.062988e+08,-1.796821e+02,9.062988e+08,-2.081025e+02
9.074219e+08,-1.809388e+02,9.074219e+08,-2.065520e+02
9.085449e+08,-1.807487e+02,9.085449e+08,-2.058368e+02
9.096680e+08,-1.798937e+02,9.096680e+08,-2.075696e+02
9.107910e+08,-1.788653e+02,9.107910e+08,-2.098380e+02
9.119141e+08,-1.794899e+02,9.119141e+08,-2.096007e+02
9.130371e+08,-1.803408e+02,9.130371e+08,-2.084069e+02
9.141602e+08,-1.822011e+02,9.141602e+08,-2.074260e+02
9.152832e+08,-1.833270e+02,9.152832e+08,-2.056807e+02
9.164062e+08,-1.829054e+02,9.164062e+08,-2.060090e+02
9.175293e+08,-1.810863e+02,9.175293e+08,-2.070315e+02
9.186523e+08,-1.804939e+02,9.186523e+08,-2.082378e+02
9.197754e+08,-1.825763e+02,9.197754e+08,-2.092877e+02
9.208984e+08,-1.831295e+02,9.208984e+08,-2.092941e+02
9.220215e+08,-1.824331e+02,9.220215e+08,-2.069867e+02
9.231445e+08,-1.837075e+02,9.231445e+08,-2.060280e+02
9.242676e+08,-1.861252e+02,9.242676e+08,-2.073589e+02
9.253906e+08,-1.850291e+02,9.253906e+08,-2.078872e+02
9.265137e+08,-1.836890e+02,9.265137e+08,-2.076473e+02
9.276367e+08,-1.827526e+02,9.276367e+08,-2.088601e+02
9.287598e+08,-1.822035e+02,9.287598e+08,-2.065846e+02
9.298828e+08,-1.847713e+02,9.298828e+08,-2.061670e+02
9.310059e+08,-1.857445e+02,9.310059e+08,-2.072093e+02
9.321289e+08,-1.851886e+02,9.321289e+08,-2.074575e+02
9.332520e+08,-1.861835e+02,9.332520e+08,-2.085944e+02
9.343750e+08,-1.876032e+02,9.343750e+08,-2.076004e+02
9.354980e+08,-1.891700e+02,9.354980e+08,-2.069670e+02
9.366211e+08,-1.888429e+02,9.366211e+08,-2.078902e+02
9.377441e+08,-1.895720e+02,9.377441e+08,-2.070791e+02
9.388672e+08,-1.896717e+02,9.388672e+08,-2.059259e+02
9.399902e+08,-1.890429e+02,9.399902e+08,-2.058344e+02
9.411133e+08,-1.876504e+02,9.411133e+08,-2.073451e+02
9.422363e+08,-1.881860e+02,9.422363e+08,-2.067514e+02
9.433594e+08,-1.877527e+02,9.433594e+08,-2.061980e+02
9.444824e+08,-1.870294e+02,9.444824e+08,-2.070478e+02
9.456055e+08,-1.875980e+02,9.456055e+08,-2.070461e+02
9.467285e+08,-1.893001e+02,9.467285e+08,-2.065935e+02
9.478516e+08,-1.905199e+02,9.478516e+08,-2.068468e+02
9.489746e+08,-1.908218e+02,9.489746e+08,-2.078338e+02
9.500977e+08,-1.914563e+02,9.500977e+08,-2.069306e+02
9.512207e+08,-1.903386e+02,9.512207e+08,-2.050002e+02
9.523438e+08,-1.906706e+02,9.523438e+08,-2.050454e+02
9.534668e+08,-1.907113e+02,9.534668e+08,-2.061339e+02
9.545898e+08,-1.915078e+02,9.545898e+08,-2.054530e+02
9.557129e+08,-1.928810e+02,9.557129e+08,-2.045290e+02
9.568359e+08,-1.945723e+02,9.568359e+08,-2.056026e+02
9.579590e+08,-1.930958e+02,9.579590e+08,-2.067516e+02
9.590820e+08,-1.923425e+02,9.590820e+08,-2.065142e+02
9.602051e+08,-1.932299e+02,9.602051e+08,-2.067187e+02
9.613281e+08,-1.935398e+02,9.613281e+08,-2.076747e+02
9.624512e+08,-1.937449e+02,9.624512e+08,-2.081726e+02
9.635742e+08,-1.938766e+02,9.635742e+08,-2.061811e+02
9.646973e+08,-1.937636e+02,9.646973e+08,-2.056340e+02
9.658203e+08,-1.939793e+02,9.658203e+08,-2.067068e+02
9.669434e+08,-1.935724e+02,9.669434e+08,-2.076120e+02
9.680664e+08,-1.939230e+02,9.680664e+08,-2.052032e+02
9.691895e+08,-1.951830e+02,9.691895e+08,-2.050721e+02
9.703125e+08,-1.936500e+02,9.703125e+08,-2.075908e+02
9.714355e+08,-1.936342e+02,9.714355e+08,-2.072222e+02
9.725586e+08,-1.954992e+02,9.725586e+08,-2.060333e+02
9.736816e+08,-1.955750e+02,9.736816e+08,-2.070102e+02
9.748047e+08,-1.963832e+02,9.748047e+08,-2.066874e+02
9.759277e+08,-1.961439e+02,9.759277e+08,-2.072582e+02
9.770508e+08,-1.951708e+02,9.770508e+08,-2.067995e+02
9.781738e+08,-1.948048e+02,9.781738e+08,-2.055284e+02
9.792969e+08,-1.952140e+02,9.792969e+08,-2.038858e+02
9.804199e+08,-1.958827e+02,9.804199e+08,-2.042848e+02
9.815430e+08,-1.960693e+02,9.815430e+08,-2.049718e+02
9.826660e+08,-1.978627e+02,9.826660e+08,-2.066879e+02
9.837891e+08,-1.967250e+02,9.837891e+08,-2.084698e+02
9.849121e+08,-1.980234e+02,9.849121e+08,-2.057797e+02
9.860352e+08,-1.988246e+02,9.860352e+08,-2.045485e+02
9.871582e+08,-1.982656e+02,9.871582e+08,-2.053325e+02
9.882812e+08,-1.972360e+02,9.882812e+08,-2.043184e+02
9.894043e+08,-1.974745e+02,9.894043e+08,-2.038234e+02
9.905273e+08,-1.969038e+02,9.905273e+08,-2.048379e+02
9.916504e+08,-1.955826e+02,9.916504e+08,-2.048067e+02
9.927734e+08,-1.966994e+02,9.927734e+08,-2.054514e+02
9.938965e+08,-1.977032e+02,9.938965e+08,-2.076077e+02
9.950195e+08,-1.982062e+02,9.950195e+08,-2.070334e+02
9.961426e+08,-1.982795e+02,9.961426e+08,-2.059133e+02
9.972656e+08,-1.971515e+02,9.972656e+08,-2.056929e+02
9.983887e+08,-1.975894e+02,9.983887e+08,-2.064923e+02
9.995117e+08,-1.992312e+02,9.995117e+08,-2.074253e+02
1.000635e+09,-1.990109e+02,1.000635e+09,-2.062453e+02
1.001758e+09,-1.977691e+02,1.001758e+09,-2.064472e+02
1.002881e+09,-1.992343e+02,1.002881e+09,-2.070037e+02
1.004004e+09,-2.004699e+02,1.004004e+09,-2.042688e+02
1.005127e+09,-2.009554e+02,1.005127e+09,-2.041896e+02
1.006250e+09,-1.994758e+02,1.006250e+09,-2.046847e+02
1.007373e+09,-1.995553e+02,1.007373e+09,-2.051865e+02
1.008496e+09,-1.990475e+02,1.008496e+09,-2.042751e+02
1.009619e+09,-1.973339e+02,1.009619e+09,-2.035906e+02
1.010742e+09,-1.971432e+02,1.010742e+09,-2.054064e+02
1.011865e+09,-1.981605e+02,1.011865e+09,-2.085208e+02
1.012988e+09,-1.979654e+02,1.012988e+09,-2.064256e+02
1.014111e+09,-1.973884e+02,1.014111e+09,-2.046053e+02
1.015234e+09,-1.998230e+02,1.015234e+09,-2.047440e+02
1.016357e+09,-2.012248e+02,1.016357e+09,-2.052158e+02
1.017480e+09,-1.994728e+02,1.017480e+09,-2.063114e+02
1.018604e+09,-1.994742e+02,1.018604e+09,-2.061509e+02
1.019727e+09,-2.008373e+02,1.019727e+09,-2.053776e+02
1.020850e+09,-2.014942e+02,1.020850e+09,-2.065363e+02
1.021973e+09,-2.003284e+02,1.021973e+09,-2.059421e+02
1.023096e+09,-1.993807e+02,1.023096e+09,-2.051689e+02
1.024219e+09,-1.986503e+02,1.024219e+09,-2.050918e+02
1.025342e+09,-1.999939e+02,1.025342e+09,-2.048481e+02
1.026465e+09,-2.015177e+02,1.026465e+09,-2.036372e+02
1.027588e+09,-2.022053e+02,1.027588e+09,-2.036026e+02
1.028711e+09,-1.997716e+02,1.028711e+09,-2.044712e+02
1.029834e+09,-1.981337e+02,1.029834e+09,-2.048711e+02
1.030957e+09,-1.988204e+02,1.030957e+09,-2.054493e+02
1.032080e+09,-1.992843e+02,1.032080e+09,-2.070238e+02
1.033203e+09,-1.983575e+02,1.033203e+09,-2.053300e+02
1.034326e+09,-1.978033e+02,1.034326e+09,-2.057834e+02
1.035449e+09,-1.991752e+02,1.035449e+09,-2.057491e+02
1.036572e+09,-2.007276e+02,1.036572e+09,-2.063605e+02
1.037695e+09,-2.003459e+02,1.037695e+09,-2.063214e+02
1.038818e+09,-1.988398e+02,1.038818e+09,-2.051743e+02
1.039941e+09,-1.991615e+02,1.039941e+09,-2.041637e+02
1.041064e+09,-2.014451e+02,1.041064e+09,-2.049074e+02
1.042188e+09,-2.014493e+02,1.042188e+09,-2.050279e+02
1.043311e+09,-2.017352e+02,1.043311e+09,-2.053406e+02
1.044434e+09,-2.027463e+02,1.044434e+09,-2.053495e+02
1.045557e+09,-2.017138e+02,1.045557e+09,-2.065373e+02
1.046680e+09,-2.008250e+02,1.046680e+09,-2.081206e+02
1.047803e+09,-2.008474e+02,1.047803e+09,-2.086812e+02
1.048926e+09,-2.024481e+02,1.048926e+09,-2.068142e+02
1.050049e+09,-2.024145e+02,1.050049e+09,-2.052182e+02
1.051172e+09,-2.007953e+02,1.051172e+09,-2.065247e+02
1.052295e+09,-2.010212e+02,1.052295e+09,-2.061321e+02
1.053418e+09,-2.011992e+02,1.053418e+09,-2.064433e+02
1.054541e+09,-2.026215e+02,1.054541e+09,-2.057457e+02
1.055664e+09,-2.031585e+02,1.055664e+09,-2.051135e+02
1.056787e+09,-2.037797e+02,1.056787e+09,-2.050759e+02
1.057910e+09,-2.049892e+02,1.057910e+09,-2.061939e+02
1.059033e+09,-2.027398e+02,1.059033e+09,-2.072882e+02
1.060156e+09,-2.025866e+02,1.060156e+09,-2.046115e+02
1.061279e+09,-2.033031e+02,1.061279e+09,-2.031339e+02
1.062402e+09,-2.035194e+02,1.062402e+09,-2.048234e+02
1.063525e+09,-2.023736e+02,1.063525e+09,-2.044913e+02
1.064648e+09,-2.020061e+02,1.064648e+09,-2.046168e+02
1.065771e+09,-2.022636e+02,1.065771e+09,-2.036441e+02
1.066895e+09,-2.025649e+02,1.066895e+09,-2.037045e+02
1.068018e+09,-2.036156e+02,1.068018e+09,-2.062489e+02
1.069141e+09,-2.022941e+02,1.069141e+09,-2.071139e+02
1.070264e+09,-2.033979e+02,1.070264e+09,-2.065743e+02
1.071387e+09,-2.052296e+02,1.071387e+09,-2.069820e+02
1.072510e+09,-2.036177e+02,1.072510e+09,-2.067368e+02
1.073633e+09,-2.029450e+02,1.073633e+09,-2.052472e+02
1.074756e+09,-2.035609e+02,1.074756e+09,-2.032095e+02
1.075879e+09,-2.026421e+02,1.075879e+09,-2.030780e+02
1.077002e+09,-2.028337e+02,1.077002e+09,-2.059591e+02
1.078125e+09,-2.033244e+02,1.078125e+09,-2.065734e+02
1.079248e+09,-2.031161e+02,1.079248e+09,-2.058387e+02
1.080371e+09,-2.033519e+02,1.080371e+09,-2.051550e+02
1.081494e+09,-2.029184e+02,1.081494e+09,-2.032983e+02
1.082617e+09,-2.034046e+02,1.082617e+09,-2.031591e+02
1.083740e+09,-2.050592e+02,1.083740e+09,-2.053235e+02
1.084863e+09,-2.043260e+02,1.084863e+09,-2.047377e+02
1.085986e+09,-2.033391e+02,1.085986e+09,-2.047678e+02
1.087109e+09,-2.033138e+02,1.087109e+09,-2.049355e+02
1.088232e+09,-2.048529e+02,1.088232e+09,-2.039389e+02
1.089355e+09,-2.049609e+02,1.089355e+09,-2.033157e+02
1.090479e+09,-2.064974e+02,1.090479e+09,-2.047849e+02
1.091602e+09,-2.075943e+02,1.091602e+09,-2.043277e+02
1.092725e+09,-2.045016e+02,1.092725e+09,-2.036077e+02
1.093848e+09,-2.044348e+02,1.093848e+09,-2.032099e+02
1.094971e+09,-2.047447e+02,1.094971e+09,-2.024082e+02
1.096094e+09,-2.068862e+02,1.096094e+09,-2.008926e+02
1.097217e+09,-2.046039e+02,1.097217e+09,-2.011163e+02
1.098340e+09,-2.023059e+02,1.098340e+09,-2.019958e+02
1.099463e+09,-2.027129e+02,1.099463e+09,-2.027810e+02
1.100586e+09,-2.028466e+02,1.100586e+09,-2.028847e+02
1.101709e+09,-2.024494e+02,1.101709e+09,-2.035826e+02
1.102832e+09,-2.051743e+02,1.102832e+09,-2.055227e+02
1.103955e+09,-2.070266e+02,1.103955e+09,-2.038496e+02
1.105078e+09,-2.056533e+02,1.105078e+09,-2.028408e+02
1.106201e+09,-2.051641e+02,1.106201e+09,-2.032878e+02
1.107324e+09,-2.052317e+02,1.107324e+09,-2.044254e+02
1.108447e+09,-2.061625e+02,1.108447e+09,-2.042607e+02
1.109570e+09,-2.046549e+02,1.109570e+09,-2.028861e+02
1.110693e+09,-2.036991e+02,1.110693e+09,-2.016591e+02
1.111816e+09,-2.049512e+02,1.111816e+09,-2.040467e+02
1.112939e+09,-2.071105e+02,1.112939e+09,-2.038632e+02
1.114062e+09,-2.067223e+02,1.114062e+09,-2.041449e+02
1.115186e+09,-2.062781e+02,1.115186e+09,-2.038942e+02
1.116309e+09,-2.064971e+02,1.116309e+09,-2.023206e+02
1.117432e+09,-2.066799e+02,1.117432e+09,-2.019182e+02
1.118555e+09,-2.050305e+02,1.118555e+09,-2.028416e+02
1.119678e+09,-2.051424e+02,1.119678e+09,-2.036813e+02
1.120801e+09,-2.059474e+02,1.120801e+09,-2.035819e+02
1.121924e+09,-2.056154e+02,1.121924e+09,-2.045815e+02
1.123047e+09,-2.046157e+02,1.123047e+09,-2.037477e+02
1.124170e+09,-2.048925e+02,1.124170e+09,-2.024158e+02
1.125293e+09,-2.060984e+02,1.125293e+09,-2.041082e+02
1.126416e+09,-2.071131e+02,1.126416e+09,-2.047377e+02
1.127539e+09,-2.067502e+02,1.127539e+09,-2.045242e+02
1.128662e+09,-2.066496e+02,1.128662e+09,-2.048260e+02
1.129785e+09,-2.065617e+02,1.129785e+09,-2.062216e+02
1.130908e+09,-2.063874e+02,1.130908e+09,-2.058882e+02
1.132031e+09,-2.057416e+02,1.132031e+09,-2.034318e+02
1.133154e+09,-2.054463e+02,1.133154e+09,-2.054176e+02
1.134277e+09,-2.068872e+02,1.134277e+09,-2.063915e+02
1.135400e+09,-2.057390e+02,1.135400e+09,-2.019713e+02
1.136523e+09,-2.050121e+02,1.136523e+09,-2.004827e+02
1.137646e+09,-2.056779e+02,1.137646e+09,-2.013776e+02
1.138770e+09,-2.070699e+02,1.138770e+09,-2.028515e+02
1.139893e+09,-2.078509e+02,1.139893e+09,-2.030005e+02
1.141016e+09,-2.082640e+02,1.141016e+09,-2.026585e+02
1.142139e+09,-2.090265e+02,1.142139e+09,-2.028733e+02
1.143262e+09,-2.081044e+02,1.143262e+09,-2.037923e+02
1.144385e+09,-2.057213e+02,1.144385e+09,-2.038921e+02
1.145508e+09,-2.055404e+02,1.145508e+09,-2.034830e+02
1.146631e+09,-2.086346e+02,1.146631e+09,-2.024576e+02
1.147754e+09,-2.083434e+02,1.147754e+09,-2.021253e+02
1.148877e+09,-2.070023e+02,1.148877e+09,-2.029119e+02
1.150000e+09,-2.080331e+02,1.150000e+09,-2.020594e+02
1.151123e+09,-2.085596e+02,1.151123e+09,-2.018563e+02
1.152246e+09,-2.067572e+02,1.152246e+09,-2.023196e+02
1.153369e+09,-2.062469e+02,1.153369e+09,-2.020015e+02
1.154492e+09,-2.069490e+02,1.154492e+09,-2.033607e+02
1.155615e+09,-2.066913e+02,1.155615e+09,-2.035264e+02
1.156738e+09,-2.072519e+02,1.156738e+09,-2.037312e+02
1.157861e+09,-2.067761e+02,1.157861e+09,-2.033450e+02
1.158984e+09,-2.073635e+02,1.158984e+09,-2.027873e+02
1.160107e+09,-2.090268e+02,1.160107e+09,-2.020244e+02
1.161230e+09,-2.084897e+02,1.161230e+09,-2.030607e+02
1.162354e+09,-2.079241e+02,1.162354e+09,-2.045280e+02
1.163477e+09,-2.079874e+02,1.163477e+09,-2.014381e+02
1.164600e+09,-2.086559e+02,1.164600e+09,-1.996099e+02
1.165723e+09,-2.096619e+02,1.165723e+09,-1.998368e+02
1.166846e+09,-2.113712e+02,1.166846e+09,-2.021970e+02
1.167969e+09,-2.097889e+02,1.167969e+09,-2.051624e+02
1.169092e+09,-2.083230e+02,1.169092e+09,-2.049652e+02
1.170215e+09,-2.081267e+02,1.170215e+09,-2.030193e+02
1.171338e+09,-2.080086e+02,1.171338e+09,-2.015425e+02
1.172461e+09,-2.090252e+02,1.172461e+09,-2.014901e+02
1.173584e+09,-2.076637e+02,1.173584e+09,-2.018706e+02
1.174707e+09,-2.077750e+02,1.174707e+09,-2.033907e+02
1.175830e+09,-2.084139e+02,1.175830e+09,-2.026658e+02
1.176953e+09,-2.094189e+02,1.176953e+09,-2.010582e+02
1.178076e+09,-2.086198e+02,1.178076e+09,-2.012367e+02
1.179199e+09,-2.068564e+02,1.179199e+09,-2.018727e+02
1.180322e+09,-2.071047e+02,1.180322e+09,-2.016719e+02
1.181445e+09,-2.090394e+02,1.181445e+09,-2.014093e+02
1.182568e+09,-2.104658e+02,1.182568e+09,-2.019507e+02
1.183691e+09,-2.087759e+02,1.183691e+09,-2.010509e+02
1.184814e+09,-2.082791e+02,1.184814e+09,-2.009013e+02
1.185938e+09,-2.090818e+02,1.185938e+09,-2.014892e+02
1.187061e+09,-2.094924e+02,1.187061e+09,-2.015276e+02
1.188184e+09,-2.092217e+02,1.188184e+09,-2.017148e+02
1.189307e+09,-2.075947e+02,1.189307e+09,-2.004374e+02
1.190430e+09,-2.073471e+02,1.190430e+09,-1.996999e+02
1.191553e+09,-2.093629e+02,1.191553e+09,-2.014032e+02
1.192676e+09,-2.094794e+02,1.192676e+09,-2.019302e+02
1.193799e+09,-2.098688e+02,1.193799e+09,-2.016461e+02
1.194922e+09,-2.106004e+02,1.194922e+09,-2.006578e+02
1.196045e+09,-2.091659e+02,1.196045e+09,-2.015096e+02
1.197168e+09,-2.083848e+02,1.197168e+09,-2.011717e+02
1.198291e+09,-2.084338e+02,1.198291e+09,-2.008277e+02
1.199414e+09,-2.090589e+02,1.199414e+09,-2.012704e+02
1.200537e+09,-2.094634e+02,1.200537e+09,-2.015223e+02
1.201660e+09,-2.098334e+02,1.201660e+09,-2.002233e+02
1.202783e+09,-2.089512e+02,1.202783e+09,-1.995621e+02
1.203906e+09,-2.080126e+02,1.203906e+09,-2.012386e+02
1.205029e+09,-2.084288e+02,1.205029e+09,-2.021126e+02
1.206152e+09,-2.102849e+02,1.206152e+09,-1.996684e+02
1.207275e+09,-2.103111e+02,1.207275e+09,-1.990489e+02
1.208398e+09,-2.096842e+02,1.208398e+09,-1.993699e+02
1.209521e+09,-2.103004e+02,1.209521e+09,-1.999444e+02
1.210645e+09,-2.114176e+02,1.210645e+09,-1.999548e+02
1.211768e+09,-2.113335e+02,1.211768e+09,-1.996360e+02
1.212891e+09,-2.122360e+02,1.212891e+09,-2.005035e+02
1.214014e+09,-2.111816e+02,1.214014e+09,-2.014992e+02
1.215137e+09,-2.092782e+02,1.215137e+09,-2.016141e+02
1.216260e+09,-2.093967e+02,1.216260e+09,-2.005262e+02
1.217383e+09,-2.098265e+02,1.217383e+09,-1.999055e+02
1.218506e+09,-2.088074e+02,1.218506e+09,-2.010209e+02
1.219629e+09,-2.087827e+02,1.219629e+09,-2.006801e+02
1.220752e+09,-2.099811e+02,1.220752e+09,-2.009127e+02
1.221875e+09,-2.115391e+02,1.221875e+09,-2.033711e+02
1.222998e+09,-2.112293e+02,1.222998e+09,-2.029856e+02
1.224121e+09,-2.097348e+02,1.224121e+09,-2.012532e+02
1.225244e+09,-2.100717e+02,1.225244e+09,-2.009489e+02
1.226367e+09,-2.097759e+02,1.226367e+09,-2.011366e+02
1.227490e+09,-2.099251e+02,1.227490e+09,-1.997714e+02
1.228613e+09,-2.108632e+02,1.228613e+09,-1.999723e+02
1.229736e+09,-2.104559e+02,1.229736e+09,-2.011044e+02
1.230859e+09,-2.091547e+02,1.230859e+09,-2.011593e+02
1.231982e+09,-2.090947e+02,1.231982e+09,-2.009331e+02
1.233105e+09,-2.102714e+02,1.233105e+09,-2.012937e+02
1.234229e+09,-2.105927e+02,1.234229e+09,-2.018072e+02
1.235352e+09,-2.102856e+02,1.235352e+09,-2.015046e+02
1.236475e+09,-2.090750e+02,1.236475e+09,-2.001739e+02
1.237598e+09,-2.095710e+02,1.237598e+09,-1.995130e+02
1.238721e+09,-2.104904e+02,1.238721e+09,-2.003337e+02
1.239844e+09,-2.115944e+02,1.239844e+09,-2.003496e+02
1.240967e+09,-2.105037e+02,1.240967e+09,-2.008291e+02
1.242090e+09,-2.109721e+02,1.242090e+09,-2.008247e+02
1.243213e+09,-2.119528e+02,1.243213e+09,-2.007801e+02
1.244336e+09,-2.110948e+02,1.244336e+09,-2.002525e+02
1.245459e+09,-2.112491e+02,1.245459e+09,-1.991933e+02
1.246582e+09,-2.114471e+02,1.246582e+09,-1.995870e+02
1.247705e+09,-2.113523e+02,1.247705e+09,-2.009096e+02
1.248828e+09,-2.126862e+02,1.248828e+09,-1.996158e+02
1.249951e+09,-2.122643e+02,1.249951e+09,-1.982157e+02
1.251074e+09,-2.105029e+02,1.251074e+09,-1.981807e+02
1.252197e+09,-2.101424e+02,1.252197e+09,-1.991510e+02
1.253320e+09,-2.109887e+02,1.253320e+09,-1.998880e+02
1.254443e+09,-2.120549e+02,1.254443e+09,-1.992841e+02
1.255566e+09,-2.127819e+02,1.255566e+09,-1.997686e+02
1.256689e+09,-2.126519e+02,1.256689e+09,-1.995897e+02
1.257812e+09,-2.144271e+02,1.257812e+09,-1.992081e+02
1.258936e+09,-2.139237e+02,1.258936e+09,-1.996200e+02
1.260059e+09,-2.134690e+02,1.260059e+09,-1.991944e+02
1.261182e+09,-2.145355e+02,1.261182e+09,-1.997067e+02
1.262305e+09,-2.146188e+02,1.262305e+09,-2.004106e+02
1.263428e+09,-2.134443e+02,1.263428e+09,-2.007348e+02
1.264551e+09,-2.105071e+02,1.264551e+09,-1.994131e+02
1.265674e+09,-2.100041e+02,1.265674e+09,-1.980131e+02
1.266797e+09,-2.112357e+02,1.266797e+09,-1.968816e+02
1.267920e+09,-2.109337e+02,1.267920e+09,-1.978791e+02
1.269043e+09,-2.108741e+02,1.269043e+09,-1.989350e+02
1.270166e+09,-2.116189e+02,1.270166e+09,-1.982471e+02
1.271289e+09,-2.110017e+02,1.271289e+09,-1.976031e+02
1.272412e+09,-2.118813e+02,1.272412e+09,-1.964460e+02
1.273535e+09,-2.139229e+02,1.273535e+09,-1.965295e+02
1.274658e+09,-2.131873e+02,1.274658e+09,-1.984579e+02
1.275781e+09,-2.116820e+02,1.275781e+09,-2.008686e+02
1.276904e+09,-2.101812e+02,1.276904e+09,-1.998738e+02
1.278027e+09,-2.105714e+02,1.278027e+09,-1.975463e+02
1.279150e+09,-2.111827e+02,1.279150e+09,-1.962043e+02
1.280273e+09,-2.112108e+02,1.280273e+09,-1.970674e+02
1.281396e+09,-2.119635e+02,1.281396e+09,-1.977120e+02
1.282520e+09,-2.118947e+02,1.282520e+09,-1.974174e+02
1.283643e+09,-2.128404e+02,1.283643e+09,-1.987508e+02
1.284766e+09,-2.122380e+02,1.284766e+09,-1.972027e+02
1.285889e+09,-2.120906e+02,1.285889e+09,-1.971392e+02
1.287012e+09,-2.126261e+02,1.287012e+09,-1.981069e+02
1.288135e+09,-2.145265e+02,1.288135e+09,-1.976907e+02
1.289258e+09,-2.145123e+02,1.289258e+09,-1.971403e+02
1.290381e+09,-2.143070e+02,1.290381e+09,-1.978877e+02
1.291504e+09,-2.115355e+02,1.291504e+09,-1.978054e+02
1.292627e+09,-2.116480e+02,1.292627e+09,-1.977818e+02
1.293750e+09,-2.139609e+02,1.293750e+09,-1.962445e+02
1.294873e+09,-2.137558e+02,1.294873e+09,-1.952966e+02
1.295996e+09,-2.127851e+02,1.295996e+09,-1.975319e+02
1.297119e+09,-2.127539e+02,1.297119e+09,-1.966276e+02
1.298242e+09,-2.139650e+02,1.298242e+09,-1.953929e+02
1.299365e+09,-2.143269e+02,1.299365e+09,-1.959353e+02
1.300488e+09,-2.136261e+02,1.300488e+09,-1.975685e+02
1.301611e+09,-2.127151e+02,1.301611e+09,-1.969709e+02
1.302734e+09,-2.128344e+02,1.302734e+09,-1.978803e+02
1.303857e+09,-2.142094e+02,1.303857e+09,-1.985119e+02
1.304980e+09,-2.154109e+02,1.304980e+09,-1.978321e+02
1.306104e+09,-2.152534e+02,1.306104e+09,-1.952022e+02
1.307227e+09,-2.162797e+02,1.307227e+09,-1.948003e+02
1.308350e+09,-2.156990e+02,1.308350e+09,-1.954605e+02
1.309473e+09,-2.142753e+02,1.309473e+09,-1.961486e+02
1.310596e+09,-2.133123e+02,1.310596e+09,-1.946962e+02
1.311719e+09,-2.153432e+02,1.311719e+09,-1.937448e+02
1.312842e+09,-2.134257e+02,1.312842e+09,-1.932615e+02
1.313965e+09,-2.129387e+02,1.313965e+09,-1.934818e+02
1.315088e+09,-2.148949e+02,1.315088e+09,-1.935560e+02
1.316211e+09,-2.136522e+02,1.316211e+09,-1.946750e+02
1.317334e+09,-2.131328e+02,1.317334e+09,-1.934321e+02
1.318457e+09,-2.137252e+02,1.318457e+09,-1.920930e+02
1.319580e+09,-2.145474e+02,1.319580e+09,-1.920525e+02
1.320703e+09,-2.147848e+02,1.320703e+09,-1.922668e+02
1.321826e+09,-2.134449e+02,1.321826e+09,-1.928046e+02
1.322949e+09,-2.126969e+02,1.322949e+09,-1.917414e+02
1.324072e+09,-2.126771e+02,1.324072e+09,-1.913681e+02
1.325195e+09,-2.133443e+02,1.325195e+09,-1.922585e+02
1.326318e+09,-2.127490e+02,1.326318e+09,-1.924410e+02
1.327441e+09,-2.137557e+02,1.327441e+09,-1.914791e+02
1.328564e+09,-2.140922e+02,1.328564e+09,-1.912181e+02
1.329688e+09,-2.141361e+02,1.329688e+09,-1.905773e+02
1.330811e+09,-2.144396e+02,1.330811e+09,-1.914329e+02
1.331934e+09,-2.139029e+02,1.331934e+09,-1.889327e+02
1.333057e+09,-2.148936e+02,1.333057e+09,-1.886579e+02
1.334180e+09,-2.166269e+02,1.334180e+09,-1.899073e+02
1.335303e+09,-2.145080e+02,1.335303e+09,-1.902779e+02
1.336426e+09,-2.136242e+02,1.336426e+09,-1.910347e+02
1.337549e+09,-2.131153e+02,1.337549e+09,-1.919936e+02
1.338672e+09,-2.146586e+02,1.338672e+09,-1.909228e+02
1.339795e+09,-2.167437e+02,1.339795e+09,-1.906684e+02
1.340918e+09,-2.158458e+02,1.340918e+09,-1.882636e+02
1.342041e+09,-2.144068e+02,1.342041e+09,-1.878374e+02
1.343164e+09,-2.147919e+02,1.343164e+09,-1.898207e+02
1.344287e+09,-2.162167e+02,1.344287e+09,-1.912069e+02
1.345410e+09,-2.152246e+02,1.345410e+09,-1.892728e+02
1.346533e+09,-2.126437e+02,1.346533e+09,-1.884733e+02
1.347656e+09,-2.123012e+02,1.347656e+09,-1.880422e+02
1.348779e+09,-2.123038e+02,1.348779e+09,-1.880611e+02
1.349902e+09,-2.124578e+02,1.349902e+09,-1.873208e+02
1.351025e+09,-2.139898e+02,1.351025e+09,-1.854261e+02
1.352148e+09,-2.141240e+02,1.352148e+09,-1.844574e+02
1.353271e+09,-2.148650e+02,1.353271e+09,-1.855846e+02
1.354395e+09,-2.150418e+02,1.354395e+09,-1.876201e+02
1.355518e+09,-2.137448e+02,1.355518e+09,-1.893281e+02
1.356641e+09,-2.139762e+02,1.356641e+09,-1.873774e+02
1.357764e+09,-2.148244e+02,1.357764e+09,-1.841026e+02
1.358887e+09,-2.160854e+02,1.358887e+09,-1.850435e+02
1.360010e+09,-2.155972e+02,1.360010e+09,-1.870240e+02
1.361133e+09,-2.145746e+02,1.361133e+09,-1.872351e+02
1.362256e+09,-2.158018e+02,1.362256e+09,-1.868517e+02
1.363379e+09,-2.155985e+02,1.363379e+09,-1.865857e+02
1.364502e+09,-2.145235e+02,1.364502e+09,-1.866840e+02
1.365625e+09,-2.146341e+02,1.365625e+09,-1.865393e+02
1.366748e+09,-2.150363e+02,1.366748e+09,-1.866642e+02
1.367871e+09,-2.143289e+02,1.367871e+09,-1.847378e+02
1.368994e+09,-2.145225e+02,1.368994e+09,-1.838709e+02
1.370117e+09,-2.147793e+02,1.370117e+09,-1.842942e+02
1.371240e+09,-2.148007e+02,1.371240e+09,-1.834339e+02
1.372363e+09,-2.147851e+02,1.372363e+09,-1.826092e+02
1.373486e+09,-2.143885e+02,1.373486e+09,-1.832751e+02
1.374609e+09,-2.151987e+02,1.374609e+09,-1.827529e+02
1.375732e+09,-2.153589e+02,1.375732e+09,-1.834003e+02
1.376855e+09,-2.153920e+02,1.376855e+09,-1.824387e+02
1.377979e+09,-2.142779e+02,1.377979e+09,-1.798804e+02
1.379102e+09,-2.137110e+02,1.379102e+09,-1.808634e+02
1.380225e+09,-2.139648e+02,1.380225e+09,-1.798364e+02
1.381348e+09,-2.140791e+02,1.381348e+09,-1.781339e+02
1.382471e+09,-2.151957e+02,1.382471e+09,-1.796530e+02
1.383594e+09,-2.170531e+02,1.383594e+09,-1.800845e+02
1.384717e+09,-2.173700e+02,1.384717e+09,-1.784531e+02
1.385840e+09,-2.175895e+02,1.385840e+09,-1.782176e+02
1.386963e+09,-2.170503e+02,1.386963e+09,-1.772949e+02
1.388086e+09,-2.151234e+02,1.388086e+09,-1.781432e+02
1.389209e+09,-2.150759e+02,1.389209e+09,-1.795007e+02
1.390332e+09,-2.165001e+02,1.390332e+09,-1.782945e+02
1.391455e+09,-2.141166e+02,1.391455e+09,-1.769787e+02
1.392578e+09,-2.154319e+02,1.392578e+09,-1.754011e+02
1.393701e+09,-2.177209e+02,1.393701e+09,-1.753899e+02
1.394824e+09,-2.162166e+02,1.394824e+09,-1.749921e+02
1.395947e+09,-2.147430e+02,1.395947e+09,-1.747945e+02
1.397070e+09,-2.157865e+02,1.397070e+09,-1.744397e+02
1.398193e+09,-2.155619e+02,1.398193e+09,-1.734446e+02
1.399316e+09,-2.166035e+02,1.399316e+09,-1.720997e+02
1.400439e+09,-2.174911e+02,1.400439e+09,-1.710424e+02
1.401562e+09,-2.160356e+02,1.401562e+09,-1.709471e+02
1.402686e+09,-2.160677e+02,1.402686e+09,-1.720197e+02
1.403809e+09,-2.161331e+02,1.403809e+09,-1.742030e+02
1.404932e+09,-2.166512e+02,1.404932e+09,-1.724787e+02
1.406055e+09,-2.179058e+02,1.406055e+09,-1.700347e+02
1.407178e+09,-2.175631e+02,1.407178e+09,-1.683399e+02
1.408301e+09,-2.156612e+02,1.408301e+09,-1.703543e+02
1.409424e+09,-2.140955e+02,1.409424e+09,-1.723664e+02
1.410547e+09,-2.151074e+02,1.410547e+09,-1.727251e+02
1.411670e+09,-2.153853e+02,1.411670e+09,-1.719610e+02
1.412793e+09,-2.149703e+02,1.412793e+09,-1.682368e+02
1.413916e+09,-2.148399e+02,1.413916e+09,-1.671741e+02
1.415039e+09,-2.156759e+02,1.415039e+09,-1.676731e+02
1.416162e+09,-2.165140e+02,1.416162e+09,-1.683430e+02
1.417285e+09,-2.152678e+02,1.417285e+09,-1.685762e+02
1.418408e+09,-2.139694e+02,1.418408e+09,-1.674026e+02
1.419531e+09,-2.132768e+02,1.419531e+09,-1.660864e+02
1.420654e+09,-2.138522e+02,1.420654e+09,-1.666623e+02
1.421777e+09,-2.151554e+02,1.421777e+09,-1.648267e+02
1.422900e+09,-2.160718e+02,1.422900e+09,-1.630190e+02
1.424023e+09,-2.162644e+02,1.424023e+09,-1.647495e+02
1.425146e+09,-2.165066e+02,1.425146e+09,-1.651014e+02
1.426270e+09,-2.166066e+02,1.426270e+09,-1.656997e+02
1.427393e+09,-2.162777e+02,1.427393e+09,-1.648036e+02
1.428516e+09,-2.155674e+02,1.428516e+09,-1.625298e+02
1.429639e+09,-2.151820e+02,1.429639e+09,-1.611627e+02
1.430762e+09,-2.162368e+02,1.430762e+09,-1.631498e+02
1.431885e+09,-2.167057e+02,1.431885e+09,-1.644529e+02
1.433008e+09,-2.173118e+02,1.433008e+09,-1.618054e+02
1.434131e+09,-2.165159e+02,1.434131e+09,-1.605961e+02
1.435254e+09,-2.154216e+02,1.435254e+09,-1.594289e+02
1.436377e+09,-2.159035e+02,1.436377e+09,-1.600942e+02
1.437500e+09,-2.154695e+02,1.437500e+09,-1.599452e+02
1.438623e+09,-2.151385e+02,1.438623e+09,-1.593059e+02
1.439746e+09,-2.147492e+02,1.439746e+09,-1.598515e+02
1.440869e+09,-2.140065e+02,1.440869e+09,-1.617978e+02
1.441992e+09,-2.156696e+02,1.441992e+09,-1.622029e+02
1.443115e+09,-2.155374e+02,1.443115e+09,-1.636244e+02
1.444238e+09,-2.167054e+02,1.444238e+09,-1.629152e+02
1.445361e+09,-2.168730e+02,1.445361e+09,-1.615382e+02
1.446484e+09,-2.149947e+02,1.446484e+09,-1.632277e+02
1.447607e+09,-2.151514e+02,1.447607e+09,-1.664140e+02
1.448730e+09,-2.142075e+02,1.448730e+09,-1.685465e+02
1.449854e+09,-2.155669e+02,1.449854e+09,-1.685852e+02
1.450977e+09,-2.156817e+02,1.450977e+09,-1.701374e+02
1.452100e+09,-2.147883e+02,1.452100e+09,-1.747089e+02
1.453223e+09,-2.151080e+02,1.453223e+09,-1.809881e+02
1.454346e+09,-2.156848e+02,1.454346e+09,-1.847407e+02
1.455469e+09,-2.160741e+02,1.455469e+09,-1.836872e+02
1.456592e+09,-2.153550e+02,1.456592e+09,-1.789618e+02
1.457715e+09,-2.165693e+02,1.457715e+09,-1.751132e+02
1.458838e+09,-2.158940e+02,1.458838e+09,-1.737110e+02
1.459961e+09,-2.154458e+02,1.459961e+09,-1.735492e+02
1.461084e+09,-2.144530e+02,1.461084e+09,-1.713461e+02
1.462207e+09,-2.139798e+02,1.462207e+09,-1.706442e+02
1.463330e+09,-2.147478e+02,1.463330e+09,-1.696216e+02
1.464453e+09,-2.151684e+02,1.464453e+09,-1.703333e+02
1.465576e+09,-2.148219e+02,1.465576e+09,-1.702498e+02
1.466699e+09,-2.134049e+02,1.466699e+09,-1.681170e+02
1.467822e+09,-2.146064e+02,1.467822e+09,-1.683971e+02
1.468945e+09,-2.163095e+02,1.468945e+09,-1.680197e+02
1.470068e+09,-2.165201e+02,1.470068e+09,-1.657855e+02
1.471191e+09,-2.166183e+02,1.471191e+09,-1.651006e+02
1.472314e+09,-2.156219e+02,1.472314e+09,-1.663843e+02
1.473438e+09,-2.142844e+02,1.473438e+09,-1.677541e+02
1.474561e+09,-2.131497e+02,1.474561e+09,-1.675224e+02
1.475684e+09,-2.121485e+02,1.475684e+09,-1.674598e+02
1.476807e+09,-2.128310e+02,1.476807e+09,-1.671498e+02
1.477930e+09,-2.142897e+02,1.477930e+09,-1.664316e+02
1.479053e+09,-2.135070e+02,1.479053e+09,-1.666375e+02
1.480176e+09,-2.125276e+02,1.480176e+09,-1.679859e+02
1.481299e+09,-2.119873e+02,1.481299e+09,-1.657569e+02
1.482422e+09,-2.123539e+02,1.482422e+09,-1.672863e+02
1.483545e+09,-2.147993e+02,1.483545e+09,-1.704979e+02
1.484668e+09,-2.144782e+02,1.484668e+09,-1.718213e+02
1.485791e+09,-2.135092e+02,1.485791e+09,-1.695708e+02
1.486914e+09,-2.135464e+02,1.486914e+09,-1.690862e+02
1.488037e+09,-2.138724e+02,1.488037e+09,-1.689685e+02
1.489160e+09,-2.141943e+02,1.489160e+09,-1.694254e+02
1.490283e+09,-2.133124e+02,1.490283e+09,-1.722429e+02
1.491406e+09,-2.126388e+02,1.491406e+09,-1.737432e+02
1.492529e+09,-2.126205e+02,1.492529e+09,-1.742809e+02
1.493652e+09,-2.125400e+02,1.493652e+09,-1.733851e+02
1.494775e+09,-2.115269e+02,1.494775e+09,-1.729387e+02
1.495898e+09,-2.112730e+02,1.495898e+09,-1.749925e+02
1.497021e+09,-2.115566e+02,1.497021e+09,-1.759545e+02
1.498145e+09,-2.120988e+02,1.498145e+09,-1.783036e+02
1.499268e+09,-2.137333e+02,1.499268e+09,-1.789258e+02
1.500391e+09,-2.146663e+02,1.500391e+09,-1.812644e+02
1.501514e+09,-2.135852e+02,1.501514e+09,-1.827185e+02
1.502637e+09,-2.124962e+02,1.502637e+09,-1.860992e+02
1.503760e+09,-2.133571e+02,1.503760e+09,-1.910736e+02
1.504883e+09,-2.140161e+02,1.504883e+09,-1.939653e+02
1.506006e+09,-2.129502e+02,1.506006e+09,-1.912798e+02
1.507129e+09,-2.115110e+02,1.507129e+09,-1.890322e+02
1.508252e+09,-2.113408e+02,1.508252e+09,-1.853659e+02
1.509375e+09,-2.119836e+02,1.509375e+09,-1.824214e+02
1.510498e+09,-2.119677e+02,1.510498e+09,-1.806865e+02
1.511621e+09,-2.127228e+02,1.511621e+09,-1.795872e+02
1.512744e+09,-2.140813e+02,1.512744e+09,-1.773828e+02
1.513867e+09,-2.155860e+02,1.513867e+09,-1.765058e+02
1.514990e+09,-2.180613e+02,1.514990e+09,-1.772714e+02
1.516113e+09,-2.143768e+02,1.516113e+09,-1.766777e+02
1.517236e+09,-2.120636e+02,1.517236e+09,-1.755094e+02
1.518359e+09,-2.127037e+02,1.518359e+09,-1.748187e+02
1.519482e+09,-2.121023e+02,1.519482e+09,-1.747756e+02
1.520605e+09,-2.122361e+02,1.520605e+09,-1.733198e+02
1.521729e+09,-2.116371e+02,1.521729e+09,-1.718740e+02
1.522852e+09,-2.119576e+02,1.522852e+09,-1.711034e+02
1.523975e+09,-2.138126e+02,1.523975e+09,-1.697941e+02
1.525098e+09,-2.147855e+02,1.525098e+09,-1.687136e+02
1.526221e+09,-2.144104e+02,1.526221e+09,-1.696427e+02
1.527344e+09,-2.141216e+02,1.527344e+09,-1.702627e+02
1.528467e+09,-2.137654e+02,1.528467e+09,-1.702105e+02
1.529590e+09,-2.144606e+02,1.529590e+09,-1.702446e+02
1.530713e+09,-2.152607e+02,1.530713e+09,-1.706550e+02
1.531836e+09,-2.140686e+02,1.531836e+09,-1.710606e+02
1.532959e+09,-2.148230e+02,1.532959e+09,-1.699703e+02
1.534082e+09,-2.143615e+02,1.534082e+09,-1.698746e+02
1.535205e+09,-2.139662e+02,1.535205e+09,-1.707739e+02
1.536328e+09,-2.133603e+02,1.536328e+09,-1.692137e+02
1.537451e+09,-2.141238e+02,1.537451e+09,-1.683554e+02
1.538574e+09,-2.139133e+02,1.538574e+09,-1.677062e+02
1.539697e+09,-2.143185e+02,1.539697e+09,-1.687630e+02
1.540820e+09,-2.139136e+02,1.540820e+09,-1.699599e+02
1.541943e+09,-2.119618e+02,1.541943e+09,-1.697408e+02
1.543066e+09,-2.127996e+02,1.543066e+09,-1.702316e+02
1.544189e+09,-2.128093e+02,1.544189e+09,-1.729049e+02
1.545312e+09,-2.119011e+02,1.545312e+09,-1.709227e+02
1.546436e+09,-2.142839e+02,1.546436e+09,-1.688166e+02
1.547559e+09,-2.185457e+02,1.547559e+09,-1.686971e+02
1.548682e+09,-2.167423e+02,1.548682e+09,-1.684987e+02
1.549805e+09,-2.149988e+02,1.549805e+09,-1.699821e+02
1.550928e+09,-2.154185e+02,1.550928e+09,-1.700354e+02
1.552051e+09,-2.155789e+02,1.552051e+09,-1.704712e+02
1.553174e+09,-2.157658e+02,1.553174e+09,-1.722772e+02
1.554297e+09,-2.165784e+02,1.554297e+09,-1.727189e+02
1.555420e+09,-2.145842e+02,1.555420e+09,-1.706271e+02
1.556543e+09,-2.136805e+02,1.556543e+09,-1.695929e+02
1.557666e+09,-2.146944e+02,1.557666e+09,-1.702572e+02
1.558789e+09,-2.139440e+02,1.558789e+09,-1.721705e+02
1.559912e+09,-2.142216e+02,1.559912e+09,-1.731125e+02
1.561035e+09,-2.152634e+02,1.561035e+09,-1.734266e+02
1.562158e+09,-2.149963e+02,1.562158e+09,-1.745364e+02
1.563281e+09,-2.153501e+02,1.563281e+09,-1.739823e+02
1.564404e+09,-2.153367e+02,1.564404e+09,-1.751304e+02
1.565527e+09,-2.170172e+02,1.565527e+09,-1.758876e+02
1.566650e+09,-2.151295e+02,1.566650e+09,-1.758408e+02
1.567773e+09,-2.149498e+02,1.567773e+09,-1.777008e+02
1.568896e+09,-2.175277e+02,1.568896e+09,-1.787685e+02
1.570020e+09,-2.170329e+02,1.570020e+09,-1.780839e+02
1.571143e+09,-2.154754e+02,1.571143e+09,-1.782042e+02
1.572266e+09,-2.159442e+02,1.572266e+09,-1.789375e+02
1.573389e+09,-2.165508e+02,1.573389e+09,-1.804413e+02
1.574512e+09,-2.167629e+02,1.574512e+09,-1.817143e+02
1.575635e+09,-2.172541e+02,1.575635e+09,-1.835372e+02
1.576758e+09,-2.162071e+02,1.576758e+09,-1.865079e+02
1.577881e+09,-2.161012e+02,1.577881e+09,-1.885003e+02
1.579004e+09,-2.176708e+02,1.579004e+09,-1.896249e+02
1.580127e+09,-2.161092e+02,1.580127e+09,-1.918040e+02
1.581250e+09,-2.164972e+02,1.581250e+09,-1.944685e+02
1.582373e+09,-2.159810e+02,1.582373e+09,-1.922257e+02
1.583496e+09,-2.149349e+02,1.583496e+09,-1.886016e+02
1.584619e+09,-2.146978e+02,1.584619e+09,-1.860154e+02
1.585742e+09,-2.167822e+02,1.585742e+09,-1.844051e+02
1.586865e+09,-2.172501e+02,1.586865e+09,-1.825692e+02
1.587988e+09,-2.174153e+02,1.587988e+09,-1.821065e+02
1.589111e+09,-2.182892e+02,1.589111e+09,-1.821195e+02
1.590234e+09,-2.175026e+02,1.590234e+09,-1.812274e+02
1.591357e+09,-2.147618e+02,1.591357e+09,-1.813234e+02
1.592480e+09,-2.150468e+02,1.592480e+09,-1.792336e+02
1.593604e+09,-2.161297e+02,1.593604e+09,-1.769418e+02
1.594727e+09,-2.170716e+02,1.594727e+09,-1.761030e+02
1.595850e+09,-2.176454e+02,1.595850e+09,-1.749006e+02
1.596973e+09,-2.175601e+02,1.596973e+09,-1.751335e+02
1.598096e+09,-2.179063e+02,1.598096e+09,-1.750256e+02
1.599219e+09,-2.171683e+02,1.599219e+09,-1.749746e+02
1.600342e+09,-2.161894e+02,1.600342e+09,-1.746864e+02
1.601465e+09,-2.177886e+02,1.601465e+09,-1.735102e+02
1.602588e+09,-2.181670e+02,1.602588e+09,-1.733186e+02
1.603711e+09,-2.180052e+02,1.603711e+09,-1.737105e+02
1.604834e+09,-2.184708e+02,1.604834e+09,-1.741493e+02
1.605957e+09,-2.162012e+02,1.605957e+09,-1.725328e+02
1.607080e+09,-2.153698e+02,1.607080e+09,-1.724001e+02
1.608203e+09,-2.169429e+02,1.608203e+09,-1.727515e+02
1.609326e+09,-2.197177e+02,1.609326e+09,-1.730538e+02
1.610449e+09,-2.188595e+02,1.610449e+09,-1.719852e+02
1.611572e+09,-2.183498e+02,1.611572e+09,-1.710337e+02
1.612695e+09,-2.182322e+02,1.612695e+09,-1.699491e+02
1.613818e+09,-2.181800e+02,1.613818e+09,-1.709400e+02
1.614941e+09,-2.174550e+02,1.614941e+09,-1.728769e+02
1.616064e+09,-2.178703e+02,1.616064e+09,-1.710067e+02
1.617188e+09,-2.195536e+02,1.617188e+09,-1.702954e+02
1.618311e+09,-2.195789e+02,1.618311e+09,-1.705554e+02
1.619434e+09,-2.173520e+02,1.619434e+09,-1.684143e+02
1.620557e+09,-2.163003e+02,1.620557e+09,-1.674963e+02
1.621680e+09,-2.180921e+02,1.621680e+09,-1.680603e+02
1.622803e+09,-2.186959e+02,1.622803e+09,-1.686895e+02
1.623926e+09,-2.183273e+02,1.623926e+09,-1.696284e+02
1.625049e+09,-2.177757e+02,1.625049e+09,-1.706082e+02
1.626172e+09,-2.167498e+02,1.626172e+09,-1.709346e+02
1.627295e+09,-2.171874e+02,1.627295e+09,-1.713391e+02
1.628418e+09,-2.190848e+02,1.628418e+09,-1.703038e+02
1.629541e+09,-2.187172e+02,1.629541e+09,-1.709527e+02
1.630664e+09,-2.176901e+02,1.630664e+09,-1.719855e+02
1.631787e+09,-2.188748e+02,1.631787e+09,-1.702458e+02
1.632910e+09,-2.195657e+02,1.632910e+09,-1.725115e+02
1.634033e+09,-2.195369e+02,1.634033e+09,-1.711476e+02
1.635156e+09,-2.199243e+02,1.635156e+09,-1.700491e+02
1.636279e+09,-2.177866e+02,1.636279e+09,-1.711253e+02
1.637402e+09,-2.167504e+02,1.637402e+09,-1.702277e+02
1.638525e+09,-2.177363e+02,1.638525e+09,-1.693354e+02
1.639648e+09,-2.168221e+02,1.639648e+09,-1.710396e+02
1.640771e+09,-2.174162e+02,1.640771e+09,-1.718639e+02
1.641895e+09,-2.169689e+02,1.641895e+09,-1.701267e+02
1.643018e+09,-2.172791e+02,1.643018e+09,-1.696485e+02
1.644141e+09,-2.188404e+02,1.644141e+09,-1.716397e+02
1.645264e+09,-2.195766e+02,1.645264e+09,-1.742647e+02
1.646387e+09,-2.178606e+02,1.646387e+09,-1.735630e+02
1.647510e+09,-2.174148e+02,1.647510e+09,-1.740096e+02
1.648633e+09,-2.180632e+02,1.648633e+09,-1.725138e+02
1.649756e+09,-2.191119e+02,1.649756e+09,-1.718955e+02
1.650879e+09,-2.184330e+02,1.650879e+09,-1.737613e+02
1.652002e+09,-2.173105e+02,1.652002e+09,-1.759831e+02
1.653125e+09,-2.178938e+02,1.653125e+09,-1.768203e+02
1.654248e+09,-2.187561e+02,1.654248e+09,-1.769854e+02
1.655371e+09,-2.192173e+02,1.655371e+09,-1.764799e+02
1.656494e+09,-2.200071e+02,1.656494e+09,-1.752071e+02
1.657617e+09,-2.202341e+02,1.657617e+09,-1.774649e+02
1.658740e+09,-2.207741e+02,1.658740e+09,-1.768944e+02
1.659863e+09,-2.208676e+02,1.659863e+09,-1.777456e+02
1.660986e+09,-2.192144e+02,1.660986e+09,-1.782846e+02
1.662109e+09,-2.192597e+02,1.662109e+09,-1.790094e+02
1.663232e+09,-2.192121e+02,1.663232e+09,-1.790171e+02
1.664355e+09,-2.189036e+02,1.664355e+09,-1.794163e+02
1.665479e+09,-2.198254e+02,1.665479e+09,-1.810221e+02
1.666602e+09,-2.185182e+02,1.666602e+09,-1.839801e+02
1.667725e+09,-2.176168e+02,1.667725e+09,-1.850900e+02
1.668848e+09,-2.188633e+02,1.668848e+09,-1.846253e+02
1.669971e+09,-2.200525e+02,1.669971e+09,-1.856749e+02
1.671094e+09,-2.198572e+02,1.671094e+09,-1.899077e+02
1.672217e+09,-2.200793e+02,1.672217e+09,-1.933398e+02
1.673340e+09,-2.200757e+02,1.673340e+09,-1.930852e+02
1.674463e+09,-2.204778e+02,1.674463e+09,-1.941688e+02
1.675586e+09,-2.204074e+02,1.675586e+09,-1.940119e+02
1.676709e+09,-2.212221e+02,1.676709e+09,-1.916466e+02
1.677832e+09,-2.204562e+02,1.677832e+09,-1.885014e+02
1.678955e+09,-2.195022e+02,1.678955e+09,-1.857865e+02
1.680078e+09,-2.188791e+02,1.680078e+09,-1.854427e+02
1.681201e+09,-2.191280e+02,1.681201e+09,-1.855864e+02
1.682324e+09,-2.205681e+02,1.682324e+09,-1.848669e+02
1.683447e+09,-2.207280e+02,1.683447e+09,-1.846308e+02
1.684570e+09,-2.207389e+02,1.684570e+09,-1.829387e+02
1.685693e+09,-2.207396e+02,1.685693e+09,-1.814232e+02
1.686816e+09,-2.206499e+02,1.686816e+09,-1.807354e+02
1.687939e+09,-2.197854e+02,1.687939e+09,-1.796294e+02
1.689062e+09,-2.201743e+02,1.689062e+09,-1.793420e+02
1.690186e+09,-2.211164e+02,1.690186e+09,-1.780415e+02
1.691309e+09,-2.205629e+02,1.691309e+09,-1.771487e+02
1.692432e+09,-2.210166e+02,1.692432e+09,-1.758998e+02
1.693555e+09,-2.195429e+02,1.693555e+09,-1.757297e+02
1.694678e+09,-2.193536e+02,1.694678e+09,-1.770152e+02
1.695801e+09,-2.207948e+02,1.695801e+09,-1.768415e+02
1.696924e+09,-2.205495e+02,1.696924e+09,-1.752838e+02
1.698047e+09,-2.197636e+02,1.698047e+09,-1.751471e+02
1.699170e+09,-2.198072e+02,1.699170e+09,-1.760270e+02
1.700293e+09,-2.197631e+02,1.700293e+09,-1.737208e+02
1.701416e+09,-2.200846e+02,1.701416e+09,-1.736987e+02
1.702539e+09,-2.197685e+02,1.702539e+09,-1.735599e+02
1.703662e+09,-2.188038e+02,1.703662e+09,-1.729231e+02
1.704785e+09,-2.191182e+02,1.704785e+09,-1.723444e+02
1.705908e+09,-2.188982e+02,1.705908e+09,-1.712928e+02
1.707031e+09,-2.196915e+02,1.707031e+09,-1.706177e+02
1.708154e+09,-2.201420e+02,1.708154e+09,-1.709730e+02
1.709277e+09,-2.200580e+02,1.709277e+09,-1.718015e+02
1.710400e+09,-2.197901e+02,1.710400e+09,-1.731759e+02
1.711523e+09,-2.196177e+02,1.711523e+09,-1.726732e+02
1.712646e+09,-2.191658e+02,1.712646e+09,-1.706533e+02
1.713770e+09,-2.202580e+02,1.713770e+09,-1.710627e+02
1.714893e+09,-2.180919e+02,1.714893e+09,-1.720378e+02
1.716016e+09,-2.180212e+02,1.716016e+09,-1.721083e+02
1.717139e+09,-2.216118e+02,1.717139e+09,-1.715228e+02
1.718262e+09,-2.211561e+02,1.718262e+09,-1.709657e+02
1.719385e+09,-2.191138e+02,1.719385e+09,-1.718713e+02
1.720508e+09,-2.197029e+02,1.720508e+09,-1.733156e+02
1.721631e+09,-2.210122e+02,1.721631e+09,-1.712361e+02
1.722754e+09,-2.211533e+02,1.722754e+09,-8.796961e+01
1.723877e+09,-2.181295e+02,1.723877e+09,-7.205189e+01
1.725000e+09,-2.159696e+02,1.725000e+09,-6.754569e+01
1.726123e+09,-2.179388e+02,1.726123e+09,-7.205187e+01
1.727246e+09,-2.209891e+02,1.727246e+09,-8.796939e+01
1.728369e+09,-2.220395e+02,1.728369e+09,-1.725094e+02
1.729492e+09,-2.205471e+02,1.729492e+09,-1.716942e+02
1.730615e+09,-2.208954e+02,1.730615e+09,-1.723081e+02
1.731738e+09,-2.223065e+02,1.731738e+09,-1.711027e+02
1.732861e+09,-2.214267e+02,1.732861e+09,-1.709458e+02
1.733984e+09,-2.198252e+02,1.733984e+09,-1.731523e+02
1.735107e+09,-2.200663e+02,1.735107e+09,-1.718939e+02
1.736230e+09,-2.195529e+02,1.736230e+09,-1.722873e+02
1.737354e+09,-2.181074e+02,1.737354e+09,-1.728607e+02
1.738477e+09,-2.190517e+02,1.738477e+09,-1.717068e+02
1.739600e+09,-2.199205e+02,1.739600e+09,-1.711121e+02
1.740723e+09,-2.226070e+02,1.740723e+09,-1.715702e+02
1.741846e+09,-2.232656e+02,1.741846e+09,-1.718841e+02
1.742969e+09,-2.214221e+02,1.742969e+09,-1.722934e+02
1.744092e+09,-2.214183e+02,1.744092e+09,-1.740393e+02
1.745215e+09,-2.192598e+02,1.745215e+09,-1.732965e+02
1.746338e+09,-2.182246e+02,1.746338e+09,-1.731591e+02
1.747461e+09,-2.200027e+02,1.747461e+09,-1.744117e+02
1.748584e+09,-2.217471e+02,1.748584e+09,-1.746478e+02
1.749707e+09,-2.209094e+02,1.749707e+09,-1.754280e+02
1.750830e+09,-2.201438e+02,1.750830e+09,-1.748699e+02
1.751953e+09,-2.188539e+02,1.751953e+09,-1.741854e+02
1.753076e+09,-2.199289e+02,1.753076e+09,-1.750669e+02
1.754199e+09,-2.228702e+02,1.754199e+09,-1.763777e+02
1.755322e+09,-2.230339e+02,1.755322e+09,-1.753615e+02
1.756445e+09,-2.221518e+02,1.756445e+09,-1.750631e+02
1.757568e+09,-2.221871e+02,1.757568e+09,-1.766819e+02
1.758691e+09,-2.221307e+02,1.758691e+09,-1.767107e+02
1.759814e+09,-2.217528e+02,1.759814e+09,-1.761540e+02
1.760938e+09,-2.192229e+02,1.760938e+09,-1.770111e+02
1.762061e+09,-2.186868e+02,1.762061e+09,-1.790165e+02
1.763184e+09,-2.203629e+02,1.763184e+09,-1.792185e+02
1.764307e+09,-2.190552e+02,1.764307e+09,-1.806105e+02
1.765430e+09,-2.186566e+02,1.765430e+09,-1.824845e+02
1.766553e+09,-2.193970e+02,1.766553e+09,-1.828458e+02
1.767676e+09,-2.200313e+02,1.767676e+09,-1.821687e+02
1.768799e+09,-2.196822e+02,1.768799e+09,-1.835602e+02
1.769922e+09,-2.203269e+02,1.769922e+09,-1.873920e+02
1.771045e+09,-2.212282e+02,1.771045e+09,-1.901356e+02
1.772168e+09,-2.207742e+02,1.772168e+09,-1.904580e+02
1.773291e+09,-2.200241e+02,1.773291e+09,-1.914611e+02
1.774414e+09,-2.207801e+02,1.774414e+09,-1.950855e+02
1.775537e+09,-2.220838e+02,1.775537e+09,-1.959933e+02
1.776660e+09,-2.207686e+02,1.776660e+09,-1.917791e+02
1.777783e+09,-2.200529e+02,1.777783e+09,-1.891027e+02
1.778906e+09,-2.209890e+02,1.778906e+09,-1.868164e+02
1.780029e+09,-2.206001e+02,1.780029e+09,-1.845084e+02
1.781152e+09,-2.207044e+02,1.781152e+09,-1.837425e+02
1.782275e+09,-2.193965e+02,1.782275e+09,-1.846246e+02
1.783398e+09,-2.193817e+02,1.783398e+09,-1.821615e+02
1.784521e+09,-2.207181e+02,1.784521e+09,-1.807218e+02
1.785645e+09,-2.202151e+02,1.785645e+09,-1.814367e+02
1.786768e+09,-2.201121e+02,1.786768e+09,-1.801229e+02
1.787891e+09,-2.197916e+02,1.787891e+09,-1.782162e+02
1.789014e+09,-2.195649e+02,1.789014e+09,-1.785320e+02
1.790137e+09,-2.192501e+02,1.790137e+09,-1.773336e+02
1.791260e+09,-2.190558e+02,1.791260e+09,-1.765279e+02
1.792383e+09,-2.200386e+02,1.792383e+09,-1.780488e+02
1.793506e+09,-2.199078e+02,1.793506e+09,-1.772176e+02
1.794629e+09,-2.205227e+02,1.794629e+09,-1.761063e+02
1.795752e+09,-2.213617e+02,1.795752e+09,-1.768045e+02
1.796875e+09,-2.195607e+02,1.796875e+09,-1.772756e+02
1.797998e+09,-2.189596e+02,1.797998e+09,-1.736689e+02
1.799121e+09,-2.208896e+02,1.799121e+09,-1.741024e+02
1.800244e+09,-2.223746e+02,1.800244e+09,-1.746407e+02
1.801367e+09,-2.220884e+02,1.801367e+09,-1.718312e+02
1.802490e+09,-2.217248e+02,1.802490e+09,-1.704489e+02
1.803613e+09,-2.220693e+02,1.803613e+09,-1.728556e+02
1.804736e+09,-2.211279e+02,1.804736e+09,-1.750434e+02
1.805859e+09,-2.190662e+02,1.805859e+09,-1.736468e+02
1.806982e+09,-2.189382e+02,1.806982e+09,-1.720880e+02
1.808105e+09,-2.198998e+02,1.808105e+09,-1.725859e+02
1.809229e+09,-2.205711e+02,1.809229e+09,-1.721985e+02
1.810352e+09,-2.218411e+02,1.810352e+09,-1.719369e+02
1.811475e+09,-2.233134e+02,1.811475e+09,-1.720921e+02
1.812598e+09,-2.215318e+02,1.812598e+09,-1.707692e+02
1.813721e+09,-2.216571e+02,1.813721e+09,-1.707375e+02
1.814844e+09,-2.227603e+02,1.814844e+09,-1.712870e+02
1.815967e+09,-2.211660e+02,1.815967e+09,-1.721203e+02
1.817090e+09,-2.219722e+02,1.817090e+09,-1.720586e+02
1.818213e+09,-2.238294e+02,1.818213e+09,-1.717216e+02
1.819336e+09,-2.227397e+02,1.819336e+09,-1.709436e+02
1.820459e+09,-2.215282e+02,1.820459e+09,-1.701878e+02
1.821582e+09,-2.219812e+02,1.821582e+09,-1.706087e+02
1.822705e+09,-2.221474e+02,1.822705e+09,-1.725800e+02
1.823828e+09,-2.223197e+02,1.823828e+09,-1.718860e+02
1.824951e+09,-2.224592e+02,1.824951e+09,-1.703175e+02
1.826074e+09,-2.216797e+02,1.826074e+09,-1.697858e+02
1.827197e+09,-2.219470e+02,1.827197e+09,-1.702402e+02
1.828320e+09,-2.223123e+02,1.828320e+09,-1.702191e+02
1.829443e+09,-2.217225e+02,1.829443e+09,-1.714184e+02
1.830566e+09,-2.207783e+02,1.830566e+09,-1.726629e+02
1.831689e+09,-2.214621e+02,1.831689e+09,-1.716747e+02
1.832812e+09,-2.241658e+02,1.832812e+09,-1.710687e+02
1.833936e+09,-2.236283e+02,1.833936e+09,-1.704968e+02
1.835059e+09,-2.213022e+02,1.835059e+09,-1.711160e+02
1.836182e+09,-2.214887e+02,1.836182e+09,-1.705810e+02
1.837305e+09,-2.215884e+02,1.837305e+09,-1.697096e+02
1.838428e+09,-2.207929e+02,1.838428e+09,-1.712365e+02
1.839551e+09,-2.214307e+02,1.839551e+09,-1.726731e+02
1.840674e+09,-2.235775e+02,1.840674e+09,-1.713843e+02
1.841797e+09,-2.226631e+02,1.841797e+09,-1.709666e+02
1.842920e+09,-2.211560e+02,1.842920e+09,-1.718297e+02
1.844043e+09,-2.217100e+02,1.844043e+09,-1.725650e+02
1.845166e+09,-2.222795e+02,1.845166e+09,-1.734296e+02
1.846289e+09,-2.211665e+02,1.846289e+09,-1.744370e+02
1.847412e+09,-2.207537e+02,1.847412e+09,-1.745800e+02
1.848535e+09,-2.207873e+02,1.848535e+09,-1.749821e+02
1.849658e+09,-2.219903e+02,1.849658e+09,-1.767658e+02
1.850781e+09,-2.230128e+02,1.850781e+09,-1.770876e+02
1.851904e+09,-2.233898e+02,1.851904e+09,-1.760637e+02
1.853027e+09,-2.222388e+02,1.853027e+09,-1.755873e+02
1.854150e+09,-2.220643e+02,1.854150e+09,-1.756809e+02
1.855273e+09,-2.226948e+02,1.855273e+09,-1.755238e+02
1.856396e+09,-2.203079e+02,1.856396e+09,-1.763061e+02
1.857520e+09,-2.195340e+02,1.857520e+09,-1.784113e+02
1.858643e+09,-2.210463e+02,1.858643e+09,-1.804021e+02
1.859766e+09,-2.215258e+02,1.859766e+09,-1.809604e+02
1.860889e+09,-2.202364e+02,1.860889e+09,-1.808621e+02
1.862012e+09,-2.215347e+02,1.862012e+09,-1.829808e+02
1.863135e+09,-2.225585e+02,1.863135e+09,-1.838598e+02
1.864258e+09,-2.221782e+02,1.864258e+09,-1.864559e+02
1.865381e+09,-2.217021e+02,1.865381e+09,-1.897012e+02
1.866504e+09,-2.211853e+02,1.866504e+09,-1.917292e+02
1.867627e+09,-2.209322e+02,1.867627e+09,-1.936054e+02
1.868750e+09,-2.227236e+02,1.868750e+09,-1.953893e+02
1.869873e+09,-2.246817e+02,1.869873e+09,-1.933626e+02
1.870996e+09,-2.219894e+02,1.870996e+09,-1.914485e+02
1.872119e+09,-2.213071e+02,1.872119e+09,-1.890134e+02
1.873242e+09,-2.212759e+02,1.873242e+09,-1.875934e+02
1.874365e+09,-2.210295e+02,1.874365e+09,-1.874932e+02
1.875488e+09,-2.204331e+02,1.875488e+09,-1.869305e+02
1.876611e+09,-2.200689e+02,1.876611e+09,-1.821623e+02
1.877734e+09,-2.219689e+02,1.877734e+09,-1.786227e+02
1.878857e+09,-2.230349e+02,1.878857e+09,-1.788374e+02
1.879980e+09,-2.233025e+02,1.879980e+09,-1.805522e+02
1.881104e+09,-2.231227e+02,1.881104e+09,-1.801543e+02
1.882227e+09,-2.202798e+02,1.882227e+09,-1.792913e+02
1.883350e+09,-2.206149e+02,1.883350e+09,-1.781627e+02
1.884473e+09,-2.220829e+02,1.884473e+09,-1.770651e+02
1.885596e+09,-2.204763e+02,1.885596e+09,-1.761247e+02
1.886719e+09,-2.219185e+02,1.886719e+09,-1.747548e+02
1.887842e+09,-2.223486e+02,1.887842e+09,-1.726424e+02
1.888965e+09,-2.204046e+02,1.888965e+09,-1.727097e+02
1.890088e+09,-2.190523e+02,1.890088e+09,-1.734247e+02
1.891211e+09,-2.184137e+02,1.891211e+09,-1.739884e+02
1.892334e+09,-2.190935e+02,1.892334e+09,-1.739257e+02
1.893457e+09,-2.194376e+02,1.893457e+09,-1.730523e+02
1.894580e+09,-2.198845e+02,1.894580e+09,-1.730239e+02
1.895703e+09,-2.211703e+02,1.895703e+09,-1.717156e+02
1.896826e+09,-2.202632e+02,1.896826e+09,-1.715414e+02
1.897949e+09,-2.205280e+02,1.897949e+09,-1.712177e+02
1.899072e+09,-2.199876e+02,1.899072e+09,-1.708776e+02
1.900195e+09,-2.193965e+02,1.900195e+09,-1.723660e+02
1.901318e+09,-2.195023e+02,1.901318e+09,-1.707093e+02
1.902441e+09,-2.193007e+02,1.902441e+09,-1.717714e+02
1.903564e+09,-2.193515e+02,1.903564e+09,-1.729768e+02
1.904688e+09,-2.186133e+02,1.904688e+09,-1.731286e+02
1.905811e+09,-2.173503e+02,1.905811e+09,-1.720425e+02
1.906934e+09,-2.170622e+02,1.906934e+09,-1.706640e+02
1.908057e+09,-2.166657e+02,1.908057e+09,-1.692659e+02
1.909180e+09,-2.190407e+02,1.909180e+09,-1.693708e+02
1.910303e+09,-2.196539e+02,1.910303e+09,-1.693073e+02
1.911426e+09,-2.193075e+02,1.911426e+09,-1.691425e+02
1.912549e+09,-2.195604e+02,1.912549e+09,-1.697486e+02
1.913672e+09,-2.195575e+02,1.913672e+09,-1.716586e+02
1.914795e+09,-2.199381e+02,1.914795e+09,-1.722646e+02
1.915918e+09,-2.207286e+02,1.915918e+09,-1.702144e+02
1.917041e+09,-2.204844e+02,1.917041e+09,-1.689782e+02
1.918164e+09,-2.192801e+02,1.918164e+09,-1.704900e+02
1.919287e+09,-2.207192e+02,1.919287e+09,-1.724810e+02
1.920410e+09,-2.191774e+02,1.920410e+09,-1.722726e+02
1.921533e+09,-2.187615e+02,1.921533e+09,-1.724438e+02
1.922656e+09,-2.196688e+02,1.922656e+09,-1.722899e+02
1.923779e+09,-2.186814e+02,1.923779e+09,-1.720006e+02
1.924902e+09,-2.173351e+02,1.924902e+09,-1.725122e+02
1.926025e+09,-2.175948e+02,1.926025e+09,-1.733197e+02
1.927148e+09,-2.183665e+02,1.927148e+09,-1.741592e+02
1.928271e+09,-2.182303e+02,1.928271e+09,-1.744698e+02
1.929395e+09,-2.170889e+02,1.929395e+09,-1.741925e+02
1.930518e+09,-2.163645e+02,1.930518e+09,-1.735092e+02
1.931641e+09,-2.165110e+02,1.931641e+09,-1.739734e+02
1.932764e+09,-2.157995e+02,1.932764e+09,-1.759955e+02
1.933887e+09,-2.181474e+02,1.933887e+09,-1.754491e+02
1.935010e+09,-2.219930e+02,1.935010e+09,-1.744103e+02
1.936133e+09,-2.193440e+02,1.936133e+09,-1.750095e+02
1.937256e+09,-2.186790e+02,1.937256e+09,-1.785464e+02
1.938379e+09,-2.178453e+02,1.938379e+09,-1.817020e+02
1.939502e+09,-2.172922e+02,1.939502e+09,-1.827347e+02
1.940625e+09,-2.167513e+02,1.940625e+09,-1.828596e+02
1.941748e+09,-2.154259e+02,1.941748e+09,-1.842316e+02
1.942871e+09,-2.157291e+02,1.942871e+09,-1.866346e+02
1.943994e+09,-2.172379e+02,1.943994e+09,-1.894116e+02
1.945117e+09,-2.180446e+02,1.945117e+09,-1.925141e+02
1.946240e+09,-2.189907e+02,1.946240e+09,-1.916947e+02
1.947363e+09,-2.179632e+02,1.947363e+09,-1.875264e+02
1.948486e+09,-2.171618e+02,1.948486e+09,-1.844743e+02
1.949609e+09,-2.174176e+02,1.949609e+09,-1.818734e+02
1.950732e+09,-2.175213e+02,1.950732e+09,-1.802997e+02
1.951855e+09,-2.166784e+02,1.951855e+09,-1.782718e+02
1.952979e+09,-2.163725e+02,1.952979e+09,-1.775690e+02
1.954102e+09,-2.182687e+02,1.954102e+09,-1.774865e+02
1.955225e+09,-2.195544e+02,1.955225e+09,-1.765732e+02
1.956348e+09,-2.196735e+02,1.956348e+09,-1.739529e+02
1.957471e+09,-2.182628e+02,1.957471e+09,-1.737402e+02
1.958594e+09,-2.178301e+02,1.958594e+09,-1.747631e+02
1.959717e+09,-2.196516e+02,1.959717e+09,-1.724550e+02
1.960840e+09,-2.198495e+02,1.960840e+09,-1.711714e+02
1.961963e+09,-2.193230e+02,1.961963e+09,-1.713366e+02
1.963086e+09,-2.195064e+02,1.963086e+09,-1.715506e+02
1.964209e+09,-2.205407e+02,1.964209e+09,-1.700068e+02
1.965332e+09,-2.211411e+02,1.965332e+09,-1.692806e+02
1.966455e+09,-2.194538e+02,1.966455e+09,-1.694447e+02
1.967578e+09,-2.174826e+02,1.967578e+09,-1.699025e+02
1.968701e+09,-2.176191e+02,1.968701e+09,-1.700184e+02
1.969824e+09,-2.191978e+02,1.969824e+09,-1.690103e+02
1.970947e+09,-2.205391e+02,1.970947e+09,-1.698730e+02
1.972070e+09,-2.213168e+02,1.972070e+09,-1.698110e+02
1.973193e+09,-2.189027e+02,1.973193e+09,-1.694500e+02
1.974316e+09,-2.174111e+02,1.974316e+09,-1.687993e+02
1.975439e+09,-2.170108e+02,1.975439e+09,-1.674051e+02
1.976562e+09,-2.179597e+02,1.976562e+09,-1.674254e+02
1.977686e+09,-2.192204e+02,1.977686e+09,-1.682935e+02
1.978809e+09,-2.207478e+02,1.978809e+09,-1.678441e+02
1.979932e+09,-2.213362e+02,1.979932e+09,-1.671740e+02
1.981055e+09,-2.196817e+02,1.981055e+09,-1.677345e+02
1.982178e+09,-2.196587e+02,1.982178e+09,-1.686532e+02
1.983301e+09,-2.193936e+02,1.983301e+09,-1.675820e+02
1.984424e+09,-2.201864e+02,1.984424e+09,-1.669790e+02
1.985547e+09,-2.208256e+02,1.985547e+09,-1.683562e+02
1.986670e+09,-2.200512e+02,1.986670e+09,-1.702427e+02
1.987793e+09,-2.200722e+02,1.987793e+09,-1.721795e+02
1.988916e+09,-2.211558e+02,1.988916e+09,-1.716284e+02
1.990039e+09,-2.219661e+02,1.990039e+09,-1.724483e+02
1.991162e+09,-2.207360e+02,1.991162e+09,-1.763056e+02
1.992285e+09,-2.209387e+02,1.992285e+09,-1.825386e+02
1.993408e+09,-2.203287e+02,1.993408e+09,-1.827845e+02
1.994531e+09,-2.192665e+02,1.994531e+09,-1.862985e+02
1.995654e+09,-2.196843e+02,1.995654e+09,-1.873583e+02
1.996777e+09,-2.201986e+02,1.996777e+09,-1.807634e+02
1.997900e+09,-2.198515e+02,1.997900e+09,-1.746025e+02
1.999023e+09,-2.199463e+02,1.999023e+09,-1.724654e+02
2.000146e+09,-2.196996e+02,2.000146e+09,-1.702180e+02
2.001270e+09,-2.191752e+02,2.001270e+09,-1.678580e+02
2.002393e+09,-2.203687e+02,2.002393e+09,-1.670094e+02
2.003516e+09,-2.209532e+02,2.003516e+09,-1.666137e+02
2.004639e+09,-2.224146e+02,2.004639e+09,-1.653426e+02
2.005762e+09,-2.231311e+02,2.005762e+09,-1.643713e+02
2.006885e+09,-2.195239e+02,2.006885e+09,-1.638730e+02
2.008008e+09,-2.195026e+02,2.008008e+09,-1.620907e+02
2.009131e+09,-2.196318e+02,2.009131e+09,-1.625997e+02
2.010254e+09,-2.225963e+02,2.010254e+09,-1.639802e+02
2.011377e+09,-2.236006e+02,2.011377e+09,-1.637841e+02
2.012500e+09,-2.227135e+02,2.012500e+09,-1.620397e+02
2.013623e+09,-2.208990e+02,2.013623e+09,-1.610382e+02
2.014746e+09,-2.207692e+02,2.014746e+09,-1.616821e+02
2.015869e+09,-2.207634e+02,2.015869e+09,-1.626791e+02
2.016992e+09,-2.205749e+02,2.016992e+09,-1.646279e+02
2.018115e+09,-2.209246e+02,2.018115e+09,-1.624324e+02
2.019238e+09,-2.203501e+02,2.019238e+09,-1.618461e+02
2.020361e+09,-2.217274e+02,2.020361e+09,-1.635846e+02
2.021484e+09,-2.228231e+02,2.021484e+09,-1.631418e+02
2.022607e+09,-2.220215e+02,2.022607e+09,-1.630250e+02
2.023730e+09,-2.223583e+02,2.023730e+09,-1.639549e+02
2.024854e+09,-2.227898e+02,2.024854e+09,-1.648595e+02
2.025977e+09,-2.218455e+02,2.025977e+09,-1.650865e+02
2.027100e+09,-2.210735e+02,2.027100e+09,-1.656280e+02
2.028223e+09,-2.225709e+02,2.028223e+09,-1.658477e+02
2.029346e+09,-2.211612e+02,2.029346e+09,-1.664313e+02
2.030469e+09,-2.196217e+02,2.030469e+09,-1.676045e+02
2.031592e+09,-2.205769e+02,2.031592e+09,-1.679954e+02
2.032715e+09,-2.225419e+02,2.032715e+09,-1.685992e+02
2.033838e+09,-2.221065e+02,2.033838e+09,-1.699218e+02
2.034961e+09,-2.216422e+02,2.034961e+09,-1.683925e+02
2.036084e+09,-2.232788e+02,2.036084e+09,-1.694616e+02
2.037207e+09,-2.237557e+02,2.037207e+09,-1.709389e+02
2.038330e+09,-2.213959e+02,2.038330e+09,-1.708773e+02
2.039453e+09,-2.208461e+02,2.039453e+09,-1.711115e+02
2.040576e+09,-2.217094e+02,2.040576e+09,-1.719227e+02
2.041699e+09,-2.223213e+02,2.041699e+09,-1.726421e+02
2.042822e+09,-2.211433e+02,2.042822e+09,-1.733376e+02
2.043945e+09,-2.212896e+02,2.043945e+09,-1.730888e+02
2.045068e+09,-2.227133e+02,2.045068e+09,-1.727660e+02
2.046191e+09,-2.238843e+02,2.046191e+09,-1.738031e+02
2.047314e+09,-2.245551e+02,2.047314e+09,-1.740219e+02
2.048438e+09,-2.251765e+02,2.048438e+09,-1.744196e+02
2.049561e+09,-2.230162e+02,2.049561e+09,-1.741517e+02
2.050684e+09,-2.217051e+02,2.050684e+09,-1.753015e+02
2.051807e+09,-2.225901e+02,2.051807e+09,-1.744634e+02
2.052930e+09,-2.244356e+02,2.052930e+09,-1.747171e+02
2.054053e+09,-2.230389e+02,2.054053e+09,-1.757270e+02
2.055176e+09,-2.213217e+02,2.055176e+09,-1.764110e+02
2.056299e+09,-2.222183e+02,2.056299e+09,-1.764010e+02
2.057422e+09,-2.218019e+02,2.057422e+09,-1.766564e+02
2.058545e+09,-2.209367e+02,2.058545e+09,-1.768315e+02
2.059668e+09,-2.232691e+02,2.059668e+09,-1.778430e+02
2.060791e+09,-2.250826e+02,2.060791e+09,-1.790201e+02
2.061914e+09,-2.243733e+02,2.061914e+09,-1.793417e+02
2.063037e+09,-2.245356e+02,2.063037e+09,-1.783204e+02
2.064160e+09,-2.256763e+02,2.064160e+09,-1.781951e+02
2.065283e+09,-2.235747e+02,2.065283e+09,-1.807772e+02
2.066406e+09,-2.226969e+02,2.066406e+09,-1.820858e+02
2.067529e+09,-2.220446e+02,2.067529e+09,-1.802823e+02
2.068652e+09,-2.220239e+02,2.068652e+09,-1.798013e+02
2.069775e+09,-2.220741e+02,2.069775e+09,-1.810440e+02
2.070898e+09,-2.231778e+02,2.070898e+09,-1.817574e+02
2.072021e+09,-2.238407e+02,2.072021e+09,-1.810827e+02
2.073145e+09,-2.244293e+02,2.073145e+09,-1.818467e+02
2.074268e+09,-2.248386e+02,2.074268e+09,-1.819428e+02
2.075391e+09,-2.247672e+02,2.075391e+09,-1.817503e+02
2.076514e+09,-2.234124e+02,2.076514e+09,-1.832385e+02
2.077637e+09,-2.237984e+02,2.077637e+09,-1.844300e+02
2.078760e+09,-2.231968e+02,2.078760e+09,-1.835735e+02
2.079883e+09,-2.230008e+02,2.079883e+09,-1.831146e+02
2.081006e+09,-2.242673e+02,2.081006e+09,-1.853023e+02
2.082129e+09,-2.216019e+02,2.082129e+09,-1.874081e+02
2.083252e+09,-2.199718e+02,2.083252e+09,-1.881600e+02
2.084375e+09,-2.215378e+02,2.084375e+09,-1.878401e+02
2.085498e+09,-2.230640e+02,2.085498e+09,-1.863047e+02
2.086621e+09,-2.223235e+02,2.086621e+09,-1.867555e+02
2.087744e+09,-2.213361e+02,2.087744e+09,-1.857006e+02
2.088867e+09,-2.224194e+02,2.088867e+09,-1.869963e+02
2.089990e+09,-2.234924e+02,2.089990e+09,-1.875863e+02
2.091113e+09,-2.230488e+02,2.091113e+09,-1.872066e+02
2.092236e+09,-2.242310e+02,2.092236e+09,-1.881537e+02
2.093359e+09,-2.237832e+02,2.093359e+09,-1.871639e+02
2.094482e+09,-2.245725e+02,2.094482e+09,-1.869885e+02
2.095605e+09,-2.240407e+02,2.095605e+09,-1.890571e+02
2.096729e+09,-2.231632e+02,2.096729e+09,-1.886149e+02
2.097852e+09,-2.257254e+02,2.097852e+09,-1.886816e+02
2.098975e+09,-2.255395e+02,2.098975e+09,-1.886546e+02
2.100098e+09,-2.216272e+02,2.100098e+09,-1.886075e+02
2.101221e+09,-2.213049e+02,2.101221e+09,-1.893751e+02
2.102344e+09,-2.232254e+02,2.102344e+09,-1.911772e+02
2.103467e+09,-2.243293e+02,2.103467e+09,-1.909495e+02
2.104590e+09,-2.234753e+02,2.104590e+09,-1.901830e+02
2.105713e+09,-2.237766e+02,2.105713e+09,-1.889821e+02
2.106836e+09,-2.265695e+02,2.106836e+09,-1.886148e+02
2.107959e+09,-2.259720e+02,2.107959e+09,-1.901924e+02
2.109082e+09,-2.242987e+02,2.109082e+09,-1.895537e+02
2.110205e+09,-2.235104e+02,2.110205e+09,-1.883600e+02
2.111328e+09,-2.234200e+02,2.111328e+09,-1.893252e+02
2.112451e+09,-2.234930e+02,2.112451e+09,-1.907433e+02
2.113574e+09,-2.226776e+02,2.113574e+09,-1.913546e+02
2.114697e+09,-2.218046e+02,2.114697e+09,-1.931143e+02
2.115820e+09,-2.224470e+02,2.115820e+09,-1.940528e+02
2.116943e+09,-2.219827e+02,2.116943e+09,-1.934160e+02
2.118066e+09,-2.227525e+02,2.118066e+09,-1.927731e+02
2.119189e+09,-2.245281e+02,2.119189e+09,-1.941143e+02
2.120312e+09,-2.240246e+02,2.120312e+09,-1.936376e+02
2.121436e+09,-2.236520e+02,2.121436e+09,-1.909714e+02
2.122559e+09,-2.232536e+02,2.122559e+09,-1.920924e+02
2.123682e+09,-2.243149e+02,2.123682e+09,-1.942065e+02
2.124805e+09,-2.235535e+02,2.124805e+09,-1.941482e+02
2.125928e+09,-2.217739e+02,2.125928e+09,-1.942505e+02
2.127051e+09,-2.222684e+02,2.127051e+09,-1.946935e+02
2.128174e+09,-2.224467e+02,2.128174e+09,-1.942016e+02
2.129297e+09,-2.224469e+02,2.129297e+09,-1.946624e+02
2.130420e+09,-2.226147e+02,2.130420e+09,-1.957225e+02
2.131543e+09,-2.232145e+02,2.131543e+09,-1.957517e+02
2.132666e+09,-2.239524e+02,2.132666e+09,-1.946709e+02
2.133789e+09,-2.240966e+02,2.133789e+09,-1.954047e+02
2.134912e+09,-2.223445e+02,2.134912e+09,-1.959022e+02
2.136035e+09,-2.236799e+02,2.136035e+09,-1.954202e+02
2.137158e+09,-2.245650e+02,2.137158e+09,-1.958000e+02
2.138281e+09,-2.222673e+02,2.138281e+09,-1.953242e+02
2.139404e+09,-2.230757e+02,2.139404e+09,-1.956042e+02
2.140527e+09,-2.226669e+02,2.140527e+09,-1.960275e+02
2.141650e+09,-2.228517e+02,2.141650e+09,-1.958815e+02
2.142773e+09,-2.228109e+02,2.142773e+09,-1.962959e+02
2.143896e+09,-2.234018e+02,2.143896e+09,-1.974588e+02
2.145020e+09,-2.243771e+02,2.145020e+09,-1.992406e+02
2.146143e+09,-2.243504e+02,2.146143e+09,-2.002086e+02
2.147266e+09,-2.221485e+02,2.147266e+09,-1.979138e+02
2.148389e+09,-2.218224e+02,2.148389e+09,-1.967763e+02
2.149512e+09,-2.241439e+02,2.149512e+09,-1.965150e+02
2.150635e+09,-2.248289e+02,2.150635e+09,-1.963957e+02
2.151758e+09,-2.235728e+02,2.151758e+09,-1.965695e+02
2.152881e+09,-2.218812e+02,2.152881e+09,-1.956311e+02
2.154004e+09,-2.215352e+02,2.154004e+09,-1.959020e+02
2.155127e+09,-2.237872e+02,2.155127e+09,-1.978585e+02
2.156250e+09,-2.229622e+02,2.156250e+09,-1.971271e+02
2.157373e+09,-2.217297e+02,2.157373e+09,-1.960208e+02
2.158496e+09,-2.229481e+02,2.158496e+09,-1.966785e+02
2.159619e+09,-2.233205e+02,2.159619e+09,-1.979469e+02
2.160742e+09,-2.220477e+02,2.160742e+09,-1.989975e+02
2.161865e+09,-2.235320e+02,2.161865e+09,-1.989558e+02
2.162988e+09,-2.247361e+02,2.162988e+09,-1.995424e+02
2.164111e+09,-2.243936e+02,2.164111e+09,-1.986136e+02
2.165234e+09,-2.223555e+02,2.165234e+09,-1.993063e+02
2.166357e+09,-2.210361e+02,2.166357e+09,-1.997424e+02
2.167480e+09,-2.209686e+02,2.167480e+09,-1.991213e+02
2.168604e+09,-2.217934e+02,2.168604e+09,-1.987707e+02
2.169727e+09,-2.208683e+02,2.169727e+09,-2.000599e+02
2.170850e+09,-2.214295e+02,2.170850e+09,-2.003160e+02
2.171973e+09,-2.222007e+02,2.171973e+09,-1.973668e+02
2.173096e+09,-2.221171e+02,2.173096e+09,-1.980721e+02
2.174219e+09,-2.232301e+02,2.174219e+09,-2.006454e+02
2.175342e+09,-2.232627e+02,2.175342e+09,-2.030939e+02
2.176465e+09,-2.232755e+02,2.176465e+09,-2.013269e+02
2.177588e+09,-2.241021e+02,2.177588e+09,-1.979082e+02
2.178711e+09,-2.233856e+02,2.178711e+09,-1.988814e+02
2.179834e+09,-2.219584e+02,2.179834e+09,-2.005116e+02
2.180957e+09,-2.221974e+02,2.180957e+09,-2.006751e+02
2.182080e+09,-2.247549e+02,2.182080e+09,-2.012349e+02
2.183203e+09,-2.262646e+02,2.183203e+09,-2.012671e+02
2.184326e+09,-2.238072e+02,2.184326e+09,-2.001596e+02
2.185449e+09,-2.213731e+02,2.185449e+09,-2.002047e+02
2.186572e+09,-2.208739e+02,2.186572e+09,-2.010417e+02
2.187695e+09,-2.213999e+02,2.187695e+09,-2.007078e+02
2.188818e+09,-2.218529e+02,2.188818e+09,-1.993611e+02
2.189941e+09,-2.224446e+02,2.189941e+09,-1.998855e+02
2.191064e+09,-2.230314e+02,2.191064e+09,-2.019480e+02
2.192188e+09,-2.211698e+02,2.192188e+09,-2.023521e+02
2.193311e+09,-2.216523e+02,2.193311e+09,-2.012738e+02
2.194434e+09,-2.223084e+02,2.194434e+09,-2.000196e+02
2.195557e+09,-2.226702e+02,2.195557e+09,-1.999478e+02
2.196680e+09,-2.236759e+02,2.196680e+09,-2.010989e+02
2.197803e+09,-2.216491e+02,2.197803e+09,-2.010411e+02
2.198926e+09,-2.217474e+02,2.198926e+09,-2.006770e+02
2.200049e+09,-2.228838e+02,2.200049e+09,-2.011590e+02
2.201172e+09,-2.206786e+02,2.201172e+09,-2.001450e+02
2.202295e+09,-2.198884e+02,2.202295e+09,-2.004842e+02
2.203418e+09,-2.214666e+02,2.203418e+09,-2.009305e+02
2.204541e+09,-2.230354e+02,2.204541e+09,-2.008268e+02
2.205664e+09,-2.224311e+02,2.205664e+09,-2.014639e+02
2.206787e+09,-2.220507e+02,2.206787e+09,-2.009483e+02
2.207910e+09,-2.222416e+02,2.207910e+09,-2.012510e+02
2.209033e+09,-2.227784e+02,2.209033e+09,-2.028558e+02
2.210156e+09,-2.223819e+02,2.210156e+09,-2.014843e+02
2.211279e+09,-2.233779e+02,2.211279e+09,-2.017884e+02
2.212402e+09,-2.233905e+02,2.212402e+09,-2.013366e+02
2.213525e+09,-2.236043e+02,2.213525e+09,-2.020064e+02
2.214648e+09,-2.227508e+02,2.214648e+09,-2.030549e+02
2.215771e+09,-2.230028e+02,2.215771e+09,-2.021164e+02
2.216895e+09,-2.226087e+02,2.216895e+09,-2.027351e+02
2.218018e+09,-2.217048e+02,2.218018e+09,-2.032158e+02
2.219141e+09,-2.214099e+02,2.219141e+09,-2.022312e+02
2.220264e+09,-2.221419e+02,2.220264e+09,-2.042212e+02
2.221387e+09,-2.213648e+02,2.221387e+09,-2.038854e+02
2.222510e+09,-2.208853e+02,2.222510e+09,-2.023316e+02
2.223633e+09,-2.208742e+02,2.223633e+09,-2.017150e+02
2.224756e+09,-2.216461e+02,2.224756e+09,-2.024340e+02
2.225879e+09,-2.213170e+02,2.225879e+09,-2.040086e+02
2.227002e+09,-2.213289e+02,2.227002e+09,-2.047010e+02
2.228125e+09,-2.221981e+02,2.228125e+09,-2.041549e+02
2.229248e+09,-2.229350e+02,2.229248e+09,-2.022654e+02
2.230371e+09,-2.228672e+02,2.230371e+09,-2.009883e+02
2.231494e+09,-2.233903e+02,2.231494e+09,-2.001168e+02
2.232617e+09,-2.233068e+02,2.232617e+09,-2.006442e+02
2.233740e+09,-2.221983e+02,2.233740e+09,-2.018923e+02
2.234863e+09,-2.223574e+02,2.234863e+09,-2.035362e+02
2.235986e+09,-2.237664e+02,2.235986e+09,-2.036579e+02
2.237109e+09,-2.218858e+02,2.237109e+09,-2.031299e+02
2.238232e+09,-2.212469e+02,2.238232e+09,-2.033172e+02
2.239355e+09,-2.226715e+02,2.239355e+09,-2.058891e+02
2.240479e+09,-2.215074e+02,2.240479e+09,-2.053786e+02
2.241602e+09,-2.212228e+02,2.241602e+09,-2.034939e+02
2.242725e+09,-2.242608e+02,2.242725e+09,-2.028883e+02
2.243848e+09,-2.218229e+02,2.243848e+09,-2.040742e+02
2.244971e+09,-2.210703e+02,2.244971e+09,-2.057940e+02
2.246094e+09,-2.201462e+02,2.246094e+09,-2.048044e+02
2.247217e+09,-2.202662e+02,2.247217e+09,-2.045964e+02
2.248340e+09,-2.209384e+02,2.248340e+09,-2.041266e+02
2.249463e+09,-2.224089e+02,2.249463e+09,-2.048950e+02
2.250586e+09,-2.219257e+02,2.250586e+09,-2.053144e+02
2.251709e+09,-2.207566e+02,2.251709e+09,-2.042595e+02
2.252832e+09,-2.214292e+02,2.252832e+09,-2.043889e+02
2.253955e+09,-2.228696e+02,2.253955e+09,-2.048161e+02
2.255078e+09,-2.248389e+02,2.255078e+09,-2.046894e+02
2.256201e+09,-2.238517e+02,2.256201e+09,-2.054977e+02
2.257324e+09,-2.218879e+02,2.257324e+09,-2.047334e+02
2.258447e+09,-2.207874e+02,2.258447e+09,-2.039648e+02
2.259570e+09,-2.208880e+02,2.259570e+09,-2.036950e+02
2.260693e+09,-2.225641e+02,2.260693e+09,-2.042631e+02
2.261816e+09,-2.221827e+02,2.261816e+09,-2.052655e+02
2.262939e+09,-2.223074e+02,2.262939e+09,-2.056466e+02
2.264062e+09,-2.240614e+02,2.264062e+09,-2.048709e+02
2.265186e+09,-2.238015e+02,2.265186e+09,-2.043616e+02
2.266309e+09,-2.242760e+02,2.266309e+09,-2.055061e+02
2.267432e+09,-2.236961e+02,2.267432e+09,-2.040800e+02
2.268555e+09,-2.237718e+02,2.268555e+09,-2.036207e+02
2.269678e+09,-2.225031e+02,2.269678e+09,-2.041741e+02
2.270801e+09,-2.230802e+02,2.270801e+09,-2.038979e+02
2.271924e+09,-2.222945e+02,2.271924e+09,-2.027032e+02
2.273047e+09,-2.211445e+02,2.273047e+09,-2.037261e+02
2.274170e+09,-2.215834e+02,2.274170e+09,-2.055047e+02
2.275293e+09,-2.234361e+02,2.275293e+09,-2.060848e+02
2.276416e+09,-2.241826e+02,2.276416e+09,-2.050818e+02
2.277539e+09,-2.239726e+02,2.277539e+09,-2.038622e+02
2.278662e+09,-2.237663e+02,2.278662e+09,-2.045453e+02
2.279785e+09,-2.226654e+02,2.279785e+09,-2.056771e+02
2.280908e+09,-2.212950e+02,2.280908e+09,-2.050837e+02
2.282031e+09,-2.210382e+02,2.282031e+09,-2.043571e+02
2.283154e+09,-2.227057e+02,2.283154e+09,-2.037920e+02
2.284277e+09,-2.234683e+02,2.284277e+09,-2.047638e+02
2.285400e+09,-2.232045e+02,2.285400e+09,-2.063840e+02
2.286523e+09,-2.240108e+02,2.286523e+09,-2.069973e+02
2.287646e+09,-2.219917e+02,2.287646e+09,-2.081360e+02
2.288770e+09,-2.216190e+02,2.288770e+09,-2.075902e+02
2.289893e+09,-2.215401e+02,2.289893e+09,-2.069290e+02
2.291016e+09,-2.218628e+02,2.291016e+09,-2.060651e+02
2.292139e+09,-2.221134e+02,2.292139e+09,-2.041990e+02
2.293262e+09,-2.235752e+02,2.293262e+09,-2.046436e+02
2.294385e+09,-2.226389e+02,2.294385e+09,-2.045486e+02
2.295508e+09,-2.227747e+02,2.295508e+09,-2.055958e+02
2.296631e+09,-2.240225e+02,2.296631e+09,-2.092743e+02
2.297754e+09,-2.250391e+02,2.297754e+09,-2.052837e+02
2.298877e+09,-2.236759e+02,2.298877e+09,-2.057507e+02
2.300000e+09,-2.264121e+02,2.300000e+09,-2.109430e+02


==> figures/psd_16_2.csv <==
f_fp_0,fp_0,f_fp_1,fp_1
0.000000e+00,-1.413338e+02,0.000000e+00,-1.688205e+02
4.882812e-04,-1.362731e+02,4.882812e-04,-1.633876e+02
9.765625e-04,-1.359830e+02,9.765625e-04,-1.619010e+02
1.464844e-03,-1.378676e+02,1.464844e-03,-1.620321e+02
1.953125e-03,-1.407753e+02,1.953125e-03,-1.628711e+02
2.441406e-03,-1.414967e+02,2.441406e-03,-1.623761e+02
2.929688e-03,-1.412691e+02,2.929688e-03,-1.616552e+02
3.417969e-03,-1.409267e+02,3.417969e-03,-1.616555e+02
3.906250e-03,-1.410297e+02,3.906250e-03,-1.621185e+02
4.394531e-03,-1.408070e+02,4.394531e-03,-1.620759e+02
4.882812e-03,-1.406972e+02,4.882812e-03,-1.619330e+02
5.371094e-03,-1.411190e+02,5.371094e-03,-1.624130e+02
5.859375e-03,-1.419514e+02,5.859375e-03,-1.626944e+02
6.347656e-03,-1.428893e+02,6.347656e-03,-1.622873e+02
6.835938e-03,-1.442774e+02,6.835938e-03,-1.616838e+02
7.324219e-03,-1.457806e+02,7.324219e-03,-1.617175e+02
7.812500e-03,-1.473782e+02,7.812500e-03,-1.623351e+02
8.300781e-03,-1.487598e+02,8.300781e-03,-1.621693e+02
8.789062e-03,-1.490236e+02,8.789062e-03,-1.613816e+02
9.277344e-03,-1.484395e+02,9.277344e-03,-1.622170e+02
9.765625e-03,-1.470091e+02,9.765625e-03,-1.627092e+02
1.025391e-02,-1.456609e+02,1.025391e-02,-1.623232e+02
1.074219e-02,-1.446476e+02,1.074219e-02,-1.618115e+02
1.123047e-02,-1.443394e+02,1.123047e-02,-1.621972e+02
1.171875e-02,-1.443738e+02,1.171875e-02,-1.623590e+02
1.220703e-02,-1.441726e+02,1.220703e-02,-1.616097e+02
1.269531e-02,-1.437000e+02,1.269531e-02,-1.614509e+02
1.318359e-02,-1.430450e+02,1.318359e-02,-1.627219e+02
1.367188e-02,-1.436020e+02,1.367188e-02,-1.642248e+02
1.416016e-02,-1.433137e+02,1.416016e-02,-1.633520e+02
1.464844e-02,-1.434392e+02,1.464844e-02,-1.616699e+02
1.513672e-02,-1.444832e+02,1.513672e-02,-1.613953e+02
1.562500e-02,-1.459284e+02,1.562500e-02,-1.621816e+02
1.611328e-02,-1.479623e+02,1.611328e-02,-1.633707e+02
1.660156e-02,-1.484139e+02,1.660156e-02,-1.628952e+02
1.708984e-02,-1.496447e+02,1.708984e-02,-1.622803e+02
1.757812e-02,-1.512748e+02,1.757812e-02,-1.621678e+02
1.806641e-02,-1.523221e+02,1.806641e-02,-1.627566e+02
1.855469e-02,-1.531844e+02,1.855469e-02,-1.633036e+02
1.904297e-02,-1.541064e+02,1.904297e-02,-1.633447e+02
1.953125e-02,-1.524093e+02,1.953125e-02,-1.633995e+02
2.001953e-02,-1.500662e+02,2.001953e-02,-1.623804e+02
2.050781e-02,-1.493516e+02,2.050781e-02,-1.615396e+02
2.099609e-02,-1.486645e+02,2.099609e-02,-1.619598e+02
2.148438e-02,-1.481987e+02,2.148438e-02,-1.639808e+02
2.197266e-02,-1.472284e+02,2.197266e-02,-1.636946e+02
2.246094e-02,-1.455206e+02,2.246094e-02,-1.638293e+02
2.294922e-02,-1.449293e+02,2.294922e-02,-1.633701e+02
2.343750e-02,-1.449286e+02,2.343750e-02,-1.622225e+02
2.392578e-02,-1.455383e+02,2.392578e-02,-1.615091e+02
2.441406e-02,-1.450776e+02,2.441406e-02,-1.618836e+02
2.490234e-02,-1.451617e+02,2.490234e-02,-1.617330e+02
2.539062e-02,-1.439389e+02,2.539062e-02,-1.620632e+02
2.587891e-02,-1.440669e+02,2.587891e-02,-1.634353e+02
2.636719e-02,-1.444969e+02,2.636719e-02,-1.621077e+02
2.685547e-02,-1.449250e+02,2.685547e-02,-1.609957e+02
2.734375e-02,-1.443823e+02,2.734375e-02,-1.615456e+02
2.783203e-02,-1.447744e+02,2.783203e-02,-1.634661e+02
2.832031e-02,-1.460363e+02,2.832031e-02,-1.634426e+02
2.880859e-02,-1.468432e+02,2.880859e-02,-1.621568e+02
2.929688e-02,-1.485715e+02,2.929688e-02,-1.620647e+02
2.978516e-02,-1.486624e+02,2.978516e-02,-1.622637e+02
3.027344e-02,-1.498501e+02,3.027344e-02,-1.626064e+02
3.076172e-02,-1.511600e+02,3.076172e-02,-1.626911e+02
3.125000e-02,-1.532486e+02,3.125000e-02,-1.619429e+02
3.173828e-02,-1.547898e+02,3.173828e-02,-1.619080e+02
3.222656e-02,-1.562365e+02,3.222656e-02,-1.624209e+02
3.271484e-02,-1.561989e+02,3.271484e-02,-1.623616e+02
3.320312e-02,-1.545990e+02,3.320312e-02,-1.627257e+02
3.369141e-02,-1.532669e+02,3.369141e-02,-1.625652e+02
3.417969e-02,-1.519119e+02,3.417969e-02,-1.622094e+02
3.466797e-02,-1.508168e+02,3.466797e-02,-1.624007e+02
3.515625e-02,-1.502877e+02,3.515625e-02,-1.623930e+02
3.564453e-02,-1.490843e+02,3.564453e-02,-1.633820e+02
3.613281e-02,-1.482462e+02,3.613281e-02,-1.633416e+02
3.662109e-02,-1.472890e+02,3.662109e-02,-1.622696e+02
3.710938e-02,-1.457450e+02,3.710938e-02,-1.615752e+02
3.759766e-02,-1.451621e+02,3.759766e-02,-1.618383e+02
3.808594e-02,-1.449693e+02,3.808594e-02,-1.630050e+02
3.857422e-02,-1.456938e+02,3.857422e-02,-1.631430e+02
3.906250e-02,-1.452859e+02,3.906250e-02,-1.620519e+02
3.955078e-02,-1.443487e+02,3.955078e-02,-1.625665e+02
4.003906e-02,-1.452097e+02,4.003906e-02,-1.639041e+02
4.052734e-02,-1.454170e+02,4.052734e-02,-1.632989e+02
4.101562e-02,-1.443204e+02,4.101562e-02,-1.633718e+02
4.150391e-02,-1.449220e+02,4.150391e-02,-1.637331e+02
4.199219e-02,-1.452152e+02,4.199219e-02,-1.629640e+02
4.248047e-02,-1.453299e+02,4.248047e-02,-1.629792e+02
4.296875e-02,-1.455341e+02,4.296875e-02,-1.629890e+02
4.345703e-02,-1.461929e+02,4.345703e-02,-1.625138e+02
4.394531e-02,-1.464833e+02,4.394531e-02,-1.626834e+02
4.443359e-02,-1.469404e+02,4.443359e-02,-1.630815e+02
4.492188e-02,-1.475452e+02,4.492188e-02,-1.631268e+02
4.541016e-02,-1.474107e+02,4.541016e-02,-1.631128e+02
4.589844e-02,-1.486072e+02,4.589844e-02,-1.631492e+02
4.638672e-02,-1.496135e+02,4.638672e-02,-1.628727e+02
4.687500e-02,-1.500160e+02,4.687500e-02,-1.631516e+02
4.736328e-02,-1.505876e+02,4.736328e-02,-1.633719e+02
4.785156e-02,-1.523827e+02,4.785156e-02,-1.631329e+02
4.833984e-02,-1.550257e+02,4.833984e-02,-1.633870e+02
4.882812e-02,-1.552947e+02,4.882812e-02,-1.627509e+02
4.931641e-02,-1.557932e+02,4.931641e-02,-1.625690e+02
4.980469e-02,-1.560321e+02,4.980469e-02,-1.635071e+02
5.029297e-02,-1.557408e+02,5.029297e-02,-1.637735e+02
5.078125e-02,-1.543845e+02,5.078125e-02,-1.637728e+02
5.126953e-02,-1.530877e+02,5.126953e-02,-1.627790e+02
5.175781e-02,-1.523014e+02,5.175781e-02,-1.626190e+02
5.224609e-02,-1.518999e+02,5.224609e-02,-1.629548e+02
5.273438e-02,-1.505430e+02,5.273438e-02,-1.633801e+02
5.322266e-02,-1.493225e+02,5.322266e-02,-1.632535e+02
5.371094e-02,-1.471610e+02,5.371094e-02,-1.630874e+02
5.419922e-02,-1.460630e+02,5.419922e-02,-1.633822e+02
5.468750e-02,-1.461994e+02,5.468750e-02,-1.623629e+02
5.517578e-02,-1.462311e+02,5.517578e-02,-1.626893e+02
5.566406e-02,-1.458452e+02,5.566406e-02,-1.625612e+02
5.615234e-02,-1.447830e+02,5.615234e-02,-1.621756e+02
5.664062e-02,-1.445517e+02,5.664062e-02,-1.624045e+02
5.712891e-02,-1.446784e+02,5.712891e-02,-1.619586e+02
5.761719e-02,-1.447836e+02,5.761719e-02,-1.620221e+02
5.810547e-02,-1.457668e+02,5.810547e-02,-1.615035e+02
5.859375e-02,-1.465766e+02,5.859375e-02,-1.613647e+02
5.908203e-02,-1.462390e+02,5.908203e-02,-1.618544e+02
5.957031e-02,-1.450188e+02,5.957031e-02,-1.624962e+02
6.005859e-02,-1.449861e+02,6.005859e-02,-1.637258e+02
6.054688e-02,-1.454053e+02,6.054688e-02,-1.633205e+02
6.103516e-02,-1.449788e+02,6.103516e-02,-1.630463e+02
6.152344e-02,-1.451538e+02,6.152344e-02,-1.622228e+02
6.201172e-02,-1.467033e+02,6.201172e-02,-1.623546e+02
6.250000e-02,-1.479443e+02,6.250000e-02,-1.631737e+02
6.298828e-02,-1.486528e+02,6.298828e-02,-1.635899e+02
6.347656e-02,-1.478032e+02,6.347656e-02,-1.636663e+02
6.396484e-02,-1.476722e+02,6.396484e-02,-1.631827e+02
6.445312e-02,-1.480104e+02,6.445312e-02,-1.629831e+02
6.494141e-02,-1.479221e+02,6.494141e-02,-1.627720e+02
6.542969e-02,-1.490409e+02,6.542969e-02,-1.616725e+02
6.591797e-02,-1.503579e+02,6.591797e-02,-1.617184e+02
6.640625e-02,-1.511667e+02,6.640625e-02,-1.628457e+02
6.689453e-02,-1.530681e+02,6.689453e-02,-1.627789e+02
6.738281e-02,-1.540073e+02,6.738281e-02,-1.624611e+02
6.787109e-02,-1.551420e+02,6.787109e-02,-1.628921e+02
6.835938e-02,-1.560527e+02,6.835938e-02,-1.633641e+02
6.884766e-02,-1.574006e+02,6.884766e-02,-1.623875e+02
6.933594e-02,-1.572999e+02,6.933594e-02,-1.624881e+02
6.982422e-02,-1.572928e+02,6.982422e-02,-1.632266e+02
7.031250e-02,-1.574699e+02,7.031250e-02,-1.630194e+02
7.080078e-02,-1.561149e+02,7.080078e-02,-1.629536e+02
7.128906e-02,-1.541862e+02,7.128906e-02,-1.637202e+02
7.177734e-02,-1.520226e+02,7.177734e-02,-1.634891e+02
7.226562e-02,-1.502414e+02,7.226562e-02,-1.630822e+02
7.275391e-02,-1.497095e+02,7.275391e-02,-1.631101e+02
7.324219e-02,-1.487078e+02,7.324219e-02,-1.634815e+02
7.373047e-02,-1.481679e+02,7.373047e-02,-1.639024e+02
7.421875e-02,-1.488049e+02,7.421875e-02,-1.626729e+02
7.470703e-02,-1.481554e+02,7.470703e-02,-1.620397e+02
7.519531e-02,-1.465646e+02,7.519531e-02,-1.620370e+02
7.568359e-02,-1.457633e+02,7.568359e-02,-1.626665e+02
7.617188e-02,-1.458327e+02,7.617188e-02,-1.630914e+02
7.666016e-02,-1.464491e+02,7.666016e-02,-1.621264e+02
7.714844e-02,-1.465126e+02,7.714844e-02,-1.622610e+02
7.763672e-02,-1.459139e+02,7.763672e-02,-1.624598e+02
7.812500e-02,-1.456701e+02,7.812500e-02,-1.625200e+02
7.861328e-02,-1.459281e+02,7.861328e-02,-1.619521e+02
7.910156e-02,-1.452430e+02,7.910156e-02,-1.617881e+02
7.958984e-02,-1.447502e+02,7.958984e-02,-1.614983e+02
8.007812e-02,-1.443164e+02,8.007812e-02,-1.614394e+02
8.056641e-02,-1.444540e+02,8.056641e-02,-1.624836e+02
8.105469e-02,-1.453088e+02,8.105469e-02,-1.625502e+02
8.154297e-02,-1.453294e+02,8.154297e-02,-1.628092e+02
8.203125e-02,-1.453742e+02,8.203125e-02,-1.627711e+02
8.251953e-02,-1.458164e+02,8.251953e-02,-1.620254e+02
8.300781e-02,-1.457590e+02,8.300781e-02,-1.630895e+02
8.349609e-02,-1.461641e+02,8.349609e-02,-1.628726e+02
8.398438e-02,-1.462390e+02,8.398438e-02,-1.621968e+02
8.447266e-02,-1.464522e+02,8.447266e-02,-1.618914e+02
8.496094e-02,-1.476380e+02,8.496094e-02,-1.619889e+02
8.544922e-02,-1.484405e+02,8.544922e-02,-1.621825e+02
8.593750e-02,-1.491125e+02,8.593750e-02,-1.621408e+02
8.642578e-02,-1.501981e+02,8.642578e-02,-1.623809e+02
8.691406e-02,-1.512601e+02,8.691406e-02,-1.627955e+02
8.740234e-02,-1.516545e+02,8.740234e-02,-1.619930e+02
8.789062e-02,-1.519941e+02,8.789062e-02,-1.611579e+02
8.837891e-02,-1.530763e+02,8.837891e-02,-1.609234e+02
8.886719e-02,-1.539280e+02,8.886719e-02,-1.609994e+02
8.935547e-02,-1.556616e+02,8.935547e-02,-1.614308e+02
8.984375e-02,-1.580467e+02,8.984375e-02,-1.613895e+02
9.033203e-02,-1.590959e+02,9.033203e-02,-1.614451e+02
9.082031e-02,-1.589750e+02,9.082031e-02,-1.618883e+02
9.130859e-02,-1.584617e+02,9.130859e-02,-1.614918e+02
9.179688e-02,-1.578356e+02,9.179688e-02,-1.621686e+02
9.228516e-02,-1.566285e+02,9.228516e-02,-1.629078e+02
9.277344e-02,-1.543842e+02,9.277344e-02,-1.618292e+02
9.326172e-02,-1.529978e+02,9.326172e-02,-1.616661e+02
9.375000e-02,-1.517363e+02,9.375000e-02,-1.616203e+02
9.423828e-02,-1.513345e+02,9.423828e-02,-1.610723e+02
9.472656e-02,-1.516400e+02,9.472656e-02,-1.607837e+02
9.521484e-02,-1.503640e+02,9.521484e-02,-1.615198e+02
9.570312e-02,-1.488160e+02,9.570312e-02,-1.624360e+02
9.619141e-02,-1.487837e+02,9.619141e-02,-1.616661e+02
9.667969e-02,-1.484470e+02,9.667969e-02,-1.611839e+02
9.716797e-02,-1.469014e+02,9.716797e-02,-1.615468e+02
9.765625e-02,-1.457866e+02,9.765625e-02,-1.613411e+02
9.814453e-02,-1.453636e+02,9.814453e-02,-1.619440e+02
9.863281e-02,-1.455195e+02,9.863281e-02,-1.618722e+02
9.912109e-02,-1.459349e+02,9.912109e-02,-1.622746e+02
9.960938e-02,-1.457967e+02,9.960938e-02,-1.621358e+02
1.000977e-01,-1.446942e+02,1.000977e-01,-1.615538e+02
1.005859e-01,-1.450004e+02,1.005859e-01,-1.622276e+02
1.010742e-01,-1.446322e+02,1.010742e-01,-1.627363e+02
1.015625e-01,-1.441509e+02,1.015625e-01,-1.618023e+02
1.020508e-01,-1.450118e+02,1.020508e-01,-1.609520e+02
1.025391e-01,-1.452590e+02,1.025391e-01,-1.608273e+02
1.030273e-01,-1.443938e+02,1.030273e-01,-1.613841e+02
1.035156e-01,-1.448393e+02,1.035156e-01,-1.624469e+02
1.040039e-01,-1.464374e+02,1.040039e-01,-1.624308e+02
1.044922e-01,-1.467690e+02,1.044922e-01,-1.613393e+02
1.049805e-01,-1.471326e+02,1.049805e-01,-1.603362e+02
1.054688e-01,-1.471422e+02,1.054688e-01,-1.600624e+02
1.059570e-01,-1.472350e+02,1.059570e-01,-1.606865e+02
1.064453e-01,-1.478758e+02,1.064453e-01,-1.612446e+02
1.069336e-01,-1.482430e+02,1.069336e-01,-1.607901e+02
1.074219e-01,-1.479424e+02,1.074219e-01,-1.608126e+02
1.079102e-01,-1.490476e+02,1.079102e-01,-1.604574e+02
1.083984e-01,-1.496129e+02,1.083984e-01,-1.603846e+02
1.088867e-01,-1.500266e+02,1.088867e-01,-1.606461e+02
1.093750e-01,-1.506634e+02,1.093750e-01,-1.605665e+02
1.098633e-01,-1.515584e+02,1.098633e-01,-1.603464e+02
1.103516e-01,-1.517694e+02,1.103516e-01,-1.595943e+02
1.108398e-01,-1.526286e+02,1.108398e-01,-1.609270e+02
1.113281e-01,-1.537895e+02,1.113281e-01,-1.613679e+02
1.118164e-01,-1.561468e+02,1.118164e-01,-1.610725e+02
1.123047e-01,-1.582628e+02,1.123047e-01,-1.611466e+02
1.127930e-01,-1.601947e+02,1.127930e-01,-1.615933e+02
1.132812e-01,-1.611745e+02,1.132812e-01,-1.609728e+02
1.137695e-01,-1.607908e+02,1.137695e-01,-1.609857e+02
1.142578e-01,-1.593750e+02,1.142578e-01,-1.602740e+02
1.147461e-01,-1.572399e+02,1.147461e-01,-1.605079e+02
1.152344e-01,-1.562857e+02,1.152344e-01,-1.610458e+02
1.157227e-01,-1.554368e+02,1.157227e-01,-1.603686e+02
1.162109e-01,-1.542290e+02,1.162109e-01,-1.601400e+02
1.166992e-01,-1.523482e+02,1.166992e-01,-1.605645e+02
1.171875e-01,-1.502136e+02,1.171875e-01,-1.609122e+02
1.176758e-01,-1.488111e+02,1.176758e-01,-1.613417e+02
1.181641e-01,-1.486043e+02,1.181641e-01,-1.612366e+02
1.186523e-01,-1.491184e+02,1.186523e-01,-1.607876e+02
1.191406e-01,-1.485329e+02,1.191406e-01,-1.607843e+02
1.196289e-01,-1.471348e+02,1.196289e-01,-1.605765e+02
1.201172e-01,-1.464269e+02,1.201172e-01,-1.604096e+02
1.206055e-01,-1.469098e+02,1.206055e-01,-1.602812e+02
1.210938e-01,-1.468498e+02,1.210938e-01,-1.604777e+02
1.215820e-01,-1.456767e+02,1.215820e-01,-1.605871e+02
1.220703e-01,-1.445386e+02,1.220703e-01,-1.603882e+02
1.225586e-01,-1.445747e+02,1.225586e-01,-1.601638e+02
1.230469e-01,-1.450484e+02,1.230469e-01,-1.606338e+02
1.235352e-01,-1.453620e+02,1.235352e-01,-1.613845e+02
1.240234e-01,-9.818994e+01,1.240234e-01,-1.594770e+02
1.245117e-01,-8.227348e+01,1.245117e-01,-1.524265e+02
1.250000e-01,-7.776740e+01,1.250000e-01,-1.488825e+02
1.254883e-01,-8.227412e+01,1.254883e-01,-1.530707e+02
1.259766e-01,-9.819797e+01,1.259766e-01,-1.605778e+02
1.264648e-01,-1.452590e+02,1.264648e-01,-1.607158e+02
1.269531e-01,-1.450019e+02,1.269531e-01,-1.607308e+02
1.274414e-01,-1.450402e+02,1.274414e-01,-1.609725e+02
1.279297e-01,-1.450432e+02,1.279297e-01,-1.602733e+02
1.284180e-01,-1.453213e+02,1.284180e-01,-1.599942e+02
1.289062e-01,-1.457129e+02,1.289062e-01,-1.601264e+02
1.293945e-01,-1.456583e+02,1.293945e-01,-1.597312e+02
1.298828e-01,-1.460932e+02,1.298828e-01,-1.606994e+02
1.303711e-01,-1.460899e+02,1.303711e-01,-1.610096e+02
1.308594e-01,-1.466661e+02,1.308594e-01,-1.603459e+02
1.313477e-01,-1.480597e+02,1.313477e-01,-1.598687e+02
1.318359e-01,-1.490996e+02,1.318359e-01,-1.599125e+02
1.323242e-01,-1.494461e+02,1.323242e-01,-1.611158e+02
1.328125e-01,-1.507354e+02,1.328125e-01,-1.609779e+02
1.333008e-01,-1.520706e+02,1.333008e-01,-1.611722e+02
1.337891e-01,-1.533765e+02,1.337891e-01,-1.615595e+02
1.342773e-01,-1.545228e+02,1.342773e-01,-1.606366e+02
1.347656e-01,-1.563473e+02,1.347656e-01,-1.610439e+02
1.352539e-01,-1.580628e+02,1.352539e-01,-1.614671e+02
1.357422e-01,-1.596028e+02,1.357422e-01,-1.606912e+02
1.362305e-01,-1.611997e+02,1.362305e-01,-1.610652e+02
1.367188e-01,-1.624137e+02,1.367188e-01,-1.613082e+02
1.372070e-01,-1.607378e+02,1.372070e-01,-1.606755e+02
1.376953e-01,-1.581153e+02,1.376953e-01,-1.605488e+02
1.381836e-01,-1.564014e+02,1.381836e-01,-1.600195e+02
1.386719e-01,-1.546422e+02,1.386719e-01,-1.597750e+02
1.391602e-01,-1.534927e+02,1.391602e-01,-1.603009e+02
1.396484e-01,-1.519053e+02,1.396484e-01,-1.602514e+02
1.401367e-01,-1.509981e+02,1.401367e-01,-1.607867e+02
1.406250e-01,-1.494710e+02,1.406250e-01,-1.606074e+02
1.411133e-01,-1.491175e+02,1.411133e-01,-1.604049e+02
1.416016e-01,-1.480985e+02,1.416016e-01,-1.600641e+02
1.420898e-01,-1.473677e+02,1.420898e-01,-1.600691e+02
1.425781e-01,-1.472431e+02,1.425781e-01,-1.598715e+02
1.430664e-01,-1.475523e+02,1.430664e-01,-1.591805e+02
1.435547e-01,-1.465309e+02,1.435547e-01,-1.596156e+02
1.440430e-01,-1.452669e+02,1.440430e-01,-1.592571e+02
1.445312e-01,-1.452996e+02,1.445312e-01,-1.587046e+02
1.450195e-01,-1.452279e+02,1.450195e-01,-1.595014e+02
1.455078e-01,-1.457102e+02,1.455078e-01,-1.594641e+02
1.459961e-01,-1.447101e+02,1.459961e-01,-1.598343e+02
1.464844e-01,-1.442760e+02,1.464844e-01,-1.593526e+02
1.469727e-01,-1.451176e+02,1.469727e-01,-1.594499e+02
1.474609e-01,-1.453263e+02,1.474609e-01,-1.589486e+02
1.479492e-01,-1.451282e+02,1.479492e-01,-1.595526e+02
1.484375e-01,-1.450711e+02,1.484375e-01,-1.605798e+02
1.489258e-01,-1.450567e+02,1.489258e-01,-1.607991e+02
1.494141e-01,-1.454711e+02,1.494141e-01,-1.610388e+02
1.499023e-01,-1.456441e+02,1.499023e-01,-1.604447e+02
1.503906e-01,-1.462321e+02,1.503906e-01,-1.597153e+02
1.508789e-01,-1.459431e+02,1.508789e-01,-1.594589e+02
1.513672e-01,-1.456053e+02,1.513672e-01,-1.597343e+02
1.518555e-01,-1.465706e+02,1.518555e-01,-1.593001e+02
1.523438e-01,-1.465209e+02,1.523438e-01,-1.594322e+02
1.528320e-01,-1.463138e+02,1.528320e-01,-1.596926e+02
1.533203e-01,-1.473973e+02,1.533203e-01,-1.590060e+02
1.538086e-01,-1.485677e+02,1.538086e-01,-1.590508e+02
1.542969e-01,-1.495029e+02,1.542969e-01,-1.599832e+02
1.547852e-01,-1.495954e+02,1.547852e-01,-1.601487e+02
1.552734e-01,-1.493123e+02,1.552734e-01,-1.597626e+02
1.557617e-01,-1.507714e+02,1.557617e-01,-1.590918e+02
1.562500e-01,-1.527179e+02,1.562500e-01,-1.593697e+02
1.567383e-01,-1.538940e+02,1.567383e-01,-1.603579e+02
1.572266e-01,-1.545616e+02,1.572266e-01,-1.605272e+02
1.577148e-01,-1.563896e+02,1.577148e-01,-1.604508e+02
1.582031e-01,-1.590023e+02,1.582031e-01,-1.601707e+02
1.586914e-01,-1.616789e+02,1.586914e-01,-1.602102e+02
1.591797e-01,-1.631199e+02,1.591797e-01,-1.601533e+02
1.596680e-01,-1.617888e+02,1.596680e-01,-1.597943e+02
1.601562e-01,-1.599038e+02,1.601562e-01,-1.598128e+02
1.606445e-01,-1.572045e+02,1.606445e-01,-1.599890e+02
1.611328e-01,-1.552859e+02,1.611328e-01,-1.590913e+02
1.616211e-01,-1.542036e+02,1.616211e-01,-1.592813e+02
1.621094e-01,-1.523499e+02,1.621094e-01,-1.593854e+02
1.625977e-01,-1.504364e+02,1.625977e-01,-1.593229e+02
1.630859e-01,-1.500761e+02,1.630859e-01,-1.598736e+02
1.635742e-01,-1.496630e+02,1.635742e-01,-1.603864e+02
1.640625e-01,-1.492525e+02,1.640625e-01,-1.602582e+02
1.645508e-01,-1.484971e+02,1.645508e-01,-1.595223e+02
1.650391e-01,-1.479959e+02,1.650391e-01,-1.582762e+02
1.655273e-01,-1.477763e+02,1.655273e-01,-1.580162e+02
1.660156e-01,-1.471250e+02,1.660156e-01,-1.580444e+02
1.665039e-01,-1.452233e+02,1.665039e-01,-1.590084e+02
1.669922e-01,-1.447725e+02,1.669922e-01,-1.585846e+02
1.674805e-01,-1.445631e+02,1.674805e-01,-1.584116e+02
1.679688e-01,-1.444638e+02,1.679688e-01,-1.594183e+02
1.684570e-01,-1.445960e+02,1.684570e-01,-1.601200e+02
1.689453e-01,-1.455053e+02,1.689453e-01,-1.595379e+02
1.694336e-01,-1.455926e+02,1.694336e-01,-1.592689e+02
1.699219e-01,-1.457437e+02,1.699219e-01,-1.600873e+02
1.704102e-01,-1.455298e+02,1.704102e-01,-1.600972e+02
1.708984e-01,-1.449043e+02,1.708984e-01,-1.594436e+02
1.713867e-01,-1.453608e+02,1.713867e-01,-1.593241e+02
1.718750e-01,-1.454038e+02,1.718750e-01,-1.591869e+02
1.723633e-01,-1.448042e+02,1.723633e-01,-1.587591e+02
1.728516e-01,-1.447154e+02,1.728516e-01,-1.585147e+02
1.733398e-01,-1.452977e+02,1.733398e-01,-1.586277e+02
1.738281e-01,-1.463617e+02,1.738281e-01,-1.596144e+02
1.743164e-01,-1.465836e+02,1.743164e-01,-1.590441e+02
1.748047e-01,-1.472272e+02,1.748047e-01,-1.591053e+02
1.752930e-01,-1.472810e+02,1.752930e-01,-1.589169e+02
1.757812e-01,-1.483327e+02,1.757812e-01,-1.583641e+02
1.762695e-01,-1.488125e+02,1.762695e-01,-1.585487e+02
1.767578e-01,-1.493516e+02,1.767578e-01,-1.591103e+02
1.772461e-01,-1.504530e+02,1.772461e-01,-1.586683e+02
1.777344e-01,-1.520220e+02,1.777344e-01,-1.587951e+02
1.782227e-01,-1.541453e+02,1.782227e-01,-1.586850e+02
1.787109e-01,-1.564581e+02,1.787109e-01,-1.580981e+02
1.791992e-01,-1.575753e+02,1.791992e-01,-1.590705e+02
1.796875e-01,-1.593355e+02,1.796875e-01,-1.589786e+02
1.801758e-01,-1.628175e+02,1.801758e-01,-1.584213e+02
1.806641e-01,-1.647508e+02,1.806641e-01,-1.585680e+02
1.811523e-01,-1.626505e+02,1.811523e-01,-1.590141e+02
1.816406e-01,-1.593518e+02,1.816406e-01,-1.593066e+02
1.821289e-01,-1.558572e+02,1.821289e-01,-1.594847e+02
1.826172e-01,-1.548860e+02,1.826172e-01,-1.584479e+02
1.831055e-01,-1.538601e+02,1.831055e-01,-1.582311e+02
1.835938e-01,-1.511395e+02,1.835938e-01,-1.582614e+02
1.840820e-01,-1.499192e+02,1.840820e-01,-1.583498e+02
1.845703e-01,-1.496830e+02,1.845703e-01,-1.580875e+02
1.850586e-01,-1.494079e+02,1.850586e-01,-1.575921e+02
1.855469e-01,-1.487956e+02,1.855469e-01,-1.579822e+02
1.860352e-01,-1.480471e+02,1.860352e-01,-1.591026e+02
1.865234e-01,-1.472385e+02,1.865234e-01,-1.589449e+02
1.870117e-01,-1.462000e+02,1.870117e-01,-1.581380e+02
1.875000e-01,-1.456513e+02,1.875000e-01,-1.578499e+02
1.879883e-01,-1.452321e+02,1.879883e-01,-1.585604e+02
1.884766e-01,-1.452837e+02,1.884766e-01,-1.588640e+02
1.889648e-01,-1.459633e+02,1.889648e-01,-1.593872e+02
1.894531e-01,-1.464021e+02,1.894531e-01,-1.591920e+02
1.899414e-01,-1.459436e+02,1.899414e-01,-1.580158e+02
1.904297e-01,-1.445969e+02,1.904297e-01,-1.582505e+02
1.909180e-01,-1.442122e+02,1.909180e-01,-1.584019e+02
1.914062e-01,-1.449590e+02,1.914062e-01,-1.582654e+02
1.918945e-01,-1.447451e+02,1.918945e-01,-1.579959e+02
1.923828e-01,-1.447544e+02,1.923828e-01,-1.576245e+02
1.928711e-01,-1.449939e+02,1.928711e-01,-1.571454e+02
1.933594e-01,-1.451332e+02,1.933594e-01,-1.566625e+02
1.938477e-01,-1.457524e+02,1.938477e-01,-1.576720e+02
1.943359e-01,-1.461882e+02,1.943359e-01,-1.591622e+02
1.948242e-01,-1.465146e+02,1.948242e-01,-1.583983e+02
1.953125e-01,-1.475255e+02,1.953125e-01,-1.589592e+02
1.958008e-01,-1.485414e+02,1.958008e-01,-1.583466e+02
1.962891e-01,-1.485813e+02,1.962891e-01,-1.575097e+02
1.967773e-01,-1.497354e+02,1.967773e-01,-1.574809e+02
1.972656e-01,-1.503648e+02,1.972656e-01,-1.572297e+02
1.977539e-01,-1.513040e+02,1.977539e-01,-1.574941e+02
1.982422e-01,-1.536943e+02,1.982422e-01,-1.574243e+02
1.987305e-01,-1.557530e+02,1.987305e-01,-1.567807e+02
1.992188e-01,-1.588749e+02,1.992188e-01,-1.573161e+02
1.997070e-01,-1.620769e+02,1.997070e-01,-1.572905e+02
2.001953e-01,-1.650890e+02,2.001953e-01,-1.575477e+02
2.006836e-01,-1.636195e+02,2.006836e-01,-1.579036e+02
2.011719e-01,-1.589801e+02,2.011719e-01,-1.588369e+02
2.016602e-01,-1.560500e+02,2.016602e-01,-1.582306e+02
2.021484e-01,-1.542316e+02,2.021484e-01,-1.568846e+02
2.026367e-01,-1.529751e+02,2.026367e-01,-1.569496e+02
2.031250e-01,-1.512500e+02,2.031250e-01,-1.575119e+02
2.036133e-01,-1.501384e+02,2.036133e-01,-1.580079e+02
2.041016e-01,-1.497759e+02,2.041016e-01,-1.580016e+02
2.045898e-01,-1.488484e+02,2.045898e-01,-1.575127e+02
2.050781e-01,-1.476172e+02,2.050781e-01,-1.569477e+02
2.055664e-01,-1.469159e+02,2.055664e-01,-1.570762e+02
2.060547e-01,-1.466166e+02,2.060547e-01,-1.567383e+02
2.065430e-01,-1.459522e+02,2.065430e-01,-1.577727e+02
2.070312e-01,-1.458651e+02,2.070312e-01,-1.578118e+02
2.075195e-01,-1.450744e+02,2.075195e-01,-1.581829e+02
2.080078e-01,-1.444747e+02,2.080078e-01,-1.573384e+02
2.084961e-01,-1.443916e+02,2.084961e-01,-1.574663e+02
2.089844e-01,-1.448773e+02,2.089844e-01,-1.582020e+02
2.094727e-01,-1.464443e+02,2.094727e-01,-1.576606e+02
2.099609e-01,-1.456201e+02,2.099609e-01,-1.569423e+02
2.104492e-01,-1.453736e+02,2.104492e-01,-1.565435e+02
2.109375e-01,-1.459023e+02,2.109375e-01,-1.563382e+02
2.114258e-01,-1.461880e+02,2.114258e-01,-1.574418e+02
2.119141e-01,-1.453744e+02,2.119141e-01,-1.570294e+02
2.124023e-01,-1.449211e+02,2.124023e-01,-1.558473e+02
2.128906e-01,-1.456625e+02,2.128906e-01,-1.562563e+02
2.133789e-01,-1.468927e+02,2.133789e-01,-1.571558e+02
2.138672e-01,-1.481307e+02,2.138672e-01,-1.565587e+02
2.143555e-01,-1.485774e+02,2.143555e-01,-1.558275e+02
2.148438e-01,-1.500289e+02,2.148438e-01,-1.560517e+02
2.153320e-01,-1.517763e+02,2.153320e-01,-1.571609e+02
2.158203e-01,-1.544964e+02,2.158203e-01,-1.569997e+02
2.163086e-01,-1.574672e+02,2.163086e-01,-1.561688e+02
2.167969e-01,-1.611253e+02,2.167969e-01,-1.553682e+02
2.172852e-01,-1.646241e+02,2.172852e-01,-1.556681e+02
2.177734e-01,-1.620658e+02,2.177734e-01,-1.553553e+02
2.182617e-01,-1.580722e+02,2.182617e-01,-1.555192e+02
2.187500e-01,-1.549030e+02,2.187500e-01,-1.554469e+02
2.192383e-01,-1.523208e+02,2.192383e-01,-1.549548e+02
2.197266e-01,-1.508512e+02,2.197266e-01,-1.555790e+02
2.202148e-01,-1.497136e+02,2.202148e-01,-1.558815e+02
2.207031e-01,-1.478113e+02,2.207031e-01,-1.551600e+02
2.211914e-01,-1.459482e+02,2.211914e-01,-1.549859e+02
2.216797e-01,-1.457875e+02,2.216797e-01,-1.548159e+02
2.221680e-01,-1.455394e+02,2.221680e-01,-1.554143e+02
2.226562e-01,-1.447251e+02,2.226562e-01,-1.556926e+02
2.231445e-01,-1.443189e+02,2.231445e-01,-1.550562e+02
2.236328e-01,-1.436991e+02,2.236328e-01,-1.546560e+02
2.241211e-01,-1.440062e+02,2.241211e-01,-1.552303e+02
2.246094e-01,-1.440651e+02,2.246094e-01,-1.567524e+02
2.250977e-01,-1.444795e+02,2.250977e-01,-1.556682e+02
2.255859e-01,-1.446723e+02,2.255859e-01,-1.550001e+02
2.260742e-01,-1.437172e+02,2.260742e-01,-1.552343e+02
2.265625e-01,-1.442287e+02,2.265625e-01,-1.558382e+02
2.270508e-01,-1.448818e+02,2.270508e-01,-1.551283e+02
2.275391e-01,-1.462002e+02,2.275391e-01,-1.549481e+02
2.280273e-01,-1.469669e+02,2.280273e-01,-1.544395e+02
2.285156e-01,-1.476725e+02,2.285156e-01,-1.553745e+02
2.290039e-01,-1.488369e+02,2.290039e-01,-1.548765e+02
2.294922e-01,-1.505912e+02,2.294922e-01,-1.541508e+02
2.299805e-01,-1.534690e+02,2.299805e-01,-1.539753e+02
2.304688e-01,-1.559916e+02,2.304688e-01,-1.541711e+02
2.309570e-01,-1.611060e+02,2.309570e-01,-1.541733e+02
2.314453e-01,-1.622736e+02,2.314453e-01,-1.538483e+02
2.319336e-01,-1.582330e+02,2.319336e-01,-1.550333e+02
2.324219e-01,-1.542533e+02,2.324219e-01,-1.554817e+02
2.329102e-01,-1.511247e+02,2.329102e-01,-1.546985e+02
2.333984e-01,-1.489682e+02,2.333984e-01,-1.535542e+02
2.338867e-01,-1.474666e+02,2.338867e-01,-1.530072e+02
2.343750e-01,-1.463129e+02,2.343750e-01,-1.539366e+02
2.348633e-01,-1.446166e+02,2.348633e-01,-1.544087e+02
2.353516e-01,-1.436559e+02,2.353516e-01,-1.530317e+02
2.358398e-01,-1.435378e+02,2.358398e-01,-1.519397e+02
2.363281e-01,-1.428701e+02,2.363281e-01,-1.517268e+02
2.368164e-01,-1.426905e+02,2.368164e-01,-1.522889e+02
2.373047e-01,-1.436549e+02,2.373047e-01,-1.527346e+02
2.377930e-01,-1.440847e+02,2.377930e-01,-1.524676e+02
2.382812e-01,-1.440785e+02,2.382812e-01,-1.525177e+02
2.387695e-01,-1.451896e+02,2.387695e-01,-1.523746e+02
2.392578e-01,-1.459635e+02,2.392578e-01,-1.526691e+02
2.397461e-01,-1.466106e+02,2.397461e-01,-1.515125e+02
2.402344e-01,-1.486282e+02,2.402344e-01,-1.505906e+02
2.407227e-01,-1.520258e+02,2.407227e-01,-1.503739e+02
2.412109e-01,-1.573072e+02,2.412109e-01,-1.502248e+02
2.416992e-01,-1.583981e+02,2.416992e-01,-1.500714e+02
2.421875e-01,-1.530380e+02,2.421875e-01,-1.497704e+02
2.426758e-01,-1.491053e+02,2.426758e-01,-1.489935e+02
2.431641e-01,-1.462883e+02,2.431641e-01,-1.485662e+02
2.436523e-01,-1.444879e+02,2.436523e-01,-1.481483e+02
2.441406e-01,-1.423881e+02,2.441406e-01,-1.472291e+02
2.446289e-01,-1.414080e+02,2.446289e-01,-1.476229e+02
2.451172e-01,-1.412756e+02,2.451172e-01,-1.470792e+02
2.456055e-01,-1.414732e+02,2.456055e-01,-1.454801e+02
2.460938e-01,-1.423049e+02,2.460938e-01,-1.447673e+02
2.465820e-01,-1.436902e+02,2.465820e-01,-1.445511e+02
2.470703e-01,-1.463943e+02,2.470703e-01,-1.432363e+02
2.475586e-01,-1.517593e+02,2.475586e-01,-1.416899e+02
2.480469e-01,-1.508091e+02,2.480469e-01,-1.412685e+02
2.485352e-01,-1.442730e+02,2.485352e-01,-1.402595e+02
2.490234e-01,-1.406106e+02,2.490234e-01,-1.392142e+02
2.495117e-01,-1.387099e+02,2.495117e-01,-1.384034e+02
2.500000e-01,-1.378710e+02,2.500000e-01,-1.383584e+02
2.504883e-01,-1.380091e+02,2.504883e-01,-1.396328e+02
2.509766e-01,-1.385884e+02,2.509766e-01,-1.412943e+02
2.514648e-01,-1.392175e+02,2.514648e-01,-1.450143e+02
2.519531e-01,-1.406794e+02,2.519531e-01,-1.512005e+02
2.524414e-01,-1.414956e+02,2.524414e-01,-1.519202e+02
2.529297e-01,-1.417826e+02,2.529297e-01,-1.469779e+02
2.534180e-01,-1.429219e+02,2.534180e-01,-1.442765e+02
2.539062e-01,-1.439769e+02,2.539062e-01,-1.437576e+02
2.543945e-01,-1.455517e+02,2.543945e-01,-1.437104e+02
2.548828e-01,-1.465666e+02,2.548828e-01,-1.437786e+02
2.553711e-01,-1.470242e+02,2.553711e-01,-1.439457e+02
2.558594e-01,-1.476682e+02,2.558594e-01,-1.445594e+02
2.563477e-01,-1.479573e+02,2.563477e-01,-1.456483e+02
2.568359e-01,-1.477300e+02,2.568359e-01,-1.468038e+02
2.573242e-01,-1.481721e+02,2.573242e-01,-1.494920e+02
2.578125e-01,-1.484179e+02,2.578125e-01,-1.544509e+02
2.583008e-01,-1.492057e+02,2.583008e-01,-1.599164e+02
2.587891e-01,-1.496118e+02,2.587891e-01,-1.585052e+02
2.592773e-01,-1.496231e+02,2.592773e-01,-1.538436e+02
2.597656e-01,-1.498044e+02,2.597656e-01,-1.503489e+02
2.602539e-01,-1.498795e+02,2.602539e-01,-1.492460e+02
2.607422e-01,-1.505496e+02,2.607422e-01,-1.473867e+02
2.612305e-01,-1.512187e+02,2.612305e-01,-1.457205e+02
2.617188e-01,-1.511426e+02,2.617188e-01,-1.449826e+02
2.622070e-01,-1.520964e+02,2.622070e-01,-1.445172e+02
2.626953e-01,-1.522710e+02,2.626953e-01,-1.445670e+02
2.631836e-01,-1.522928e+02,2.631836e-01,-1.445674e+02
2.636719e-01,-1.528146e+02,2.636719e-01,-1.446656e+02
2.641602e-01,-1.532121e+02,2.641602e-01,-1.451552e+02
2.646484e-01,-1.534007e+02,2.646484e-01,-1.456042e+02
2.651367e-01,-1.527402e+02,2.651367e-01,-1.462314e+02
2.656250e-01,-1.524159e+02,2.656250e-01,-1.472191e+02
2.661133e-01,-1.526856e+02,2.661133e-01,-1.485545e+02
2.666016e-01,-1.532877e+02,2.666016e-01,-1.497628e+02
2.670898e-01,-1.540560e+02,2.670898e-01,-1.512210e+02
2.675781e-01,-1.541404e+02,2.675781e-01,-1.537669e+02
2.680664e-01,-1.535399e+02,2.680664e-01,-1.581683e+02
2.685547e-01,-1.533262e+02,2.685547e-01,-1.644769e+02
2.690430e-01,-1.537045e+02,2.690430e-01,-1.632929e+02
2.695312e-01,-1.538295e+02,2.695312e-01,-1.575222e+02
2.700195e-01,-1.538614e+02,2.700195e-01,-1.534276e+02
2.705078e-01,-1.549977e+02,2.705078e-01,-1.510078e+02
2.709961e-01,-1.545389e+02,2.709961e-01,-1.491244e+02
2.714844e-01,-1.537582e+02,2.714844e-01,-1.483735e+02
2.719727e-01,-1.539785e+02,2.719727e-01,-1.480858e+02
2.724609e-01,-1.538984e+02,2.724609e-01,-1.471930e+02
2.729492e-01,-1.543370e+02,2.729492e-01,-1.463914e+02
2.734375e-01,-1.541852e+02,2.734375e-01,-1.456814e+02
2.739258e-01,-1.537547e+02,2.739258e-01,-1.450781e+02
2.744141e-01,-1.548643e+02,2.744141e-01,-1.452776e+02
2.749023e-01,-1.559186e+02,2.749023e-01,-1.449350e+02
2.753906e-01,-1.549845e+02,2.753906e-01,-1.453593e+02
2.758789e-01,-1.547347e+02,2.758789e-01,-1.461150e+02
2.763672e-01,-1.542781e+02,2.763672e-01,-1.464702e+02
2.768555e-01,-1.552131e+02,2.768555e-01,-1.459919e+02
2.773438e-01,-1.555219e+02,2.773438e-01,-1.453304e+02
2.778320e-01,-1.557996e+02,2.778320e-01,-1.457377e+02
2.783203e-01,-1.553988e+02,2.783203e-01,-1.473913e+02
2.788086e-01,-1.555957e+02,2.788086e-01,-1.483351e+02
2.792969e-01,-1.566919e+02,2.792969e-01,-1.484538e+02
2.797852e-01,-1.553981e+02,2.797852e-01,-1.492365e+02
2.802734e-01,-1.553733e+02,2.802734e-01,-1.509017e+02
2.807617e-01,-1.565059e+02,2.807617e-01,-1.535882e+02
2.812500e-01,-1.562835e+02,2.812500e-01,-1.554389e+02
2.817383e-01,-1.562274e+02,2.817383e-01,-1.588272e+02
2.822266e-01,-1.564782e+02,2.822266e-01,-1.645315e+02
2.827148e-01,-1.562976e+02,2.827148e-01,-1.670053e+02
2.832031e-01,-1.564503e+02,2.832031e-01,-1.616151e+02
2.836914e-01,-1.566441e+02,2.836914e-01,-1.580442e+02
2.841797e-01,-1.559885e+02,2.841797e-01,-1.547721e+02
2.846680e-01,-1.558902e+02,2.846680e-01,-1.527429e+02
2.851562e-01,-1.562196e+02,2.851562e-01,-1.517016e+02
2.856445e-01,-1.563021e+02,2.856445e-01,-1.495712e+02
2.861328e-01,-1.569742e+02,2.861328e-01,-1.485966e+02
2.866211e-01,-1.568135e+02,2.866211e-01,-1.483830e+02
2.871094e-01,-1.562594e+02,2.871094e-01,-1.479342e+02
2.875977e-01,-1.559100e+02,2.875977e-01,-1.469381e+02
2.880859e-01,-1.554194e+02,2.880859e-01,-1.458571e+02
2.885742e-01,-1.561639e+02,2.885742e-01,-1.452098e+02
2.890625e-01,-1.577463e+02,2.890625e-01,-1.452693e+02
2.895508e-01,-1.578044e+02,2.895508e-01,-1.450339e+02
2.900391e-01,-1.572462e+02,2.900391e-01,-1.448812e+02
2.905273e-01,-1.568719e+02,2.905273e-01,-1.455818e+02
2.910156e-01,-1.571072e+02,2.910156e-01,-1.463337e+02
2.915039e-01,-1.569583e+02,2.915039e-01,-1.449607e+02
2.919922e-01,-1.570108e+02,2.919922e-01,-1.449099e+02
2.924805e-01,-1.566700e+02,2.924805e-01,-1.462508e+02
2.929688e-01,-1.569548e+02,2.929688e-01,-1.458189e+02
2.934570e-01,-1.576674e+02,2.934570e-01,-1.459828e+02
2.939453e-01,-1.577039e+02,2.939453e-01,-1.462126e+02
2.944336e-01,-1.581378e+02,2.944336e-01,-1.464200e+02
2.949219e-01,-1.575464e+02,2.949219e-01,-1.478296e+02
2.954102e-01,-1.572191e+02,2.954102e-01,-1.489166e+02
2.958984e-01,-1.571821e+02,2.958984e-01,-1.492915e+02
2.963867e-01,-1.572732e+02,2.963867e-01,-1.502376e+02
2.968750e-01,-1.568307e+02,2.968750e-01,-1.515146e+02
2.973633e-01,-1.572691e+02,2.973633e-01,-1.517857e+02
2.978516e-01,-1.575426e+02,2.978516e-01,-1.531918e+02
2.983398e-01,-1.565410e+02,2.983398e-01,-1.568096e+02
2.988281e-01,-1.557988e+02,2.988281e-01,-1.602817e+02
2.993164e-01,-1.573183e+02,2.993164e-01,-1.652546e+02
2.998047e-01,-1.579690e+02,2.998047e-01,-1.685991e+02
3.002930e-01,-1.579212e+02,3.002930e-01,-1.631654e+02
3.007812e-01,-1.587089e+02,3.007812e-01,-1.589722e+02
3.012695e-01,-1.575194e+02,3.012695e-01,-1.559549e+02
3.017578e-01,-1.572587e+02,3.017578e-01,-1.536952e+02
3.022461e-01,-1.575849e+02,3.022461e-01,-1.520305e+02
3.027344e-01,-1.577566e+02,3.027344e-01,-1.507557e+02
3.032227e-01,-1.571149e+02,3.032227e-01,-1.501243e+02
3.037109e-01,-1.568103e+02,3.037109e-01,-1.492120e+02
3.041992e-01,-1.579901e+02,3.041992e-01,-1.494351e+02
3.046875e-01,-1.575254e+02,3.046875e-01,-1.480822e+02
3.051758e-01,-1.571485e+02,3.051758e-01,-1.466480e+02
3.056641e-01,-1.580823e+02,3.056641e-01,-1.462351e+02
3.061523e-01,-1.583940e+02,3.061523e-01,-1.461656e+02
3.066406e-01,-1.582014e+02,3.066406e-01,-1.462925e+02
3.071289e-01,-1.592226e+02,3.071289e-01,-1.459076e+02
3.076172e-01,-1.592799e+02,3.076172e-01,-1.454810e+02
3.081055e-01,-1.597829e+02,3.081055e-01,-1.446638e+02
3.085938e-01,-1.599980e+02,3.085938e-01,-1.450231e+02
3.090820e-01,-1.588944e+02,3.090820e-01,-1.453293e+02
3.095703e-01,-1.579459e+02,3.095703e-01,-1.450815e+02
3.100586e-01,-1.577100e+02,3.100586e-01,-1.455334e+02
3.105469e-01,-1.587254e+02,3.105469e-01,-1.455674e+02
3.110352e-01,-1.587918e+02,3.110352e-01,-1.450955e+02
3.115234e-01,-1.591890e+02,3.115234e-01,-1.456808e+02
3.120117e-01,-1.587031e+02,3.120117e-01,-1.462993e+02
3.125000e-01,-1.584711e+02,3.125000e-01,-1.465044e+02
3.129883e-01,-1.586137e+02,3.129883e-01,-1.470917e+02
3.134766e-01,-1.582632e+02,3.134766e-01,-1.473549e+02
3.139648e-01,-1.587750e+02,3.139648e-01,-1.474390e+02
3.144531e-01,-1.595126e+02,3.144531e-01,-1.486482e+02
3.149414e-01,-1.594993e+02,3.149414e-01,-1.501526e+02
3.154297e-01,-1.595283e+02,3.154297e-01,-1.502413e+02
3.159180e-01,-1.594362e+02,3.159180e-01,-1.506443e+02
3.164062e-01,-1.595990e+02,3.164062e-01,-1.515378e+02
3.168945e-01,-1.605448e+02,3.168945e-01,-1.537394e+02
3.173828e-01,-1.597973e+02,3.173828e-01,-1.555581e+02
3.178711e-01,-1.591044e+02,3.178711e-01,-1.572896e+02
3.183594e-01,-1.588211e+02,3.183594e-01,-1.606022e+02
3.188477e-01,-1.581330e+02,3.188477e-01,-1.650863e+02
3.193359e-01,-1.581677e+02,3.193359e-01,-1.682951e+02
3.198242e-01,-1.589174e+02,3.198242e-01,-1.639073e+02
3.203125e-01,-1.595452e+02,3.203125e-01,-1.600601e+02
3.208008e-01,-1.595981e+02,3.208008e-01,-1.575903e+02
3.212891e-01,-1.601896e+02,3.212891e-01,-1.564736e+02
3.217773e-01,-1.599201e+02,3.217773e-01,-1.544515e+02
3.222656e-01,-1.600047e+02,3.222656e-01,-1.520266e+02
3.227539e-01,-1.593238e+02,3.227539e-01,-1.510175e+02
3.232422e-01,-1.589679e+02,3.232422e-01,-1.500619e+02
3.237305e-01,-1.599841e+02,3.237305e-01,-1.484832e+02
3.242188e-01,-1.593794e+02,3.242188e-01,-1.476851e+02
3.247070e-01,-1.591593e+02,3.247070e-01,-1.474839e+02
3.251953e-01,-1.600481e+02,3.251953e-01,-1.472179e+02
3.256836e-01,-1.602051e+02,3.256836e-01,-1.476073e+02
3.261719e-01,-1.593973e+02,3.261719e-01,-1.470089e+02
3.266602e-01,-1.590248e+02,3.266602e-01,-1.458070e+02
3.271484e-01,-1.590336e+02,3.271484e-01,-1.456388e+02
3.276367e-01,-1.591667e+02,3.276367e-01,-1.463610e+02
3.281250e-01,-1.598365e+02,3.281250e-01,-1.460079e+02
3.286133e-01,-1.602287e+02,3.286133e-01,-1.461212e+02
3.291016e-01,-1.595081e+02,3.291016e-01,-1.462317e+02
3.295898e-01,-1.591783e+02,3.295898e-01,-1.454419e+02
3.300781e-01,-1.598719e+02,3.300781e-01,-1.454561e+02
3.305664e-01,-1.607069e+02,3.305664e-01,-1.455137e+02
3.310547e-01,-1.597901e+02,3.310547e-01,-1.453961e+02
3.315430e-01,-1.598295e+02,3.315430e-01,-1.450060e+02
3.320312e-01,-1.602010e+02,3.320312e-01,-1.450904e+02
3.325195e-01,-1.601499e+02,3.325195e-01,-1.451313e+02
3.330078e-01,-1.603165e+02,3.330078e-01,-1.450111e+02
3.334961e-01,-1.606600e+02,3.334961e-01,-1.461674e+02
3.339844e-01,-1.604375e+02,3.339844e-01,-1.466676e+02
3.344727e-01,-1.600488e+02,3.344727e-01,-1.470063e+02
3.349609e-01,-1.608379e+02,3.349609e-01,-1.476811e+02
3.354492e-01,-1.610235e+02,3.354492e-01,-1.480633e+02
3.359375e-01,-1.605040e+02,3.359375e-01,-1.481979e+02
3.364258e-01,-1.605783e+02,3.364258e-01,-1.486001e+02
3.369141e-01,-1.600242e+02,3.369141e-01,-1.494837e+02
3.374023e-01,-1.604966e+02,3.374023e-01,-1.514011e+02
3.378906e-01,-1.610836e+02,3.378906e-01,-1.526750e+02
3.383789e-01,-1.605963e+02,3.383789e-01,-1.540710e+02
3.388672e-01,-1.599003e+02,3.388672e-01,-1.561631e+02
3.393555e-01,-1.602852e+02,3.393555e-01,-1.582760e+02
3.398438e-01,-1.608291e+02,3.398438e-01,-1.612372e+02
3.403320e-01,-1.613538e+02,3.403320e-01,-1.650614e+02
3.408203e-01,-1.620021e+02,3.408203e-01,-1.679154e+02
3.413086e-01,-1.619657e+02,3.413086e-01,-1.654479e+02
3.417969e-01,-1.609405e+02,3.417969e-01,-1.611039e+02
3.422852e-01,-1.607800e+02,3.422852e-01,-1.573941e+02
3.427734e-01,-1.607877e+02,3.427734e-01,-1.560317e+02
3.432617e-01,-1.609081e+02,3.432617e-01,-1.544169e+02
3.437500e-01,-1.610623e+02,3.437500e-01,-1.522604e+02
3.442383e-01,-1.609041e+02,3.442383e-01,-1.515589e+02
3.447266e-01,-1.612890e+02,3.447266e-01,-1.506227e+02
3.452148e-01,-1.609730e+02,3.452148e-01,-1.494024e+02
3.457031e-01,-1.607408e+02,3.457031e-01,-1.483171e+02
3.461914e-01,-1.606223e+02,3.461914e-01,-1.475383e+02
3.466797e-01,-1.607112e+02,3.466797e-01,-1.468169e+02
3.471680e-01,-1.611503e+02,3.471680e-01,-1.471593e+02
3.476562e-01,-1.616742e+02,3.476562e-01,-1.481024e+02
3.481445e-01,-1.616772e+02,3.481445e-01,-1.487714e+02
3.486328e-01,-1.614571e+02,3.486328e-01,-1.473998e+02
3.491211e-01,-1.612079e+02,3.491211e-01,-1.467981e+02
3.496094e-01,-1.609576e+02,3.496094e-01,-1.460938e+02
3.500977e-01,-1.611723e+02,3.500977e-01,-1.462310e+02
3.505859e-01,-1.616580e+02,3.505859e-01,-1.462002e+02
3.510742e-01,-1.618498e+02,3.510742e-01,-1.462871e+02
3.515625e-01,-1.613154e+02,3.515625e-01,-1.455323e+02
3.520508e-01,-1.612479e+02,3.520508e-01,-1.451728e+02
3.525391e-01,-1.612294e+02,3.525391e-01,-1.452597e+02
3.530273e-01,-1.612882e+02,3.530273e-01,-1.463106e+02
3.535156e-01,-1.611096e+02,3.535156e-01,-1.460469e+02
3.540039e-01,-1.610438e+02,3.540039e-01,-1.458215e+02
3.544922e-01,-1.618637e+02,3.544922e-01,-1.468484e+02
3.549805e-01,-1.617792e+02,3.549805e-01,-1.465444e+02
3.554688e-01,-1.622299e+02,3.554688e-01,-1.461466e+02
3.559570e-01,-1.626309e+02,3.559570e-01,-1.463789e+02
3.564453e-01,-1.624330e+02,3.564453e-01,-1.463843e+02
3.569336e-01,-1.626548e+02,3.569336e-01,-1.466650e+02
3.574219e-01,-1.624470e+02,3.574219e-01,-1.475500e+02
3.579102e-01,-1.629808e+02,3.579102e-01,-1.482981e+02
3.583984e-01,-1.627944e+02,3.583984e-01,-1.488743e+02
3.588867e-01,-1.623018e+02,3.588867e-01,-1.490577e+02
3.593750e-01,-1.631363e+02,3.593750e-01,-1.494602e+02
3.598633e-01,-1.625145e+02,3.598633e-01,-1.509741e+02
3.603516e-01,-1.618576e+02,3.603516e-01,-1.524221e+02
3.608398e-01,-1.623089e+02,3.608398e-01,-1.532536e+02
3.613281e-01,-1.627281e+02,3.613281e-01,-1.542124e+02
3.618164e-01,-1.625747e+02,3.618164e-01,-1.559641e+02
3.623047e-01,-1.629201e+02,3.623047e-01,-1.593196e+02
3.627930e-01,-1.626704e+02,3.627930e-01,-1.630524e+02
3.632812e-01,-1.623818e+02,3.632812e-01,-1.658343e+02
3.637695e-01,-1.616784e+02,3.637695e-01,-1.641095e+02
3.642578e-01,-1.624971e+02,3.642578e-01,-1.614667e+02
3.647461e-01,-1.631076e+02,3.647461e-01,-1.582965e+02
3.652344e-01,-1.627314e+02,3.652344e-01,-1.560462e+02
3.657227e-01,-1.631211e+02,3.657227e-01,-1.549841e+02
3.662109e-01,-1.625304e+02,3.662109e-01,-1.532168e+02
3.666992e-01,-1.622098e+02,3.666992e-01,-1.509818e+02
3.671875e-01,-1.628149e+02,3.671875e-01,-1.505388e+02
3.676758e-01,-1.629212e+02,3.676758e-01,-1.499388e+02
3.681641e-01,-1.618610e+02,3.681641e-01,-1.492913e+02
3.686523e-01,-1.621543e+02,3.686523e-01,-1.486568e+02
3.691406e-01,-1.620626e+02,3.691406e-01,-1.468955e+02
3.696289e-01,-1.621550e+02,3.696289e-01,-1.459488e+02
3.701172e-01,-1.631056e+02,3.701172e-01,-1.468489e+02
3.706055e-01,-1.632618e+02,3.706055e-01,-1.470266e+02
3.710938e-01,-1.633299e+02,3.710938e-01,-1.457817e+02
3.715820e-01,-1.630049e+02,3.715820e-01,-1.462569e+02
3.720703e-01,-1.629139e+02,3.720703e-01,-1.473511e+02
3.725586e-01,-1.641455e+02,3.725586e-01,-1.460912e+02
3.730469e-01,-1.642159e+02,3.730469e-01,-1.455439e+02
3.735352e-01,-1.644289e+02,3.735352e-01,-1.452224e+02
3.740234e-01,-1.643386e+02,3.740234e-01,-9.817824e+01
3.745117e-01,-1.602853e+02,3.745117e-01,-8.226243e+01
3.750000e-01,-1.573247e+02,3.750000e-01,-7.775645e+01
3.754883e-01,-1.599428e+02,3.754883e-01,-8.226277e+01
3.759766e-01,-1.627933e+02,3.759766e-01,-9.818130e+01
3.764648e-01,-1.629580e+02,3.764648e-01,-1.463865e+02
3.769531e-01,-1.640434e+02,3.769531e-01,-1.450243e+02
3.774414e-01,-1.649402e+02,3.774414e-01,-1.451912e+02
3.779297e-01,-1.646312e+02,3.779297e-01,-1.457883e+02
3.784180e-01,-1.638760e+02,3.784180e-01,-1.459618e+02
3.789062e-01,-1.636754e+02,3.789062e-01,-1.465472e+02
3.793945e-01,-1.634957e+02,3.793945e-01,-1.468778e+02
3.798828e-01,-1.637391e+02,3.798828e-01,-1.471594e+02
3.803711e-01,-1.640718e+02,3.803711e-01,-1.466754e+02
3.808594e-01,-1.648066e+02,3.808594e-01,-1.463462e+02
3.813477e-01,-1.650405e+02,3.813477e-01,-1.467024e+02
3.818359e-01,-1.637818e+02,3.818359e-01,-1.477386e+02
3.823242e-01,-1.634852e+02,3.823242e-01,-1.487216e+02
3.828125e-01,-1.639768e+02,3.828125e-01,-1.498037e+02
3.833008e-01,-1.639502e+02,3.833008e-01,-1.517487e+02
3.837891e-01,-1.636192e+02,3.837891e-01,-1.530643e+02
3.842773e-01,-1.635864e+02,3.842773e-01,-1.554659e+02
3.847656e-01,-1.648321e+02,3.847656e-01,-1.569059e+02
3.852539e-01,-1.643056e+02,3.852539e-01,-1.579225e+02
3.857422e-01,-1.634056e+02,3.857422e-01,-1.607417e+02
3.862305e-01,-1.634909e+02,3.862305e-01,-1.641895e+02
3.867188e-01,-1.634437e+02,3.867188e-01,-1.642193e+02
3.872070e-01,-1.638420e+02,3.872070e-01,-1.618753e+02
3.876953e-01,-1.638766e+02,3.876953e-01,-1.597475e+02
3.881836e-01,-1.640054e+02,3.881836e-01,-1.578833e+02
3.886719e-01,-1.637566e+02,3.886719e-01,-1.562627e+02
3.891602e-01,-1.637401e+02,3.891602e-01,-1.539655e+02
3.896484e-01,-1.650832e+02,3.896484e-01,-1.517763e+02
3.901367e-01,-1.652577e+02,3.901367e-01,-1.508352e+02
3.906250e-01,-1.648922e+02,3.906250e-01,-1.503671e+02
3.911133e-01,-1.643539e+02,3.911133e-01,-1.483372e+02
3.916016e-01,-1.643369e+02,3.916016e-01,-1.474748e+02
3.920898e-01,-1.647834e+02,3.920898e-01,-1.480974e+02
3.925781e-01,-1.640751e+02,3.925781e-01,-1.480192e+02
3.930664e-01,-1.642543e+02,3.930664e-01,-1.470826e+02
3.935547e-01,-1.652064e+02,3.935547e-01,-1.469219e+02
3.940430e-01,-1.649148e+02,3.940430e-01,-1.461486e+02
3.945312e-01,-1.650439e+02,3.945312e-01,-1.451862e+02
3.950195e-01,-1.654858e+02,3.950195e-01,-1.451580e+02
3.955078e-01,-1.648241e+02,3.955078e-01,-1.450979e+02
3.959961e-01,-1.644115e+02,3.959961e-01,-1.444060e+02
3.964844e-01,-1.653796e+02,3.964844e-01,-1.444218e+02
3.969727e-01,-1.666964e+02,3.969727e-01,-1.444732e+02
3.974609e-01,-1.655092e+02,3.974609e-01,-1.450418e+02
3.979492e-01,-1.648932e+02,3.979492e-01,-1.445839e+02
3.984375e-01,-1.659728e+02,3.984375e-01,-1.445882e+02
3.989258e-01,-1.657498e+02,3.989258e-01,-1.450672e+02
3.994141e-01,-1.657173e+02,3.994141e-01,-1.452560e+02
3.999023e-01,-1.661322e+02,3.999023e-01,-1.453597e+02
4.003906e-01,-1.654576e+02,4.003906e-01,-1.451281e+02
4.008789e-01,-1.651089e+02,4.008789e-01,-1.457613e+02
4.013672e-01,-1.653067e+02,4.013672e-01,-1.457334e+02
4.018555e-01,-1.663346e+02,4.018555e-01,-1.458162e+02
4.023438e-01,-1.665176e+02,4.023438e-01,-1.462200e+02
4.028320e-01,-1.655598e+02,4.028320e-01,-1.470041e+02
4.033203e-01,-1.657668e+02,4.033203e-01,-1.485116e+02
4.038086e-01,-1.656118e+02,4.038086e-01,-1.488330e+02
4.042969e-01,-1.657065e+02,4.042969e-01,-1.492329e+02
4.047852e-01,-1.649843e+02,4.047852e-01,-1.494385e+02
4.052734e-01,-1.655111e+02,4.052734e-01,-1.509610e+02
4.057617e-01,-1.659489e+02,4.057617e-01,-1.521387e+02
4.062500e-01,-1.666454e+02,4.062500e-01,-1.528659e+02
4.067383e-01,-1.668485e+02,4.067383e-01,-1.539093e+02
4.072266e-01,-1.664522e+02,4.072266e-01,-1.545467e+02
4.077148e-01,-1.658929e+02,4.077148e-01,-1.565579e+02
4.082031e-01,-1.656331e+02,4.082031e-01,-1.597000e+02
4.086914e-01,-1.653269e+02,4.086914e-01,-1.622793e+02
4.091797e-01,-1.647302e+02,4.091797e-01,-1.639924e+02
4.096680e-01,-1.651496e+02,4.096680e-01,-1.618025e+02
4.101562e-01,-1.662954e+02,4.101562e-01,-1.599239e+02
4.106445e-01,-1.667998e+02,4.106445e-01,-1.572252e+02
4.111328e-01,-1.665897e+02,4.111328e-01,-1.545347e+02
4.116211e-01,-1.668322e+02,4.116211e-01,-1.527807e+02
4.121094e-01,-1.670562e+02,4.121094e-01,-1.517154e+02
4.125977e-01,-1.666756e+02,4.125977e-01,-1.502897e+02
4.130859e-01,-1.662547e+02,4.130859e-01,-1.500034e+02
4.135742e-01,-1.660860e+02,4.135742e-01,-1.490067e+02
4.140625e-01,-1.660839e+02,4.140625e-01,-1.474749e+02
4.145508e-01,-1.664357e+02,4.145508e-01,-1.480254e+02
4.150391e-01,-1.667788e+02,4.150391e-01,-1.483954e+02
4.155273e-01,-1.664880e+02,4.155273e-01,-1.464738e+02
4.160156e-01,-1.663749e+02,4.160156e-01,-1.448201e+02
4.165039e-01,-1.660481e+02,4.165039e-01,-1.452742e+02
4.169922e-01,-1.656966e+02,4.169922e-01,-1.452071e+02
4.174805e-01,-1.671307e+02,4.174805e-01,-1.443926e+02
4.179688e-01,-1.675721e+02,4.179688e-01,-1.445032e+02
4.184570e-01,-1.668277e+02,4.184570e-01,-1.453099e+02
4.189453e-01,-1.673789e+02,4.189453e-01,-1.463979e+02
4.194336e-01,-1.676157e+02,4.194336e-01,-1.453435e+02
4.199219e-01,-1.668005e+02,4.199219e-01,-1.452284e+02
4.204102e-01,-1.673064e+02,4.204102e-01,-1.447676e+02
4.208984e-01,-1.675684e+02,4.208984e-01,-1.447577e+02
4.213867e-01,-1.676768e+02,4.213867e-01,-1.454144e+02
4.218750e-01,-1.683903e+02,4.218750e-01,-1.452562e+02
4.223633e-01,-1.677985e+02,4.223633e-01,-1.446099e+02
4.228516e-01,-1.669183e+02,4.228516e-01,-1.449764e+02
4.233398e-01,-1.663609e+02,4.233398e-01,-1.452048e+02
4.238281e-01,-1.661007e+02,4.238281e-01,-1.461629e+02
4.243164e-01,-1.663728e+02,4.243164e-01,-1.468639e+02
4.248047e-01,-1.671269e+02,4.248047e-01,-1.467727e+02
4.252930e-01,-1.677551e+02,4.252930e-01,-1.467744e+02
4.257812e-01,-1.681378e+02,4.257812e-01,-1.478044e+02
4.262695e-01,-1.682084e+02,4.262695e-01,-1.487369e+02
4.267578e-01,-1.684563e+02,4.267578e-01,-1.491789e+02
4.272461e-01,-1.676326e+02,4.272461e-01,-1.498686e+02
4.277344e-01,-1.678055e+02,4.277344e-01,-1.519056e+02
4.282227e-01,-1.677789e+02,4.282227e-01,-1.541089e+02
4.287109e-01,-1.667795e+02,4.287109e-01,-1.547312e+02
4.291992e-01,-1.667185e+02,4.291992e-01,-1.559530e+02
4.296875e-01,-1.676684e+02,4.296875e-01,-1.575131e+02
4.301758e-01,-1.679935e+02,4.301758e-01,-1.605316e+02
4.306641e-01,-1.681182e+02,4.306641e-01,-1.616786e+02
4.311523e-01,-1.682383e+02,4.311523e-01,-1.608878e+02
4.316406e-01,-1.683978e+02,4.316406e-01,-1.596914e+02
4.321289e-01,-1.677340e+02,4.321289e-01,-1.567630e+02
4.326172e-01,-1.678258e+02,4.326172e-01,-1.544674e+02
4.331055e-01,-1.688650e+02,4.331055e-01,-1.517896e+02
4.335938e-01,-1.683253e+02,4.335938e-01,-1.504452e+02
4.340820e-01,-1.674342e+02,4.340820e-01,-1.499080e+02
4.345703e-01,-1.678744e+02,4.345703e-01,-1.489401e+02
4.350586e-01,-1.686398e+02,4.350586e-01,-1.481097e+02
4.355469e-01,-1.680788e+02,4.355469e-01,-1.477644e+02
4.360352e-01,-1.679583e+02,4.360352e-01,-1.476938e+02
4.365234e-01,-1.678061e+02,4.365234e-01,-1.467974e+02
4.370117e-01,-1.689532e+02,4.370117e-01,-1.461565e+02
4.375000e-01,-1.687048e+02,4.375000e-01,-1.457631e+02
4.379883e-01,-1.683664e+02,4.379883e-01,-1.459992e+02
4.384766e-01,-1.674442e+02,4.384766e-01,-1.455198e+02
4.389648e-01,-1.675312e+02,4.389648e-01,-1.454246e+02
4.394531e-01,-1.686168e+02,4.394531e-01,-1.460371e+02
4.399414e-01,-1.684352e+02,4.399414e-01,-1.457023e+02
4.404297e-01,-1.684819e+02,4.404297e-01,-1.450945e+02
4.409180e-01,-1.682818e+02,4.409180e-01,-1.440554e+02
4.414062e-01,-1.678632e+02,4.414062e-01,-1.437109e+02
4.418945e-01,-1.675631e+02,4.418945e-01,-1.446282e+02
4.423828e-01,-1.676411e+02,4.423828e-01,-1.449208e+02
4.428711e-01,-1.685899e+02,4.428711e-01,-1.442487e+02
4.433594e-01,-1.688649e+02,4.433594e-01,-1.449783e+02
4.438477e-01,-1.693111e+02,4.438477e-01,-1.456080e+02
4.443359e-01,-1.692958e+02,4.443359e-01,-1.456428e+02
4.448242e-01,-1.688171e+02,4.448242e-01,-1.465670e+02
4.453125e-01,-1.685340e+02,4.453125e-01,-1.470519e+02
4.458008e-01,-1.696124e+02,4.458008e-01,-1.470111e+02
4.462891e-01,-1.695982e+02,4.462891e-01,-1.474640e+02
4.467773e-01,-1.681181e+02,4.467773e-01,-1.487939e+02
4.472656e-01,-1.681174e+02,4.472656e-01,-1.501602e+02
4.477539e-01,-1.693512e+02,4.477539e-01,-1.515268e+02
4.482422e-01,-1.690441e+02,4.482422e-01,-1.526746e+02
4.487305e-01,-1.684890e+02,4.487305e-01,-1.537989e+02
4.492188e-01,-1.681327e+02,4.492188e-01,-1.555878e+02
4.497070e-01,-1.675860e+02,4.497070e-01,-1.579879e+02
4.501953e-01,-1.683159e+02,4.501953e-01,-1.598767e+02
4.506836e-01,-1.689904e+02,4.506836e-01,-1.592780e+02
4.511719e-01,-1.683649e+02,4.511719e-01,-1.572278e+02
4.516602e-01,-1.687774e+02,4.516602e-01,-1.546029e+02
4.521484e-01,-1.693562e+02,4.521484e-01,-1.523980e+02
4.526367e-01,-1.702680e+02,4.526367e-01,-1.511217e+02
4.531250e-01,-1.697114e+02,4.531250e-01,-1.496427e+02
4.536133e-01,-1.693007e+02,4.536133e-01,-1.485591e+02
4.541016e-01,-1.698271e+02,4.541016e-01,-1.485272e+02
4.545898e-01,-1.698104e+02,4.545898e-01,-1.475835e+02
4.550781e-01,-1.706108e+02,4.550781e-01,-1.470213e+02
4.555664e-01,-1.701974e+02,4.555664e-01,-1.463851e+02
4.560547e-01,-1.695647e+02,4.560547e-01,-1.456215e+02
4.565430e-01,-1.689032e+02,4.565430e-01,-1.454257e+02
4.570312e-01,-1.689530e+02,4.570312e-01,-1.440943e+02
4.575195e-01,-1.707434e+02,4.575195e-01,-1.439509e+02
4.580078e-01,-1.701307e+02,4.580078e-01,-1.439757e+02
4.584961e-01,-1.693547e+02,4.584961e-01,-1.443835e+02
4.589844e-01,-1.699344e+02,4.589844e-01,-1.457192e+02
4.594727e-01,-1.703794e+02,4.594727e-01,-1.445517e+02
4.599609e-01,-1.701362e+02,4.599609e-01,-1.439720e+02
4.604492e-01,-1.697777e+02,4.604492e-01,-1.435532e+02
4.609375e-01,-1.693625e+02,4.609375e-01,-1.432335e+02
4.614258e-01,-1.701285e+02,4.614258e-01,-1.438336e+02
4.619141e-01,-1.696560e+02,4.619141e-01,-1.442435e+02
4.624023e-01,-1.692434e+02,4.624023e-01,-1.456272e+02
4.628906e-01,-1.700782e+02,4.628906e-01,-1.466824e+02
4.633789e-01,-1.696888e+02,4.633789e-01,-1.460536e+02
4.638672e-01,-1.691596e+02,4.638672e-01,-1.456971e+02
4.643555e-01,-1.696930e+02,4.643555e-01,-1.470657e+02
4.648438e-01,-1.699656e+02,4.648438e-01,-1.484206e+02
4.653320e-01,-1.699932e+02,4.653320e-01,-1.502934e+02
4.658203e-01,-1.700599e+02,4.658203e-01,-1.522102e+02
4.663086e-01,-1.694536e+02,4.663086e-01,-1.536544e+02
4.667969e-01,-1.695316e+02,4.667969e-01,-1.562861e+02
4.672852e-01,-1.698073e+02,4.672852e-01,-1.573030e+02
4.677734e-01,-1.700754e+02,4.677734e-01,-1.564006e+02
4.682617e-01,-1.704225e+02,4.682617e-01,-1.552160e+02
4.687500e-01,-1.703636e+02,4.687500e-01,-1.518895e+02
4.692383e-01,-1.710992e+02,4.692383e-01,-1.500083e+02
4.697266e-01,-1.702268e+02,4.697266e-01,-1.492763e+02
4.702148e-01,-1.702952e+02,4.702148e-01,-1.487444e+02
4.707031e-01,-1.714457e+02,4.707031e-01,-1.469793e+02
4.711914e-01,-1.713497e+02,4.711914e-01,-1.459210e+02
4.716797e-01,-1.707203e+02,4.716797e-01,-1.460619e+02
4.721680e-01,-1.704345e+02,4.721680e-01,-1.453438e+02
4.726562e-01,-1.705620e+02,4.726562e-01,-1.447208e+02
4.731445e-01,-1.705991e+02,4.731445e-01,-1.448022e+02
4.736328e-01,-1.707292e+02,4.736328e-01,-1.433089e+02
4.741211e-01,-1.705254e+02,4.741211e-01,-1.426879e+02
4.746094e-01,-1.701852e+02,4.746094e-01,-1.434544e+02
4.750977e-01,-1.704666e+02,4.750977e-01,-1.445654e+02
4.755859e-01,-1.701116e+02,4.755859e-01,-1.443894e+02
4.760742e-01,-1.694328e+02,4.760742e-01,-1.441166e+02
4.765625e-01,-1.697079e+02,4.765625e-01,-1.438676e+02
4.770508e-01,-1.700867e+02,4.770508e-01,-1.441818e+02
4.775391e-01,-1.698620e+02,4.775391e-01,-1.452473e+02
4.780273e-01,-1.703236e+02,4.780273e-01,-1.461793e+02
4.785156e-01,-1.713700e+02,4.785156e-01,-1.471939e+02
4.790039e-01,-1.712259e+02,4.790039e-01,-1.482706e+02
4.794922e-01,-1.706622e+02,4.794922e-01,-1.486250e+02
4.799805e-01,-1.707588e+02,4.799805e-01,-1.496656e+02
4.804688e-01,-1.709217e+02,4.804688e-01,-1.525754e+02
4.809570e-01,-1.698248e+02,4.809570e-01,-1.544521e+02
4.814453e-01,-1.697582e+02,4.814453e-01,-1.545042e+02
4.819336e-01,-1.701210e+02,4.819336e-01,-1.525614e+02
4.824219e-01,-1.709165e+02,4.824219e-01,-1.508816e+02
4.829102e-01,-1.720666e+02,4.829102e-01,-1.483468e+02
4.833984e-01,-1.718855e+02,4.833984e-01,-1.468295e+02
4.838867e-01,-1.710999e+02,4.838867e-01,-1.453571e+02
4.843750e-01,-1.709382e+02,4.843750e-01,-1.439998e+02
4.848633e-01,-1.709192e+02,4.848633e-01,-1.438858e+02
4.853516e-01,-1.704781e+02,4.853516e-01,-1.433401e+02
4.858398e-01,-1.720275e+02,4.858398e-01,-1.435878e+02
4.863281e-01,-1.722254e+02,4.863281e-01,-1.429112e+02
4.868164e-01,-1.712462e+02,4.868164e-01,-1.423195e+02
4.873047e-01,-1.709232e+02,4.873047e-01,-1.422257e+02
4.877930e-01,-1.706140e+02,4.877930e-01,-1.420466e+02
4.882812e-01,-1.707694e+02,4.882812e-01,-1.424574e+02
4.887695e-01,-1.716006e+02,4.887695e-01,-1.433773e+02
4.892578e-01,-1.713097e+02,4.892578e-01,-1.448985e+02
4.897461e-01,-1.708636e+02,4.897461e-01,-1.460727e+02
4.902344e-01,-1.713293e+02,4.902344e-01,-1.474148e+02
4.907227e-01,-1.715724e+02,4.907227e-01,-1.479979e+02
4.912109e-01,-1.709800e+02,4.912109e-01,-1.487225e+02
4.916992e-01,-1.716248e+02,4.916992e-01,-1.486657e+02
4.921875e-01,-1.715567e+02,4.921875e-01,-1.475597e+02
4.926758e-01,-1.718277e+02,4.926758e-01,-1.461454e+02
4.931641e-01,-1.711120e+02,4.931641e-01,-1.449623e+02
4.936523e-01,-1.698446e+02,4.936523e-01,-1.429516e+02
4.941406e-01,-1.703860e+02,4.941406e-01,-1.415350e+02
4.946289e-01,-1.709425e+02,4.946289e-01,-1.403626e+02
4.951172e-01,-1.706613e+02,4.951172e-01,-1.399768e+02
4.956055e-01,-1.721152e+02,4.956055e-01,-1.393671e+02
4.960938e-01,-1.717839e+02,4.960938e-01,-1.397102e+02
4.965820e-01,-1.708638e+02,4.965820e-01,-1.400358e+02
4.970703e-01,-1.708113e+02,4.970703e-01,-1.412054e+02
4.975586e-01,-1.707613e+02,4.975586e-01,-1.401137e+02
4.980469e-01,-1.718877e+02,4.980469e-01,-1.385011e+02
4.985352e-01,-1.715619e+02,4.985352e-01,-1.369416e+02
4.990234e-01,-1.704897e+02,4.990234e-01,-1.351862e+02
4.995117e-01,-1.710146e+02,4.995117e-01,-1.345310e+02
5.000000e-01,-1.745564e+02,5.000000e-01,-1.379561e+02


==> figures/psd_4_16.csv <==
f_fp_0,fp_0,f_fp_1,fp_1,f_fp_2,fp_2,f_fp_3,fp_3,f_fp_4,fp_4,f_fp_5,fp_5,f_fp_6,fp_6,f_fp_7,fp_7,f_fp_8,fp_8,f_fp_9,fp_9,f_fp_10,fp_10,f_fp_11,fp_11,f_fp_12,fp_12,f_fp_13,fp_13,f_fp_14,fp_14,f_fp_15,fp_15
0.000000e+00,-1.738165e+02,0.000000e+00,-2.181711e+02,0.000000e+00,-2.249044e+02,0.000000e+00,-2.298094e+02,0.000000e+00,-2.336724e+02,0.000000e+00,-2.312956e+02,0.000000e+00,-2.355354e+02,0.000000e+00,-2.350750e+02,0.000000e+00,-2.360734e+02,0.000000e+00,-2.384135e+02,0.000000e+00,-2.370426e+02,0.000000e+00,-2.375756e+02,0.000000e+00,-2.394588e+02,0.000000e+00,-2.390308e+02,0.000000e+00,-2.386276e+02,0.000000e+00,-2.394260e+02
4.882812e-04,-1.676842e+02,4.882812e-04,-2.171874e+02,4.882812e-04,-2.260191e+02,4.882812e-04,-2.303658e+02,4.882812e-04,-2.345375e+02,4.882812e-04,-2.323556e+02,4.882812e-04,-2.366266e+02,4.882812e-04,-2.364008e+02,4.882812e-04,-2.375012e+02,4.882812e-04,-2.397480e+02,4.882812e-04,-2.383705e+02,4.882812e-04,-2.387269e+02,4.882812e-04,-2.405815e+02,4.882812e-04,-2.401091e+02,4.882812e-04,-2.398712e+02,4.882812e-04,-2.406982e+02
9.765625e-04,-1.672712e+02,9.765625e-04,-2.181431e+02,9.765625e-04,-2.310093e+02,9.765625e-04,-2.365642e+02,9.765625e-04,-2.400238e+02,9.765625e-04,-2.398545e+02,9.765625e-04,-2.444519e+02,9.765625e-04,-2.470277e+02,9.765625e-04,-2.481871e+02,9.765625e-04,-2.488945e+02,9.765625e-04,-2.496948e+02,9.765625e-04,-2.485610e+02,9.765625e-04,-2.496760e+02,9.765625e-04,-2.480345e+02,9.765625e-04,-2.492085e+02,9.765625e-04,-2.501068e+02
1.464844e-03,-1.684460e+02,1.464844e-03,-2.173298e+02,1.464844e-03,-2.314507e+02,1.464844e-03,-2.375919e+02,1.464844e-03,-2.392689e+02,1.464844e-03,-2.404811e+02,1.464844e-03,-2.455134e+02,1.464844e-03,-2.486712e+02,1.464844e-03,-2.501397e+02,1.464844e-03,-2.500440e+02,1.464844e-03,-2.514428e+02,1.464844e-03,-2.509305e+02,1.464844e-03,-2.511125e+02,1.464844e-03,-2.487782e+02,1.464844e-03,-2.500912e+02,1.464844e-03,-2.516663e+02
1.953125e-03,-1.703900e+02,1.953125e-03,-2.173755e+02,1.953125e-03,-2.320281e+02,1.953125e-03,-2.376274e+02,1.953125e-03,-2.392293e+02,1.953125e-03,-2.407429e+02,1.953125e-03,-2.450980e+02,1.953125e-03,-2.484944e+02,1.953125e-03,-2.508770e+02,1.953125e-03,-2.499043e+02,1.953125e-03,-2.514572e+02,1.953125e-03,-2.508409e+02,1.953125e-03,-2.513816e+02,1.953125e-03,-2.485075e+02,1.953125e-03,-2.505579e+02,1.953125e-03,-2.523056e+02
2.441406e-03,-1.716675e+02,2.441406e-03,-2.175649e+02,2.441406e-03,-2.323384e+02,2.441406e-03,-2.371979e+02,2.441406e-03,-2.395629e+02,2.441406e-03,-2.416165e+02,2.441406e-03,-2.449471e+02,2.441406e-03,-2.473504e+02,2.441406e-03,-2.506671e+02,2.441406e-03,-2.492400e+02,2.441406e-03,-2.512333e+02,2.441406e-03,-2.509583e+02,2.441406e-03,-2.511474e+02,2.441406e-03,-2.489638e+02,2.441406e-03,-2.503275e+02,2.441406e-03,-2.518190e+02
2.929688e-03,-1.716921e+02,2.929688e-03,-2.180482e+02,2.929688e-03,-2.321034e+02,2.929688e-03,-2.357360e+02,2.929688e-03,-2.395691e+02,2.929688e-03,-2.416967e+02,2.929688e-03,-2.451860e+02,2.929688e-03,-2.471473e+02,2.929688e-03,-2.509662e+02,2.929688e-03,-2.489968e+02,2.929688e-03,-2.517159e+02,2.929688e-03,-2.516839e+02,2.929688e-03,-2.505709e+02,2.929688e-03,-2.501160e+02,2.929688e-03,-2.503865e+02,2.929688e-03,-2.518672e+02
3.417969e-03,-1.708785e+02,3.417969e-03,-2.181551e+02,3.417969e-03,-2.317665e+02,3.417969e-03,-2.364183e+02,3.417969e-03,-2.391847e+02,3.417969e-03,-2.408525e+02,3.417969e-03,-2.454721e+02,3.417969e-03,-2.480018e+02,3.417969e-03,-2.506816e+02,3.417969e-03,-2.493723e+02,3.417969e-03,-2.515305e+02,3.417969e-03,-2.508484e+02,3.417969e-03,-2.501354e+02,3.417969e-03,-2.498301e+02,3.417969e-03,-2.502502e+02,3.417969e-03,-2.525434e+02
3.906250e-03,-1.700240e+02,3.906250e-03,-2.173854e+02,3.906250e-03,-2.322432e+02,3.906250e-03,-2.367889e+02,3.906250e-03,-2.390296e+02,3.906250e-03,-2.407000e+02,3.906250e-03,-2.449045e+02,3.906250e-03,-2.480154e+02,3.906250e-03,-2.505959e+02,3.906250e-03,-2.496349e+02,3.906250e-03,-2.508716e+02,3.906250e-03,-2.506815e+02,3.906250e-03,-2.501609e+02,3.906250e-03,-2.495387e+02,3.906250e-03,-2.506122e+02,3.906250e-03,-2.531702e+02
4.394531e-03,-1.695901e+02,4.394531e-03,-2.176974e+02,4.394531e-03,-2.324329e+02,4.394531e-03,-2.370917e+02,4.394531e-03,-2.390295e+02,4.394531e-03,-2.409913e+02,4.394531e-03,-2.450418e+02,4.394531e-03,-2.474737e+02,4.394531e-03,-2.499912e+02,4.394531e-03,-2.498702e+02,4.394531e-03,-2.507991e+02,4.394531e-03,-2.510022e+02,4.394531e-03,-2.508055e+02,4.394531e-03,-2.495059e+02,4.394531e-03,-2.506832e+02,4.394531e-03,-2.524794e+02
4.882812e-03,-1.694562e+02,4.882812e-03,-2.176728e+02,4.882812e-03,-2.313453e+02,4.882812e-03,-2.367505e+02,4.882812e-03,-2.391727e+02,4.882812e-03,-2.412676e+02,4.882812e-03,-2.456230e+02,4.882812e-03,-2.473879e+02,4.882812e-03,-2.493973e+02,4.882812e-03,-2.493195e+02,4.882812e-03,-2.509165e+02,4.882812e-03,-2.513794e+02,4.882812e-03,-2.506558e+02,4.882812e-03,-2.493515e+02,4.882812e-03,-2.506097e+02,4.882812e-03,-2.514122e+02
5.371094e-03,-1.692887e+02,5.371094e-03,-2.168100e+02,5.371094e-03,-2.313735e+02,5.371094e-03,-2.361380e+02,5.371094e-03,-2.390251e+02,5.371094e-03,-2.415649e+02,5.371094e-03,-2.454653e+02,5.371094e-03,-2.472218e+02,5.371094e-03,-2.493081e+02,5.371094e-03,-2.494760e+02,5.371094e-03,-2.503878e+02,5.371094e-03,-2.514787e+02,5.371094e-03,-2.510960e+02,5.371094e-03,-2.489220e+02,5.371094e-03,-2.509028e+02,5.371094e-03,-2.519634e+02
5.859375e-03,-1.695271e+02,5.859375e-03,-2.166033e+02,5.859375e-03,-2.307201e+02,5.859375e-03,-2.370654e+02,5.859375e-03,-2.388620e+02,5.859375e-03,-2.415788e+02,5.859375e-03,-2.460255e+02,5.859375e-03,-2.474123e+02,5.859375e-03,-2.494354e+02,5.859375e-03,-2.501260e+02,5.859375e-03,-2.507060e+02,5.859375e-03,-2.505709e+02,5.859375e-03,-2.506188e+02,5.859375e-03,-2.493066e+02,5.859375e-03,-2.517007e+02,5.859375e-03,-2.526477e+02
6.347656e-03,-1.700347e+02,6.347656e-03,-2.162427e+02,6.347656e-03,-2.299552e+02,6.347656e-03,-2.369291e+02,6.347656e-03,-2.392499e+02,6.347656e-03,-2.415511e+02,6.347656e-03,-2.460158e+02,6.347656e-03,-2.476903e+02,6.347656e-03,-2.500288e+02,6.347656e-03,-2.507989e+02,6.347656e-03,-2.514004e+02,6.347656e-03,-2.503194e+02,6.347656e-03,-2.503010e+02,6.347656e-03,-2.500675e+02,6.347656e-03,-2.515073e+02,6.347656e-03,-2.527973e+02
6.835938e-03,-1.705078e+02,6.835938e-03,-2.157601e+02,6.835938e-03,-2.302638e+02,6.835938e-03,-2.370475e+02,6.835938e-03,-2.392375e+02,6.835938e-03,-2.417914e+02,6.835938e-03,-2.449100e+02,6.835938e-03,-2.480700e+02,6.835938e-03,-2.508210e+02,6.835938e-03,-2.508429e+02,6.835938e-03,-2.515806e+02,6.835938e-03,-2.512441e+02,6.835938e-03,-2.508666e+02,6.835938e-03,-2.494987e+02,6.835938e-03,-2.514297e+02,6.835938e-03,-2.529089e+02
7.324219e-03,-1.710370e+02,7.324219e-03,-2.153199e+02,7.324219e-03,-2.308683e+02,7.324219e-03,-2.373464e+02,7.324219e-03,-2.386912e+02,7.324219e-03,-2.427959e+02,7.324219e-03,-2.446598e+02,7.324219e-03,-2.481872e+02,7.324219e-03,-2.499624e+02,7.324219e-03,-2.502384e+02,7.324219e-03,-2.512776e+02,7.324219e-03,-2.516005e+02,7.324219e-03,-2.511172e+02,7.324219e-03,-2.491653e+02,7.324219e-03,-2.506600e+02,7.324219e-03,-2.520832e+02
7.812500e-03,-1.715094e+02,7.812500e-03,-2.149555e+02,7.812500e-03,-2.309194e+02,7.812500e-03,-2.367290e+02,7.812500e-03,-2.383039e+02,7.812500e-03,-2.417182e+02,7.812500e-03,-2.443080e+02,7.812500e-03,-2.484346e+02,7.812500e-03,-2.494509e+02,7.812500e-03,-2.508051e+02,7.812500e-03,-2.520759e+02,7.812500e-03,-2.514795e+02,7.812500e-03,-2.505568e+02,7.812500e-03,-2.497715e+02,7.812500e-03,-2.507799e+02,7.812500e-03,-2.518934e+02
8.300781e-03,-1.725664e+02,8.300781e-03,-2.136652e+02,8.300781e-03,-2.313638e+02,8.300781e-03,-2.363531e+02,8.300781e-03,-2.384363e+02,8.300781e-03,-2.404883e+02,8.300781e-03,-2.447815e+02,8.300781e-03,-2.485298e+02,8.300781e-03,-2.497887e+02,8.300781e-03,-2.506074e+02,8.300781e-03,-2.520586e+02,8.300781e-03,-2.513345e+02,8.300781e-03,-2.499314e+02,8.300781e-03,-2.497882e+02,8.300781e-03,-2.510335e+02,8.300781e-03,-2.523707e+02
8.789062e-03,-1.739729e+02,8.789062e-03,-2.133768e+02,8.789062e-03,-2.323887e+02,8.789062e-03,-2.365006e+02,8.789062e-03,-2.385977e+02,8.789062e-03,-2.405634e+02,8.789062e-03,-2.444203e+02,8.789062e-03,-2.477960e+02,8.789062e-03,-2.498715e+02,8.789062e-03,-2.499252e+02,8.789062e-03,-2.511693e+02,8.789062e-03,-2.514345e+02,8.789062e-03,-2.499724e+02,8.789062e-03,-2.497708e+02,8.789062e-03,-2.504068e+02,8.789062e-03,-2.518907e+02
9.277344e-03,-1.757138e+02,9.277344e-03,-2.139338e+02,9.277344e-03,-2.325474e+02,9.277344e-03,-2.368290e+02,9.277344e-03,-2.383173e+02,9.277344e-03,-2.410810e+02,9.277344e-03,-2.438635e+02,9.277344e-03,-2.476775e+02,9.277344e-03,-2.500663e+02,9.277344e-03,-2.497347e+02,9.277344e-03,-2.502796e+02,9.277344e-03,-2.518807e+02,9.277344e-03,-2.504810e+02,9.277344e-03,-2.497933e+02,9.277344e-03,-2.502105e+02,9.277344e-03,-2.521233e+02
9.765625e-03,-1.776853e+02,9.765625e-03,-2.146193e+02,9.765625e-03,-2.314791e+02,9.765625e-03,-2.368044e+02,9.765625e-03,-2.382722e+02,9.765625e-03,-2.418972e+02,9.765625e-03,-2.441706e+02,9.765625e-03,-2.475767e+02,9.765625e-03,-2.502687e+02,9.765625e-03,-2.501305e+02,9.765625e-03,-2.503968e+02,9.765625e-03,-2.518051e+02,9.765625e-03,-2.503512e+02,9.765625e-03,-2.490945e+02,9.765625e-03,-2.506029e+02,9.765625e-03,-2.529532e+02
1.025391e-02,-1.810192e+02,1.025391e-02,-2.140320e+02,1.025391e-02,-2.303252e+02,1.025391e-02,-2.369313e+02,1.025391e-02,-2.393342e+02,1.025391e-02,-2.422453e+02,1.025391e-02,-2.451741e+02,1.025391e-02,-2.477221e+02,1.025391e-02,-2.497066e+02,1.025391e-02,-2.499876e+02,1.025391e-02,-2.509690e+02,1.025391e-02,-2.510591e+02,1.025391e-02,-2.504484e+02,1.025391e-02,-2.493594e+02,1.025391e-02,-2.507723e+02,1.025391e-02,-2.523842e+02
1.074219e-02,-1.848755e+02,1.074219e-02,-2.120267e+02,1.074219e-02,-2.309214e+02,1.074219e-02,-2.362685e+02,1.074219e-02,-2.393196e+02,1.074219e-02,-2.411141e+02,1.074219e-02,-2.453912e+02,1.074219e-02,-2.474283e+02,1.074219e-02,-2.496936e+02,1.074219e-02,-2.496256e+02,1.074219e-02,-2.502030e+02,1.074219e-02,-2.508626e+02,1.074219e-02,-2.496571e+02,1.074219e-02,-2.497521e+02,1.074219e-02,-2.510087e+02,1.074219e-02,-2.511000e+02
1.123047e-02,-1.870013e+02,1.123047e-02,-2.111258e+02,1.123047e-02,-2.306348e+02,1.123047e-02,-2.360784e+02,1.123047e-02,-2.396075e+02,1.123047e-02,-2.408608e+02,1.123047e-02,-2.450311e+02,1.123047e-02,-2.478485e+02,1.123047e-02,-2.507499e+02,1.123047e-02,-2.494579e+02,1.123047e-02,-2.502285e+02,1.123047e-02,-2.506341e+02,1.123047e-02,-2.495693e+02,1.123047e-02,-2.498313e+02,1.123047e-02,-2.508252e+02,1.123047e-02,-2.511659e+02
1.171875e-02,-1.845126e+02,1.171875e-02,-2.111787e+02,1.171875e-02,-2.296758e+02,1.171875e-02,-2.360261e+02,1.171875e-02,-2.398245e+02,1.171875e-02,-2.412764e+02,1.171875e-02,-2.450409e+02,1.171875e-02,-2.477444e+02,1.171875e-02,-2.510049e+02,1.171875e-02,-2.501472e+02,1.171875e-02,-2.509488e+02,1.171875e-02,-2.509659e+02,1.171875e-02,-2.502410e+02,1.171875e-02,-2.501642e+02,1.171875e-02,-2.501004e+02,1.171875e-02,-2.526480e+02
1.220703e-02,-1.811600e+02,1.220703e-02,-2.111430e+02,1.220703e-02,-2.292580e+02,1.220703e-02,-2.365936e+02,1.220703e-02,-2.390149e+02,1.220703e-02,-2.416405e+02,1.220703e-02,-2.455480e+02,1.220703e-02,-2.478645e+02,1.220703e-02,-2.494706e+02,1.220703e-02,-2.502048e+02,1.220703e-02,-2.512753e+02,1.220703e-02,-2.511970e+02,1.220703e-02,-2.506613e+02,1.220703e-02,-2.505229e+02,1.220703e-02,-2.504832e+02,1.220703e-02,-2.532669e+02
1.269531e-02,-1.787117e+02,1.269531e-02,-2.103609e+02,1.269531e-02,-2.290377e+02,1.269531e-02,-2.367216e+02,1.269531e-02,-2.384506e+02,1.269531e-02,-2.418105e+02,1.269531e-02,-2.457261e+02,1.269531e-02,-2.474048e+02,1.269531e-02,-2.495687e+02,1.269531e-02,-2.500906e+02,1.269531e-02,-2.509020e+02,1.269531e-02,-2.508020e+02,1.269531e-02,-2.501713e+02,1.269531e-02,-2.495450e+02,1.269531e-02,-2.510771e+02,1.269531e-02,-2.524035e+02
1.318359e-02,-1.770801e+02,1.318359e-02,-2.099312e+02,1.318359e-02,-2.290404e+02,1.318359e-02,-2.361093e+02,1.318359e-02,-2.382787e+02,1.318359e-02,-2.422425e+02,1.318359e-02,-2.456323e+02,1.318359e-02,-2.468923e+02,1.318359e-02,-2.497592e+02,1.318359e-02,-2.500095e+02,1.318359e-02,-2.507804e+02,1.318359e-02,-2.506156e+02,1.318359e-02,-2.506045e+02,1.318359e-02,-2.498526e+02,1.318359e-02,-2.510686e+02,1.318359e-02,-2.516636e+02
1.367188e-02,-1.757015e+02,1.367188e-02,-2.097038e+02,1.367188e-02,-2.289437e+02,1.367188e-02,-2.356841e+02,1.367188e-02,-2.386352e+02,1.367188e-02,-2.423401e+02,1.367188e-02,-2.452797e+02,1.367188e-02,-2.474330e+02,1.367188e-02,-2.504512e+02,1.367188e-02,-2.499334e+02,1.367188e-02,-2.506359e+02,1.367188e-02,-2.512830e+02,1.367188e-02,-2.509915e+02,1.367188e-02,-2.501679e+02,1.367188e-02,-2.518390e+02,1.367188e-02,-2.512106e+02
1.416016e-02,-1.748615e+02,1.416016e-02,-2.085920e+02,1.416016e-02,-2.296219e+02,1.416016e-02,-2.356954e+02,1.416016e-02,-2.383834e+02,1.416016e-02,-2.415477e+02,1.416016e-02,-2.445015e+02,1.416016e-02,-2.472687e+02,1.416016e-02,-2.500726e+02,1.416016e-02,-2.510466e+02,1.416016e-02,-2.508944e+02,1.416016e-02,-2.517110e+02,1.416016e-02,-2.508661e+02,1.416016e-02,-2.502103e+02,1.416016e-02,-2.523662e+02,1.416016e-02,-2.509522e+02
1.464844e-02,-9.801787e+01,1.464844e-02,-2.080309e+02,1.464844e-02,-2.294929e+02,1.464844e-02,-2.359789e+02,1.464844e-02,-2.373530e+02,1.464844e-02,-2.415503e+02,1.464844e-02,-2.440355e+02,1.464844e-02,-2.467588e+02,1.464844e-02,-2.493682e+02,1.464844e-02,-2.512616e+02,1.464844e-02,-2.508470e+02,1.464844e-02,-2.512194e+02,1.464844e-02,-2.505907e+02,1.464844e-02,-2.505021e+02,1.464844e-02,-2.513408e+02,1.464844e-02,-2.516671e+02
1.513672e-02,-8.210020e+01,1.513672e-02,-2.075014e+02,1.513672e-02,-2.275394e+02,1.513672e-02,-2.321518e+02,1.513672e-02,-2.306753e+02,1.513672e-02,-2.415504e+02,1.513672e-02,-2.434109e+02,1.513672e-02,-2.476106e+02,1.513672e-02,-2.502601e+02,1.513672e-02,-2.504149e+02,1.513672e-02,-2.465044e+02,1.513672e-02,-2.519301e+02,1.513672e-02,-2.511806e+02,1.513672e-02,-2.505255e+02,1.513672e-02,-2.510860e+02,1.513672e-02,-2.518692e+02
1.562500e-02,-7.759401e+01,1.562500e-02,-2.071649e+02,1.562500e-02,-2.261788e+02,1.562500e-02,-2.289514e+02,1.562500e-02,-2.270521e+02,1.562500e-02,-2.418007e+02,1.562500e-02,-2.420903e+02,1.562500e-02,-2.484159e+02,1.562500e-02,-2.497746e+02,1.562500e-02,-2.507265e+02,1.562500e-02,-2.430346e+02,1.562500e-02,-2.523015e+02,1.562500e-02,-2.512365e+02,1.562500e-02,-2.500713e+02,1.562500e-02,-2.508607e+02,1.562500e-02,-2.514552e+02
1.611328e-02,-8.210021e+01,1.611328e-02,-2.068216e+02,1.611328e-02,-2.276910e+02,1.611328e-02,-2.320621e+02,1.611328e-02,-2.307038e+02,1.611328e-02,-2.418381e+02,1.611328e-02,-2.429986e+02,1.611328e-02,-2.479890e+02,1.611328e-02,-2.492192e+02,1.611328e-02,-2.505920e+02,1.611328e-02,-2.463935e+02,1.611328e-02,-2.518178e+02,1.611328e-02,-2.504350e+02,1.611328e-02,-2.499894e+02,1.611328e-02,-2.511326e+02,1.611328e-02,-2.512590e+02
1.660156e-02,-9.801790e+01,1.660156e-02,-2.062482e+02,1.660156e-02,-2.284099e+02,1.660156e-02,-2.364764e+02,1.660156e-02,-2.374289e+02,1.660156e-02,-2.415269e+02,1.660156e-02,-2.443868e+02,1.660156e-02,-2.478618e+02,1.660156e-02,-2.495441e+02,1.660156e-02,-2.504419e+02,1.660156e-02,-2.509232e+02,1.660156e-02,-2.515901e+02,1.660156e-02,-2.503612e+02,1.660156e-02,-2.498865e+02,1.660156e-02,-2.504802e+02,1.660156e-02,-2.516885e+02
1.708984e-02,-1.748524e+02,1.708984e-02,-2.056413e+02,1.708984e-02,-2.281075e+02,1.708984e-02,-2.367442e+02,1.708984e-02,-2.389020e+02,1.708984e-02,-2.414118e+02,1.708984e-02,-2.444485e+02,1.708984e-02,-2.476084e+02,1.708984e-02,-2.497433e+02,1.708984e-02,-2.507087e+02,1.708984e-02,-2.512214e+02,1.708984e-02,-2.516017e+02,1.708984e-02,-2.509729e+02,1.708984e-02,-2.499054e+02,1.708984e-02,-2.501993e+02,1.708984e-02,-2.518731e+02
1.757812e-02,-1.759436e+02,1.757812e-02,-2.045940e+02,1.757812e-02,-2.279716e+02,1.757812e-02,-2.358293e+02,1.757812e-02,-2.395475e+02,1.757812e-02,-2.424046e+02,1.757812e-02,-2.444568e+02,1.757812e-02,-2.480104e+02,1.757812e-02,-2.497017e+02,1.757812e-02,-2.514940e+02,1.757812e-02,-2.512661e+02,1.757812e-02,-2.520906e+02,1.757812e-02,-2.511635e+02,1.757812e-02,-2.492561e+02,1.757812e-02,-2.507382e+02,1.757812e-02,-2.512714e+02
1.806641e-02,-1.774626e+02,1.806641e-02,-2.044267e+02,1.806641e-02,-2.282564e+02,1.806641e-02,-2.358027e+02,1.806641e-02,-2.391687e+02,1.806641e-02,-2.424092e+02,1.806641e-02,-2.449445e+02,1.806641e-02,-2.477162e+02,1.806641e-02,-2.494014e+02,1.806641e-02,-2.514873e+02,1.806641e-02,-2.513054e+02,1.806641e-02,-2.516170e+02,1.806641e-02,-2.510069e+02,1.806641e-02,-2.490086e+02,1.806641e-02,-2.518581e+02,1.806641e-02,-2.511564e+02
1.855469e-02,-1.788348e+02,1.855469e-02,-2.041866e+02,1.855469e-02,-2.285213e+02,1.855469e-02,-2.349577e+02,1.855469e-02,-2.391246e+02,1.855469e-02,-2.411694e+02,1.855469e-02,-2.457473e+02,1.855469e-02,-2.471431e+02,1.855469e-02,-2.487092e+02,1.855469e-02,-2.509880e+02,1.855469e-02,-2.518461e+02,1.855469e-02,-2.507843e+02,1.855469e-02,-2.506767e+02,1.855469e-02,-2.491497e+02,1.855469e-02,-2.528682e+02,1.855469e-02,-2.517842e+02
1.904297e-02,-1.810905e+02,1.904297e-02,-2.026887e+02,1.904297e-02,-2.277366e+02,1.904297e-02,-2.345936e+02,1.904297e-02,-2.384725e+02,1.904297e-02,-2.415612e+02,1.904297e-02,-2.455542e+02,1.904297e-02,-2.473450e+02,1.904297e-02,-2.490265e+02,1.904297e-02,-2.496710e+02,1.904297e-02,-2.513797e+02,1.904297e-02,-2.503588e+02,1.904297e-02,-2.503261e+02,1.904297e-02,-2.493786e+02,1.904297e-02,-2.525519e+02,1.904297e-02,-2.522833e+02
1.953125e-02,-1.848208e+02,1.953125e-02,-2.017405e+02,1.953125e-02,-2.275354e+02,1.953125e-02,-2.348808e+02,1.953125e-02,-2.387579e+02,1.953125e-02,-2.418168e+02,1.953125e-02,-2.443882e+02,1.953125e-02,-2.472266e+02,1.953125e-02,-2.494132e+02,1.953125e-02,-2.501939e+02,1.953125e-02,-2.505998e+02,1.953125e-02,-2.509142e+02,1.953125e-02,-2.505471e+02,1.953125e-02,-2.492257e+02,1.953125e-02,-2.517089e+02,1.953125e-02,-2.521942e+02
2.001953e-02,-1.901595e+02,2.001953e-02,-2.010475e+02,2.001953e-02,-2.277426e+02,2.001953e-02,-2.356927e+02,2.001953e-02,-2.397551e+02,2.001953e-02,-2.412548e+02,2.001953e-02,-2.441466e+02,2.001953e-02,-2.471380e+02,2.001953e-02,-2.488876e+02,2.001953e-02,-2.508359e+02,2.001953e-02,-2.503464e+02,2.001953e-02,-2.509331e+02,2.001953e-02,-2.506985e+02,2.001953e-02,-2.489891e+02,2.001953e-02,-2.518118e+02,2.001953e-02,-2.520460e+02
2.050781e-02,-1.925117e+02,2.050781e-02,-2.004514e+02,2.050781e-02,-2.282729e+02,2.050781e-02,-2.355976e+02,2.050781e-02,-2.393954e+02,2.050781e-02,-2.414141e+02,2.050781e-02,-2.443868e+02,2.050781e-02,-2.479947e+02,2.050781e-02,-2.489127e+02,2.050781e-02,-2.505439e+02,2.050781e-02,-2.509608e+02,2.050781e-02,-2.497146e+02,2.050781e-02,-2.507190e+02,2.050781e-02,-2.501183e+02,2.050781e-02,-2.522038e+02,2.050781e-02,-2.518877e+02
2.099609e-02,-1.859422e+02,2.099609e-02,-2.000034e+02,2.099609e-02,-2.274368e+02,2.099609e-02,-2.351029e+02,2.099609e-02,-2.383210e+02,2.099609e-02,-2.420598e+02,2.099609e-02,-2.445515e+02,2.099609e-02,-2.469255e+02,2.099609e-02,-2.491701e+02,2.099609e-02,-2.509047e+02,2.099609e-02,-2.515945e+02,2.099609e-02,-2.496277e+02,2.099609e-02,-2.514407e+02,2.099609e-02,-2.500361e+02,2.099609e-02,-2.522744e+02,2.099609e-02,-2.514179e+02
2.148438e-02,-1.814337e+02,2.148438e-02,-1.991738e+02,2.148438e-02,-2.266497e+02,2.148438e-02,-2.352598e+02,2.148438e-02,-2.380361e+02,2.148438e-02,-2.425822e+02,2.148438e-02,-2.442763e+02,2.148438e-02,-2.461934e+02,2.148438e-02,-2.487311e+02,2.148438e-02,-2.499390e+02,2.148438e-02,-2.517058e+02,2.148438e-02,-2.502574e+02,2.148438e-02,-2.513833e+02,2.148438e-02,-2.497395e+02,2.148438e-02,-2.513422e+02,2.148438e-02,-2.518407e+02
2.197266e-02,-1.789573e+02,2.197266e-02,-1.978234e+02,2.197266e-02,-2.262121e+02,2.197266e-02,-2.361066e+02,2.197266e-02,-2.378172e+02,2.197266e-02,-2.424113e+02,2.197266e-02,-2.444447e+02,2.197266e-02,-2.466058e+02,2.197266e-02,-2.484301e+02,2.197266e-02,-2.498079e+02,2.197266e-02,-2.524625e+02,2.197266e-02,-2.505343e+02,2.197266e-02,-2.512235e+02,2.197266e-02,-2.500476e+02,2.197266e-02,-2.509879e+02,2.197266e-02,-2.520619e+02
2.246094e-02,-1.770773e+02,2.246094e-02,-1.974384e+02,2.246094e-02,-2.265123e+02,2.246094e-02,-2.364320e+02,2.246094e-02,-2.379265e+02,2.246094e-02,-2.419868e+02,2.246094e-02,-2.445766e+02,2.246094e-02,-2.474527e+02,2.246094e-02,-2.493256e+02,2.246094e-02,-2.501920e+02,2.246094e-02,-2.519025e+02,2.246094e-02,-2.511190e+02,2.246094e-02,-2.504944e+02,2.246094e-02,-2.489616e+02,2.246094e-02,-2.515104e+02,2.246094e-02,-2.523915e+02
2.294922e-02,-1.755266e+02,2.294922e-02,-1.970254e+02,2.294922e-02,-2.263402e+02,2.294922e-02,-2.354618e+02,2.294922e-02,-2.386630e+02,2.294922e-02,-2.414428e+02,2.294922e-02,-2.444208e+02,2.294922e-02,-2.479949e+02,2.294922e-02,-2.501881e+02,2.294922e-02,-2.500597e+02,2.294922e-02,-2.513469e+02,2.294922e-02,-2.510374e+02,2.294922e-02,-2.503212e+02,2.294922e-02,-2.488502e+02,2.294922e-02,-2.513027e+02,2.294922e-02,-2.528320e+02
2.343750e-02,-1.745226e+02,2.343750e-02,-1.952980e+02,2.343750e-02,-2.257121e+02,2.343750e-02,-2.351102e+02,2.343750e-02,-2.389969e+02,2.343750e-02,-2.408646e+02,2.343750e-02,-2.440272e+02,2.343750e-02,-2.474731e+02,2.343750e-02,-2.504561e+02,2.343750e-02,-2.495406e+02,2.343750e-02,-2.506411e+02,2.343750e-02,-2.512083e+02,2.343750e-02,-2.499537e+02,2.343750e-02,-2.489821e+02,2.343750e-02,-2.509752e+02,2.343750e-02,-2.523793e+02
2.392578e-02,-1.739345e+02,2.392578e-02,-1.944868e+02,2.392578e-02,-2.248121e+02,2.392578e-02,-2.347101e+02,2.392578e-02,-2.384733e+02,2.392578e-02,-2.409418e+02,2.392578e-02,-2.441406e+02,2.392578e-02,-2.471288e+02,2.392578e-02,-2.500924e+02,2.392578e-02,-2.494721e+02,2.392578e-02,-2.508727e+02,2.392578e-02,-2.509913e+02,2.392578e-02,-2.496824e+02,2.392578e-02,-2.489877e+02,2.392578e-02,-2.511904e+02,2.392578e-02,-2.527425e+02
2.441406e-02,-1.733546e+02,2.441406e-02,-1.938783e+02,2.441406e-02,-2.248784e+02,2.441406e-02,-2.340695e+02,2.441406e-02,-2.383002e+02,2.441406e-02,-2.405982e+02,2.441406e-02,-2.448395e+02,2.441406e-02,-2.469379e+02,2.441406e-02,-2.499176e+02,2.441406e-02,-2.496216e+02,2.441406e-02,-2.511634e+02,2.441406e-02,-2.513705e+02,2.441406e-02,-2.503189e+02,2.441406e-02,-2.489971e+02,2.441406e-02,-2.518769e+02,2.441406e-02,-2.533566e+02
2.490234e-02,-1.729912e+02,2.490234e-02,-1.935620e+02,2.490234e-02,-2.250777e+02,2.490234e-02,-2.339173e+02,2.490234e-02,-2.384118e+02,2.490234e-02,-2.413460e+02,2.490234e-02,-2.451001e+02,2.490234e-02,-2.471174e+02,2.490234e-02,-2.495162e+02,2.490234e-02,-2.503784e+02,2.490234e-02,-2.507291e+02,2.490234e-02,-2.512496e+02,2.490234e-02,-2.505442e+02,2.490234e-02,-2.492757e+02,2.490234e-02,-2.511455e+02,2.490234e-02,-2.524115e+02
2.539062e-02,-1.732228e+02,2.539062e-02,-1.926243e+02,2.539062e-02,-2.252369e+02,2.539062e-02,-2.339423e+02,2.539062e-02,-2.394137e+02,2.539062e-02,-2.419924e+02,2.539062e-02,-2.458172e+02,2.539062e-02,-2.476018e+02,2.539062e-02,-2.495165e+02,2.539062e-02,-2.500892e+02,2.539062e-02,-2.509439e+02,2.539062e-02,-2.511521e+02,2.539062e-02,-2.513413e+02,2.539062e-02,-2.497496e+02,2.539062e-02,-2.504504e+02,2.539062e-02,-2.516443e+02
2.587891e-02,-1.734454e+02,2.587891e-02,-1.911076e+02,2.587891e-02,-2.249500e+02,2.587891e-02,-2.347619e+02,2.587891e-02,-2.396790e+02,2.587891e-02,-2.420173e+02,2.587891e-02,-2.456535e+02,2.587891e-02,-2.479089e+02,2.587891e-02,-2.494061e+02,2.587891e-02,-2.502185e+02,2.587891e-02,-2.508376e+02,2.587891e-02,-2.517225e+02,2.587891e-02,-2.511311e+02,2.587891e-02,-2.496566e+02,2.587891e-02,-2.506971e+02,2.587891e-02,-2.514714e+02
2.636719e-02,-1.742161e+02,2.636719e-02,-1.904026e+02,2.636719e-02,-2.249475e+02,2.636719e-02,-2.346972e+02,2.636719e-02,-2.389148e+02,2.636719e-02,-2.416923e+02,2.636719e-02,-2.433327e+02,2.636719e-02,-2.478680e+02,2.636719e-02,-2.493083e+02,2.636719e-02,-2.512883e+02,2.636719e-02,-2.508268e+02,2.636719e-02,-2.517165e+02,2.636719e-02,-2.506537e+02,2.636719e-02,-2.502986e+02,2.636719e-02,-2.511255e+02,2.636719e-02,-2.513222e+02
2.685547e-02,-1.753718e+02,2.685547e-02,-1.900479e+02,2.685547e-02,-2.242265e+02,2.685547e-02,-2.348213e+02,2.685547e-02,-2.389035e+02,2.685547e-02,-2.416689e+02,2.685547e-02,-2.432350e+02,2.685547e-02,-2.476131e+02,2.685547e-02,-2.495287e+02,2.685547e-02,-2.500614e+02,2.685547e-02,-2.505221e+02,2.685547e-02,-2.519117e+02,2.685547e-02,-2.508554e+02,2.685547e-02,-2.511273e+02,2.685547e-02,-2.522973e+02,2.685547e-02,-2.521698e+02
2.734375e-02,-1.780125e+02,2.734375e-02,-1.878834e+02,2.734375e-02,-2.242271e+02,2.734375e-02,-2.352935e+02,2.734375e-02,-2.388968e+02,2.734375e-02,-2.420213e+02,2.734375e-02,-2.446226e+02,2.734375e-02,-2.473867e+02,2.734375e-02,-2.486892e+02,2.734375e-02,-2.493553e+02,2.734375e-02,-2.500356e+02,2.734375e-02,-2.518503e+02,2.734375e-02,-2.507600e+02,2.734375e-02,-2.502649e+02,2.734375e-02,-2.523608e+02,2.734375e-02,-2.531103e+02
2.783203e-02,-1.830787e+02,2.783203e-02,-1.865561e+02,2.783203e-02,-2.243309e+02,2.783203e-02,-2.353683e+02,2.783203e-02,-2.380065e+02,2.783203e-02,-2.422003e+02,2.783203e-02,-2.451885e+02,2.783203e-02,-2.472021e+02,2.783203e-02,-2.491629e+02,2.783203e-02,-2.497004e+02,2.783203e-02,-2.499453e+02,2.783203e-02,-2.514674e+02,2.783203e-02,-2.511208e+02,2.783203e-02,-2.499507e+02,2.783203e-02,-2.521718e+02,2.783203e-02,-2.520368e+02
2.832031e-02,-1.870448e+02,2.832031e-02,-1.852169e+02,2.832031e-02,-2.236152e+02,2.832031e-02,-2.345719e+02,2.832031e-02,-2.383776e+02,2.832031e-02,-2.415345e+02,2.832031e-02,-2.459098e+02,2.832031e-02,-2.472756e+02,2.832031e-02,-2.499184e+02,2.832031e-02,-2.501642e+02,2.832031e-02,-2.499966e+02,2.832031e-02,-2.504355e+02,2.832031e-02,-2.508768e+02,2.832031e-02,-2.504570e+02,2.832031e-02,-2.511596e+02,2.832031e-02,-2.511855e+02
2.880859e-02,-1.794102e+02,2.880859e-02,-1.842742e+02,2.880859e-02,-2.226360e+02,2.880859e-02,-2.345114e+02,2.880859e-02,-2.380273e+02,2.880859e-02,-2.407290e+02,2.880859e-02,-2.452831e+02,2.880859e-02,-2.473600e+02,2.880859e-02,-2.490933e+02,2.880859e-02,-2.499471e+02,2.880859e-02,-2.501243e+02,2.880859e-02,-2.507667e+02,2.880859e-02,-2.503776e+02,2.880859e-02,-2.502016e+02,2.880859e-02,-2.510915e+02,2.880859e-02,-2.506808e+02
2.929688e-02,-1.747089e+02,2.929688e-02,-1.832902e+02,2.929688e-02,-2.222616e+02,2.929688e-02,-2.346883e+02,2.929688e-02,-2.375196e+02,2.929688e-02,-2.400584e+02,2.929688e-02,-2.444865e+02,2.929688e-02,-2.468255e+02,2.929688e-02,-2.493922e+02,2.929688e-02,-2.501181e+02,2.929688e-02,-2.501785e+02,2.929688e-02,-2.516303e+02,2.929688e-02,-2.502988e+02,2.929688e-02,-2.491261e+02,2.929688e-02,-2.513440e+02,2.929688e-02,-2.517719e+02
2.978516e-02,-1.713459e+02,2.978516e-02,-1.824394e+02,2.978516e-02,-2.214633e+02,2.978516e-02,-2.341651e+02,2.978516e-02,-2.376762e+02,2.978516e-02,-2.404486e+02,2.978516e-02,-2.448495e+02,2.978516e-02,-2.470700e+02,2.978516e-02,-2.494800e+02,2.978516e-02,-2.493738e+02,2.978516e-02,-2.511790e+02,2.978516e-02,-2.513801e+02,2.978516e-02,-2.501772e+02,2.978516e-02,-2.490691e+02,2.978516e-02,-2.517062e+02,2.978516e-02,-2.525229e+02
3.027344e-02,-1.693349e+02,3.027344e-02,-1.814947e+02,3.027344e-02,-2.216467e+02,3.027344e-02,-2.341784e+02,3.027344e-02,-2.373026e+02,3.027344e-02,-2.416951e+02,3.027344e-02,-2.443796e+02,3.027344e-02,-2.473120e+02,3.027344e-02,-2.492717e+02,3.027344e-02,-2.489662e+02,3.027344e-02,-2.517213e+02,3.027344e-02,-2.505203e+02,3.027344e-02,-2.502648e+02,3.027344e-02,-2.496515e+02,3.027344e-02,-2.514340e+02,3.027344e-02,-2.519131e+02
3.076172e-02,-1.682594e+02,3.076172e-02,-1.814151e+02,3.076172e-02,-2.220210e+02,3.076172e-02,-2.344449e+02,3.076172e-02,-2.374261e+02,3.076172e-02,-2.419982e+02,3.076172e-02,-2.437993e+02,3.076172e-02,-2.468646e+02,3.076172e-02,-2.487470e+02,3.076172e-02,-2.493007e+02,3.076172e-02,-2.517346e+02,3.076172e-02,-2.509806e+02,3.076172e-02,-2.497623e+02,3.076172e-02,-2.499961e+02,3.076172e-02,-2.508330e+02,3.076172e-02,-2.519393e+02
3.125000e-02,-1.683258e+02,3.125000e-02,-1.810131e+02,3.125000e-02,-2.218486e+02,3.125000e-02,-2.335007e+02,3.125000e-02,-2.381910e+02,3.125000e-02,-2.410510e+02,3.125000e-02,-2.444878e+02,3.125000e-02,-2.474271e+02,3.125000e-02,-2.490930e+02,3.125000e-02,-2.502001e+02,3.125000e-02,-2.517582e+02,3.125000e-02,-2.511924e+02,3.125000e-02,-2.496169e+02,3.125000e-02,-2.501609e+02,3.125000e-02,-2.507505e+02,3.125000e-02,-2.516513e+02
3.173828e-02,-1.687476e+02,3.173828e-02,-1.805858e+02,3.173828e-02,-2.213920e+02,3.173828e-02,-2.333272e+02,3.173828e-02,-2.382548e+02,3.173828e-02,-2.407594e+02,3.173828e-02,-2.448418e+02,3.173828e-02,-2.471932e+02,3.173828e-02,-2.491895e+02,3.173828e-02,-2.506786e+02,3.173828e-02,-2.518786e+02,3.173828e-02,-2.510440e+02,3.173828e-02,-2.496799e+02,3.173828e-02,-2.492959e+02,3.173828e-02,-2.505285e+02,3.173828e-02,-2.513610e+02
3.222656e-02,-1.695228e+02,3.222656e-02,-1.819212e+02,3.222656e-02,-2.212329e+02,3.222656e-02,-2.335711e+02,3.222656e-02,-2.379866e+02,3.222656e-02,-2.419520e+02,3.222656e-02,-2.446021e+02,3.222656e-02,-2.470551e+02,3.222656e-02,-2.492372e+02,3.222656e-02,-2.498004e+02,3.222656e-02,-2.505691e+02,3.222656e-02,-2.503822e+02,3.222656e-02,-2.502348e+02,3.222656e-02,-2.492303e+02,3.222656e-02,-2.503724e+02,3.222656e-02,-2.514171e+02
3.271484e-02,-1.704710e+02,3.271484e-02,-1.841344e+02,3.271484e-02,-2.207557e+02,3.271484e-02,-2.337756e+02,3.271484e-02,-2.382405e+02,3.271484e-02,-2.422239e+02,3.271484e-02,-2.441683e+02,3.271484e-02,-2.465341e+02,3.271484e-02,-2.488764e+02,3.271484e-02,-2.488126e+02,3.271484e-02,-2.499281e+02,3.271484e-02,-2.506019e+02,3.271484e-02,-2.508475e+02,3.271484e-02,-2.499187e+02,3.271484e-02,-2.504622e+02,3.271484e-02,-2.519301e+02
3.320312e-02,-1.714267e+02,3.320312e-02,-1.873968e+02,3.320312e-02,-2.195405e+02,3.320312e-02,-2.338945e+02,3.320312e-02,-2.387407e+02,3.320312e-02,-2.417013e+02,3.320312e-02,-2.441510e+02,3.320312e-02,-2.466289e+02,3.320312e-02,-2.490855e+02,3.320312e-02,-2.485641e+02,3.320312e-02,-2.515337e+02,3.320312e-02,-2.519772e+02,3.320312e-02,-2.509254e+02,3.320312e-02,-2.499621e+02,3.320312e-02,-2.508121e+02,3.320312e-02,-2.517064e+02
3.369141e-02,-1.728811e+02,3.369141e-02,-1.927785e+02,3.369141e-02,-2.196132e+02,3.369141e-02,-2.331451e+02,3.369141e-02,-2.385941e+02,3.369141e-02,-2.417744e+02,3.369141e-02,-2.444627e+02,3.369141e-02,-2.468504e+02,3.369141e-02,-2.490637e+02,3.369141e-02,-2.495826e+02,3.369141e-02,-2.525380e+02,3.369141e-02,-2.515451e+02,3.369141e-02,-2.509295e+02,3.369141e-02,-2.502790e+02,3.369141e-02,-2.506906e+02,3.369141e-02,-2.514698e+02
3.417969e-02,-1.742187e+02,3.417969e-02,-1.987353e+02,3.417969e-02,-2.198007e+02,3.417969e-02,-2.334517e+02,3.417969e-02,-2.381120e+02,3.417969e-02,-2.418622e+02,3.417969e-02,-2.443935e+02,3.417969e-02,-2.471090e+02,3.417969e-02,-2.486033e+02,3.417969e-02,-2.502292e+02,3.417969e-02,-2.516555e+02,3.417969e-02,-2.504081e+02,3.417969e-02,-2.503401e+02,3.417969e-02,-2.501994e+02,3.417969e-02,-2.511421e+02,3.417969e-02,-2.519608e+02
3.466797e-02,-1.753863e+02,3.466797e-02,-1.965239e+02,3.466797e-02,-2.191046e+02,3.466797e-02,-2.337437e+02,3.466797e-02,-2.378058e+02,3.466797e-02,-2.413225e+02,3.466797e-02,-2.441540e+02,3.466797e-02,-2.475145e+02,3.466797e-02,-2.489446e+02,3.466797e-02,-2.497108e+02,3.466797e-02,-2.516644e+02,3.466797e-02,-2.501021e+02,3.466797e-02,-2.507807e+02,3.466797e-02,-2.502264e+02,3.466797e-02,-2.517661e+02,3.466797e-02,-2.522054e+02
3.515625e-02,-1.763292e+02,3.515625e-02,-1.924293e+02,3.515625e-02,-2.188156e+02,3.515625e-02,-2.330476e+02,3.515625e-02,-2.382214e+02,3.515625e-02,-2.408646e+02,3.515625e-02,-2.441956e+02,3.515625e-02,-2.467132e+02,3.515625e-02,-2.487704e+02,3.515625e-02,-2.495955e+02,3.515625e-02,-2.515990e+02,3.515625e-02,-2.505748e+02,3.515625e-02,-2.515123e+02,3.515625e-02,-2.502562e+02,3.515625e-02,-2.510377e+02,3.515625e-02,-2.519749e+02
3.564453e-02,-1.775625e+02,3.564453e-02,-1.902589e+02,3.564453e-02,-2.179168e+02,3.564453e-02,-2.322023e+02,3.564453e-02,-2.385380e+02,3.564453e-02,-2.406123e+02,3.564453e-02,-2.439874e+02,3.564453e-02,-2.468074e+02,3.564453e-02,-2.483903e+02,3.564453e-02,-2.495952e+02,3.564453e-02,-2.512292e+02,3.564453e-02,-2.506453e+02,3.564453e-02,-2.508670e+02,3.564453e-02,-2.496447e+02,3.564453e-02,-2.505274e+02,3.564453e-02,-2.521506e+02
3.613281e-02,-1.788649e+02,3.613281e-02,-1.880698e+02,3.613281e-02,-2.176505e+02,3.613281e-02,-2.323372e+02,3.613281e-02,-2.380664e+02,3.613281e-02,-2.406544e+02,3.613281e-02,-2.437433e+02,3.613281e-02,-2.476532e+02,3.613281e-02,-2.481834e+02,3.613281e-02,-2.498250e+02,3.613281e-02,-2.510912e+02,3.613281e-02,-2.508551e+02,3.613281e-02,-2.509949e+02,3.613281e-02,-2.496155e+02,3.613281e-02,-2.509540e+02,3.613281e-02,-2.522829e+02
3.662109e-02,-1.803737e+02,3.662109e-02,-1.875975e+02,3.662109e-02,-2.176284e+02,3.662109e-02,-2.327169e+02,3.662109e-02,-2.377978e+02,3.662109e-02,-2.406100e+02,3.662109e-02,-2.440414e+02,3.662109e-02,-2.473859e+02,3.662109e-02,-2.483787e+02,3.662109e-02,-2.511100e+02,3.662109e-02,-2.503109e+02,3.662109e-02,-2.510471e+02,3.662109e-02,-2.512987e+02,3.662109e-02,-2.498947e+02,3.662109e-02,-2.503387e+02,3.662109e-02,-2.521194e+02
3.710938e-02,-1.810324e+02,3.710938e-02,-1.888021e+02,3.710938e-02,-2.165796e+02,3.710938e-02,-2.325684e+02,3.710938e-02,-2.383638e+02,3.710938e-02,-2.412651e+02,3.710938e-02,-2.440540e+02,3.710938e-02,-2.468590e+02,3.710938e-02,-2.490481e+02,3.710938e-02,-2.511757e+02,3.710938e-02,-2.498690e+02,3.710938e-02,-2.514887e+02,3.710938e-02,-2.515564e+02,3.710938e-02,-2.498822e+02,3.710938e-02,-2.503612e+02,3.710938e-02,-2.511999e+02
3.759766e-02,-1.819696e+02,3.759766e-02,-1.885379e+02,3.759766e-02,-2.156622e+02,3.759766e-02,-2.326207e+02,3.759766e-02,-2.381093e+02,3.759766e-02,-2.423401e+02,3.759766e-02,-2.438823e+02,3.759766e-02,-2.468029e+02,3.759766e-02,-2.485007e+02,3.759766e-02,-2.504803e+02,3.759766e-02,-2.503930e+02,3.759766e-02,-2.515819e+02,3.759766e-02,-2.505945e+02,3.759766e-02,-2.496362e+02,3.759766e-02,-2.508472e+02,3.759766e-02,-2.512633e+02
3.808594e-02,-1.830574e+02,3.808594e-02,-1.885350e+02,3.808594e-02,-2.161791e+02,3.808594e-02,-2.319470e+02,3.808594e-02,-2.376894e+02,3.808594e-02,-2.420282e+02,3.808594e-02,-2.429359e+02,3.808594e-02,-2.462672e+02,3.808594e-02,-2.482569e+02,3.808594e-02,-2.501882e+02,3.808594e-02,-2.510862e+02,3.808594e-02,-2.517373e+02,3.808594e-02,-2.501633e+02,3.808594e-02,-2.495482e+02,3.808594e-02,-2.509678e+02,3.808594e-02,-2.517727e+02
3.857422e-02,-1.842039e+02,3.857422e-02,-1.890443e+02,3.857422e-02,-2.165723e+02,3.857422e-02,-2.311719e+02,3.857422e-02,-2.379762e+02,3.857422e-02,-2.411705e+02,3.857422e-02,-2.431486e+02,3.857422e-02,-2.457773e+02,3.857422e-02,-2.486891e+02,3.857422e-02,-2.503673e+02,3.857422e-02,-2.508448e+02,3.857422e-02,-2.514554e+02,3.857422e-02,-2.498374e+02,3.857422e-02,-2.498425e+02,3.857422e-02,-2.500746e+02,3.857422e-02,-2.519218e+02
3.906250e-02,-1.846525e+02,3.906250e-02,-1.898430e+02,3.906250e-02,-2.147395e+02,3.906250e-02,-2.319080e+02,3.906250e-02,-2.379720e+02,3.906250e-02,-2.408406e+02,3.906250e-02,-2.439307e+02,3.906250e-02,-2.448476e+02,3.906250e-02,-2.490207e+02,3.906250e-02,-2.503096e+02,3.906250e-02,-2.501379e+02,3.906250e-02,-2.512405e+02,3.906250e-02,-2.502107e+02,3.906250e-02,-2.497037e+02,3.906250e-02,-2.499329e+02,3.906250e-02,-2.518580e+02
3.955078e-02,-1.860936e+02,3.955078e-02,-1.907112e+02,3.955078e-02,-2.138131e+02,3.955078e-02,-2.325945e+02,3.955078e-02,-2.383548e+02,3.955078e-02,-2.414057e+02,3.955078e-02,-2.438866e+02,3.955078e-02,-2.453162e+02,3.955078e-02,-2.499655e+02,3.955078e-02,-2.497961e+02,3.955078e-02,-2.510520e+02,3.955078e-02,-2.515225e+02,3.955078e-02,-2.506782e+02,3.955078e-02,-2.498995e+02,3.955078e-02,-2.499827e+02,3.955078e-02,-2.526562e+02
4.003906e-02,-1.874922e+02,4.003906e-02,-1.916446e+02,4.003906e-02,-2.144801e+02,4.003906e-02,-2.323994e+02,4.003906e-02,-2.383205e+02,4.003906e-02,-2.416155e+02,4.003906e-02,-2.446851e+02,4.003906e-02,-2.464549e+02,4.003906e-02,-2.491027e+02,4.003906e-02,-2.490550e+02,4.003906e-02,-2.512344e+02,4.003906e-02,-2.510017e+02,4.003906e-02,-2.497794e+02,4.003906e-02,-2.498070e+02,4.003906e-02,-2.501019e+02,4.003906e-02,-2.528322e+02
4.052734e-02,-1.882177e+02,4.052734e-02,-1.940149e+02,4.052734e-02,-2.146587e+02,4.052734e-02,-2.314082e+02,4.052734e-02,-2.373680e+02,4.052734e-02,-2.411374e+02,4.052734e-02,-2.454480e+02,4.052734e-02,-2.467332e+02,4.052734e-02,-2.485266e+02,4.052734e-02,-2.497552e+02,4.052734e-02,-2.514513e+02,4.052734e-02,-2.514615e+02,4.052734e-02,-2.497663e+02,4.052734e-02,-2.489164e+02,4.052734e-02,-2.499521e+02,4.052734e-02,-2.524074e+02
4.101562e-02,-1.888688e+02,4.101562e-02,-1.976238e+02,4.101562e-02,-2.137975e+02,4.101562e-02,-2.317459e+02,4.101562e-02,-2.371160e+02,4.101562e-02,-2.406456e+02,4.101562e-02,-2.447889e+02,4.101562e-02,-2.467051e+02,4.101562e-02,-2.479429e+02,4.101562e-02,-2.498580e+02,4.101562e-02,-2.513767e+02,4.101562e-02,-2.508657e+02,4.101562e-02,-2.501722e+02,4.101562e-02,-2.489208e+02,4.101562e-02,-2.501871e+02,4.101562e-02,-2.523556e+02
4.150391e-02,-1.899718e+02,4.150391e-02,-2.018019e+02,4.150391e-02,-2.135542e+02,4.150391e-02,-2.317663e+02,4.150391e-02,-2.373832e+02,4.150391e-02,-2.409405e+02,4.150391e-02,-2.445356e+02,4.150391e-02,-2.463364e+02,4.150391e-02,-2.478753e+02,4.150391e-02,-2.487158e+02,4.150391e-02,-2.498893e+02,4.150391e-02,-2.511132e+02,4.150391e-02,-2.507766e+02,4.150391e-02,-2.492325e+02,4.150391e-02,-2.505351e+02,4.150391e-02,-2.518836e+02
4.199219e-02,-1.905884e+02,4.199219e-02,-2.075088e+02,4.199219e-02,-2.125439e+02,4.199219e-02,-2.306090e+02,4.199219e-02,-2.370224e+02,4.199219e-02,-2.409033e+02,4.199219e-02,-2.441424e+02,4.199219e-02,-2.467466e+02,4.199219e-02,-2.482177e+02,4.199219e-02,-2.491211e+02,4.199219e-02,-2.496907e+02,4.199219e-02,-2.518758e+02,4.199219e-02,-2.506640e+02,4.199219e-02,-2.505496e+02,4.199219e-02,-2.501546e+02,4.199219e-02,-2.519792e+02
4.248047e-02,-1.913940e+02,4.248047e-02,-2.035416e+02,4.248047e-02,-2.120126e+02,4.248047e-02,-2.302052e+02,4.248047e-02,-2.370217e+02,4.248047e-02,-2.408313e+02,4.248047e-02,-2.438185e+02,4.248047e-02,-2.462540e+02,4.248047e-02,-2.480371e+02,4.248047e-02,-2.493197e+02,4.248047e-02,-2.501178e+02,4.248047e-02,-2.517940e+02,4.248047e-02,-2.500646e+02,4.248047e-02,-2.513632e+02,4.248047e-02,-2.497168e+02,4.248047e-02,-2.523077e+02
4.296875e-02,-1.926260e+02,4.296875e-02,-1.982334e+02,4.296875e-02,-2.113469e+02,4.296875e-02,-2.297426e+02,4.296875e-02,-2.373277e+02,4.296875e-02,-2.413544e+02,4.296875e-02,-2.435475e+02,4.296875e-02,-2.458703e+02,4.296875e-02,-2.485821e+02,4.296875e-02,-2.499626e+02,4.296875e-02,-2.496360e+02,4.296875e-02,-2.523506e+02,4.296875e-02,-2.507643e+02,4.296875e-02,-2.510701e+02,4.296875e-02,-2.497720e+02,4.296875e-02,-2.527077e+02
4.345703e-02,-1.932507e+02,4.345703e-02,-1.958246e+02,4.345703e-02,-2.100500e+02,4.345703e-02,-2.297891e+02,4.345703e-02,-2.371668e+02,4.345703e-02,-2.416789e+02,4.345703e-02,-2.432480e+02,4.345703e-02,-2.460077e+02,4.345703e-02,-2.484291e+02,4.345703e-02,-2.498065e+02,4.345703e-02,-2.504095e+02,4.345703e-02,-2.526728e+02,4.345703e-02,-2.509986e+02,4.345703e-02,-2.503649e+02,4.345703e-02,-2.503209e+02,4.345703e-02,-2.529612e+02
4.394531e-02,-1.939398e+02,4.394531e-02,-1.938588e+02,4.394531e-02,-2.095953e+02,4.394531e-02,-2.299519e+02,4.394531e-02,-2.368680e+02,4.394531e-02,-2.413310e+02,4.394531e-02,-2.434693e+02,4.394531e-02,-2.463611e+02,4.394531e-02,-2.480172e+02,4.394531e-02,-2.495626e+02,4.394531e-02,-2.520519e+02,4.394531e-02,-2.518433e+02,4.394531e-02,-2.505992e+02,4.394531e-02,-2.500816e+02,4.394531e-02,-2.502381e+02,4.394531e-02,-2.522304e+02
4.443359e-02,-1.950923e+02,4.443359e-02,-1.922402e+02,4.443359e-02,-2.093768e+02,4.443359e-02,-2.302571e+02,4.443359e-02,-2.366977e+02,4.443359e-02,-2.400715e+02,4.443359e-02,-2.435575e+02,4.443359e-02,-2.461386e+02,4.443359e-02,-2.487672e+02,4.443359e-02,-2.499280e+02,4.443359e-02,-2.518078e+02,4.443359e-02,-2.514728e+02,4.443359e-02,-2.505342e+02,4.443359e-02,-2.494455e+02,4.443359e-02,-2.502801e+02,4.443359e-02,-2.521370e+02
4.492188e-02,-1.960311e+02,4.492188e-02,-1.906243e+02,4.492188e-02,-2.095808e+02,4.492188e-02,-2.300014e+02,4.492188e-02,-2.369299e+02,4.492188e-02,-2.400563e+02,4.492188e-02,-2.430587e+02,4.492188e-02,-2.465393e+02,4.492188e-02,-2.492591e+02,4.492188e-02,-2.505676e+02,4.492188e-02,-2.514101e+02,4.492188e-02,-2.524303e+02,4.492188e-02,-2.506722e+02,4.492188e-02,-2.495417e+02,4.492188e-02,-2.505830e+02,4.492188e-02,-2.515897e+02
4.541016e-02,-1.967983e+02,4.541016e-02,-1.899085e+02,4.541016e-02,-2.092382e+02,4.541016e-02,-2.299996e+02,4.541016e-02,-2.375948e+02,4.541016e-02,-2.410469e+02,4.541016e-02,-2.435860e+02,4.541016e-02,-2.468564e+02,4.541016e-02,-2.493052e+02,4.541016e-02,-2.506362e+02,4.541016e-02,-2.514260e+02,4.541016e-02,-2.518263e+02,4.541016e-02,-2.504342e+02,4.541016e-02,-2.497458e+02,4.541016e-02,-2.505686e+02,4.541016e-02,-2.515059e+02
4.589844e-02,-1.975883e+02,4.589844e-02,-9.801776e+01,4.589844e-02,-2.081233e+02,4.589844e-02,-2.299800e+02,4.589844e-02,-2.376127e+02,4.589844e-02,-2.416926e+02,4.589844e-02,-2.433897e+02,4.589844e-02,-2.471822e+02,4.589844e-02,-2.495519e+02,4.589844e-02,-2.503844e+02,4.589844e-02,-2.508533e+02,4.589844e-02,-2.514041e+02,4.589844e-02,-2.497643e+02,4.589844e-02,-2.493693e+02,4.589844e-02,-2.499290e+02,4.589844e-02,-2.516060e+02
4.638672e-02,-1.977813e+02,4.638672e-02,-8.210015e+01,4.638672e-02,-2.075130e+02,4.638672e-02,-2.298984e+02,4.638672e-02,-2.376092e+02,4.638672e-02,-2.404666e+02,4.638672e-02,-2.425245e+02,4.638672e-02,-2.469496e+02,4.638672e-02,-2.486389e+02,4.638672e-02,-2.501486e+02,4.638672e-02,-2.506898e+02,4.638672e-02,-2.508677e+02,4.638672e-02,-2.453307e+02,4.638672e-02,-2.490063e+02,4.638672e-02,-2.492260e+02,4.638672e-02,-2.508371e+02
4.687500e-02,-1.979072e+02,4.687500e-02,-7.759396e+01,4.687500e-02,-2.068393e+02,4.687500e-02,-2.300763e+02,4.687500e-02,-2.371093e+02,4.687500e-02,-2.399217e+02,4.687500e-02,-2.428879e+02,4.687500e-02,-2.462080e+02,4.687500e-02,-2.483711e+02,4.687500e-02,-2.500273e+02,4.687500e-02,-2.504034e+02,4.687500e-02,-2.498959e+02,4.687500e-02,-2.420867e+02,4.687500e-02,-2.487872e+02,4.687500e-02,-2.500979e+02,4.687500e-02,-2.506166e+02
4.736328e-02,-1.989135e+02,4.736328e-02,-8.210015e+01,4.736328e-02,-2.062948e+02,4.736328e-02,-2.289966e+02,4.736328e-02,-2.361933e+02,4.736328e-02,-2.407572e+02,4.736328e-02,-2.437659e+02,4.736328e-02,-2.454768e+02,4.736328e-02,-2.493723e+02,4.736328e-02,-2.500175e+02,4.736328e-02,-2.507423e+02,4.736328e-02,-2.503446e+02,4.736328e-02,-2.448986e+02,4.736328e-02,-2.493674e+02,4.736328e-02,-2.502772e+02,4.736328e-02,-2.516940e+02
4.785156e-02,-2.003711e+02,4.785156e-02,-9.801774e+01,4.785156e-02,-2.057565e+02,4.785156e-02,-2.290910e+02,4.785156e-02,-2.367140e+02,4.785156e-02,-2.413747e+02,4.785156e-02,-2.434651e+02,4.785156e-02,-2.454515e+02,4.785156e-02,-2.490633e+02,4.785156e-02,-2.498694e+02,4.785156e-02,-2.513766e+02,4.785156e-02,-2.506189e+02,4.785156e-02,-2.492267e+02,4.785156e-02,-2.496379e+02,4.785156e-02,-2.502147e+02,4.785156e-02,-2.522953e+02
4.833984e-02,-2.012914e+02,4.833984e-02,-1.907007e+02,4.833984e-02,-2.050557e+02,4.833984e-02,-2.297961e+02,4.833984e-02,-2.365711e+02,4.833984e-02,-2.415975e+02,4.833984e-02,-2.432837e+02,4.833984e-02,-2.460009e+02,4.833984e-02,-2.484146e+02,4.833984e-02,-2.500017e+02,4.833984e-02,-2.511760e+02,4.833984e-02,-2.505751e+02,4.833984e-02,-2.500648e+02,4.833984e-02,-2.505846e+02,4.833984e-02,-2.505506e+02,4.833984e-02,-2.516695e+02
4.882812e-02,-2.024766e+02,4.882812e-02,-1.915617e+02,4.882812e-02,-2.043124e+02,4.882812e-02,-2.297210e+02,4.882812e-02,-2.357378e+02,4.882812e-02,-2.409014e+02,4.882812e-02,-2.437272e+02,4.882812e-02,-2.460245e+02,4.882812e-02,-2.479912e+02,4.882812e-02,-2.496594e+02,4.882812e-02,-2.509084e+02,4.882812e-02,-2.503533e+02,4.882812e-02,-2.497378e+02,4.882812e-02,-2.506278e+02,4.882812e-02,-2.502177e+02,4.882812e-02,-2.515098e+02
4.931641e-02,-2.036865e+02,4.931641e-02,-1.922542e+02,4.931641e-02,-2.044642e+02,4.931641e-02,-2.285864e+02,4.931641e-02,-2.367582e+02,4.931641e-02,-2.404590e+02,4.931641e-02,-2.442190e+02,4.931641e-02,-2.460081e+02,4.931641e-02,-2.483325e+02,4.931641e-02,-2.497831e+02,4.931641e-02,-2.513286e+02,4.931641e-02,-2.506496e+02,4.931641e-02,-2.498578e+02,4.931641e-02,-2.502935e+02,4.931641e-02,-2.497911e+02,4.931641e-02,-2.514439e+02
4.980469e-02,-2.046917e+02,4.980469e-02,-1.933554e+02,4.980469e-02,-2.043453e+02,4.980469e-02,-2.281565e+02,4.980469e-02,-2.368782e+02,4.980469e-02,-2.404383e+02,4.980469e-02,-2.437252e+02,4.980469e-02,-2.454885e+02,4.980469e-02,-2.491253e+02,4.980469e-02,-2.494927e+02,4.980469e-02,-2.514015e+02,4.980469e-02,-2.509834e+02,4.980469e-02,-2.504255e+02,4.980469e-02,-2.511435e+02,4.980469e-02,-2.498995e+02,4.980469e-02,-2.515004e+02
5.029297e-02,-2.054985e+02,5.029297e-02,-1.954946e+02,5.029297e-02,-2.032612e+02,5.029297e-02,-2.279481e+02,5.029297e-02,-2.365542e+02,5.029297e-02,-2.409908e+02,5.029297e-02,-2.428044e+02,5.029297e-02,-2.449587e+02,5.029297e-02,-2.485817e+02,5.029297e-02,-2.497537e+02,5.029297e-02,-2.508609e+02,5.029297e-02,-2.506030e+02,5.029297e-02,-2.508393e+02,5.029297e-02,-2.509247e+02,5.029297e-02,-2.502964e+02,5.029297e-02,-2.518991e+02
5.078125e-02,-2.053612e+02,5.078125e-02,-1.985119e+02,5.078125e-02,-2.022893e+02,5.078125e-02,-2.277356e+02,5.078125e-02,-2.361757e+02,5.078125e-02,-2.406512e+02,5.078125e-02,-2.427645e+02,5.078125e-02,-2.453772e+02,5.078125e-02,-2.479136e+02,5.078125e-02,-2.499930e+02,5.078125e-02,-2.504180e+02,5.078125e-02,-2.509577e+02,5.078125e-02,-2.496981e+02,5.078125e-02,-2.500670e+02,5.078125e-02,-2.505423e+02,5.078125e-02,-2.517502e+02
5.126953e-02,-2.051749e+02,5.126953e-02,-2.036688e+02,5.126953e-02,-2.016018e+02,5.126953e-02,-2.280843e+02,5.126953e-02,-2.359146e+02,5.126953e-02,-2.396034e+02,5.126953e-02,-2.436157e+02,5.126953e-02,-2.454273e+02,5.126953e-02,-2.485358e+02,5.126953e-02,-2.502055e+02,5.126953e-02,-2.496518e+02,5.126953e-02,-2.508709e+02,5.126953e-02,-2.489853e+02,5.126953e-02,-2.501726e+02,5.126953e-02,-2.500175e+02,5.126953e-02,-2.519255e+02
5.175781e-02,-2.053995e+02,5.175781e-02,-2.078193e+02,5.175781e-02,-2.005411e+02,5.175781e-02,-2.276609e+02,5.175781e-02,-2.360970e+02,5.175781e-02,-2.406773e+02,5.175781e-02,-2.438615e+02,5.175781e-02,-2.446780e+02,5.175781e-02,-2.485271e+02,5.175781e-02,-2.503847e+02,5.175781e-02,-2.494629e+02,5.175781e-02,-2.513346e+02,5.175781e-02,-2.506900e+02,5.175781e-02,-2.502343e+02,5.175781e-02,-2.505638e+02,5.175781e-02,-2.517212e+02
5.224609e-02,-2.060532e+02,5.224609e-02,-2.020888e+02,5.224609e-02,-1.999306e+02,5.224609e-02,-2.270855e+02,5.224609e-02,-2.362473e+02,5.224609e-02,-2.414930e+02,5.224609e-02,-2.434480e+02,5.224609e-02,-2.448908e+02,5.224609e-02,-2.483308e+02,5.224609e-02,-2.495360e+02,5.224609e-02,-2.503058e+02,5.224609e-02,-2.508176e+02,5.224609e-02,-2.517364e+02,5.224609e-02,-2.499835e+02,5.224609e-02,-2.507183e+02,5.224609e-02,-2.509951e+02
5.273438e-02,-2.069911e+02,5.273438e-02,-1.984206e+02,5.273438e-02,-1.996728e+02,5.273438e-02,-2.264223e+02,5.273438e-02,-2.359473e+02,5.273438e-02,-2.405280e+02,5.273438e-02,-2.425326e+02,5.273438e-02,-2.449236e+02,5.273438e-02,-2.480013e+02,5.273438e-02,-2.494428e+02,5.273438e-02,-2.509375e+02,5.273438e-02,-2.500598e+02,5.273438e-02,-2.506442e+02,5.273438e-02,-2.506821e+02,5.273438e-02,-2.499589e+02,5.273438e-02,-2.506424e+02
5.322266e-02,-2.082081e+02,5.322266e-02,-1.949962e+02,5.322266e-02,-1.979222e+02,5.322266e-02,-2.263404e+02,5.322266e-02,-2.355240e+02,5.322266e-02,-2.404372e+02,5.322266e-02,-2.426187e+02,5.322266e-02,-2.459162e+02,5.322266e-02,-2.480339e+02,5.322266e-02,-2.493790e+02,5.322266e-02,-2.509633e+02,5.322266e-02,-2.510399e+02,5.322266e-02,-2.504925e+02,5.322266e-02,-2.515092e+02,5.322266e-02,-2.502524e+02,5.322266e-02,-2.508790e+02
5.371094e-02,-2.092796e+02,5.371094e-02,-1.920246e+02,5.371094e-02,-1.972466e+02,5.371094e-02,-2.269198e+02,5.371094e-02,-2.351255e+02,5.371094e-02,-2.413361e+02,5.371094e-02,-2.428527e+02,5.371094e-02,-2.458583e+02,5.371094e-02,-2.479501e+02,5.371094e-02,-2.486825e+02,5.371094e-02,-2.511912e+02,5.371094e-02,-2.511439e+02,5.371094e-02,-2.502845e+02,5.371094e-02,-2.509717e+02,5.371094e-02,-2.504241e+02,5.371094e-02,-2.504330e+02
5.419922e-02,-2.093383e+02,5.419922e-02,-1.904709e+02,5.419922e-02,-1.970696e+02,5.419922e-02,-2.269666e+02,5.419922e-02,-2.355138e+02,5.419922e-02,-2.411420e+02,5.419922e-02,-2.432115e+02,5.419922e-02,-2.454971e+02,5.419922e-02,-2.478059e+02,5.419922e-02,-2.495906e+02,5.419922e-02,-2.507363e+02,5.419922e-02,-2.501373e+02,5.419922e-02,-2.500056e+02,5.419922e-02,-2.502072e+02,5.419922e-02,-2.503475e+02,5.419922e-02,-2.509774e+02
5.468750e-02,-2.098885e+02,5.468750e-02,-1.903084e+02,5.468750e-02,-1.960638e+02,5.468750e-02,-2.267558e+02,5.468750e-02,-2.355376e+02,5.468750e-02,-2.406014e+02,5.468750e-02,-2.437101e+02,5.468750e-02,-2.452715e+02,5.468750e-02,-2.479640e+02,5.468750e-02,-2.494559e+02,5.468750e-02,-2.510934e+02,5.468750e-02,-2.511103e+02,5.468750e-02,-2.502646e+02,5.468750e-02,-2.500199e+02,5.468750e-02,-2.491307e+02,5.468750e-02,-2.515604e+02
5.517578e-02,-2.102952e+02,5.517578e-02,-1.893347e+02,5.517578e-02,-1.940963e+02,5.517578e-02,-2.263314e+02,5.517578e-02,-2.358982e+02,5.517578e-02,-2.397327e+02,5.517578e-02,-2.435012e+02,5.517578e-02,-2.454382e+02,5.517578e-02,-2.483525e+02,5.517578e-02,-2.487094e+02,5.517578e-02,-2.510756e+02,5.517578e-02,-2.516183e+02,5.517578e-02,-2.512207e+02,5.517578e-02,-2.501185e+02,5.517578e-02,-2.494943e+02,5.517578e-02,-2.515907e+02
5.566406e-02,-2.117025e+02,5.566406e-02,-1.888337e+02,5.566406e-02,-1.940244e+02,5.566406e-02,-2.254740e+02,5.566406e-02,-2.356780e+02,5.566406e-02,-2.399707e+02,5.566406e-02,-2.432572e+02,5.566406e-02,-2.452568e+02,5.566406e-02,-2.482208e+02,5.566406e-02,-2.490962e+02,5.566406e-02,-2.500868e+02,5.566406e-02,-2.513573e+02,5.566406e-02,-2.509106e+02,5.566406e-02,-2.500120e+02,5.566406e-02,-2.509666e+02,5.566406e-02,-2.512925e+02
5.615234e-02,-2.122468e+02,5.615234e-02,-1.889852e+02,5.615234e-02,-1.932816e+02,5.615234e-02,-2.249270e+02,5.615234e-02,-2.358160e+02,5.615234e-02,-2.398371e+02,5.615234e-02,-2.432528e+02,5.615234e-02,-2.452583e+02,5.615234e-02,-2.480278e+02,5.615234e-02,-2.494836e+02,5.615234e-02,-2.504583e+02,5.615234e-02,-2.505295e+02,5.615234e-02,-2.495076e+02,5.615234e-02,-2.503236e+02,5.615234e-02,-2.503724e+02,5.615234e-02,-2.509561e+02
5.664062e-02,-2.121883e+02,5.664062e-02,-1.884529e+02,5.664062e-02,-1.923224e+02,5.664062e-02,-2.244036e+02,5.664062e-02,-2.361857e+02,5.664062e-02,-2.390103e+02,5.664062e-02,-2.432662e+02,5.664062e-02,-2.451267e+02,5.664062e-02,-2.478471e+02,5.664062e-02,-2.494209e+02,5.664062e-02,-2.499139e+02,5.664062e-02,-2.506094e+02,5.664062e-02,-2.500016e+02,5.664062e-02,-2.512403e+02,5.664062e-02,-2.499648e+02,5.664062e-02,-2.507872e+02
5.712891e-02,-2.130076e+02,5.712891e-02,-1.882973e+02,5.712891e-02,-1.916314e+02,5.712891e-02,-2.248467e+02,5.712891e-02,-2.355626e+02,5.712891e-02,-2.398042e+02,5.712891e-02,-2.431947e+02,5.712891e-02,-2.457227e+02,5.712891e-02,-2.475449e+02,5.712891e-02,-2.498030e+02,5.712891e-02,-2.496916e+02,5.712891e-02,-2.513800e+02,5.712891e-02,-2.512023e+02,5.712891e-02,-2.502544e+02,5.712891e-02,-2.501935e+02,5.712891e-02,-2.508668e+02
5.761719e-02,-2.129829e+02,5.761719e-02,-1.887407e+02,5.761719e-02,-1.913978e+02,5.761719e-02,-2.253965e+02,5.761719e-02,-2.349893e+02,5.761719e-02,-2.404955e+02,5.761719e-02,-2.431575e+02,5.761719e-02,-2.459771e+02,5.761719e-02,-2.474966e+02,5.761719e-02,-2.503086e+02,5.761719e-02,-2.504558e+02,5.761719e-02,-2.512637e+02,5.761719e-02,-2.507937e+02,5.761719e-02,-2.494558e+02,5.761719e-02,-2.502020e+02,5.761719e-02,-2.509368e+02
5.810547e-02,-2.137139e+02,5.810547e-02,-1.897521e+02,5.810547e-02,-1.892572e+02,5.810547e-02,-2.254357e+02,5.810547e-02,-2.347353e+02,5.810547e-02,-2.397248e+02,5.810547e-02,-2.426373e+02,5.810547e-02,-2.452897e+02,5.810547e-02,-2.473911e+02,5.810547e-02,-2.502796e+02,5.810547e-02,-2.498139e+02,5.810547e-02,-2.515182e+02,5.810547e-02,-2.502845e+02,5.810547e-02,-2.493944e+02,5.810547e-02,-2.499903e+02,5.810547e-02,-2.508373e+02
5.859375e-02,-2.145415e+02,5.859375e-02,-1.924846e+02,5.859375e-02,-1.874274e+02,5.859375e-02,-2.242939e+02,5.859375e-02,-2.355034e+02,5.859375e-02,-2.396671e+02,5.859375e-02,-2.431218e+02,5.859375e-02,-2.455761e+02,5.859375e-02,-2.482743e+02,5.859375e-02,-2.499465e+02,5.859375e-02,-2.498073e+02,5.859375e-02,-2.503489e+02,5.859375e-02,-2.497186e+02,5.859375e-02,-2.490891e+02,5.859375e-02,-2.506308e+02,5.859375e-02,-2.508572e+02
5.908203e-02,-2.146313e+02,5.908203e-02,-1.972363e+02,5.908203e-02,-1.863145e+02,5.908203e-02,-2.236316e+02,5.908203e-02,-2.363748e+02,5.908203e-02,-2.404189e+02,5.908203e-02,-2.439631e+02,5.908203e-02,-2.445441e+02,5.908203e-02,-2.480916e+02,5.908203e-02,-2.496062e+02,5.908203e-02,-2.502647e+02,5.908203e-02,-2.499125e+02,5.908203e-02,-2.496784e+02,5.908203e-02,-2.493576e+02,5.908203e-02,-2.508136e+02,5.908203e-02,-2.498598e+02
5.957031e-02,-2.149370e+02,5.957031e-02,-1.993911e+02,5.957031e-02,-1.859721e+02,5.957031e-02,-2.228445e+02,5.957031e-02,-2.359439e+02,5.957031e-02,-2.401249e+02,5.957031e-02,-2.446136e+02,5.957031e-02,-2.443532e+02,5.957031e-02,-2.479835e+02,5.957031e-02,-2.492974e+02,5.957031e-02,-2.504334e+02,5.957031e-02,-2.507137e+02,5.957031e-02,-2.502879e+02,5.957031e-02,-2.502420e+02,5.957031e-02,-2.508741e+02,5.957031e-02,-2.487652e+02
6.005859e-02,-2.157683e+02,6.005859e-02,-1.926681e+02,6.005859e-02,-1.846217e+02,6.005859e-02,-2.225471e+02,6.005859e-02,-2.347387e+02,6.005859e-02,-2.401437e+02,6.005859e-02,-2.439774e+02,6.005859e-02,-2.450278e+02,6.005859e-02,-2.476277e+02,6.005859e-02,-2.490918e+02,6.005859e-02,-2.507425e+02,6.005859e-02,-2.503601e+02,6.005859e-02,-2.504175e+02,6.005859e-02,-2.508546e+02,6.005859e-02,-2.511855e+02,6.005859e-02,-2.488342e+02
6.054688e-02,-2.163606e+02,6.054688e-02,-1.872620e+02,6.054688e-02,-1.829393e+02,6.054688e-02,-2.224976e+02,6.054688e-02,-2.338162e+02,6.054688e-02,-2.394330e+02,6.054688e-02,-2.429039e+02,6.054688e-02,-2.453124e+02,6.054688e-02,-2.472411e+02,6.054688e-02,-2.494741e+02,6.054688e-02,-2.507802e+02,6.054688e-02,-2.498038e+02,6.054688e-02,-2.496218e+02,6.054688e-02,-2.507689e+02,6.054688e-02,-2.514494e+02,6.054688e-02,-2.493596e+02
6.103516e-02,-2.173430e+02,6.103516e-02,-1.842253e+02,6.103516e-02,-1.827930e+02,6.103516e-02,-2.221703e+02,6.103516e-02,-2.341003e+02,6.103516e-02,-2.398389e+02,6.103516e-02,-2.429661e+02,6.103516e-02,-2.447462e+02,6.103516e-02,-2.479053e+02,6.103516e-02,-2.496374e+02,6.103516e-02,-2.508217e+02,6.103516e-02,-2.503774e+02,6.103516e-02,-2.501953e+02,6.103516e-02,-2.501640e+02,6.103516e-02,-2.505723e+02,6.103516e-02,-2.493913e+02
6.152344e-02,-2.181370e+02,6.152344e-02,-1.821710e+02,6.152344e-02,-1.823317e+02,6.152344e-02,-2.222471e+02,6.152344e-02,-2.344374e+02,6.152344e-02,-2.393532e+02,6.152344e-02,-2.423267e+02,6.152344e-02,-2.453740e+02,6.152344e-02,-2.478326e+02,6.152344e-02,-2.492812e+02,6.152344e-02,-2.504984e+02,6.152344e-02,-2.513060e+02,6.152344e-02,-2.504457e+02,6.152344e-02,-2.503670e+02,6.152344e-02,-2.499598e+02,6.152344e-02,-2.495353e+02
6.201172e-02,-2.183221e+02,6.201172e-02,-1.815694e+02,6.201172e-02,-1.815144e+02,6.201172e-02,-2.211837e+02,6.201172e-02,-2.336114e+02,6.201172e-02,-2.385668e+02,6.201172e-02,-2.424849e+02,6.201172e-02,-2.456798e+02,6.201172e-02,-2.474383e+02,6.201172e-02,-2.496825e+02,6.201172e-02,-2.505957e+02,6.201172e-02,-2.504298e+02,6.201172e-02,-2.503875e+02,6.201172e-02,-2.504636e+02,6.201172e-02,-2.506770e+02,6.201172e-02,-2.508488e+02
6.250000e-02,-2.189684e+02,6.250000e-02,-1.811803e+02,6.250000e-02,-1.815751e+02,6.250000e-02,-2.201330e+02,6.250000e-02,-2.339414e+02,6.250000e-02,-2.385745e+02,6.250000e-02,-2.437333e+02,6.250000e-02,-2.450511e+02,6.250000e-02,-2.477012e+02,6.250000e-02,-2.497045e+02,6.250000e-02,-2.506473e+02,6.250000e-02,-2.502136e+02,6.250000e-02,-2.496778e+02,6.250000e-02,-2.509387e+02,6.250000e-02,-2.511027e+02,6.250000e-02,-2.508837e+02
6.298828e-02,-2.193989e+02,6.298828e-02,-1.813877e+02,6.298828e-02,-1.828293e+02,6.298828e-02,-2.203663e+02,6.298828e-02,-2.341281e+02,6.298828e-02,-2.393973e+02,6.298828e-02,-2.431234e+02,6.298828e-02,-2.446948e+02,6.298828e-02,-2.467845e+02,6.298828e-02,-2.497819e+02,6.298828e-02,-2.505236e+02,6.298828e-02,-2.509297e+02,6.298828e-02,-2.492121e+02,6.298828e-02,-2.510845e+02,6.298828e-02,-2.505422e+02,6.298828e-02,-2.507377e+02
6.347656e-02,-2.196228e+02,6.347656e-02,-1.818171e+02,6.347656e-02,-1.842259e+02,6.347656e-02,-2.208515e+02,6.347656e-02,-2.344251e+02,6.347656e-02,-2.401150e+02,6.347656e-02,-2.422952e+02,6.347656e-02,-2.452442e+02,6.347656e-02,-2.469682e+02,6.347656e-02,-2.494274e+02,6.347656e-02,-2.505462e+02,6.347656e-02,-2.516128e+02,6.347656e-02,-2.498751e+02,6.347656e-02,-2.513853e+02,6.347656e-02,-2.505591e+02,6.347656e-02,-2.513385e+02
6.396484e-02,-2.202575e+02,6.396484e-02,-1.829383e+02,6.396484e-02,-1.858769e+02,6.396484e-02,-2.201344e+02,6.396484e-02,-2.343209e+02,6.396484e-02,-2.400492e+02,6.396484e-02,-2.418994e+02,6.396484e-02,-2.450173e+02,6.396484e-02,-2.477152e+02,6.396484e-02,-2.493705e+02,6.396484e-02,-2.498797e+02,6.396484e-02,-2.513176e+02,6.396484e-02,-2.506150e+02,6.396484e-02,-2.510744e+02,6.396484e-02,-2.504362e+02,6.396484e-02,-2.512126e+02
6.445312e-02,-2.210540e+02,6.445312e-02,-1.840553e+02,6.445312e-02,-1.876824e+02,6.445312e-02,-2.209318e+02,6.445312e-02,-2.339771e+02,6.445312e-02,-2.389609e+02,6.445312e-02,-2.422054e+02,6.445312e-02,-2.441421e+02,6.445312e-02,-2.474932e+02,6.445312e-02,-2.495304e+02,6.445312e-02,-2.500198e+02,6.445312e-02,-2.504755e+02,6.445312e-02,-2.514010e+02,6.445312e-02,-2.501902e+02,6.445312e-02,-2.498331e+02,6.445312e-02,-2.501988e+02
6.494141e-02,-2.214469e+02,6.494141e-02,-1.836650e+02,6.494141e-02,-1.921036e+02,6.494141e-02,-2.204278e+02,6.494141e-02,-2.339154e+02,6.494141e-02,-2.386794e+02,6.494141e-02,-2.428662e+02,6.494141e-02,-2.441904e+02,6.494141e-02,-2.474529e+02,6.494141e-02,-2.494848e+02,6.494141e-02,-2.499081e+02,6.494141e-02,-2.500189e+02,6.494141e-02,-2.512973e+02,6.494141e-02,-2.494044e+02,6.494141e-02,-2.500179e+02,6.494141e-02,-2.493911e+02
6.542969e-02,-2.212687e+02,6.542969e-02,-1.842989e+02,6.542969e-02,-1.993215e+02,6.542969e-02,-2.192285e+02,6.542969e-02,-2.347488e+02,6.542969e-02,-2.393399e+02,6.542969e-02,-2.423072e+02,6.542969e-02,-2.448957e+02,6.542969e-02,-2.482933e+02,6.542969e-02,-2.493735e+02,6.542969e-02,-2.498583e+02,6.542969e-02,-2.505570e+02,6.542969e-02,-2.506729e+02,6.542969e-02,-2.496125e+02,6.542969e-02,-2.504426e+02,6.542969e-02,-2.500766e+02
6.591797e-02,-2.218298e+02,6.591797e-02,-1.865723e+02,6.591797e-02,-1.971839e+02,6.591797e-02,-2.187896e+02,6.591797e-02,-2.340310e+02,6.591797e-02,-2.395874e+02,6.591797e-02,-2.415864e+02,6.591797e-02,-2.457571e+02,6.591797e-02,-2.476334e+02,6.591797e-02,-2.498301e+02,6.591797e-02,-2.506063e+02,6.591797e-02,-2.503987e+02,6.591797e-02,-2.500796e+02,6.591797e-02,-2.505089e+02,6.591797e-02,-2.511709e+02,6.591797e-02,-2.507808e+02
6.640625e-02,-2.220567e+02,6.640625e-02,-1.880205e+02,6.640625e-02,-1.925511e+02,6.640625e-02,-2.190186e+02,6.640625e-02,-2.329349e+02,6.640625e-02,-2.389641e+02,6.640625e-02,-2.425688e+02,6.640625e-02,-2.457173e+02,6.640625e-02,-2.478447e+02,6.640625e-02,-2.499429e+02,6.640625e-02,-2.507633e+02,6.640625e-02,-2.500621e+02,6.640625e-02,-2.499005e+02,6.640625e-02,-2.503514e+02,6.640625e-02,-2.511271e+02,6.640625e-02,-2.503668e+02
6.689453e-02,-2.221959e+02,6.689453e-02,-1.888700e+02,6.689453e-02,-1.892276e+02,6.689453e-02,-2.189405e+02,6.689453e-02,-2.328394e+02,6.689453e-02,-2.386410e+02,6.689453e-02,-2.420510e+02,6.689453e-02,-2.452402e+02,6.689453e-02,-2.482224e+02,6.689453e-02,-2.498582e+02,6.689453e-02,-2.508101e+02,6.689453e-02,-2.507767e+02,6.689453e-02,-2.496912e+02,6.689453e-02,-2.496384e+02,6.689453e-02,-2.518152e+02,6.689453e-02,-2.500087e+02
6.738281e-02,-2.224926e+02,6.738281e-02,-1.902600e+02,6.738281e-02,-1.879967e+02,6.738281e-02,-2.185222e+02,6.738281e-02,-2.332625e+02,6.738281e-02,-2.389352e+02,6.738281e-02,-2.415998e+02,6.738281e-02,-2.451554e+02,6.738281e-02,-2.467078e+02,6.738281e-02,-2.501044e+02,6.738281e-02,-2.510650e+02,6.738281e-02,-2.512761e+02,6.738281e-02,-2.499303e+02,6.738281e-02,-2.494712e+02,6.738281e-02,-2.507931e+02,6.738281e-02,-2.498068e+02
6.787109e-02,-2.233792e+02,6.787109e-02,-1.916893e+02,6.787109e-02,-1.879706e+02,6.787109e-02,-2.167156e+02,6.787109e-02,-2.327595e+02,6.787109e-02,-2.390354e+02,6.787109e-02,-2.413014e+02,6.787109e-02,-2.452515e+02,6.787109e-02,-2.469220e+02,6.787109e-02,-2.502937e+02,6.787109e-02,-2.515411e+02,6.787109e-02,-2.501150e+02,6.787109e-02,-2.506683e+02,6.787109e-02,-2.498985e+02,6.787109e-02,-2.508928e+02,6.787109e-02,-2.498968e+02
6.835938e-02,-2.233230e+02,6.835938e-02,-1.923748e+02,6.835938e-02,-1.876653e+02,6.835938e-02,-2.158899e+02,6.835938e-02,-2.327378e+02,6.835938e-02,-2.385160e+02,6.835938e-02,-2.415717e+02,6.835938e-02,-2.458771e+02,6.835938e-02,-2.477945e+02,6.835938e-02,-2.496310e+02,6.835938e-02,-2.510336e+02,6.835938e-02,-2.502593e+02,6.835938e-02,-2.494055e+02,6.835938e-02,-2.499656e+02,6.835938e-02,-2.508118e+02,6.835938e-02,-2.503577e+02
6.884766e-02,-2.240939e+02,6.884766e-02,-1.930747e+02,6.884766e-02,-1.880740e+02,6.884766e-02,-2.155631e+02,6.884766e-02,-2.334500e+02,6.884766e-02,-2.379375e+02,6.884766e-02,-2.423783e+02,6.884766e-02,-2.459162e+02,6.884766e-02,-2.484189e+02,6.884766e-02,-2.495380e+02,6.884766e-02,-2.507933e+02,6.884766e-02,-2.504808e+02,6.884766e-02,-2.491849e+02,6.884766e-02,-2.494572e+02,6.884766e-02,-2.509421e+02,6.884766e-02,-2.511619e+02
6.933594e-02,-2.251072e+02,6.933594e-02,-1.942441e+02,6.933594e-02,-1.883280e+02,6.933594e-02,-2.155215e+02,6.933594e-02,-2.334424e+02,6.933594e-02,-2.382392e+02,6.933594e-02,-2.429450e+02,6.933594e-02,-2.450965e+02,6.933594e-02,-2.492105e+02,6.933594e-02,-2.495640e+02,6.933594e-02,-2.513603e+02,6.933594e-02,-2.505867e+02,6.933594e-02,-2.496537e+02,6.933594e-02,-2.497961e+02,6.933594e-02,-2.511981e+02,6.933594e-02,-2.527065e+02
6.982422e-02,-2.246238e+02,6.982422e-02,-1.958119e+02,6.982422e-02,-1.890688e+02,6.982422e-02,-2.150967e+02,6.982422e-02,-2.327897e+02,6.982422e-02,-2.386708e+02,6.982422e-02,-2.425767e+02,6.982422e-02,-2.446572e+02,6.982422e-02,-2.490821e+02,6.982422e-02,-2.499783e+02,6.982422e-02,-2.510429e+02,6.982422e-02,-2.510278e+02,6.982422e-02,-2.499313e+02,6.982422e-02,-2.506658e+02,6.982422e-02,-2.508917e+02,6.982422e-02,-2.521648e+02
7.031250e-02,-2.240581e+02,7.031250e-02,-1.962962e+02,7.031250e-02,-1.904648e+02,7.031250e-02,-2.150882e+02,7.031250e-02,-2.325403e+02,7.031250e-02,-2.383446e+02,7.031250e-02,-2.422110e+02,7.031250e-02,-2.448178e+02,7.031250e-02,-2.482625e+02,7.031250e-02,-2.498953e+02,7.031250e-02,-2.510948e+02,7.031250e-02,-2.510057e+02,7.031250e-02,-2.491702e+02,7.031250e-02,-2.510482e+02,7.031250e-02,-2.511088e+02,7.031250e-02,-2.517617e+02
7.080078e-02,-2.244468e+02,7.080078e-02,-1.968090e+02,7.080078e-02,-1.914377e+02,7.080078e-02,-2.148676e+02,7.080078e-02,-2.330821e+02,7.080078e-02,-2.389012e+02,7.080078e-02,-2.427228e+02,7.080078e-02,-2.453777e+02,7.080078e-02,-2.475736e+02,7.080078e-02,-2.495803e+02,7.080078e-02,-2.512915e+02,7.080078e-02,-2.504722e+02,7.080078e-02,-2.497329e+02,7.080078e-02,-2.500662e+02,7.080078e-02,-2.520743e+02,7.080078e-02,-2.510981e+02
7.128906e-02,-2.251554e+02,7.128906e-02,-1.982181e+02,7.128906e-02,-1.932257e+02,7.128906e-02,-2.136227e+02,7.128906e-02,-2.324973e+02,7.128906e-02,-2.396140e+02,7.128906e-02,-2.427602e+02,7.128906e-02,-2.453469e+02,7.128906e-02,-2.474373e+02,7.128906e-02,-2.494048e+02,7.128906e-02,-2.502486e+02,7.128906e-02,-2.502252e+02,7.128906e-02,-2.508983e+02,7.128906e-02,-2.505161e+02,7.128906e-02,-2.510145e+02,7.128906e-02,-2.505920e+02
7.177734e-02,-2.247384e+02,7.177734e-02,-1.993347e+02,7.177734e-02,-1.951254e+02,7.177734e-02,-2.132429e+02,7.177734e-02,-2.320335e+02,7.177734e-02,-2.385449e+02,7.177734e-02,-2.431916e+02,7.177734e-02,-2.457010e+02,7.177734e-02,-2.473877e+02,7.177734e-02,-2.491835e+02,7.177734e-02,-2.495658e+02,7.177734e-02,-2.504749e+02,7.177734e-02,-2.504302e+02,7.177734e-02,-2.504905e+02,7.177734e-02,-2.494549e+02,7.177734e-02,-2.511562e+02
7.226562e-02,-2.257984e+02,7.226562e-02,-1.994902e+02,7.226562e-02,-1.979644e+02,7.226562e-02,-2.131762e+02,7.226562e-02,-2.326289e+02,7.226562e-02,-2.381991e+02,7.226562e-02,-2.421142e+02,7.226562e-02,-2.447416e+02,7.226562e-02,-2.480701e+02,7.226562e-02,-2.495988e+02,7.226562e-02,-2.500265e+02,7.226562e-02,-2.503884e+02,7.226562e-02,-2.502865e+02,7.226562e-02,-2.497659e+02,7.226562e-02,-2.502400e+02,7.226562e-02,-2.516343e+02
7.275391e-02,-2.265393e+02,7.275391e-02,-2.005725e+02,7.275391e-02,-2.021738e+02,7.275391e-02,-2.125319e+02,7.275391e-02,-2.317316e+02,7.275391e-02,-2.387886e+02,7.275391e-02,-2.413145e+02,7.275391e-02,-2.445354e+02,7.275391e-02,-2.488840e+02,7.275391e-02,-2.496690e+02,7.275391e-02,-2.508036e+02,7.275391e-02,-2.497486e+02,7.275391e-02,-2.506864e+02,7.275391e-02,-2.499901e+02,7.275391e-02,-2.508413e+02,7.275391e-02,-2.518257e+02
7.324219e-02,-2.265591e+02,7.324219e-02,-2.018209e+02,7.324219e-02,-2.076290e+02,7.324219e-02,-2.125732e+02,7.324219e-02,-2.310807e+02,7.324219e-02,-2.388799e+02,7.324219e-02,-2.412448e+02,7.324219e-02,-2.448764e+02,7.324219e-02,-2.489327e+02,7.324219e-02,-2.503954e+02,7.324219e-02,-2.510751e+02,7.324219e-02,-2.495857e+02,7.324219e-02,-2.509430e+02,7.324219e-02,-2.498435e+02,7.324219e-02,-2.499612e+02,7.324219e-02,-2.518853e+02
7.373047e-02,-2.262679e+02,7.373047e-02,-2.020689e+02,7.373047e-02,-2.041259e+02,7.373047e-02,-2.128753e+02,7.373047e-02,-2.315743e+02,7.373047e-02,-2.383790e+02,7.373047e-02,-2.413738e+02,7.373047e-02,-2.442694e+02,7.373047e-02,-2.482255e+02,7.373047e-02,-2.509725e+02,7.373047e-02,-2.505295e+02,7.373047e-02,-2.506241e+02,7.373047e-02,-2.505914e+02,7.373047e-02,-2.502113e+02,7.373047e-02,-2.495522e+02,7.373047e-02,-2.526847e+02
7.421875e-02,-2.261285e+02,7.421875e-02,-2.026436e+02,7.421875e-02,-1.986991e+02,7.421875e-02,-2.126101e+02,7.421875e-02,-2.315354e+02,7.421875e-02,-2.380488e+02,7.421875e-02,-2.408243e+02,7.421875e-02,-2.437244e+02,7.421875e-02,-2.472610e+02,7.421875e-02,-2.496590e+02,7.421875e-02,-2.498189e+02,7.421875e-02,-2.518341e+02,7.421875e-02,-2.504278e+02,7.421875e-02,-2.508079e+02,7.421875e-02,-2.501779e+02,7.421875e-02,-2.522026e+02
7.470703e-02,-2.266875e+02,7.470703e-02,-2.035877e+02,7.470703e-02,-1.955752e+02,7.470703e-02,-2.112534e+02,7.470703e-02,-2.314002e+02,7.470703e-02,-2.390389e+02,7.470703e-02,-2.402860e+02,7.470703e-02,-2.430997e+02,7.470703e-02,-2.471152e+02,7.470703e-02,-2.493309e+02,7.470703e-02,-2.501084e+02,7.470703e-02,-2.503034e+02,7.470703e-02,-2.505398e+02,7.470703e-02,-2.500030e+02,7.470703e-02,-2.506267e+02,7.470703e-02,-2.513956e+02
7.519531e-02,-2.274950e+02,7.519531e-02,-2.036179e+02,7.519531e-02,-1.951288e+02,7.519531e-02,-2.105440e+02,7.519531e-02,-2.315674e+02,7.519531e-02,-2.392133e+02,7.519531e-02,-2.416718e+02,7.519531e-02,-2.438831e+02,7.519531e-02,-2.480044e+02,7.519531e-02,-2.488952e+02,7.519531e-02,-2.508395e+02,7.519531e-02,-2.503320e+02,7.519531e-02,-2.506680e+02,7.519531e-02,-2.488867e+02,7.519531e-02,-2.502829e+02,7.519531e-02,-2.514827e+02
7.568359e-02,-2.279755e+02,7.568359e-02,-2.038781e+02,7.568359e-02,-1.932047e+02,7.568359e-02,-2.095120e+02,7.568359e-02,-2.310577e+02,7.568359e-02,-2.385353e+02,7.568359e-02,-2.418205e+02,7.568359e-02,-2.454704e+02,7.568359e-02,-2.481836e+02,7.568359e-02,-2.490879e+02,7.568359e-02,-2.507110e+02,7.568359e-02,-2.503553e+02,7.568359e-02,-2.498028e+02,7.568359e-02,-2.493710e+02,7.568359e-02,-2.498555e+02,7.568359e-02,-2.518317e+02
7.617188e-02,-2.279822e+02,7.617188e-02,-2.043579e+02,7.617188e-02,-1.908459e+02,7.617188e-02,-2.088653e+02,7.617188e-02,-2.304675e+02,7.617188e-02,-2.391750e+02,7.617188e-02,-2.426999e+02,7.617188e-02,-2.462745e+02,7.617188e-02,-2.476827e+02,7.617188e-02,-2.492175e+02,7.617188e-02,-2.505467e+02,7.617188e-02,-2.503755e+02,7.617188e-02,-2.499960e+02,7.617188e-02,-2.503343e+02,7.617188e-02,-2.497172e+02,7.617188e-02,-2.513780e+02
7.666016e-02,-2.286949e+02,7.666016e-02,-2.046272e+02,7.666016e-02,-1.899948e+02,7.666016e-02,-2.082136e+02,7.666016e-02,-2.297357e+02,7.666016e-02,-2.394751e+02,7.666016e-02,-2.420620e+02,7.666016e-02,-2.452350e+02,7.666016e-02,-2.467548e+02,7.666016e-02,-2.490925e+02,7.666016e-02,-2.513366e+02,7.666016e-02,-2.508498e+02,7.666016e-02,-2.506149e+02,7.666016e-02,-2.498165e+02,7.666016e-02,-2.500159e+02,7.666016e-02,-2.517422e+02
7.714844e-02,-2.287510e+02,7.714844e-02,-2.061559e+02,7.714844e-02,-9.801774e+01,7.714844e-02,-2.071935e+02,7.714844e-02,-2.292677e+02,7.714844e-02,-2.380134e+02,7.714844e-02,-2.417757e+02,7.714844e-02,-2.439349e+02,7.714844e-02,-2.460102e+02,7.714844e-02,-2.493875e+02,7.714844e-02,-2.508947e+02,7.714844e-02,-2.500581e+02,7.714844e-02,-2.512198e+02,7.714844e-02,-2.491833e+02,7.714844e-02,-2.502367e+02,7.714844e-02,-2.520497e+02
7.763672e-02,-2.276710e+02,7.763672e-02,-2.062284e+02,7.763672e-02,-8.210015e+01,7.763672e-02,-2.068431e+02,7.763672e-02,-2.293597e+02,7.763672e-02,-2.368556e+02,7.763672e-02,-2.422583e+02,7.763672e-02,-2.430397e+02,7.763672e-02,-2.462809e+02,7.763672e-02,-2.493272e+02,7.763672e-02,-2.504074e+02,7.763672e-02,-2.442679e+02,7.763672e-02,-2.507707e+02,7.763672e-02,-2.497411e+02,7.763672e-02,-2.509153e+02,7.763672e-02,-2.513657e+02
7.812500e-02,-2.270716e+02,7.812500e-02,-2.061742e+02,7.812500e-02,-7.759396e+01,7.812500e-02,-2.073768e+02,7.812500e-02,-2.295316e+02,7.812500e-02,-2.373480e+02,7.812500e-02,-2.412845e+02,7.812500e-02,-2.433723e+02,7.812500e-02,-2.464872e+02,7.812500e-02,-2.490804e+02,7.812500e-02,-2.506174e+02,7.812500e-02,-2.404309e+02,7.812500e-02,-2.497167e+02,7.812500e-02,-2.503062e+02,7.812500e-02,-2.507910e+02,7.812500e-02,-2.511430e+02
7.861328e-02,-2.280868e+02,7.861328e-02,-2.075763e+02,7.861328e-02,-8.210015e+01,7.861328e-02,-2.065853e+02,7.861328e-02,-2.299348e+02,7.861328e-02,-2.375816e+02,7.861328e-02,-2.412182e+02,7.861328e-02,-2.442285e+02,7.861328e-02,-2.467275e+02,7.861328e-02,-2.494794e+02,7.861328e-02,-2.506784e+02,7.861328e-02,-2.442282e+02,7.861328e-02,-2.490729e+02,7.861328e-02,-2.508648e+02,7.861328e-02,-2.498395e+02,7.861328e-02,-2.512074e+02
7.910156e-02,-2.292902e+02,7.910156e-02,-2.094073e+02,7.910156e-02,-9.801775e+01,7.910156e-02,-2.049131e+02,7.910156e-02,-2.299610e+02,7.910156e-02,-2.367808e+02,7.910156e-02,-2.410644e+02,7.910156e-02,-2.442300e+02,7.910156e-02,-2.475212e+02,7.910156e-02,-2.495402e+02,7.910156e-02,-2.498276e+02,7.910156e-02,-2.496398e+02,7.910156e-02,-2.501136e+02,7.910156e-02,-2.509891e+02,7.910156e-02,-2.499877e+02,7.910156e-02,-2.511042e+02
7.958984e-02,-2.292448e+02,7.958984e-02,-2.102406e+02,7.958984e-02,-1.903984e+02,7.958984e-02,-2.048060e+02,7.958984e-02,-2.304272e+02,7.958984e-02,-2.374583e+02,7.958984e-02,-2.403177e+02,7.958984e-02,-2.434039e+02,7.958984e-02,-2.469129e+02,7.958984e-02,-2.494083e+02,7.958984e-02,-2.498171e+02,7.958984e-02,-2.510675e+02,7.958984e-02,-2.503327e+02,7.958984e-02,-2.502461e+02,7.958984e-02,-2.506458e+02,7.958984e-02,-2.512886e+02
8.007812e-02,-2.289052e+02,8.007812e-02,-2.102169e+02,8.007812e-02,-1.913269e+02,8.007812e-02,-2.051160e+02,8.007812e-02,-2.298869e+02,8.007812e-02,-2.373492e+02,8.007812e-02,-2.408866e+02,8.007812e-02,-2.434352e+02,8.007812e-02,-2.465104e+02,8.007812e-02,-2.489087e+02,8.007812e-02,-2.508197e+02,8.007812e-02,-2.513548e+02,8.007812e-02,-2.499962e+02,8.007812e-02,-2.497326e+02,8.007812e-02,-2.509666e+02,8.007812e-02,-2.506801e+02
8.056641e-02,-2.295586e+02,8.056641e-02,-2.096363e+02,8.056641e-02,-1.934393e+02,8.056641e-02,-2.039722e+02,8.056641e-02,-2.295257e+02,8.056641e-02,-2.373046e+02,8.056641e-02,-2.406110e+02,8.056641e-02,-2.430848e+02,8.056641e-02,-2.464861e+02,8.056641e-02,-2.490637e+02,8.056641e-02,-2.503463e+02,8.056641e-02,-2.502985e+02,8.056641e-02,-2.492091e+02,8.056641e-02,-2.502002e+02,8.056641e-02,-2.512643e+02,8.056641e-02,-2.501110e+02
8.105469e-02,-2.299430e+02,8.105469e-02,-2.097083e+02,8.105469e-02,-1.947548e+02,8.105469e-02,-2.030544e+02,8.105469e-02,-2.291388e+02,8.105469e-02,-2.377445e+02,8.105469e-02,-2.409563e+02,8.105469e-02,-2.431580e+02,8.105469e-02,-2.459770e+02,8.105469e-02,-2.488024e+02,8.105469e-02,-2.502287e+02,8.105469e-02,-2.496676e+02,8.105469e-02,-2.497096e+02,8.105469e-02,-2.500155e+02,8.105469e-02,-2.502115e+02,8.105469e-02,-2.506221e+02
8.154297e-02,-2.299688e+02,8.154297e-02,-2.110928e+02,8.154297e-02,-1.959790e+02,8.154297e-02,-2.028983e+02,8.154297e-02,-2.283801e+02,8.154297e-02,-2.369688e+02,8.154297e-02,-2.404358e+02,8.154297e-02,-2.438030e+02,8.154297e-02,-2.457482e+02,8.154297e-02,-2.484296e+02,8.154297e-02,-2.496463e+02,8.154297e-02,-2.508383e+02,8.154297e-02,-2.503984e+02,8.154297e-02,-2.493521e+02,8.154297e-02,-2.498623e+02,8.154297e-02,-2.516708e+02
8.203125e-02,-2.303056e+02,8.203125e-02,-2.128025e+02,8.203125e-02,-1.987602e+02,8.203125e-02,-2.018863e+02,8.203125e-02,-2.280629e+02,8.203125e-02,-2.364500e+02,8.203125e-02,-2.400095e+02,8.203125e-02,-2.446437e+02,8.203125e-02,-2.464385e+02,8.203125e-02,-2.488404e+02,8.203125e-02,-2.495493e+02,8.203125e-02,-2.508210e+02,8.203125e-02,-2.511605e+02,8.203125e-02,-2.500641e+02,8.203125e-02,-2.502275e+02,8.203125e-02,-2.515439e+02
8.251953e-02,-2.311028e+02,8.251953e-02,-2.131257e+02,8.251953e-02,-2.037972e+02,8.251953e-02,-2.010292e+02,8.251953e-02,-2.276311e+02,8.251953e-02,-2.358182e+02,8.251953e-02,-2.399784e+02,8.251953e-02,-2.451212e+02,8.251953e-02,-2.477970e+02,8.251953e-02,-2.482683e+02,8.251953e-02,-2.507042e+02,8.251953e-02,-2.501644e+02,8.251953e-02,-2.509599e+02,8.251953e-02,-2.500952e+02,8.251953e-02,-2.503892e+02,8.251953e-02,-2.512173e+02
8.300781e-02,-2.308327e+02,8.300781e-02,-2.128352e+02,8.300781e-02,-2.079245e+02,8.300781e-02,-2.000731e+02,8.300781e-02,-2.270293e+02,8.300781e-02,-2.360753e+02,8.300781e-02,-2.400532e+02,8.300781e-02,-2.451436e+02,8.300781e-02,-2.472777e+02,8.300781e-02,-2.485517e+02,8.300781e-02,-2.499981e+02,8.300781e-02,-2.497627e+02,8.300781e-02,-2.504609e+02,8.300781e-02,-2.491025e+02,8.300781e-02,-2.500132e+02,8.300781e-02,-2.517760e+02
8.349609e-02,-2.305342e+02,8.349609e-02,-2.133814e+02,8.349609e-02,-2.031091e+02,8.349609e-02,-2.000259e+02,8.349609e-02,-2.272714e+02,8.349609e-02,-2.369239e+02,8.349609e-02,-2.407802e+02,8.349609e-02,-2.441707e+02,8.349609e-02,-2.465156e+02,8.349609e-02,-2.489735e+02,8.349609e-02,-2.495725e+02,8.349609e-02,-2.498742e+02,8.349609e-02,-2.503124e+02,8.349609e-02,-2.498174e+02,8.349609e-02,-2.509401e+02,8.349609e-02,-2.519621e+02
8.398438e-02,-2.301371e+02,8.398438e-02,-2.138657e+02,8.398438e-02,-1.982732e+02,8.398438e-02,-1.987767e+02,8.398438e-02,-2.272122e+02,8.398438e-02,-2.368437e+02,8.398438e-02,-2.405651e+02,8.398438e-02,-2.441143e+02,8.398438e-02,-2.470595e+02,8.398438e-02,-2.488190e+02,8.398438e-02,-2.502947e+02,8.398438e-02,-2.505984e+02,8.398438e-02,-2.501075e+02,8.398438e-02,-2.498198e+02,8.398438e-02,-2.506525e+02,8.398438e-02,-2.518083e+02
8.447266e-02,-2.303996e+02,8.447266e-02,-2.143837e+02,8.447266e-02,-1.947469e+02,8.447266e-02,-1.980846e+02,8.447266e-02,-2.272940e+02,8.447266e-02,-2.370832e+02,8.447266e-02,-2.401221e+02,8.447266e-02,-2.446289e+02,8.447266e-02,-2.473724e+02,8.447266e-02,-2.493161e+02,8.447266e-02,-2.501956e+02,8.447266e-02,-2.512475e+02,8.447266e-02,-2.495472e+02,8.447266e-02,-2.490273e+02,8.447266e-02,-2.495165e+02,8.447266e-02,-2.515326e+02
8.496094e-02,-2.308268e+02,8.496094e-02,-2.147139e+02,8.496094e-02,-1.923856e+02,8.496094e-02,-1.980583e+02,8.496094e-02,-2.271895e+02,8.496094e-02,-2.370706e+02,8.496094e-02,-2.404631e+02,8.496094e-02,-2.446790e+02,8.496094e-02,-2.472347e+02,8.496094e-02,-2.495524e+02,8.496094e-02,-2.494321e+02,8.496094e-02,-2.512172e+02,8.496094e-02,-2.500136e+02,8.496094e-02,-2.490652e+02,8.496094e-02,-2.497413e+02,8.496094e-02,-2.512763e+02
8.544922e-02,-2.313074e+02,8.544922e-02,-2.144177e+02,8.544922e-02,-1.901861e+02,8.544922e-02,-1.973800e+02,8.544922e-02,-2.254230e+02,8.544922e-02,-2.368899e+02,8.544922e-02,-2.412405e+02,8.544922e-02,-2.445865e+02,8.544922e-02,-2.468874e+02,8.544922e-02,-2.494874e+02,8.544922e-02,-2.501963e+02,8.544922e-02,-2.509111e+02,8.544922e-02,-2.503470e+02,8.544922e-02,-2.494500e+02,8.544922e-02,-2.501215e+02,8.544922e-02,-2.514937e+02
8.593750e-02,-2.321781e+02,8.593750e-02,-2.148622e+02,8.593750e-02,-1.889392e+02,8.593750e-02,-1.964099e+02,8.593750e-02,-2.246708e+02,8.593750e-02,-2.364136e+02,8.593750e-02,-2.411720e+02,8.593750e-02,-2.442638e+02,8.593750e-02,-2.462397e+02,8.593750e-02,-2.489256e+02,8.593750e-02,-2.501195e+02,8.593750e-02,-2.508079e+02,8.593750e-02,-2.503029e+02,8.593750e-02,-2.497728e+02,8.593750e-02,-2.497647e+02,8.593750e-02,-2.507045e+02
8.642578e-02,-2.323396e+02,8.642578e-02,-2.166745e+02,8.642578e-02,-1.884773e+02,8.642578e-02,-1.952332e+02,8.642578e-02,-2.253583e+02,8.642578e-02,-2.352394e+02,8.642578e-02,-2.410071e+02,8.642578e-02,-2.436457e+02,8.642578e-02,-2.462891e+02,8.642578e-02,-2.492726e+02,8.642578e-02,-2.495941e+02,8.642578e-02,-2.500297e+02,8.642578e-02,-2.496588e+02,8.642578e-02,-2.497583e+02,8.642578e-02,-2.498871e+02,8.642578e-02,-2.503798e+02
8.691406e-02,-2.311291e+02,8.691406e-02,-2.172350e+02,8.691406e-02,-1.868479e+02,8.691406e-02,-1.939288e+02,8.691406e-02,-2.259329e+02,8.691406e-02,-2.354087e+02,8.691406e-02,-2.410518e+02,8.691406e-02,-2.423013e+02,8.691406e-02,-2.465850e+02,8.691406e-02,-2.490787e+02,8.691406e-02,-2.499829e+02,8.691406e-02,-2.496685e+02,8.691406e-02,-2.489880e+02,8.691406e-02,-2.495573e+02,8.691406e-02,-2.509002e+02,8.691406e-02,-2.509593e+02
8.740234e-02,-2.311764e+02,8.740234e-02,-2.169426e+02,8.740234e-02,-1.865474e+02,8.740234e-02,-1.923635e+02,8.740234e-02,-2.246946e+02,8.740234e-02,-2.369702e+02,8.740234e-02,-2.410742e+02,8.740234e-02,-2.423350e+02,8.740234e-02,-2.469033e+02,8.740234e-02,-2.491252e+02,8.740234e-02,-2.500773e+02,8.740234e-02,-2.496326e+02,8.740234e-02,-2.488931e+02,8.740234e-02,-2.496523e+02,8.740234e-02,-2.516996e+02,8.740234e-02,-2.504518e+02
8.789062e-02,-2.317595e+02,8.789062e-02,-2.171125e+02,8.789062e-02,-1.874296e+02,8.789062e-02,-1.912408e+02,8.789062e-02,-2.237259e+02,8.789062e-02,-2.370505e+02,8.789062e-02,-2.414281e+02,8.789062e-02,-2.429202e+02,8.789062e-02,-2.473851e+02,8.789062e-02,-2.490799e+02,8.789062e-02,-2.498841e+02,8.789062e-02,-2.502765e+02,8.789062e-02,-2.492539e+02,8.789062e-02,-2.496312e+02,8.789062e-02,-2.511476e+02,8.789062e-02,-2.499545e+02
8.837891e-02,-2.321088e+02,8.837891e-02,-2.173997e+02,8.837891e-02,-1.888307e+02,8.837891e-02,-1.902869e+02,8.837891e-02,-2.240551e+02,8.837891e-02,-2.365561e+02,8.837891e-02,-2.407840e+02,8.837891e-02,-2.430058e+02,8.837891e-02,-2.470270e+02,8.837891e-02,-2.494791e+02,8.837891e-02,-2.505322e+02,8.837891e-02,-2.497936e+02,8.837891e-02,-2.493222e+02,8.837891e-02,-2.496352e+02,8.837891e-02,-2.509345e+02,8.837891e-02,-2.509995e+02
8.886719e-02,-2.317433e+02,8.886719e-02,-2.180325e+02,8.886719e-02,-1.890997e+02,8.886719e-02,-1.896138e+02,8.886719e-02,-2.240284e+02,8.886719e-02,-2.362018e+02,8.886719e-02,-2.401963e+02,8.886719e-02,-2.436107e+02,8.886719e-02,-2.462803e+02,8.886719e-02,-2.497511e+02,8.886719e-02,-2.500258e+02,8.886719e-02,-2.497640e+02,8.886719e-02,-2.496522e+02,8.886719e-02,-2.504647e+02,8.886719e-02,-2.507901e+02,8.886719e-02,-2.512655e+02
8.935547e-02,-2.316339e+02,8.935547e-02,-2.182669e+02,8.935547e-02,-1.896551e+02,8.935547e-02,-1.891675e+02,8.935547e-02,-2.239071e+02,8.935547e-02,-2.359246e+02,8.935547e-02,-2.403674e+02,8.935547e-02,-2.439468e+02,8.935547e-02,-2.465201e+02,8.935547e-02,-2.494052e+02,8.935547e-02,-2.497211e+02,8.935547e-02,-2.500894e+02,8.935547e-02,-2.497607e+02,8.935547e-02,-2.498424e+02,8.935547e-02,-2.502193e+02,8.935547e-02,-2.509708e+02
8.984375e-02,-2.319764e+02,8.984375e-02,-2.184521e+02,8.984375e-02,-1.917144e+02,8.984375e-02,-1.880305e+02,8.984375e-02,-2.245833e+02,8.984375e-02,-2.355534e+02,8.984375e-02,-2.405436e+02,8.984375e-02,-2.436061e+02,8.984375e-02,-2.471310e+02,8.984375e-02,-2.487362e+02,8.984375e-02,-2.500808e+02,8.984375e-02,-2.499414e+02,8.984375e-02,-2.493612e+02,8.984375e-02,-2.492852e+02,8.984375e-02,-2.496725e+02,8.984375e-02,-2.508328e+02
9.033203e-02,-2.317099e+02,9.033203e-02,-2.189076e+02,9.033203e-02,-1.958474e+02,9.033203e-02,-1.868727e+02,9.033203e-02,-2.244045e+02,9.033203e-02,-2.363023e+02,9.033203e-02,-2.407639e+02,9.033203e-02,-2.438654e+02,9.033203e-02,-2.469181e+02,9.033203e-02,-2.486275e+02,9.033203e-02,-2.496514e+02,9.033203e-02,-2.499321e+02,9.033203e-02,-2.493888e+02,9.033203e-02,-2.490847e+02,9.033203e-02,-2.495578e+02,9.033203e-02,-2.503668e+02
9.082031e-02,-2.317028e+02,9.082031e-02,-2.194801e+02,9.082031e-02,-1.992963e+02,9.082031e-02,-1.853202e+02,9.082031e-02,-2.236742e+02,9.082031e-02,-2.356209e+02,9.082031e-02,-2.414003e+02,9.082031e-02,-2.436738e+02,9.082031e-02,-2.470683e+02,9.082031e-02,-2.486343e+02,9.082031e-02,-2.492931e+02,9.082031e-02,-2.500060e+02,9.082031e-02,-2.497587e+02,9.082031e-02,-2.493105e+02,9.082031e-02,-2.498482e+02,9.082031e-02,-2.503132e+02
9.130859e-02,-2.326500e+02,9.130859e-02,-2.201231e+02,9.130859e-02,-1.920236e+02,9.130859e-02,-1.844195e+02,9.130859e-02,-2.229504e+02,9.130859e-02,-2.354386e+02,9.130859e-02,-2.419132e+02,9.130859e-02,-2.437722e+02,9.130859e-02,-2.470110e+02,9.130859e-02,-2.482702e+02,9.130859e-02,-2.490403e+02,9.130859e-02,-2.500821e+02,9.130859e-02,-2.495366e+02,9.130859e-02,-2.495081e+02,9.130859e-02,-2.499283e+02,9.130859e-02,-2.499925e+02
9.179688e-02,-2.338932e+02,9.179688e-02,-2.203889e+02,9.179688e-02,-1.875226e+02,9.179688e-02,-1.830818e+02,9.179688e-02,-2.226959e+02,9.179688e-02,-2.351736e+02,9.179688e-02,-2.411905e+02,9.179688e-02,-2.431969e+02,9.179688e-02,-2.468652e+02,9.179688e-02,-2.489126e+02,9.179688e-02,-2.493755e+02,9.179688e-02,-2.505082e+02,9.179688e-02,-2.493558e+02,9.179688e-02,-2.496730e+02,9.179688e-02,-2.497364e+02,9.179688e-02,-2.502457e+02
9.228516e-02,-2.323042e+02,9.228516e-02,-2.208444e+02,9.228516e-02,-1.849207e+02,9.228516e-02,-1.815163e+02,9.228516e-02,-2.218984e+02,9.228516e-02,-2.353915e+02,9.228516e-02,-2.400914e+02,9.228516e-02,-2.432358e+02,9.228516e-02,-2.461668e+02,9.228516e-02,-2.489224e+02,9.228516e-02,-2.498078e+02,9.228516e-02,-2.495671e+02,9.228516e-02,-2.490203e+02,9.228516e-02,-2.494045e+02,9.228516e-02,-2.497592e+02,9.228516e-02,-2.503890e+02
9.277344e-02,-2.318192e+02,9.277344e-02,-2.211454e+02,9.277344e-02,-1.824526e+02,9.277344e-02,-1.815812e+02,9.277344e-02,-2.211767e+02,9.277344e-02,-2.355681e+02,9.277344e-02,-2.388747e+02,9.277344e-02,-2.429047e+02,9.277344e-02,-2.463540e+02,9.277344e-02,-2.490709e+02,9.277344e-02,-2.496000e+02,9.277344e-02,-2.496104e+02,9.277344e-02,-2.495660e+02,9.277344e-02,-2.495966e+02,9.277344e-02,-2.492371e+02,9.277344e-02,-2.497550e+02
9.326172e-02,-2.324642e+02,9.326172e-02,-2.209060e+02,9.326172e-02,-1.817942e+02,9.326172e-02,-1.816413e+02,9.326172e-02,-2.216873e+02,9.326172e-02,-2.352780e+02,9.326172e-02,-2.392622e+02,9.326172e-02,-2.435111e+02,9.326172e-02,-2.468842e+02,9.326172e-02,-2.494264e+02,9.326172e-02,-2.497619e+02,9.326172e-02,-2.506565e+02,9.326172e-02,-2.489030e+02,9.326172e-02,-2.504915e+02,9.326172e-02,-2.491414e+02,9.326172e-02,-2.491757e+02
9.375000e-02,-2.336647e+02,9.375000e-02,-2.214532e+02,9.375000e-02,-1.821863e+02,9.375000e-02,-1.826050e+02,9.375000e-02,-2.219192e+02,9.375000e-02,-2.351989e+02,9.375000e-02,-2.402473e+02,9.375000e-02,-2.432296e+02,9.375000e-02,-2.467673e+02,9.375000e-02,-2.493162e+02,9.375000e-02,-2.500723e+02,9.375000e-02,-2.498390e+02,9.375000e-02,-2.486692e+02,9.375000e-02,-2.502066e+02,9.375000e-02,-2.490006e+02,9.375000e-02,-2.490429e+02
9.423828e-02,-2.338133e+02,9.423828e-02,-2.220447e+02,9.423828e-02,-1.822816e+02,9.423828e-02,-1.832719e+02,9.423828e-02,-2.216490e+02,9.423828e-02,-2.355173e+02,9.423828e-02,-2.400354e+02,9.423828e-02,-2.420089e+02,9.423828e-02,-2.471073e+02,9.423828e-02,-2.493816e+02,9.423828e-02,-2.498137e+02,9.423828e-02,-2.494700e+02,9.423828e-02,-2.491520e+02,9.423828e-02,-2.494927e+02,9.423828e-02,-2.490664e+02,9.423828e-02,-2.493143e+02
9.472656e-02,-2.337307e+02,9.472656e-02,-2.220778e+02,9.472656e-02,-1.829302e+02,9.472656e-02,-1.828672e+02,9.472656e-02,-2.215173e+02,9.472656e-02,-2.351620e+02,9.472656e-02,-2.399600e+02,9.472656e-02,-2.426833e+02,9.472656e-02,-2.466028e+02,9.472656e-02,-2.491202e+02,9.472656e-02,-2.493591e+02,9.472656e-02,-2.502678e+02,9.472656e-02,-2.493318e+02,9.472656e-02,-2.497603e+02,9.472656e-02,-2.499598e+02,9.472656e-02,-2.501661e+02
9.521484e-02,-2.340837e+02,9.521484e-02,-2.223899e+02,9.521484e-02,-1.844389e+02,9.521484e-02,-1.840956e+02,9.521484e-02,-2.205687e+02,9.521484e-02,-2.343038e+02,9.521484e-02,-2.399143e+02,9.521484e-02,-2.434675e+02,9.521484e-02,-2.469532e+02,9.521484e-02,-2.483726e+02,9.521484e-02,-2.496979e+02,9.521484e-02,-2.510678e+02,9.521484e-02,-2.490898e+02,9.521484e-02,-2.501163e+02,9.521484e-02,-2.498903e+02,9.521484e-02,-2.494844e+02
9.570312e-02,-2.340216e+02,9.570312e-02,-2.229637e+02,9.570312e-02,-1.849379e+02,9.570312e-02,-1.873661e+02,9.570312e-02,-2.201849e+02,9.570312e-02,-2.334257e+02,9.570312e-02,-2.401455e+02,9.570312e-02,-2.428039e+02,9.570312e-02,-2.467530e+02,9.570312e-02,-2.479170e+02,9.570312e-02,-2.493693e+02,9.570312e-02,-2.503544e+02,9.570312e-02,-2.499140e+02,9.570312e-02,-2.503224e+02,9.570312e-02,-2.499462e+02,9.570312e-02,-2.492924e+02
9.619141e-02,-2.343986e+02,9.619141e-02,-2.228232e+02,9.619141e-02,-1.855691e+02,9.619141e-02,-1.925849e+02,9.619141e-02,-2.199645e+02,9.619141e-02,-2.338713e+02,9.619141e-02,-2.399569e+02,9.619141e-02,-2.428978e+02,9.619141e-02,-2.466505e+02,9.619141e-02,-2.482788e+02,9.619141e-02,-2.482858e+02,9.619141e-02,-2.497552e+02,9.619141e-02,-2.496292e+02,9.619141e-02,-2.506020e+02,9.619141e-02,-2.498895e+02,9.619141e-02,-2.486104e+02
9.667969e-02,-2.337966e+02,9.667969e-02,-2.233589e+02,9.667969e-02,-1.868171e+02,9.667969e-02,-1.988731e+02,9.667969e-02,-2.197396e+02,9.667969e-02,-2.340271e+02,9.667969e-02,-2.390291e+02,9.667969e-02,-2.436884e+02,9.667969e-02,-2.466211e+02,9.667969e-02,-2.483777e+02,9.667969e-02,-2.486136e+02,9.667969e-02,-2.489557e+02,9.667969e-02,-2.487616e+02,9.667969e-02,-2.504892e+02,9.667969e-02,-2.493786e+02,9.667969e-02,-2.488909e+02
9.716797e-02,-2.341167e+02,9.716797e-02,-2.237546e+02,9.716797e-02,-1.874987e+02,9.716797e-02,-1.968354e+02,9.716797e-02,-2.184976e+02,9.716797e-02,-2.346533e+02,9.716797e-02,-2.393796e+02,9.716797e-02,-2.430694e+02,9.716797e-02,-2.463937e+02,9.716797e-02,-2.485458e+02,9.716797e-02,-2.487868e+02,9.716797e-02,-2.489147e+02,9.716797e-02,-2.489690e+02,9.716797e-02,-2.500570e+02,9.716797e-02,-2.483895e+02,9.716797e-02,-2.493735e+02
9.765625e-02,-2.343696e+02,9.765625e-02,-2.238669e+02,9.765625e-02,-1.882760e+02,9.765625e-02,-1.922771e+02,9.765625e-02,-2.183743e+02,9.765625e-02,-2.335247e+02,9.765625e-02,-2.396615e+02,9.765625e-02,-2.426018e+02,9.765625e-02,-2.465992e+02,9.765625e-02,-2.489693e+02,9.765625e-02,-2.494291e+02,9.765625e-02,-2.493725e+02,9.765625e-02,-2.496881e+02,9.765625e-02,-2.495735e+02,9.765625e-02,-2.481447e+02,9.765625e-02,-2.492592e+02
9.814453e-02,-2.342636e+02,9.814453e-02,-2.248278e+02,9.814453e-02,-1.897270e+02,9.814453e-02,-1.892761e+02,9.814453e-02,-2.188038e+02,9.814453e-02,-2.329490e+02,9.814453e-02,-2.392658e+02,9.814453e-02,-2.433246e+02,9.814453e-02,-2.471131e+02,9.814453e-02,-2.493592e+02,9.814453e-02,-2.501156e+02,9.814453e-02,-2.492422e+02,9.814453e-02,-2.505315e+02,9.814453e-02,-2.487902e+02,9.814453e-02,-2.490672e+02,9.814453e-02,-2.495991e+02
9.863281e-02,-2.353911e+02,9.863281e-02,-2.247984e+02,9.863281e-02,-1.902390e+02,9.863281e-02,-1.886539e+02,9.863281e-02,-2.186790e+02,9.863281e-02,-2.330160e+02,9.863281e-02,-2.391407e+02,9.863281e-02,-2.441097e+02,9.863281e-02,-2.471177e+02,9.863281e-02,-2.495551e+02,9.863281e-02,-2.494936e+02,9.863281e-02,-2.492867e+02,9.863281e-02,-2.500418e+02,9.863281e-02,-2.498247e+02,9.863281e-02,-2.493715e+02,9.863281e-02,-2.493072e+02
9.912109e-02,-2.355359e+02,9.912109e-02,-2.244335e+02,9.912109e-02,-1.903082e+02,9.912109e-02,-1.887451e+02,9.912109e-02,-2.175872e+02,9.912109e-02,-2.332498e+02,9.912109e-02,-2.388034e+02,9.912109e-02,-2.435054e+02,9.912109e-02,-2.461817e+02,9.912109e-02,-2.487499e+02,9.912109e-02,-2.490088e+02,9.912109e-02,-2.499797e+02,9.912109e-02,-2.493454e+02,9.912109e-02,-2.495605e+02,9.912109e-02,-2.493840e+02,9.912109e-02,-2.492870e+02
9.960938e-02,-2.347120e+02,9.960938e-02,-2.244147e+02,9.960938e-02,-1.919815e+02,9.960938e-02,-1.879481e+02,9.960938e-02,-2.172476e+02,9.960938e-02,-2.334331e+02,9.960938e-02,-2.392549e+02,9.960938e-02,-2.429370e+02,9.960938e-02,-2.460568e+02,9.960938e-02,-2.489554e+02,9.960938e-02,-2.492720e+02,9.960938e-02,-2.497297e+02,9.960938e-02,-2.490879e+02,9.960938e-02,-2.495039e+02,9.960938e-02,-2.499738e+02,9.960938e-02,-2.497493e+02
1.000977e-01,-2.349991e+02,1.000977e-01,-2.246963e+02,1.000977e-01,-1.932924e+02,1.000977e-01,-1.879282e+02,1.000977e-01,-2.174719e+02,1.000977e-01,-2.332556e+02,1.000977e-01,-2.392450e+02,1.000977e-01,-2.433312e+02,1.000977e-01,-2.454941e+02,1.000977e-01,-2.492132e+02,1.000977e-01,-2.502871e+02,1.000977e-01,-2.499307e+02,1.000977e-01,-2.489227e+02,1.000977e-01,-2.500536e+02,1.000977e-01,-2.505420e+02,1.000977e-01,-2.500337e+02
1.005859e-01,-2.351684e+02,1.005859e-01,-2.254457e+02,1.005859e-01,-1.937888e+02,1.005859e-01,-1.877311e+02,1.005859e-01,-2.172603e+02,1.005859e-01,-2.332891e+02,1.005859e-01,-2.391076e+02,1.005859e-01,-2.441791e+02,1.005859e-01,-2.451616e+02,1.005859e-01,-2.491205e+02,1.005859e-01,-2.497812e+02,1.005859e-01,-2.505320e+02,1.005859e-01,-2.492673e+02,1.005859e-01,-2.503948e+02,1.005859e-01,-2.505099e+02,1.005859e-01,-2.499383e+02
1.010742e-01,-2.352802e+02,1.010742e-01,-2.253125e+02,1.010742e-01,-1.957525e+02,1.010742e-01,-1.885260e+02,1.010742e-01,-2.156857e+02,1.010742e-01,-2.332540e+02,1.010742e-01,-2.391626e+02,1.010742e-01,-2.434538e+02,1.010742e-01,-2.460589e+02,1.010742e-01,-2.487136e+02,1.010742e-01,-2.495126e+02,1.010742e-01,-2.507148e+02,1.010742e-01,-2.499384e+02,1.010742e-01,-2.499904e+02,1.010742e-01,-2.502049e+02,1.010742e-01,-2.488762e+02
1.015625e-01,-2.355425e+02,1.015625e-01,-2.253706e+02,1.015625e-01,-1.962815e+02,1.015625e-01,-1.900358e+02,1.015625e-01,-2.148192e+02,1.015625e-01,-2.333336e+02,1.015625e-01,-2.395937e+02,1.015625e-01,-2.435435e+02,1.015625e-01,-2.459632e+02,1.015625e-01,-2.491530e+02,1.015625e-01,-2.489875e+02,1.015625e-01,-2.504735e+02,1.015625e-01,-2.498421e+02,1.015625e-01,-2.494713e+02,1.015625e-01,-2.501362e+02,1.015625e-01,-2.483321e+02
1.020508e-01,-2.359472e+02,1.020508e-01,-2.256471e+02,1.020508e-01,-1.965626e+02,1.020508e-01,-1.904478e+02,1.020508e-01,-2.145354e+02,1.020508e-01,-2.328945e+02,1.020508e-01,-2.394797e+02,1.020508e-01,-2.435617e+02,1.020508e-01,-2.453893e+02,1.020508e-01,-2.489445e+02,1.020508e-01,-2.487142e+02,1.020508e-01,-2.492550e+02,1.020508e-01,-2.488549e+02,1.020508e-01,-2.498848e+02,1.020508e-01,-2.495429e+02,1.020508e-01,-2.488865e+02
1.025391e-01,-2.360898e+02,1.025391e-01,-2.262980e+02,1.025391e-01,-1.974690e+02,1.025391e-01,-1.926178e+02,1.025391e-01,-2.137615e+02,1.025391e-01,-2.327831e+02,1.025391e-01,-2.392610e+02,1.025391e-01,-2.431107e+02,1.025391e-01,-2.452593e+02,1.025391e-01,-2.479974e+02,1.025391e-01,-2.488894e+02,1.025391e-01,-2.496219e+02,1.025391e-01,-2.493471e+02,1.025391e-01,-2.500376e+02,1.025391e-01,-2.490939e+02,1.025391e-01,-2.490099e+02
1.030273e-01,-2.361828e+02,1.030273e-01,-2.277455e+02,1.030273e-01,-1.986183e+02,1.030273e-01,-1.952087e+02,1.030273e-01,-2.140333e+02,1.030273e-01,-2.327137e+02,1.030273e-01,-2.403615e+02,1.030273e-01,-2.424035e+02,1.030273e-01,-2.451350e+02,1.030273e-01,-2.476949e+02,1.030273e-01,-2.499741e+02,1.030273e-01,-2.499312e+02,1.030273e-01,-2.501269e+02,1.030273e-01,-2.498350e+02,1.030273e-01,-2.497043e+02,1.030273e-01,-2.488465e+02
1.035156e-01,-2.357906e+02,1.035156e-01,-2.277512e+02,1.035156e-01,-1.995848e+02,1.035156e-01,-1.975718e+02,1.035156e-01,-2.134148e+02,1.035156e-01,-2.320160e+02,1.035156e-01,-2.394147e+02,1.035156e-01,-2.420516e+02,1.035156e-01,-2.450331e+02,1.035156e-01,-2.485853e+02,1.035156e-01,-2.492116e+02,1.035156e-01,-2.498673e+02,1.035156e-01,-2.494534e+02,1.035156e-01,-2.496534e+02,1.035156e-01,-2.500434e+02,1.035156e-01,-2.482332e+02
1.040039e-01,-2.363968e+02,1.040039e-01,-2.276735e+02,1.040039e-01,-1.998638e+02,1.040039e-01,-2.022966e+02,1.040039e-01,-2.120700e+02,1.040039e-01,-2.317596e+02,1.040039e-01,-2.391333e+02,1.040039e-01,-2.420821e+02,1.040039e-01,-2.451606e+02,1.040039e-01,-2.492415e+02,1.040039e-01,-2.482505e+02,1.040039e-01,-2.495963e+02,1.040039e-01,-2.491705e+02,1.040039e-01,-2.494827e+02,1.040039e-01,-2.496537e+02,1.040039e-01,-2.487309e+02
1.044922e-01,-2.371047e+02,1.044922e-01,-2.274495e+02,1.044922e-01,-2.006427e+02,1.044922e-01,-2.079038e+02,1.044922e-01,-2.120388e+02,1.044922e-01,-2.321296e+02,1.044922e-01,-2.387233e+02,1.044922e-01,-2.433291e+02,1.044922e-01,-2.455668e+02,1.044922e-01,-2.482605e+02,1.044922e-01,-2.493098e+02,1.044922e-01,-2.497823e+02,1.044922e-01,-2.494348e+02,1.044922e-01,-2.489191e+02,1.044922e-01,-2.490391e+02,1.044922e-01,-2.496999e+02
1.049805e-01,-2.360129e+02,1.049805e-01,-2.272120e+02,1.049805e-01,-2.011160e+02,1.049805e-01,-2.031927e+02,1.049805e-01,-2.119794e+02,1.049805e-01,-2.324091e+02,1.049805e-01,-2.383397e+02,1.049805e-01,-2.426218e+02,1.049805e-01,-2.457216e+02,1.049805e-01,-2.485339e+02,1.049805e-01,-2.499673e+02,1.049805e-01,-2.501623e+02,1.049805e-01,-2.493083e+02,1.049805e-01,-2.492642e+02,1.049805e-01,-2.491654e+02,1.049805e-01,-2.496595e+02
1.054688e-01,-2.355856e+02,1.054688e-01,-2.276693e+02,1.054688e-01,-2.015326e+02,1.054688e-01,-1.981173e+02,1.054688e-01,-2.112184e+02,1.054688e-01,-2.317922e+02,1.054688e-01,-2.387523e+02,1.054688e-01,-2.417424e+02,1.054688e-01,-2.458016e+02,1.054688e-01,-2.487844e+02,1.054688e-01,-2.498677e+02,1.054688e-01,-2.494514e+02,1.054688e-01,-2.490696e+02,1.054688e-01,-2.491798e+02,1.054688e-01,-2.495871e+02,1.054688e-01,-2.499022e+02
1.059570e-01,-2.351446e+02,1.059570e-01,-2.281880e+02,1.059570e-01,-2.024503e+02,1.059570e-01,-1.955580e+02,1.059570e-01,-2.116641e+02,1.059570e-01,-2.325599e+02,1.059570e-01,-2.382682e+02,1.059570e-01,-2.418564e+02,1.059570e-01,-2.450476e+02,1.059570e-01,-2.486518e+02,1.059570e-01,-2.491775e+02,1.059570e-01,-2.492243e+02,1.059570e-01,-2.493354e+02,1.059570e-01,-2.499843e+02,1.059570e-01,-2.491439e+02,1.059570e-01,-2.486700e+02
1.064453e-01,-2.347634e+02,1.064453e-01,-2.279504e+02,1.064453e-01,-2.034994e+02,1.064453e-01,-1.933145e+02,1.064453e-01,-2.110427e+02,1.064453e-01,-2.326126e+02,1.064453e-01,-2.381826e+02,1.064453e-01,-2.421130e+02,1.064453e-01,-2.454147e+02,1.064453e-01,-2.491417e+02,1.064453e-01,-2.492930e+02,1.064453e-01,-2.494787e+02,1.064453e-01,-2.490789e+02,1.064453e-01,-2.497500e+02,1.064453e-01,-2.486967e+02,1.064453e-01,-2.479049e+02
1.069336e-01,-2.353961e+02,1.069336e-01,-2.290939e+02,1.069336e-01,-2.046668e+02,1.069336e-01,-1.917167e+02,1.069336e-01,-2.096001e+02,1.069336e-01,-2.312331e+02,1.069336e-01,-2.375365e+02,1.069336e-01,-2.425319e+02,1.069336e-01,-2.463151e+02,1.069336e-01,-2.488555e+02,1.069336e-01,-2.504453e+02,1.069336e-01,-2.498951e+02,1.069336e-01,-2.489826e+02,1.069336e-01,-2.484271e+02,1.069336e-01,-2.487602e+02,1.069336e-01,-2.489068e+02
1.074219e-01,-2.365047e+02,1.074219e-01,-2.300770e+02,1.074219e-01,-2.052961e+02,1.074219e-01,-1.908826e+02,1.074219e-01,-2.094350e+02,1.074219e-01,-2.303190e+02,1.074219e-01,-2.375695e+02,1.074219e-01,-2.420035e+02,1.074219e-01,-2.471184e+02,1.074219e-01,-2.478893e+02,1.074219e-01,-2.497074e+02,1.074219e-01,-2.496843e+02,1.074219e-01,-2.491875e+02,1.074219e-01,-2.489794e+02,1.074219e-01,-2.485328e+02,1.074219e-01,-2.490737e+02
1.079102e-01,-2.367614e+02,1.079102e-01,-2.297805e+02,1.079102e-01,-2.051224e+02,1.079102e-01,-1.901265e+02,1.079102e-01,-2.085721e+02,1.079102e-01,-2.297430e+02,1.079102e-01,-2.384207e+02,1.079102e-01,-2.422392e+02,1.079102e-01,-2.459462e+02,1.079102e-01,-2.475464e+02,1.079102e-01,-2.497958e+02,1.079102e-01,-2.500228e+02,1.079102e-01,-2.495348e+02,1.079102e-01,-2.503112e+02,1.079102e-01,-2.487127e+02,1.079102e-01,-2.486433e+02
1.083984e-01,-2.366489e+02,1.083984e-01,-2.297571e+02,1.083984e-01,-2.055372e+02,1.083984e-01,-9.801775e+01,1.083984e-01,-2.077966e+02,1.083984e-01,-2.304002e+02,1.083984e-01,-2.377978e+02,1.083984e-01,-2.421854e+02,1.083984e-01,-2.449503e+02,1.083984e-01,-2.474936e+02,1.083984e-01,-2.494924e+02,1.083984e-01,-2.506198e+02,1.083984e-01,-2.494823e+02,1.083984e-01,-2.491979e+02,1.083984e-01,-2.484097e+02,1.083984e-01,-2.486346e+02
1.088867e-01,-2.361567e+02,1.088867e-01,-2.303330e+02,1.088867e-01,-2.068607e+02,1.088867e-01,-8.210015e+01,1.088867e-01,-2.081546e+02,1.088867e-01,-2.303070e+02,1.088867e-01,-2.383597e+02,1.088867e-01,-2.417219e+02,1.088867e-01,-2.446465e+02,1.088867e-01,-2.469339e+02,1.088867e-01,-2.492483e+02,1.088867e-01,-2.508144e+02,1.088867e-01,-2.489681e+02,1.088867e-01,-2.482444e+02,1.088867e-01,-2.487814e+02,1.088867e-01,-2.493950e+02
1.093750e-01,-2.363973e+02,1.093750e-01,-2.303411e+02,1.093750e-01,-2.071514e+02,1.093750e-01,-7.759397e+01,1.093750e-01,-2.073145e+02,1.093750e-01,-2.291527e+02,1.093750e-01,-2.387986e+02,1.093750e-01,-2.421033e+02,1.093750e-01,-2.439436e+02,1.093750e-01,-2.450540e+02,1.093750e-01,-2.501692e+02,1.093750e-01,-2.499778e+02,1.093750e-01,-2.483219e+02,1.093750e-01,-2.474201e+02,1.093750e-01,-2.494525e+02,1.093750e-01,-2.493851e+02
1.098633e-01,-2.365269e+02,1.098633e-01,-2.307863e+02,1.098633e-01,-2.078691e+02,1.098633e-01,-8.210015e+01,1.098633e-01,-2.059575e+02,1.098633e-01,-2.292132e+02,1.098633e-01,-2.383528e+02,1.098633e-01,-2.416135e+02,1.098633e-01,-2.443024e+02,1.098633e-01,-2.457996e+02,1.098633e-01,-2.499700e+02,1.098633e-01,-2.493049e+02,1.098633e-01,-2.484765e+02,1.098633e-01,-2.487306e+02,1.098633e-01,-2.497044e+02,1.098633e-01,-2.490514e+02
1.103516e-01,-2.366943e+02,1.103516e-01,-2.306117e+02,1.103516e-01,-2.079372e+02,1.103516e-01,-9.801774e+01,1.103516e-01,-2.052091e+02,1.103516e-01,-2.299594e+02,1.103516e-01,-2.379389e+02,1.103516e-01,-2.409692e+02,1.103516e-01,-2.449964e+02,1.103516e-01,-2.468089e+02,1.103516e-01,-2.492508e+02,1.103516e-01,-2.496620e+02,1.103516e-01,-2.490434e+02,1.103516e-01,-2.490880e+02,1.103516e-01,-2.492045e+02,1.103516e-01,-2.488288e+02
1.108398e-01,-2.361822e+02,1.108398e-01,-2.304151e+02,1.108398e-01,-2.087930e+02,1.108398e-01,-1.901278e+02,1.108398e-01,-2.053667e+02,1.108398e-01,-2.299076e+02,1.108398e-01,-2.376660e+02,1.108398e-01,-2.412877e+02,1.108398e-01,-2.448476e+02,1.108398e-01,-2.477101e+02,1.108398e-01,-2.492477e+02,1.108398e-01,-2.497959e+02,1.108398e-01,-2.490823e+02,1.108398e-01,-2.486283e+02,1.108398e-01,-2.490421e+02,1.108398e-01,-2.491447e+02
1.113281e-01,-2.369986e+02,1.113281e-01,-2.304754e+02,1.113281e-01,-2.094220e+02,1.113281e-01,-1.911429e+02,1.113281e-01,-2.044925e+02,1.113281e-01,-2.294447e+02,1.113281e-01,-2.383852e+02,1.113281e-01,-2.418786e+02,1.113281e-01,-2.450323e+02,1.113281e-01,-2.476333e+02,1.113281e-01,-2.495612e+02,1.113281e-01,-2.493124e+02,1.113281e-01,-2.490706e+02,1.113281e-01,-2.494052e+02,1.113281e-01,-2.486443e+02,1.113281e-01,-2.497340e+02
1.118164e-01,-2.383207e+02,1.118164e-01,-2.307087e+02,1.118164e-01,-2.093698e+02,1.118164e-01,-1.915287e+02,1.118164e-01,-2.036864e+02,1.118164e-01,-2.287011e+02,1.118164e-01,-2.380387e+02,1.118164e-01,-2.415060e+02,1.118164e-01,-2.444762e+02,1.118164e-01,-2.469898e+02,1.118164e-01,-2.497948e+02,1.118164e-01,-2.496836e+02,1.118164e-01,-2.486744e+02,1.118164e-01,-2.499039e+02,1.118164e-01,-2.486277e+02,1.118164e-01,-2.500285e+02
1.123047e-01,-2.371668e+02,1.123047e-01,-2.308245e+02,1.123047e-01,-2.109256e+02,1.123047e-01,-1.935685e+02,1.123047e-01,-2.032719e+02,1.123047e-01,-2.285491e+02,1.123047e-01,-2.374181e+02,1.123047e-01,-2.412761e+02,1.123047e-01,-2.443963e+02,1.123047e-01,-2.471905e+02,1.123047e-01,-2.493743e+02,1.123047e-01,-2.493556e+02,1.123047e-01,-2.493717e+02,1.123047e-01,-2.494128e+02,1.123047e-01,-2.488983e+02,1.123047e-01,-2.495564e+02
1.127930e-01,-2.367649e+02,1.127930e-01,-2.313237e+02,1.127930e-01,-2.119248e+02,1.127930e-01,-1.957529e+02,1.127930e-01,-2.028679e+02,1.127930e-01,-2.284182e+02,1.127930e-01,-2.382580e+02,1.127930e-01,-2.413646e+02,1.127930e-01,-2.443200e+02,1.127930e-01,-2.482657e+02,1.127930e-01,-2.497512e+02,1.127930e-01,-2.491727e+02,1.127930e-01,-2.499222e+02,1.127930e-01,-2.501086e+02,1.127930e-01,-2.488392e+02,1.127930e-01,-2.485510e+02
1.132812e-01,-2.365370e+02,1.132812e-01,-2.316283e+02,1.132812e-01,-2.118853e+02,1.132812e-01,-1.991181e+02,1.132812e-01,-2.021630e+02,1.132812e-01,-2.288638e+02,1.132812e-01,-2.383847e+02,1.132812e-01,-2.412791e+02,1.132812e-01,-2.438766e+02,1.132812e-01,-2.475412e+02,1.132812e-01,-2.501384e+02,1.132812e-01,-2.487239e+02,1.132812e-01,-2.487591e+02,1.132812e-01,-2.494912e+02,1.132812e-01,-2.488452e+02,1.132812e-01,-2.483507e+02
1.137695e-01,-2.368229e+02,1.137695e-01,-2.314139e+02,1.137695e-01,-2.116435e+02,1.137695e-01,-2.037735e+02,1.137695e-01,-2.008774e+02,1.137695e-01,-2.292799e+02,1.137695e-01,-2.376554e+02,1.137695e-01,-2.410154e+02,1.137695e-01,-2.444573e+02,1.137695e-01,-2.470191e+02,1.137695e-01,-2.502002e+02,1.137695e-01,-2.486564e+02,1.137695e-01,-2.493461e+02,1.137695e-01,-2.491707e+02,1.137695e-01,-2.496038e+02,1.137695e-01,-2.488921e+02
1.142578e-01,-2.382583e+02,1.142578e-01,-2.312548e+02,1.142578e-01,-2.116467e+02,1.142578e-01,-2.064723e+02,1.142578e-01,-2.001512e+02,1.142578e-01,-2.283952e+02,1.142578e-01,-2.371087e+02,1.142578e-01,-2.410104e+02,1.142578e-01,-2.455452e+02,1.142578e-01,-2.477862e+02,1.142578e-01,-2.498698e+02,1.142578e-01,-2.493593e+02,1.142578e-01,-2.499589e+02,1.142578e-01,-2.491517e+02,1.142578e-01,-2.499497e+02,1.142578e-01,-2.494630e+02
1.147461e-01,-2.380188e+02,1.147461e-01,-2.317305e+02,1.147461e-01,-2.116801e+02,1.147461e-01,-2.005973e+02,1.147461e-01,-1.992691e+02,1.147461e-01,-2.281158e+02,1.147461e-01,-2.373157e+02,1.147461e-01,-2.414335e+02,1.147461e-01,-2.454918e+02,1.147461e-01,-2.482810e+02,1.147461e-01,-2.491313e+02,1.147461e-01,-2.499197e+02,1.147461e-01,-2.482063e+02,1.147461e-01,-2.490037e+02,1.147461e-01,-2.497377e+02,1.147461e-01,-2.493107e+02
1.152344e-01,-2.373858e+02,1.152344e-01,-2.320583e+02,1.152344e-01,-2.120505e+02,1.152344e-01,-1.961593e+02,1.152344e-01,-1.982633e+02,1.152344e-01,-2.281957e+02,1.152344e-01,-2.377713e+02,1.152344e-01,-2.419484e+02,1.152344e-01,-2.448344e+02,1.152344e-01,-2.475327e+02,1.152344e-01,-2.489022e+02,1.152344e-01,-2.491221e+02,1.152344e-01,-2.484615e+02,1.152344e-01,-2.486538e+02,1.152344e-01,-2.481213e+02,1.152344e-01,-2.497466e+02
1.157227e-01,-2.380775e+02,1.157227e-01,-2.324181e+02,1.157227e-01,-2.137136e+02,1.157227e-01,-1.935158e+02,1.157227e-01,-1.973068e+02,1.157227e-01,-2.272112e+02,1.157227e-01,-2.378172e+02,1.157227e-01,-2.417671e+02,1.157227e-01,-2.442990e+02,1.157227e-01,-2.472041e+02,1.157227e-01,-2.493660e+02,1.157227e-01,-2.486383e+02,1.157227e-01,-2.494031e+02,1.157227e-01,-2.488734e+02,1.157227e-01,-2.478889e+02,1.157227e-01,-2.495463e+02
1.162109e-01,-2.382076e+02,1.162109e-01,-2.326825e+02,1.162109e-01,-2.145135e+02,1.162109e-01,-1.920399e+02,1.162109e-01,-1.971272e+02,1.162109e-01,-2.271834e+02,1.162109e-01,-2.363384e+02,1.162109e-01,-2.413740e+02,1.162109e-01,-2.441925e+02,1.162109e-01,-2.471885e+02,1.162109e-01,-2.496214e+02,1.162109e-01,-2.486765e+02,1.162109e-01,-2.492619e+02,1.162109e-01,-2.492756e+02,1.162109e-01,-2.483668e+02,1.162109e-01,-2.498439e+02
1.166992e-01,-2.372209e+02,1.166992e-01,-2.330120e+02,1.166992e-01,-2.143390e+02,1.166992e-01,-1.912896e+02,1.166992e-01,-1.962433e+02,1.166992e-01,-2.267602e+02,1.166992e-01,-2.362057e+02,1.166992e-01,-2.409465e+02,1.166992e-01,-2.450690e+02,1.166992e-01,-2.469322e+02,1.166992e-01,-2.488309e+02,1.166992e-01,-2.491417e+02,1.166992e-01,-2.489135e+02,1.166992e-01,-2.481795e+02,1.166992e-01,-2.479791e+02,1.166992e-01,-2.497463e+02
1.171875e-01,-2.377581e+02,1.171875e-01,-2.326162e+02,1.171875e-01,-2.148064e+02,1.171875e-01,-1.892202e+02,1.171875e-01,-1.953963e+02,1.171875e-01,-2.265589e+02,1.171875e-01,-2.370882e+02,1.171875e-01,-2.407836e+02,1.171875e-01,-2.449291e+02,1.171875e-01,-2.472726e+02,1.171875e-01,-2.489089e+02,1.171875e-01,-2.492681e+02,1.171875e-01,-2.490342e+02,1.171875e-01,-2.478078e+02,1.171875e-01,-2.484982e+02,1.171875e-01,-2.490124e+02
1.176758e-01,-2.383317e+02,1.176758e-01,-2.331851e+02,1.176758e-01,-2.159712e+02,1.176758e-01,-1.883177e+02,1.176758e-01,-1.960287e+02,1.176758e-01,-2.273360e+02,1.176758e-01,-2.376170e+02,1.176758e-01,-2.411415e+02,1.176758e-01,-2.440376e+02,1.176758e-01,-2.479500e+02,1.176758e-01,-2.489497e+02,1.176758e-01,-2.489457e+02,1.176758e-01,-2.484473e+02,1.176758e-01,-2.482370e+02,1.176758e-01,-2.489327e+02,1.176758e-01,-2.493466e+02
1.181641e-01,-2.385957e+02,1.181641e-01,-2.333170e+02,1.181641e-01,-2.170631e+02,1.181641e-01,-1.888012e+02,1.181641e-01,-1.953941e+02,1.181641e-01,-2.268106e+02,1.181641e-01,-2.369277e+02,1.181641e-01,-2.410748e+02,1.181641e-01,-2.440005e+02,1.181641e-01,-2.484687e+02,1.181641e-01,-2.483977e+02,1.181641e-01,-2.490305e+02,1.181641e-01,-2.484614e+02,1.181641e-01,-2.481222e+02,1.181641e-01,-2.491949e+02,1.181641e-01,-2.499778e+02
1.186523e-01,-2.392001e+02,1.186523e-01,-2.337435e+02,1.186523e-01,-2.168224e+02,1.186523e-01,-1.887256e+02,1.186523e-01,-1.934007e+02,1.186523e-01,-2.260243e+02,1.186523e-01,-2.363044e+02,1.186523e-01,-2.408932e+02,1.186523e-01,-2.438647e+02,1.186523e-01,-2.478198e+02,1.186523e-01,-2.490084e+02,1.186523e-01,-2.491784e+02,1.186523e-01,-2.490750e+02,1.186523e-01,-2.488831e+02,1.186523e-01,-2.481853e+02,1.186523e-01,-2.497708e+02
1.191406e-01,-2.394588e+02,1.191406e-01,-2.334832e+02,1.191406e-01,-2.169261e+02,1.191406e-01,-1.879471e+02,1.191406e-01,-1.924870e+02,1.191406e-01,-2.258939e+02,1.191406e-01,-2.363251e+02,1.191406e-01,-2.413875e+02,1.191406e-01,-2.437200e+02,1.191406e-01,-2.476233e+02,1.191406e-01,-2.491062e+02,1.191406e-01,-2.488795e+02,1.191406e-01,-2.493468e+02,1.191406e-01,-2.493708e+02,1.191406e-01,-2.486601e+02,1.191406e-01,-2.498659e+02
1.196289e-01,-2.391916e+02,1.196289e-01,-2.331704e+02,1.196289e-01,-2.173644e+02,1.196289e-01,-1.878401e+02,1.196289e-01,-1.918408e+02,1.196289e-01,-2.258073e+02,1.196289e-01,-2.363277e+02,1.196289e-01,-2.425800e+02,1.196289e-01,-2.444124e+02,1.196289e-01,-2.471046e+02,1.196289e-01,-2.489121e+02,1.196289e-01,-2.489809e+02,1.196289e-01,-2.497471e+02,1.196289e-01,-2.487591e+02,1.196289e-01,-2.492321e+02,1.196289e-01,-2.499807e+02
1.201172e-01,-2.382435e+02,1.201172e-01,-2.331891e+02,1.201172e-01,-2.183697e+02,1.201172e-01,-1.886798e+02,1.201172e-01,-1.907123e+02,1.201172e-01,-2.249512e+02,1.201172e-01,-2.367941e+02,1.201172e-01,-2.418117e+02,1.201172e-01,-2.442435e+02,1.201172e-01,-2.464270e+02,1.201172e-01,-2.496913e+02,1.201172e-01,-2.486791e+02,1.201172e-01,-2.501619e+02,1.201172e-01,-2.484878e+02,1.201172e-01,-2.491881e+02,1.201172e-01,-2.498567e+02
1.206055e-01,-2.386237e+02,1.206055e-01,-2.333179e+02,1.206055e-01,-2.184788e+02,1.206055e-01,-1.899921e+02,1.206055e-01,-1.896085e+02,1.206055e-01,-2.252008e+02,1.206055e-01,-2.368069e+02,1.206055e-01,-2.405916e+02,1.206055e-01,-2.448957e+02,1.206055e-01,-2.463670e+02,1.206055e-01,-2.494439e+02,1.206055e-01,-2.490981e+02,1.206055e-01,-2.496682e+02,1.206055e-01,-2.485760e+02,1.206055e-01,-2.491100e+02,1.206055e-01,-2.507887e+02
1.210938e-01,-2.384821e+02,1.210938e-01,-2.336427e+02,1.210938e-01,-2.181851e+02,1.210938e-01,-1.918986e+02,1.210938e-01,-1.878099e+02,1.210938e-01,-2.248723e+02,1.210938e-01,-2.362453e+02,1.210938e-01,-2.405122e+02,1.210938e-01,-2.450906e+02,1.210938e-01,-2.475874e+02,1.210938e-01,-2.487262e+02,1.210938e-01,-2.491200e+02,1.210938e-01,-2.490943e+02,1.210938e-01,-2.487880e+02,1.210938e-01,-2.488235e+02,1.210938e-01,-2.510127e+02
1.215820e-01,-2.377478e+02,1.215820e-01,-2.345169e+02,1.215820e-01,-2.187133e+02,1.215820e-01,-1.960654e+02,1.215820e-01,-1.861138e+02,1.215820e-01,-2.250243e+02,1.215820e-01,-2.365312e+02,1.215820e-01,-2.404113e+02,1.215820e-01,-2.446454e+02,1.215820e-01,-2.482706e+02,1.215820e-01,-2.482561e+02,1.215820e-01,-2.493866e+02,1.215820e-01,-2.495277e+02,1.215820e-01,-2.494470e+02,1.215820e-01,-2.481636e+02,1.215820e-01,-2.507642e+02
1.220703e-01,-2.381174e+02,1.220703e-01,-2.336154e+02,1.220703e-01,-2.195458e+02,1.220703e-01,-1.991362e+02,1.220703e-01,-1.849244e+02,1.220703e-01,-2.246527e+02,1.220703e-01,-2.360796e+02,1.220703e-01,-2.398137e+02,1.220703e-01,-2.438859e+02,1.220703e-01,-2.480412e+02,1.220703e-01,-2.477762e+02,1.220703e-01,-2.499076e+02,1.220703e-01,-2.495226e+02,1.220703e-01,-2.497524e+02,1.220703e-01,-2.479300e+02,1.220703e-01,-2.505011e+02
1.225586e-01,-2.387231e+02,1.225586e-01,-2.331575e+02,1.225586e-01,-2.206156e+02,1.225586e-01,-1.934524e+02,1.225586e-01,-1.838130e+02,1.225586e-01,-2.231239e+02,1.225586e-01,-2.359194e+02,1.225586e-01,-2.394206e+02,1.225586e-01,-2.432214e+02,1.225586e-01,-2.475362e+02,1.225586e-01,-2.484101e+02,1.225586e-01,-2.494627e+02,1.225586e-01,-2.493599e+02,1.225586e-01,-2.497070e+02,1.225586e-01,-2.478467e+02,1.225586e-01,-2.510455e+02
1.230469e-01,-2.390248e+02,1.230469e-01,-2.340966e+02,1.230469e-01,-2.215967e+02,1.230469e-01,-1.881497e+02,1.230469e-01,-1.838113e+02,1.230469e-01,-2.235327e+02,1.230469e-01,-2.357770e+02,1.230469e-01,-2.398653e+02,1.230469e-01,-2.433029e+02,1.230469e-01,-2.469196e+02,1.230469e-01,-2.480332e+02,1.230469e-01,-2.488377e+02,1.230469e-01,-2.488993e+02,1.230469e-01,-2.494847e+02,1.230469e-01,-2.481906e+02,1.230469e-01,-2.509999e+02
1.235352e-01,-2.396268e+02,1.235352e-01,-2.346833e+02,1.235352e-01,-2.214404e+02,1.235352e-01,-1.842836e+02,1.235352e-01,-1.828971e+02,1.235352e-01,-2.234149e+02,1.235352e-01,-2.363293e+02,1.235352e-01,-2.402167e+02,1.235352e-01,-2.431656e+02,1.235352e-01,-2.458892e+02,1.235352e-01,-2.475855e+02,1.235352e-01,-2.491718e+02,1.235352e-01,-2.491812e+02,1.235352e-01,-2.489850e+02,1.235352e-01,-2.482523e+02,1.235352e-01,-2.504379e+02
1.240234e-01,-2.395493e+02,1.240234e-01,-2.349543e+02,1.240234e-01,-2.206182e+02,1.240234e-01,-1.821666e+02,1.240234e-01,-1.816447e+02,1.240234e-01,-2.218090e+02,1.240234e-01,-2.358054e+02,1.240234e-01,-2.405795e+02,1.240234e-01,-2.432478e+02,1.240234e-01,-2.470665e+02,1.240234e-01,-2.478419e+02,1.240234e-01,-2.487234e+02,1.240234e-01,-2.492389e+02,1.240234e-01,-2.486727e+02,1.240234e-01,-2.474066e+02,1.240234e-01,-2.499888e+02
1.245117e-01,-2.395878e+02,1.245117e-01,-2.350603e+02,1.245117e-01,-2.205865e+02,1.245117e-01,-1.822420e+02,1.245117e-01,-1.810503e+02,1.245117e-01,-2.207363e+02,1.245117e-01,-2.354312e+02,1.245117e-01,-2.401281e+02,1.245117e-01,-2.436333e+02,1.245117e-01,-2.475237e+02,1.245117e-01,-2.490964e+02,1.245117e-01,-2.484565e+02,1.245117e-01,-2.489839e+02,1.245117e-01,-2.484711e+02,1.245117e-01,-2.471280e+02,1.245117e-01,-2.502528e+02
1.250000e-01,-2.397713e+02,1.250000e-01,-2.355075e+02,1.250000e-01,-2.208590e+02,1.250000e-01,-1.823740e+02,1.250000e-01,-1.810102e+02,1.250000e-01,-2.217241e+02,1.250000e-01,-2.354050e+02,1.250000e-01,-2.403303e+02,1.250000e-01,-2.433281e+02,1.250000e-01,-2.466584e+02,1.250000e-01,-2.495985e+02,1.250000e-01,-2.487795e+02,1.250000e-01,-2.485556e+02,1.250000e-01,-2.484219e+02,1.250000e-01,-2.476798e+02,1.250000e-01,-2.501112e+02
1.254883e-01,-2.393237e+02,1.254883e-01,-2.365206e+02,1.254883e-01,-2.216854e+02,1.254883e-01,-1.823802e+02,1.254883e-01,-1.812007e+02,1.254883e-01,-2.224573e+02,1.254883e-01,-2.356693e+02,1.254883e-01,-2.402252e+02,1.254883e-01,-2.428358e+02,1.254883e-01,-2.461683e+02,1.254883e-01,-2.488489e+02,1.254883e-01,-2.494582e+02,1.254883e-01,-2.488687e+02,1.254883e-01,-2.485203e+02,1.254883e-01,-2.473622e+02,1.254883e-01,-2.498689e+02
1.259766e-01,-2.385742e+02,1.259766e-01,-2.362943e+02,1.259766e-01,-2.227980e+02,1.259766e-01,-1.825087e+02,1.259766e-01,-1.817040e+02,1.259766e-01,-2.220311e+02,1.259766e-01,-2.359158e+02,1.259766e-01,-2.399146e+02,1.259766e-01,-2.429919e+02,1.259766e-01,-2.465383e+02,1.259766e-01,-2.488757e+02,1.259766e-01,-2.490115e+02,1.259766e-01,-2.490361e+02,1.259766e-01,-2.489921e+02,1.259766e-01,-2.471482e+02,1.259766e-01,-2.499248e+02
1.264648e-01,-2.390134e+02,1.264648e-01,-2.357327e+02,1.264648e-01,-2.229143e+02,1.264648e-01,-1.826785e+02,1.264648e-01,-1.831316e+02,1.264648e-01,-2.210447e+02,1.264648e-01,-2.352225e+02,1.264648e-01,-2.401028e+02,1.264648e-01,-2.433906e+02,1.264648e-01,-2.470893e+02,1.264648e-01,-2.485905e+02,1.264648e-01,-2.481835e+02,1.264648e-01,-2.490149e+02,1.264648e-01,-2.485710e+02,1.264648e-01,-2.475798e+02,1.264648e-01,-2.502960e+02
1.269531e-01,-2.395607e+02,1.269531e-01,-2.359906e+02,1.269531e-01,-2.227646e+02,1.269531e-01,-1.839268e+02,1.269531e-01,-1.865854e+02,1.269531e-01,-2.202352e+02,1.269531e-01,-2.349935e+02,1.269531e-01,-2.409701e+02,1.269531e-01,-2.431924e+02,1.269531e-01,-2.468785e+02,1.269531e-01,-2.475552e+02,1.269531e-01,-2.481925e+02,1.269531e-01,-2.488347e+02,1.269531e-01,-2.481658e+02,1.269531e-01,-2.478164e+02,1.269531e-01,-2.502561e+02
1.274414e-01,-2.391934e+02,1.274414e-01,-2.355304e+02,1.274414e-01,-2.228932e+02,1.274414e-01,-1.845213e+02,1.274414e-01,-1.923535e+02,1.274414e-01,-2.205767e+02,1.274414e-01,-2.351759e+02,1.274414e-01,-2.402716e+02,1.274414e-01,-2.436440e+02,1.274414e-01,-2.470094e+02,1.274414e-01,-2.477709e+02,1.274414e-01,-2.481668e+02,1.274414e-01,-2.490653e+02,1.274414e-01,-2.475707e+02,1.274414e-01,-2.480703e+02,1.274414e-01,-2.501097e+02
1.279297e-01,-2.396283e+02,1.279297e-01,-2.347672e+02,1.279297e-01,-2.225193e+02,1.279297e-01,-1.848555e+02,1.279297e-01,-1.992113e+02,1.279297e-01,-2.202068e+02,1.279297e-01,-2.351345e+02,1.279297e-01,-2.394977e+02,1.279297e-01,-2.438375e+02,1.279297e-01,-2.466274e+02,1.279297e-01,-2.477922e+02,1.279297e-01,-2.481703e+02,1.279297e-01,-2.487580e+02,1.279297e-01,-2.471754e+02,1.279297e-01,-2.476251e+02,1.279297e-01,-2.500977e+02
1.284180e-01,-2.402733e+02,1.284180e-01,-2.350054e+02,1.284180e-01,-2.228153e+02,1.284180e-01,-1.861949e+02,1.284180e-01,-1.972865e+02,1.284180e-01,-2.197545e+02,1.284180e-01,-2.350696e+02,1.284180e-01,-2.408236e+02,1.284180e-01,-2.430208e+02,1.284180e-01,-2.467035e+02,1.284180e-01,-2.475030e+02,1.284180e-01,-2.483598e+02,1.284180e-01,-2.486619e+02,1.284180e-01,-2.478620e+02,1.284180e-01,-2.471081e+02,1.284180e-01,-2.501406e+02
1.289062e-01,-2.400389e+02,1.289062e-01,-2.354064e+02,1.289062e-01,-2.240709e+02,1.289062e-01,-1.874538e+02,1.289062e-01,-1.924383e+02,1.289062e-01,-2.190097e+02,1.289062e-01,-2.345616e+02,1.289062e-01,-2.400436e+02,1.289062e-01,-2.433212e+02,1.289062e-01,-2.471197e+02,1.289062e-01,-2.483714e+02,1.289062e-01,-2.488390e+02,1.289062e-01,-2.486601e+02,1.289062e-01,-2.482166e+02,1.289062e-01,-2.473329e+02,1.289062e-01,-2.494298e+02
1.293945e-01,-2.395705e+02,1.293945e-01,-2.356885e+02,1.293945e-01,-2.252726e+02,1.293945e-01,-1.891869e+02,1.293945e-01,-1.899023e+02,1.293945e-01,-2.184586e+02,1.293945e-01,-2.342563e+02,1.293945e-01,-2.396826e+02,1.293945e-01,-2.435401e+02,1.293945e-01,-2.468331e+02,1.293945e-01,-2.489086e+02,1.293945e-01,-2.489374e+02,1.293945e-01,-2.491380e+02,1.293945e-01,-2.476466e+02,1.293945e-01,-2.482014e+02,1.293945e-01,-2.490341e+02
1.298828e-01,-2.397932e+02,1.298828e-01,-2.361119e+02,1.298828e-01,-2.257360e+02,1.298828e-01,-1.897101e+02,1.298828e-01,-1.878079e+02,1.298828e-01,-2.176424e+02,1.298828e-01,-2.343958e+02,1.298828e-01,-2.397867e+02,1.298828e-01,-2.434934e+02,1.298828e-01,-2.459362e+02,1.298828e-01,-2.491372e+02,1.298828e-01,-2.490051e+02,1.298828e-01,-2.498091e+02,1.298828e-01,-2.475516e+02,1.298828e-01,-2.483139e+02,1.298828e-01,-2.493097e+02
1.303711e-01,-2.409495e+02,1.303711e-01,-2.354428e+02,1.303711e-01,-2.245744e+02,1.303711e-01,-1.915064e+02,1.303711e-01,-1.870022e+02,1.303711e-01,-2.171937e+02,1.303711e-01,-2.346379e+02,1.303711e-01,-2.397842e+02,1.303711e-01,-2.433893e+02,1.303711e-01,-2.462408e+02,1.303711e-01,-2.488253e+02,1.303711e-01,-2.492411e+02,1.303711e-01,-2.493649e+02,1.303711e-01,-2.483092e+02,1.303711e-01,-2.473762e+02,1.303711e-01,-2.490843e+02
1.308594e-01,-2.409315e+02,1.308594e-01,-2.355294e+02,1.308594e-01,-2.245254e+02,1.308594e-01,-1.927677e+02,1.308594e-01,-1.878371e+02,1.308594e-01,-2.170506e+02,1.308594e-01,-2.335028e+02,1.308594e-01,-2.399274e+02,1.308594e-01,-2.435451e+02,1.308594e-01,-2.463598e+02,1.308594e-01,-2.483256e+02,1.308594e-01,-2.498799e+02,1.308594e-01,-2.484324e+02,1.308594e-01,-2.490194e+02,1.308594e-01,-2.468662e+02,1.308594e-01,-2.481120e+02
1.313477e-01,-2.405957e+02,1.313477e-01,-2.368319e+02,1.313477e-01,-2.251346e+02,1.313477e-01,-1.935894e+02,1.313477e-01,-1.878063e+02,1.313477e-01,-2.167835e+02,1.313477e-01,-2.325841e+02,1.313477e-01,-2.406307e+02,1.313477e-01,-2.444456e+02,1.313477e-01,-2.460625e+02,1.313477e-01,-2.481833e+02,1.313477e-01,-2.495063e+02,1.313477e-01,-2.474556e+02,1.313477e-01,-2.481511e+02,1.313477e-01,-2.466775e+02,1.313477e-01,-2.486840e+02
1.318359e-01,-2.403910e+02,1.318359e-01,-2.377837e+02,1.318359e-01,-2.258162e+02,1.318359e-01,-1.950674e+02,1.318359e-01,-1.879100e+02,1.318359e-01,-2.168280e+02,1.318359e-01,-2.328228e+02,1.318359e-01,-2.408002e+02,1.318359e-01,-2.446162e+02,1.318359e-01,-2.462218e+02,1.318359e-01,-2.481721e+02,1.318359e-01,-2.478843e+02,1.318359e-01,-2.487811e+02,1.318359e-01,-2.481290e+02,1.318359e-01,-2.470297e+02,1.318359e-01,-2.489201e+02
1.323242e-01,-2.397111e+02,1.323242e-01,-2.377019e+02,1.323242e-01,-2.264377e+02,1.323242e-01,-1.959745e+02,1.323242e-01,-1.891253e+02,1.323242e-01,-2.164427e+02,1.323242e-01,-2.330211e+02,1.323242e-01,-2.399303e+02,1.323242e-01,-2.445450e+02,1.323242e-01,-2.464464e+02,1.323242e-01,-2.490767e+02,1.323242e-01,-2.479809e+02,1.323242e-01,-2.494160e+02,1.323242e-01,-2.481057e+02,1.323242e-01,-2.481136e+02,1.323242e-01,-2.480443e+02
1.328125e-01,-2.395058e+02,1.328125e-01,-2.369865e+02,1.328125e-01,-2.268574e+02,1.328125e-01,-1.961272e+02,1.328125e-01,-1.896936e+02,1.328125e-01,-2.156782e+02,1.328125e-01,-2.327910e+02,1.328125e-01,-2.396780e+02,1.328125e-01,-2.438150e+02,1.328125e-01,-2.468873e+02,1.328125e-01,-2.490344e+02,1.328125e-01,-2.481166e+02,1.328125e-01,-2.486471e+02,1.328125e-01,-2.482739e+02,1.328125e-01,-2.477381e+02,1.328125e-01,-2.484380e+02
1.333008e-01,-2.411975e+02,1.333008e-01,-2.366977e+02,1.333008e-01,-2.269561e+02,1.333008e-01,-1.967925e+02,1.333008e-01,-1.894882e+02,1.333008e-01,-2.152436e+02,1.333008e-01,-2.330690e+02,1.333008e-01,-2.404318e+02,1.333008e-01,-2.438894e+02,1.333008e-01,-2.476628e+02,1.333008e-01,-2.487527e+02,1.333008e-01,-2.480420e+02,1.333008e-01,-2.487725e+02,1.333008e-01,-2.489186e+02,1.333008e-01,-2.471653e+02,1.333008e-01,-2.490800e+02
1.337891e-01,-2.420103e+02,1.337891e-01,-2.369314e+02,1.337891e-01,-2.261434e+02,1.337891e-01,-1.973427e+02,1.337891e-01,-1.908926e+02,1.337891e-01,-2.146514e+02,1.337891e-01,-2.338998e+02,1.337891e-01,-2.402786e+02,1.337891e-01,-2.437056e+02,1.337891e-01,-2.476425e+02,1.337891e-01,-2.482269e+02,1.337891e-01,-2.482300e+02,1.337891e-01,-2.484527e+02,1.337891e-01,-2.488839e+02,1.337891e-01,-2.474457e+02,1.337891e-01,-2.486629e+02
1.342773e-01,-2.414122e+02,1.342773e-01,-2.363557e+02,1.342773e-01,-2.257976e+02,1.342773e-01,-1.981276e+02,1.342773e-01,-1.939742e+02,1.342773e-01,-2.142298e+02,1.342773e-01,-2.329260e+02,1.342773e-01,-2.403393e+02,1.342773e-01,-2.425578e+02,1.342773e-01,-2.475205e+02,1.342773e-01,-2.476859e+02,1.342773e-01,-2.490083e+02,1.342773e-01,-2.481909e+02,1.342773e-01,-2.484519e+02,1.342773e-01,-2.466060e+02,1.342773e-01,-2.482991e+02
1.347656e-01,-2.404935e+02,1.347656e-01,-2.361573e+02,1.347656e-01,-2.270333e+02,1.347656e-01,-1.988342e+02,1.347656e-01,-1.970745e+02,1.347656e-01,-2.144755e+02,1.347656e-01,-2.322995e+02,1.347656e-01,-2.409637e+02,1.347656e-01,-2.431947e+02,1.347656e-01,-2.467355e+02,1.347656e-01,-2.473721e+02,1.347656e-01,-2.486402e+02,1.347656e-01,-2.481064e+02,1.347656e-01,-2.473426e+02,1.347656e-01,-2.462707e+02,1.347656e-01,-2.487414e+02
1.352539e-01,-2.408878e+02,1.352539e-01,-2.372731e+02,1.352539e-01,-2.270488e+02,1.352539e-01,-1.991128e+02,1.352539e-01,-2.016459e+02,1.352539e-01,-2.152636e+02,1.352539e-01,-2.318911e+02,1.352539e-01,-2.404203e+02,1.352539e-01,-2.434791e+02,1.352539e-01,-2.470174e+02,1.352539e-01,-2.475264e+02,1.352539e-01,-2.476962e+02,1.352539e-01,-2.477919e+02,1.352539e-01,-2.469938e+02,1.352539e-01,-2.474659e+02,1.352539e-01,-2.487824e+02
1.357422e-01,-2.417449e+02,1.357422e-01,-2.381299e+02,1.357422e-01,-2.265991e+02,1.357422e-01,-2.012235e+02,1.357422e-01,-2.079639e+02,1.357422e-01,-2.145287e+02,1.357422e-01,-2.320141e+02,1.357422e-01,-2.406696e+02,1.357422e-01,-2.425815e+02,1.357422e-01,-2.470834e+02,1.357422e-01,-2.476273e+02,1.357422e-01,-2.473321e+02,1.357422e-01,-2.478139e+02,1.357422e-01,-2.469789e+02,1.357422e-01,-2.469603e+02,1.357422e-01,-2.482585e+02
1.362305e-01,-2.421400e+02,1.362305e-01,-2.375465e+02,1.362305e-01,-2.267566e+02,1.362305e-01,-2.019863e+02,1.362305e-01,-2.039802e+02,1.362305e-01,-2.125537e+02,1.362305e-01,-2.328153e+02,1.362305e-01,-2.401196e+02,1.362305e-01,-2.427714e+02,1.362305e-01,-2.459873e+02,1.362305e-01,-2.473744e+02,1.362305e-01,-2.479973e+02,1.362305e-01,-2.483625e+02,1.362305e-01,-2.475237e+02,1.362305e-01,-2.464883e+02,1.362305e-01,-2.484064e+02
1.367188e-01,-2.414466e+02,1.367188e-01,-2.365505e+02,1.367188e-01,-2.274616e+02,1.367188e-01,-2.026834e+02,1.367188e-01,-1.978426e+02,1.367188e-01,-2.111689e+02,1.367188e-01,-2.324286e+02,1.367188e-01,-2.395001e+02,1.367188e-01,-2.433574e+02,1.367188e-01,-2.463681e+02,1.367188e-01,-2.477293e+02,1.367188e-01,-2.483354e+02,1.367188e-01,-2.487228e+02,1.367188e-01,-2.480422e+02,1.367188e-01,-2.465580e+02,1.367188e-01,-2.483203e+02
1.372070e-01,-2.405128e+02,1.372070e-01,-2.366596e+02,1.372070e-01,-2.283903e+02,1.372070e-01,-2.027429e+02,1.372070e-01,-1.942339e+02,1.372070e-01,-2.113139e+02,1.372070e-01,-2.315726e+02,1.372070e-01,-2.396827e+02,1.372070e-01,-2.434626e+02,1.372070e-01,-2.469761e+02,1.372070e-01,-2.480539e+02,1.372070e-01,-2.483471e+02,1.372070e-01,-2.484932e+02,1.372070e-01,-2.473364e+02,1.372070e-01,-2.465818e+02,1.372070e-01,-2.482114e+02
1.376953e-01,-2.407611e+02,1.376953e-01,-2.372072e+02,1.376953e-01,-2.293839e+02,1.376953e-01,-2.026858e+02,1.376953e-01,-1.927683e+02,1.376953e-01,-2.116129e+02,1.376953e-01,-2.323043e+02,1.376953e-01,-2.403893e+02,1.376953e-01,-2.436771e+02,1.376953e-01,-2.461645e+02,1.376953e-01,-2.481123e+02,1.376953e-01,-2.482148e+02,1.376953e-01,-2.482623e+02,1.376953e-01,-2.468342e+02,1.376953e-01,-2.466498e+02,1.376953e-01,-2.478717e+02
1.381836e-01,-2.409886e+02,1.381836e-01,-2.372977e+02,1.381836e-01,-2.288607e+02,1.381836e-01,-2.027888e+02,1.381836e-01,-1.912412e+02,1.381836e-01,-2.103573e+02,1.381836e-01,-2.323519e+02,1.381836e-01,-2.402489e+02,1.381836e-01,-2.439917e+02,1.381836e-01,-2.459986e+02,1.381836e-01,-2.474940e+02,1.381836e-01,-2.481057e+02,1.381836e-01,-2.482222e+02,1.381836e-01,-2.474954e+02,1.381836e-01,-2.466216e+02,1.381836e-01,-2.483858e+02
1.386719e-01,-2.414313e+02,1.386719e-01,-2.381381e+02,1.386719e-01,-2.289951e+02,1.386719e-01,-2.033694e+02,1.386719e-01,-1.906040e+02,1.386719e-01,-2.094443e+02,1.386719e-01,-2.312735e+02,1.386719e-01,-2.389068e+02,1.386719e-01,-2.441468e+02,1.386719e-01,-2.462025e+02,1.386719e-01,-2.475253e+02,1.386719e-01,-2.480268e+02,1.386719e-01,-2.486172e+02,1.386719e-01,-2.490790e+02,1.386719e-01,-2.462671e+02,1.386719e-01,-2.488915e+02
1.391602e-01,-2.415367e+02,1.391602e-01,-2.383916e+02,1.391602e-01,-2.289329e+02,1.391602e-01,-2.050115e+02,1.391602e-01,-1.911697e+02,1.391602e-01,-2.095228e+02,1.391602e-01,-2.316577e+02,1.391602e-01,-2.392250e+02,1.391602e-01,-2.440718e+02,1.391602e-01,-2.458924e+02,1.391602e-01,-2.484624e+02,1.391602e-01,-2.478624e+02,1.391602e-01,-2.489621e+02,1.391602e-01,-2.490392e+02,1.391602e-01,-2.463902e+02,1.391602e-01,-2.482007e+02
1.396484e-01,-2.417382e+02,1.396484e-01,-2.386128e+02,1.396484e-01,-2.294441e+02,1.396484e-01,-2.062711e+02,1.396484e-01,-9.801772e+01,1.396484e-01,-2.090027e+02,1.396484e-01,-2.307473e+02,1.396484e-01,-2.398997e+02,1.396484e-01,-2.434272e+02,1.396484e-01,-2.457284e+02,1.396484e-01,-2.476547e+02,1.396484e-01,-2.478542e+02,1.396484e-01,-2.484193e+02,1.396484e-01,-2.477179e+02,1.396484e-01,-2.468034e+02,1.396484e-01,-2.483111e+02
1.401367e-01,-2.417100e+02,1.401367e-01,-2.358487e+02,1.401367e-01,-2.295656e+02,1.401367e-01,-2.075942e+02,1.401367e-01,-8.210013e+01,1.401367e-01,-2.075010e+02,1.401367e-01,-2.301533e+02,1.401367e-01,-2.397932e+02,1.401367e-01,-2.433506e+02,1.401367e-01,-2.457856e+02,1.401367e-01,-2.482986e+02,1.401367e-01,-2.480711e+02,1.401367e-01,-2.481137e+02,1.401367e-01,-2.477656e+02,1.401367e-01,-2.463007e+02,1.401367e-01,-2.490138e+02
1.406250e-01,-2.410605e+02,1.406250e-01,-2.326907e+02,1.406250e-01,-2.290475e+02,1.406250e-01,-2.076311e+02,1.406250e-01,-7.759395e+01,1.406250e-01,-2.065158e+02,1.406250e-01,-2.306478e+02,1.406250e-01,-2.393731e+02,1.406250e-01,-2.436571e+02,1.406250e-01,-2.466396e+02,1.406250e-01,-2.482324e+02,1.406250e-01,-2.474275e+02,1.406250e-01,-2.490979e+02,1.406250e-01,-2.482381e+02,1.406250e-01,-2.458814e+02,1.406250e-01,-2.483765e+02
1.411133e-01,-2.406920e+02,1.411133e-01,-2.350942e+02,1.411133e-01,-2.292960e+02,1.411133e-01,-2.079248e+02,1.411133e-01,-8.210013e+01,1.411133e-01,-2.062026e+02,1.411133e-01,-2.304802e+02,1.411133e-01,-2.388267e+02,1.411133e-01,-2.430347e+02,1.411133e-01,-2.462088e+02,1.411133e-01,-2.471907e+02,1.411133e-01,-2.472482e+02,1.411133e-01,-2.494469e+02,1.411133e-01,-2.484449e+02,1.411133e-01,-2.463060e+02,1.411133e-01,-2.471441e+02
1.416016e-01,-2.406762e+02,1.416016e-01,-2.381175e+02,1.416016e-01,-2.300491e+02,1.416016e-01,-2.086685e+02,1.416016e-01,-9.801771e+01,1.416016e-01,-2.055715e+02,1.416016e-01,-2.301336e+02,1.416016e-01,-2.387662e+02,1.416016e-01,-2.430947e+02,1.416016e-01,-2.454362e+02,1.416016e-01,-2.466083e+02,1.416016e-01,-2.474918e+02,1.416016e-01,-2.486689e+02,1.416016e-01,-2.488821e+02,1.416016e-01,-2.458534e+02,1.416016e-01,-2.470105e+02
1.420898e-01,-2.408804e+02,1.420898e-01,-2.385726e+02,1.420898e-01,-2.306370e+02,1.420898e-01,-2.091483e+02,1.420898e-01,-1.907624e+02,1.420898e-01,-2.054016e+02,1.420898e-01,-2.298506e+02,1.420898e-01,-2.393550e+02,1.420898e-01,-2.435972e+02,1.420898e-01,-2.463362e+02,1.420898e-01,-2.465995e+02,1.420898e-01,-2.484441e+02,1.420898e-01,-2.484864e+02,1.420898e-01,-2.490888e+02,1.420898e-01,-2.462941e+02,1.420898e-01,-2.471192e+02
1.425781e-01,-2.410742e+02,1.425781e-01,-2.385751e+02,1.425781e-01,-2.303365e+02,1.425781e-01,-2.101369e+02,1.425781e-01,-1.905328e+02,1.425781e-01,-2.053159e+02,1.425781e-01,-2.291614e+02,1.425781e-01,-2.393767e+02,1.425781e-01,-2.439760e+02,1.425781e-01,-2.463336e+02,1.425781e-01,-2.477339e+02,1.425781e-01,-2.482985e+02,1.425781e-01,-2.491018e+02,1.425781e-01,-2.484885e+02,1.425781e-01,-2.471458e+02,1.425781e-01,-2.472782e+02
1.430664e-01,-2.417209e+02,1.430664e-01,-2.377340e+02,1.430664e-01,-2.311683e+02,1.430664e-01,-2.097076e+02,1.430664e-01,-1.914749e+02,1.430664e-01,-2.046835e+02,1.430664e-01,-2.293825e+02,1.430664e-01,-2.390557e+02,1.430664e-01,-2.440956e+02,1.430664e-01,-2.463559e+02,1.430664e-01,-2.480840e+02,1.430664e-01,-2.486280e+02,1.430664e-01,-2.493143e+02,1.430664e-01,-2.475649e+02,1.430664e-01,-2.471398e+02,1.430664e-01,-2.467937e+02
1.435547e-01,-2.426641e+02,1.435547e-01,-2.371207e+02,1.435547e-01,-2.318864e+02,1.435547e-01,-2.092279e+02,1.435547e-01,-1.939730e+02,1.435547e-01,-2.033308e+02,1.435547e-01,-2.292396e+02,1.435547e-01,-2.381921e+02,1.435547e-01,-2.430324e+02,1.435547e-01,-2.458809e+02,1.435547e-01,-2.481284e+02,1.435547e-01,-2.482058e+02,1.435547e-01,-2.493994e+02,1.435547e-01,-2.476451e+02,1.435547e-01,-2.469884e+02,1.435547e-01,-2.473000e+02
1.440430e-01,-2.424596e+02,1.440430e-01,-2.373515e+02,1.440430e-01,-2.317668e+02,1.440430e-01,-2.105387e+02,1.440430e-01,-1.954180e+02,1.440430e-01,-2.028224e+02,1.440430e-01,-2.286100e+02,1.440430e-01,-2.377921e+02,1.440430e-01,-2.414892e+02,1.440430e-01,-2.453480e+02,1.440430e-01,-2.475889e+02,1.440430e-01,-2.477745e+02,1.440430e-01,-2.485638e+02,1.440430e-01,-2.481690e+02,1.440430e-01,-2.470091e+02,1.440430e-01,-2.475975e+02
1.445312e-01,-2.416655e+02,1.445312e-01,-2.379830e+02,1.445312e-01,-2.318420e+02,1.445312e-01,-2.120574e+02,1.445312e-01,-1.979326e+02,1.445312e-01,-2.025572e+02,1.445312e-01,-2.278692e+02,1.445312e-01,-2.383992e+02,1.445312e-01,-2.417477e+02,1.445312e-01,-2.461104e+02,1.445312e-01,-2.472808e+02,1.445312e-01,-2.478446e+02,1.445312e-01,-2.483630e+02,1.445312e-01,-2.474316e+02,1.445312e-01,-2.469428e+02,1.445312e-01,-2.474326e+02
1.450195e-01,-2.413500e+02,1.450195e-01,-2.389681e+02,1.450195e-01,-2.314897e+02,1.450195e-01,-2.128125e+02,1.450195e-01,-2.026492e+02,1.450195e-01,-2.018976e+02,1.450195e-01,-2.282358e+02,1.450195e-01,-2.381335e+02,1.450195e-01,-2.425334e+02,1.450195e-01,-2.450326e+02,1.450195e-01,-2.471157e+02,1.450195e-01,-2.474117e+02,1.450195e-01,-2.486457e+02,1.450195e-01,-2.472276e+02,1.450195e-01,-2.472892e+02,1.450195e-01,-2.476002e+02
1.455078e-01,-2.403313e+02,1.455078e-01,-2.392348e+02,1.455078e-01,-2.320618e+02,1.455078e-01,-2.128889e+02,1.455078e-01,-2.069687e+02,1.455078e-01,-2.015178e+02,1.455078e-01,-2.290645e+02,1.455078e-01,-2.379595e+02,1.455078e-01,-2.431217e+02,1.455078e-01,-2.444529e+02,1.455078e-01,-2.476989e+02,1.455078e-01,-2.477794e+02,1.455078e-01,-2.483149e+02,1.455078e-01,-2.474953e+02,1.455078e-01,-2.466255e+02,1.455078e-01,-2.483487e+02
1.459961e-01,-2.398795e+02,1.459961e-01,-2.386576e+02,1.459961e-01,-2.331567e+02,1.459961e-01,-2.116768e+02,1.459961e-01,-2.018648e+02,1.459961e-01,-2.000252e+02,1.459961e-01,-2.292584e+02,1.459961e-01,-2.380315e+02,1.459961e-01,-2.427644e+02,1.459961e-01,-2.451738e+02,1.459961e-01,-2.486477e+02,1.459961e-01,-2.480399e+02,1.459961e-01,-2.480560e+02,1.459961e-01,-2.478167e+02,1.459961e-01,-2.457287e+02,1.459961e-01,-2.485884e+02
1.464844e-01,-2.409202e+02,1.464844e-01,-2.387608e+02,1.464844e-01,-2.320020e+02,1.464844e-01,-2.122585e+02,1.464844e-01,-1.970067e+02,1.464844e-01,-1.989340e+02,1.464844e-01,-2.287878e+02,1.464844e-01,-2.377164e+02,1.464844e-01,-2.418504e+02,1.464844e-01,-2.454105e+02,1.464844e-01,-2.486580e+02,1.464844e-01,-2.474968e+02,1.464844e-01,-2.487458e+02,1.464844e-01,-2.473795e+02,1.464844e-01,-2.461936e+02,1.464844e-01,-2.483841e+02
1.469727e-01,-2.417817e+02,1.469727e-01,-2.387533e+02,1.469727e-01,-2.320579e+02,1.469727e-01,-2.131694e+02,1.469727e-01,-1.938977e+02,1.469727e-01,-1.988709e+02,1.469727e-01,-2.272545e+02,1.469727e-01,-2.381390e+02,1.469727e-01,-2.412889e+02,1.469727e-01,-2.447212e+02,1.469727e-01,-2.479972e+02,1.469727e-01,-2.475148e+02,1.469727e-01,-2.480044e+02,1.469727e-01,-2.482617e+02,1.469727e-01,-2.468104e+02,1.469727e-01,-2.484644e+02
1.474609e-01,-2.421511e+02,1.474609e-01,-2.392614e+02,1.474609e-01,-2.334700e+02,1.474609e-01,-2.139045e+02,1.474609e-01,-1.910717e+02,1.474609e-01,-1.979449e+02,1.474609e-01,-2.265076e+02,1.474609e-01,-2.381816e+02,1.474609e-01,-2.415102e+02,1.474609e-01,-2.451982e+02,1.474609e-01,-2.474711e+02,1.474609e-01,-2.479152e+02,1.474609e-01,-2.471988e+02,1.474609e-01,-2.490382e+02,1.474609e-01,-2.474635e+02,1.474609e-01,-2.480858e+02
1.479492e-01,-2.420153e+02,1.479492e-01,-2.404519e+02,1.479492e-01,-2.336760e+02,1.479492e-01,-2.143809e+02,1.479492e-01,-1.898057e+02,1.479492e-01,-1.957975e+02,1.479492e-01,-2.265691e+02,1.479492e-01,-2.372782e+02,1.479492e-01,-2.418438e+02,1.479492e-01,-2.457557e+02,1.479492e-01,-2.476358e+02,1.479492e-01,-2.480747e+02,1.479492e-01,-2.477561e+02,1.479492e-01,-2.481007e+02,1.479492e-01,-2.471186e+02,1.479492e-01,-2.472614e+02
1.484375e-01,-2.417293e+02,1.484375e-01,-2.391242e+02,1.484375e-01,-2.333319e+02,1.484375e-01,-2.153168e+02,1.484375e-01,-1.892891e+02,1.484375e-01,-1.955948e+02,1.484375e-01,-2.268751e+02,1.484375e-01,-2.376006e+02,1.484375e-01,-2.417929e+02,1.484375e-01,-2.447524e+02,1.484375e-01,-2.483232e+02,1.484375e-01,-2.480619e+02,1.484375e-01,-2.485269e+02,1.484375e-01,-2.480503e+02,1.484375e-01,-2.471317e+02,1.484375e-01,-2.470939e+02
1.489258e-01,-2.415935e+02,1.489258e-01,-2.386024e+02,1.489258e-01,-2.324647e+02,1.489258e-01,-2.158928e+02,1.489258e-01,-1.881657e+02,1.489258e-01,-1.952335e+02,1.489258e-01,-2.266219e+02,1.489258e-01,-2.385454e+02,1.489258e-01,-2.421129e+02,1.489258e-01,-2.448550e+02,1.489258e-01,-2.481158e+02,1.489258e-01,-2.482398e+02,1.489258e-01,-2.483959e+02,1.489258e-01,-2.477223e+02,1.489258e-01,-2.473659e+02,1.489258e-01,-2.464316e+02
1.494141e-01,-2.414734e+02,1.494141e-01,-2.393637e+02,1.494141e-01,-2.320471e+02,1.494141e-01,-2.163361e+02,1.494141e-01,-1.870133e+02,1.494141e-01,-1.943531e+02,1.494141e-01,-2.267045e+02,1.494141e-01,-2.381522e+02,1.494141e-01,-2.425486e+02,1.494141e-01,-2.453732e+02,1.494141e-01,-2.475257e+02,1.494141e-01,-2.479910e+02,1.494141e-01,-2.483010e+02,1.494141e-01,-2.482561e+02,1.494141e-01,-2.472022e+02,1.494141e-01,-2.463315e+02
1.499023e-01,-2.422750e+02,1.499023e-01,-2.392123e+02,1.499023e-01,-2.326074e+02,1.499023e-01,-2.166735e+02,1.499023e-01,-1.880189e+02,1.499023e-01,-1.937956e+02,1.499023e-01,-2.268044e+02,1.499023e-01,-2.366686e+02,1.499023e-01,-2.429392e+02,1.499023e-01,-2.451704e+02,1.499023e-01,-2.476580e+02,1.499023e-01,-2.476294e+02,1.499023e-01,-2.478362e+02,1.499023e-01,-2.477958e+02,1.499023e-01,-2.473439e+02,1.499023e-01,-2.466729e+02
1.503906e-01,-2.426362e+02,1.503906e-01,-2.396418e+02,1.503906e-01,-2.337213e+02,1.503906e-01,-2.175599e+02,1.503906e-01,-1.882673e+02,1.503906e-01,-1.920201e+02,1.503906e-01,-2.264100e+02,1.503906e-01,-2.366703e+02,1.503906e-01,-2.433143e+02,1.503906e-01,-2.452905e+02,1.503906e-01,-2.469403e+02,1.503906e-01,-2.468074e+02,1.503906e-01,-2.483115e+02,1.503906e-01,-2.470232e+02,1.503906e-01,-2.467224e+02,1.503906e-01,-2.460254e+02
1.508789e-01,-2.421138e+02,1.508789e-01,-2.399067e+02,1.508789e-01,-2.335588e+02,1.508789e-01,-2.187098e+02,1.508789e-01,-1.877143e+02,1.508789e-01,-1.910381e+02,1.508789e-01,-2.253220e+02,1.508789e-01,-2.373931e+02,1.508789e-01,-2.432648e+02,1.508789e-01,-2.452437e+02,1.508789e-01,-2.472279e+02,1.508789e-01,-2.473648e+02,1.508789e-01,-2.486238e+02,1.508789e-01,-2.463494e+02,1.508789e-01,-2.469565e+02,1.508789e-01,-2.467245e+02
1.513672e-01,-2.418705e+02,1.513672e-01,-2.396992e+02,1.513672e-01,-2.345575e+02,1.513672e-01,-2.185169e+02,1.513672e-01,-1.883436e+02,1.513672e-01,-1.906605e+02,1.513672e-01,-2.249797e+02,1.513672e-01,-2.378686e+02,1.513672e-01,-2.425224e+02,1.513672e-01,-2.455534e+02,1.513672e-01,-2.470993e+02,1.513672e-01,-2.480465e+02,1.513672e-01,-2.484800e+02,1.513672e-01,-2.476022e+02,1.513672e-01,-2.473068e+02,1.513672e-01,-2.468495e+02
1.518555e-01,-2.411661e+02,1.518555e-01,-2.392691e+02,1.518555e-01,-2.348171e+02,1.518555e-01,-2.177555e+02,1.518555e-01,-1.895935e+02,1.518555e-01,-1.888141e+02,1.518555e-01,-2.251531e+02,1.518555e-01,-2.373139e+02,1.518555e-01,-2.436126e+02,1.518555e-01,-2.448736e+02,1.518555e-01,-2.469318e+02,1.518555e-01,-2.481246e+02,1.518555e-01,-2.490236e+02,1.518555e-01,-2.478719e+02,1.518555e-01,-2.474640e+02,1.518555e-01,-2.461072e+02
1.523438e-01,-2.406421e+02,1.523438e-01,-2.393790e+02,1.523438e-01,-2.343314e+02,1.523438e-01,-2.185840e+02,1.523438e-01,-1.921214e+02,1.523438e-01,-1.878234e+02,1.523438e-01,-2.254883e+02,1.523438e-01,-2.364447e+02,1.523438e-01,-2.433974e+02,1.523438e-01,-2.443461e+02,1.523438e-01,-2.469291e+02,1.523438e-01,-2.476989e+02,1.523438e-01,-2.490749e+02,1.523438e-01,-2.474365e+02,1.523438e-01,-2.472745e+02,1.523438e-01,-2.459001e+02
1.528320e-01,-2.408821e+02,1.528320e-01,-2.399925e+02,1.528320e-01,-2.345124e+02,1.528320e-01,-2.186281e+02,1.528320e-01,-1.964983e+02,1.528320e-01,-1.878965e+02,1.528320e-01,-2.240465e+02,1.528320e-01,-2.369196e+02,1.528320e-01,-2.426966e+02,1.528320e-01,-2.450000e+02,1.528320e-01,-2.471979e+02,1.528320e-01,-2.469445e+02,1.528320e-01,-2.491175e+02,1.528320e-01,-2.477017e+02,1.528320e-01,-2.467372e+02,1.528320e-01,-2.460965e+02
1.533203e-01,-2.407924e+02,1.533203e-01,-2.401706e+02,1.533203e-01,-2.349719e+02,1.533203e-01,-2.187542e+02,1.533203e-01,-1.991137e+02,1.533203e-01,-1.868183e+02,1.533203e-01,-2.244179e+02,1.533203e-01,-2.369768e+02,1.533203e-01,-2.427828e+02,1.533203e-01,-2.445641e+02,1.533203e-01,-2.474777e+02,1.533203e-01,-2.472777e+02,1.533203e-01,-2.486348e+02,1.533203e-01,-2.478734e+02,1.533203e-01,-2.468593e+02,1.533203e-01,-2.460723e+02
1.538086e-01,-2.409580e+02,1.538086e-01,-2.396544e+02,1.538086e-01,-2.352865e+02,1.538086e-01,-2.194861e+02,1.538086e-01,-1.919394e+02,1.538086e-01,-1.853582e+02,1.538086e-01,-2.249409e+02,1.538086e-01,-2.366300e+02,1.538086e-01,-2.420116e+02,1.538086e-01,-2.439855e+02,1.538086e-01,-2.478511e+02,1.538086e-01,-2.475987e+02,1.538086e-01,-2.482286e+02,1.538086e-01,-2.465732e+02,1.538086e-01,-2.472633e+02,1.538086e-01,-2.468402e+02
1.542969e-01,-2.416644e+02,1.542969e-01,-2.396717e+02,1.542969e-01,-2.360891e+02,1.542969e-01,-2.196455e+02,1.542969e-01,-1.877931e+02,1.542969e-01,-1.835959e+02,1.542969e-01,-2.232774e+02,1.542969e-01,-2.359104e+02,1.542969e-01,-2.416261e+02,1.542969e-01,-2.442302e+02,1.542969e-01,-2.480812e+02,1.542969e-01,-2.481388e+02,1.542969e-01,-2.482304e+02,1.542969e-01,-2.466760e+02,1.542969e-01,-2.470055e+02,1.542969e-01,-2.471781e+02
1.547852e-01,-2.422518e+02,1.547852e-01,-2.397371e+02,1.547852e-01,-2.349516e+02,1.547852e-01,-2.197556e+02,1.547852e-01,-1.845753e+02,1.547852e-01,-1.830341e+02,1.547852e-01,-2.223621e+02,1.547852e-01,-2.360515e+02,1.547852e-01,-2.416747e+02,1.547852e-01,-2.446901e+02,1.547852e-01,-2.480103e+02,1.547852e-01,-2.478580e+02,1.547852e-01,-2.482879e+02,1.547852e-01,-2.476194e+02,1.547852e-01,-2.467741e+02,1.547852e-01,-2.472334e+02
1.552734e-01,-2.419489e+02,1.552734e-01,-2.398741e+02,1.552734e-01,-2.337699e+02,1.552734e-01,-2.199475e+02,1.552734e-01,-1.824356e+02,1.552734e-01,-1.827225e+02,1.552734e-01,-2.216152e+02,1.552734e-01,-2.355274e+02,1.552734e-01,-2.411630e+02,1.552734e-01,-2.447074e+02,1.552734e-01,-2.473419e+02,1.552734e-01,-2.475597e+02,1.552734e-01,-2.480816e+02,1.552734e-01,-2.480320e+02,1.552734e-01,-2.475638e+02,1.552734e-01,-2.464352e+02
1.557617e-01,-2.416642e+02,1.557617e-01,-2.404185e+02,1.557617e-01,-2.340094e+02,1.557617e-01,-2.201819e+02,1.557617e-01,-1.818352e+02,1.557617e-01,-1.823232e+02,1.557617e-01,-2.216844e+02,1.557617e-01,-2.354959e+02,1.557617e-01,-2.404106e+02,1.557617e-01,-2.448267e+02,1.557617e-01,-2.466038e+02,1.557617e-01,-2.473829e+02,1.557617e-01,-2.475746e+02,1.557617e-01,-2.471287e+02,1.557617e-01,-2.478922e+02,1.557617e-01,-2.458822e+02
1.562500e-01,-2.417315e+02,1.562500e-01,-2.407671e+02,1.562500e-01,-2.347716e+02,1.562500e-01,-2.202343e+02,1.562500e-01,-1.819718e+02,1.562500e-01,-1.820174e+02,1.562500e-01,-2.217356e+02,1.562500e-01,-2.356040e+02,1.562500e-01,-2.413567e+02,1.562500e-01,-2.452874e+02,1.562500e-01,-2.464967e+02,1.562500e-01,-2.472994e+02,1.562500e-01,-2.472961e+02,1.562500e-01,-2.464695e+02,1.562500e-01,-2.470140e+02,1.562500e-01,-2.465050e+02
1.567383e-01,-2.416068e+02,1.567383e-01,-2.405055e+02,1.567383e-01,-2.351845e+02,1.567383e-01,-2.212259e+02,1.567383e-01,-1.821535e+02,1.567383e-01,-1.824752e+02,1.567383e-01,-2.217189e+02,1.567383e-01,-2.355233e+02,1.567383e-01,-2.417583e+02,1.567383e-01,-2.448270e+02,1.567383e-01,-2.471068e+02,1.567383e-01,-2.473599e+02,1.567383e-01,-2.482610e+02,1.567383e-01,-2.457755e+02,1.567383e-01,-2.474978e+02,1.567383e-01,-2.454765e+02
1.572266e-01,-2.420540e+02,1.572266e-01,-2.398944e+02,1.572266e-01,-2.357928e+02,1.572266e-01,-2.217850e+02,1.572266e-01,-1.825881e+02,1.572266e-01,-1.829821e+02,1.572266e-01,-2.217285e+02,1.572266e-01,-2.352571e+02,1.572266e-01,-2.418549e+02,1.572266e-01,-2.441756e+02,1.572266e-01,-2.472141e+02,1.572266e-01,-2.472735e+02,1.572266e-01,-2.488233e+02,1.572266e-01,-2.458794e+02,1.572266e-01,-2.476719e+02,1.572266e-01,-2.457851e+02
1.577148e-01,-2.425988e+02,1.577148e-01,-2.404652e+02,1.577148e-01,-2.358935e+02,1.577148e-01,-2.222364e+02,1.577148e-01,-1.825067e+02,1.577148e-01,-1.842726e+02,1.577148e-01,-2.208052e+02,1.577148e-01,-2.352041e+02,1.577148e-01,-2.419805e+02,1.577148e-01,-2.447773e+02,1.577148e-01,-2.473357e+02,1.577148e-01,-2.470125e+02,1.577148e-01,-2.493766e+02,1.577148e-01,-2.463561e+02,1.577148e-01,-2.467225e+02,1.577148e-01,-2.460303e+02
1.582031e-01,-2.429904e+02,1.582031e-01,-2.403565e+02,1.582031e-01,-2.367110e+02,1.582031e-01,-2.230412e+02,1.582031e-01,-1.829553e+02,1.582031e-01,-1.866610e+02,1.582031e-01,-2.194833e+02,1.582031e-01,-2.345592e+02,1.582031e-01,-2.422297e+02,1.582031e-01,-2.453405e+02,1.582031e-01,-2.468795e+02,1.582031e-01,-2.475273e+02,1.582031e-01,-2.483625e+02,1.582031e-01,-2.467872e+02,1.582031e-01,-2.470324e+02,1.582031e-01,-2.453321e+02
1.586914e-01,-2.434733e+02,1.586914e-01,-2.391840e+02,1.586914e-01,-2.374229e+02,1.586914e-01,-2.227455e+02,1.586914e-01,-1.838829e+02,1.586914e-01,-1.916604e+02,1.586914e-01,-2.195235e+02,1.586914e-01,-2.349291e+02,1.586914e-01,-2.415748e+02,1.586914e-01,-2.441662e+02,1.586914e-01,-2.470164e+02,1.586914e-01,-2.472487e+02,1.586914e-01,-2.477612e+02,1.586914e-01,-2.468401e+02,1.586914e-01,-2.473349e+02,1.586914e-01,-2.447297e+02
1.591797e-01,-2.420521e+02,1.591797e-01,-2.400514e+02,1.591797e-01,-2.358265e+02,1.591797e-01,-2.228750e+02,1.591797e-01,-1.850297e+02,1.591797e-01,-1.996023e+02,1.591797e-01,-2.202866e+02,1.591797e-01,-2.353349e+02,1.591797e-01,-2.418749e+02,1.591797e-01,-2.438880e+02,1.591797e-01,-2.464971e+02,1.591797e-01,-2.476252e+02,1.591797e-01,-2.489261e+02,1.591797e-01,-2.473603e+02,1.591797e-01,-2.470865e+02,1.591797e-01,-2.450413e+02
1.596680e-01,-2.417650e+02,1.596680e-01,-2.405381e+02,1.596680e-01,-2.357858e+02,1.596680e-01,-2.239125e+02,1.596680e-01,-1.866639e+02,1.596680e-01,-1.980948e+02,1.596680e-01,-2.197080e+02,1.596680e-01,-2.348774e+02,1.596680e-01,-2.416362e+02,1.596680e-01,-2.443290e+02,1.596680e-01,-2.468924e+02,1.596680e-01,-2.478724e+02,1.596680e-01,-2.487780e+02,1.596680e-01,-2.477446e+02,1.596680e-01,-2.472800e+02,1.596680e-01,-2.461367e+02
1.601562e-01,-2.417471e+02,1.601562e-01,-2.400077e+02,1.601562e-01,-2.363383e+02,1.601562e-01,-2.248229e+02,1.601562e-01,-1.883249e+02,1.601562e-01,-1.928088e+02,1.601562e-01,-2.188694e+02,1.601562e-01,-2.355957e+02,1.601562e-01,-2.408300e+02,1.601562e-01,-2.446579e+02,1.601562e-01,-2.475623e+02,1.601562e-01,-2.482513e+02,1.601562e-01,-2.474959e+02,1.601562e-01,-2.467392e+02,1.601562e-01,-2.472275e+02,1.601562e-01,-2.464089e+02
1.606445e-01,-2.408475e+02,1.606445e-01,-2.399838e+02,1.606445e-01,-2.363301e+02,1.606445e-01,-2.240568e+02,1.606445e-01,-1.893873e+02,1.606445e-01,-1.897383e+02,1.606445e-01,-2.178747e+02,1.606445e-01,-2.354321e+02,1.606445e-01,-2.402538e+02,1.606445e-01,-2.442741e+02,1.606445e-01,-2.467187e+02,1.606445e-01,-2.477956e+02,1.606445e-01,-2.478126e+02,1.606445e-01,-2.466935e+02,1.606445e-01,-2.470947e+02,1.606445e-01,-2.462393e+02
1.611328e-01,-2.418561e+02,1.611328e-01,-2.405420e+02,1.611328e-01,-2.360988e+02,1.611328e-01,-2.240869e+02,1.611328e-01,-1.900102e+02,1.611328e-01,-1.884283e+02,1.611328e-01,-2.180979e+02,1.611328e-01,-2.344371e+02,1.611328e-01,-2.398961e+02,1.611328e-01,-2.444281e+02,1.611328e-01,-2.464745e+02,1.611328e-01,-2.470066e+02,1.611328e-01,-2.473325e+02,1.611328e-01,-2.467206e+02,1.611328e-01,-2.469123e+02,1.611328e-01,-2.454570e+02
1.616211e-01,-2.425450e+02,1.616211e-01,-2.404988e+02,1.616211e-01,-2.360789e+02,1.616211e-01,-2.254139e+02,1.616211e-01,-1.906528e+02,1.616211e-01,-1.875069e+02,1.616211e-01,-2.177295e+02,1.616211e-01,-2.349220e+02,1.616211e-01,-2.406045e+02,1.616211e-01,-2.440550e+02,1.616211e-01,-2.467809e+02,1.616211e-01,-2.473170e+02,1.616211e-01,-2.473023e+02,1.616211e-01,-2.467467e+02,1.616211e-01,-2.475202e+02,1.616211e-01,-2.458034e+02
1.621094e-01,-2.418012e+02,1.621094e-01,-2.407827e+02,1.621094e-01,-2.360406e+02,1.621094e-01,-2.256532e+02,1.621094e-01,-1.920037e+02,1.621094e-01,-1.875570e+02,1.621094e-01,-2.174586e+02,1.621094e-01,-2.350827e+02,1.621094e-01,-2.408405e+02,1.621094e-01,-2.438091e+02,1.621094e-01,-2.471203e+02,1.621094e-01,-2.472044e+02,1.621094e-01,-2.469420e+02,1.621094e-01,-2.468754e+02,1.621094e-01,-2.486290e+02,1.621094e-01,-2.463593e+02
1.625977e-01,-2.418590e+02,1.625977e-01,-2.410821e+02,1.625977e-01,-2.362200e+02,1.625977e-01,-2.253476e+02,1.625977e-01,-1.934547e+02,1.625977e-01,-1.877799e+02,1.625977e-01,-2.180112e+02,1.625977e-01,-2.338038e+02,1.625977e-01,-2.406368e+02,1.625977e-01,-2.442529e+02,1.625977e-01,-2.467653e+02,1.625977e-01,-2.472884e+02,1.625977e-01,-2.471923e+02,1.625977e-01,-2.463165e+02,1.625977e-01,-2.482795e+02,1.625977e-01,-2.467271e+02
1.630859e-01,-2.424174e+02,1.630859e-01,-2.405534e+02,1.630859e-01,-2.363957e+02,1.630859e-01,-2.254154e+02,1.630859e-01,-1.943915e+02,1.630859e-01,-1.886050e+02,1.630859e-01,-2.171555e+02,1.630859e-01,-2.336370e+02,1.630859e-01,-2.407741e+02,1.630859e-01,-2.443045e+02,1.630859e-01,-2.449938e+02,1.630859e-01,-2.471879e+02,1.630859e-01,-2.481965e+02,1.630859e-01,-2.470965e+02,1.630859e-01,-2.484254e+02,1.630859e-01,-2.464477e+02
1.635742e-01,-2.426192e+02,1.635742e-01,-2.402709e+02,1.635742e-01,-2.367871e+02,1.635742e-01,-2.257123e+02,1.635742e-01,-1.956394e+02,1.635742e-01,-1.885183e+02,1.635742e-01,-2.156474e+02,1.635742e-01,-2.339197e+02,1.635742e-01,-2.408548e+02,1.635742e-01,-2.443298e+02,1.635742e-01,-2.460721e+02,1.635742e-01,-2.468730e+02,1.635742e-01,-2.487036e+02,1.635742e-01,-2.475825e+02,1.635742e-01,-2.492104e+02,1.635742e-01,-2.458804e+02
1.640625e-01,-2.431251e+02,1.640625e-01,-2.398781e+02,1.640625e-01,-2.370596e+02,1.640625e-01,-2.266300e+02,1.640625e-01,-1.961743e+02,1.640625e-01,-1.898430e+02,1.640625e-01,-2.146334e+02,1.640625e-01,-2.339081e+02,1.640625e-01,-2.403342e+02,1.640625e-01,-2.439486e+02,1.640625e-01,-2.469880e+02,1.640625e-01,-2.468556e+02,1.640625e-01,-2.478690e+02,1.640625e-01,-2.471741e+02,1.640625e-01,-2.485067e+02,1.640625e-01,-2.454601e+02
1.645508e-01,-2.423313e+02,1.645508e-01,-2.403037e+02,1.645508e-01,-2.370493e+02,1.645508e-01,-2.272421e+02,1.645508e-01,-1.968696e+02,1.645508e-01,-1.913318e+02,1.645508e-01,-2.147052e+02,1.645508e-01,-2.328997e+02,1.645508e-01,-2.404097e+02,1.645508e-01,-2.430505e+02,1.645508e-01,-2.461196e+02,1.645508e-01,-2.472698e+02,1.645508e-01,-2.476006e+02,1.645508e-01,-2.469150e+02,1.645508e-01,-2.475826e+02,1.645508e-01,-2.450354e+02
1.650391e-01,-2.417294e+02,1.650391e-01,-2.404213e+02,1.650391e-01,-2.366126e+02,1.650391e-01,-2.267948e+02,1.650391e-01,-1.980468e+02,1.650391e-01,-1.928533e+02,1.650391e-01,-2.142062e+02,1.650391e-01,-2.328947e+02,1.650391e-01,-2.400438e+02,1.650391e-01,-2.429342e+02,1.650391e-01,-2.457800e+02,1.650391e-01,-2.467725e+02,1.650391e-01,-2.481415e+02,1.650391e-01,-2.477580e+02,1.650391e-01,-2.476223e+02,1.650391e-01,-2.443761e+02
1.655273e-01,-2.423903e+02,1.655273e-01,-2.410541e+02,1.655273e-01,-2.363337e+02,1.655273e-01,-2.269880e+02,1.655273e-01,-1.988582e+02,1.655273e-01,-1.941792e+02,1.655273e-01,-2.137494e+02,1.655273e-01,-2.321488e+02,1.655273e-01,-2.403560e+02,1.655273e-01,-2.432970e+02,1.655273e-01,-2.465647e+02,1.655273e-01,-2.473897e+02,1.655273e-01,-2.482338e+02,1.655273e-01,-2.480716e+02,1.655273e-01,-2.473276e+02,1.655273e-01,-2.443110e+02
1.660156e-01,-2.422261e+02,1.660156e-01,-2.406933e+02,1.660156e-01,-2.372552e+02,1.660156e-01,-2.272755e+02,1.660156e-01,-1.991588e+02,1.660156e-01,-1.967925e+02,1.660156e-01,-2.140153e+02,1.660156e-01,-2.320464e+02,1.660156e-01,-2.406550e+02,1.660156e-01,-2.431241e+02,1.660156e-01,-2.468883e+02,1.660156e-01,-2.479047e+02,1.660156e-01,-2.482722e+02,1.660156e-01,-2.473848e+02,1.660156e-01,-2.472629e+02,1.660156e-01,-2.452839e+02
1.665039e-01,-2.421876e+02,1.665039e-01,-2.407799e+02,1.665039e-01,-2.376728e+02,1.665039e-01,-2.277424e+02,1.665039e-01,-2.007681e+02,1.665039e-01,-2.015933e+02,1.665039e-01,-2.136871e+02,1.665039e-01,-2.324501e+02,1.665039e-01,-2.404857e+02,1.665039e-01,-2.437274e+02,1.665039e-01,-2.462340e+02,1.665039e-01,-2.475229e+02,1.665039e-01,-2.483784e+02,1.665039e-01,-2.472543e+02,1.665039e-01,-2.480137e+02,1.665039e-01,-2.461603e+02
1.669922e-01,-2.432177e+02,1.669922e-01,-2.412328e+02,1.669922e-01,-2.381396e+02,1.669922e-01,-2.282850e+02,1.669922e-01,-2.010523e+02,1.669922e-01,-2.072632e+02,1.669922e-01,-2.123575e+02,1.669922e-01,-2.328466e+02,1.669922e-01,-2.403271e+02,1.669922e-01,-2.442723e+02,1.669922e-01,-2.454998e+02,1.669922e-01,-2.471564e+02,1.669922e-01,-2.478860e+02,1.669922e-01,-2.475566e+02,1.669922e-01,-2.479757e+02,1.669922e-01,-2.466402e+02
1.674805e-01,-2.433931e+02,1.674805e-01,-2.417806e+02,1.674805e-01,-2.390123e+02,1.674805e-01,-2.281181e+02,1.674805e-01,-2.019263e+02,1.674805e-01,-2.036104e+02,1.674805e-01,-2.121511e+02,1.674805e-01,-2.326551e+02,1.674805e-01,-2.394233e+02,1.674805e-01,-2.434082e+02,1.674805e-01,-2.451825e+02,1.674805e-01,-2.471798e+02,1.674805e-01,-2.471079e+02,1.674805e-01,-2.476652e+02,1.674805e-01,-2.482071e+02,1.674805e-01,-2.459331e+02
1.679688e-01,-2.424976e+02,1.679688e-01,-2.420211e+02,1.679688e-01,-2.382997e+02,1.679688e-01,-2.279483e+02,1.679688e-01,-2.026208e+02,1.679688e-01,-1.991002e+02,1.679688e-01,-2.110675e+02,1.679688e-01,-2.323698e+02,1.679688e-01,-2.389455e+02,1.679688e-01,-2.432514e+02,1.679688e-01,-2.450034e+02,1.679688e-01,-2.466855e+02,1.679688e-01,-2.482105e+02,1.679688e-01,-2.467540e+02,1.679688e-01,-2.478560e+02,1.679688e-01,-2.454819e+02
1.684570e-01,-2.421844e+02,1.684570e-01,-2.414258e+02,1.684570e-01,-2.372074e+02,1.684570e-01,-2.278288e+02,1.684570e-01,-2.029628e+02,1.684570e-01,-1.952393e+02,1.684570e-01,-2.110137e+02,1.684570e-01,-2.316123e+02,1.684570e-01,-2.394300e+02,1.684570e-01,-2.427503e+02,1.684570e-01,-2.457073e+02,1.684570e-01,-2.464974e+02,1.684570e-01,-2.484748e+02,1.684570e-01,-2.473871e+02,1.684570e-01,-2.475438e+02,1.684570e-01,-2.456518e+02
1.689453e-01,-2.425871e+02,1.689453e-01,-2.415287e+02,1.689453e-01,-2.374640e+02,1.689453e-01,-2.277087e+02,1.689453e-01,-2.030814e+02,1.689453e-01,-1.933874e+02,1.689453e-01,-2.117643e+02,1.689453e-01,-2.319418e+02,1.689453e-01,-2.390851e+02,1.689453e-01,-2.426125e+02,1.689453e-01,-2.463444e+02,1.689453e-01,-2.465760e+02,1.689453e-01,-2.478521e+02,1.689453e-01,-2.477232e+02,1.689453e-01,-2.483332e+02,1.689453e-01,-2.455869e+02
1.694336e-01,-2.431758e+02,1.694336e-01,-2.418146e+02,1.694336e-01,-2.384970e+02,1.694336e-01,-2.284600e+02,1.694336e-01,-2.034799e+02,1.694336e-01,-1.920903e+02,1.694336e-01,-2.113939e+02,1.694336e-01,-2.321899e+02,1.694336e-01,-2.382644e+02,1.694336e-01,-2.433562e+02,1.694336e-01,-2.467310e+02,1.694336e-01,-2.476266e+02,1.694336e-01,-2.472047e+02,1.694336e-01,-2.476303e+02,1.694336e-01,-2.485138e+02,1.694336e-01,-2.457837e+02
1.699219e-01,-2.430985e+02,1.699219e-01,-2.417890e+02,1.699219e-01,-2.392053e+02,1.699219e-01,-2.287388e+02,1.699219e-01,-2.041788e+02,1.699219e-01,-1.903886e+02,1.699219e-01,-2.100259e+02,1.699219e-01,-2.315341e+02,1.699219e-01,-2.384320e+02,1.699219e-01,-2.439920e+02,1.699219e-01,-2.463626e+02,1.699219e-01,-2.476289e+02,1.699219e-01,-2.466695e+02,1.699219e-01,-2.469833e+02,1.699219e-01,-2.468250e+02,1.699219e-01,-2.457894e+02
1.704102e-01,-2.426805e+02,1.704102e-01,-2.417838e+02,1.704102e-01,-2.381785e+02,1.704102e-01,-2.292085e+02,1.704102e-01,-2.050799e+02,1.704102e-01,-1.892696e+02,1.704102e-01,-2.089630e+02,1.704102e-01,-2.314340e+02,1.704102e-01,-2.381639e+02,1.704102e-01,-2.435486e+02,1.704102e-01,-2.463103e+02,1.704102e-01,-2.476384e+02,1.704102e-01,-2.463170e+02,1.704102e-01,-2.467823e+02,1.704102e-01,-2.460974e+02,1.704102e-01,-2.457335e+02
1.708984e-01,-2.427054e+02,1.708984e-01,-2.422511e+02,1.708984e-01,-2.381742e+02,1.708984e-01,-2.290760e+02,1.708984e-01,-2.056398e+02,1.708984e-01,-9.801773e+01,1.708984e-01,-2.079791e+02,1.708984e-01,-2.312514e+02,1.708984e-01,-2.384221e+02,1.708984e-01,-2.428493e+02,1.708984e-01,-2.462778e+02,1.708984e-01,-2.470020e+02,1.708984e-01,-2.461168e+02,1.708984e-01,-2.468814e+02,1.708984e-01,-2.470233e+02,1.708984e-01,-2.453245e+02
1.713867e-01,-2.426693e+02,1.713867e-01,-2.423701e+02,1.713867e-01,-2.389485e+02,1.713867e-01,-2.283873e+02,1.713867e-01,-2.066287e+02,1.713867e-01,-8.210012e+01,1.713867e-01,-2.078787e+02,1.713867e-01,-2.311148e+02,1.713867e-01,-2.396732e+02,1.713867e-01,-2.434177e+02,1.713867e-01,-2.463795e+02,1.713867e-01,-2.470903e+02,1.713867e-01,-2.424235e+02,1.713867e-01,-2.474231e+02,1.713867e-01,-2.474778e+02,1.713867e-01,-2.452279e+02
1.718750e-01,-2.432645e+02,1.718750e-01,-2.419080e+02,1.718750e-01,-2.388154e+02,1.718750e-01,-2.287889e+02,1.718750e-01,-2.072112e+02,1.718750e-01,-7.759394e+01,1.718750e-01,-2.074866e+02,1.718750e-01,-2.301509e+02,1.718750e-01,-2.393228e+02,1.718750e-01,-2.435482e+02,1.718750e-01,-2.461981e+02,1.718750e-01,-2.472490e+02,1.718750e-01,-2.395088e+02,1.718750e-01,-2.474061e+02,1.718750e-01,-2.477135e+02,1.718750e-01,-2.453638e+02
1.723633e-01,-2.436097e+02,1.723633e-01,-2.418405e+02,1.723633e-01,-2.379825e+02,1.723633e-01,-2.295029e+02,1.723633e-01,-2.074099e+02,1.723633e-01,-8.210012e+01,1.723633e-01,-2.066224e+02,1.723633e-01,-2.291788e+02,1.723633e-01,-2.392651e+02,1.723633e-01,-2.425101e+02,1.723633e-01,-2.462706e+02,1.723633e-01,-2.471204e+02,1.723633e-01,-2.432899e+02,1.723633e-01,-2.465982e+02,1.723633e-01,-2.474125e+02,1.723633e-01,-2.458602e+02
1.728516e-01,-2.432558e+02,1.728516e-01,-2.419996e+02,1.728516e-01,-2.383495e+02,1.728516e-01,-2.307525e+02,1.728516e-01,-2.080811e+02,1.728516e-01,-9.801772e+01,1.728516e-01,-2.062029e+02,1.728516e-01,-2.291980e+02,1.728516e-01,-2.391570e+02,1.728516e-01,-2.419090e+02,1.728516e-01,-2.459574e+02,1.728516e-01,-2.477533e+02,1.728516e-01,-2.471471e+02,1.728516e-01,-2.465093e+02,1.728516e-01,-2.474891e+02,1.728516e-01,-2.453241e+02
1.733398e-01,-2.433944e+02,1.733398e-01,-2.421270e+02,1.733398e-01,-2.399140e+02,1.733398e-01,-2.303829e+02,1.733398e-01,-2.088888e+02,1.733398e-01,-1.915411e+02,1.733398e-01,-2.055764e+02,1.733398e-01,-2.293745e+02,1.733398e-01,-2.390940e+02,1.733398e-01,-2.417035e+02,1.733398e-01,-2.453464e+02,1.733398e-01,-2.475935e+02,1.733398e-01,-2.473230e+02,1.733398e-01,-2.471282e+02,1.733398e-01,-2.472878e+02,1.733398e-01,-2.448321e+02
1.738281e-01,-2.438114e+02,1.738281e-01,-2.427090e+02,1.738281e-01,-2.399376e+02,1.738281e-01,-2.302638e+02,1.738281e-01,-2.088751e+02,1.738281e-01,-1.924286e+02,1.738281e-01,-2.044054e+02,1.738281e-01,-2.289269e+02,1.738281e-01,-2.393423e+02,1.738281e-01,-2.424286e+02,1.738281e-01,-2.451609e+02,1.738281e-01,-2.478719e+02,1.738281e-01,-2.472615e+02,1.738281e-01,-2.464274e+02,1.738281e-01,-2.463586e+02,1.738281e-01,-2.449965e+02
1.743164e-01,-2.444995e+02,1.743164e-01,-2.423921e+02,1.743164e-01,-2.391425e+02,1.743164e-01,-2.305385e+02,1.743164e-01,-2.090910e+02,1.743164e-01,-1.925012e+02,1.743164e-01,-2.040263e+02,1.743164e-01,-2.295784e+02,1.743164e-01,-2.391653e+02,1.743164e-01,-2.438389e+02,1.743164e-01,-2.451493e+02,1.743164e-01,-2.478138e+02,1.743164e-01,-2.467515e+02,1.743164e-01,-2.467911e+02,1.743164e-01,-2.457836e+02,1.743164e-01,-2.450135e+02
1.748047e-01,-2.444383e+02,1.748047e-01,-2.416123e+02,1.748047e-01,-2.392582e+02,1.748047e-01,-2.304551e+02,1.748047e-01,-2.105735e+02,1.748047e-01,-1.934417e+02,1.748047e-01,-2.032896e+02,1.748047e-01,-2.294767e+02,1.748047e-01,-2.391284e+02,1.748047e-01,-2.443213e+02,1.748047e-01,-2.457004e+02,1.748047e-01,-2.466556e+02,1.748047e-01,-2.475998e+02,1.748047e-01,-2.469770e+02,1.748047e-01,-2.461833e+02,1.748047e-01,-2.449479e+02
1.752930e-01,-2.434170e+02,1.752930e-01,-2.410112e+02,1.752930e-01,-2.390538e+02,1.752930e-01,-2.309055e+02,1.752930e-01,-2.116626e+02,1.752930e-01,-1.956910e+02,1.752930e-01,-2.023206e+02,1.752930e-01,-2.291801e+02,1.752930e-01,-2.383927e+02,1.752930e-01,-2.438526e+02,1.752930e-01,-2.454741e+02,1.752930e-01,-2.459376e+02,1.752930e-01,-2.476023e+02,1.752930e-01,-2.473951e+02,1.752930e-01,-2.468662e+02,1.752930e-01,-2.449305e+02
1.757812e-01,-2.429481e+02,1.757812e-01,-2.417980e+02,1.757812e-01,-2.398935e+02,1.757812e-01,-2.301927e+02,1.757812e-01,-2.113704e+02,1.757812e-01,-1.990973e+02,1.757812e-01,-2.016733e+02,1.757812e-01,-2.291516e+02,1.757812e-01,-2.375972e+02,1.757812e-01,-2.429351e+02,1.757812e-01,-2.456680e+02,1.757812e-01,-2.463217e+02,1.757812e-01,-2.473056e+02,1.757812e-01,-2.467894e+02,1.757812e-01,-2.465327e+02,1.757812e-01,-2.454692e+02
1.762695e-01,-2.433304e+02,1.762695e-01,-2.430508e+02,1.762695e-01,-2.391217e+02,1.762695e-01,-2.302407e+02,1.762695e-01,-2.122458e+02,1.762695e-01,-2.040725e+02,1.762695e-01,-2.006376e+02,1.762695e-01,-2.286641e+02,1.762695e-01,-2.377580e+02,1.762695e-01,-2.429285e+02,1.762695e-01,-2.462041e+02,1.762695e-01,-2.467840e+02,1.762695e-01,-2.467980e+02,1.762695e-01,-2.472644e+02,1.762695e-01,-2.468711e+02,1.762695e-01,-2.452012e+02
1.767578e-01,-2.436562e+02,1.767578e-01,-2.436145e+02,1.767578e-01,-2.385660e+02,1.767578e-01,-2.309718e+02,1.767578e-01,-2.129795e+02,1.767578e-01,-2.083314e+02,1.767578e-01,-2.004232e+02,1.767578e-01,-2.281385e+02,1.767578e-01,-2.384429e+02,1.767578e-01,-2.430203e+02,1.767578e-01,-2.468588e+02,1.767578e-01,-2.468188e+02,1.767578e-01,-2.468453e+02,1.767578e-01,-2.473099e+02,1.767578e-01,-2.473818e+02,1.767578e-01,-2.445648e+02
1.772461e-01,-2.436824e+02,1.772461e-01,-2.426616e+02,1.772461e-01,-2.385985e+02,1.772461e-01,-2.316184e+02,1.772461e-01,-2.126725e+02,1.772461e-01,-2.024848e+02,1.772461e-01,-1.999392e+02,1.772461e-01,-2.276865e+02,1.772461e-01,-2.386641e+02,1.772461e-01,-2.424359e+02,1.772461e-01,-2.466542e+02,1.772461e-01,-2.462651e+02,1.772461e-01,-2.479173e+02,1.772461e-01,-2.468728e+02,1.772461e-01,-2.458488e+02,1.772461e-01,-2.450264e+02
1.777344e-01,-2.441561e+02,1.777344e-01,-2.428094e+02,1.777344e-01,-2.395161e+02,1.777344e-01,-2.314094e+02,1.777344e-01,-2.128246e+02,1.777344e-01,-1.973525e+02,1.777344e-01,-1.991940e+02,1.777344e-01,-2.282721e+02,1.777344e-01,-2.383614e+02,1.777344e-01,-2.429818e+02,1.777344e-01,-2.460490e+02,1.777344e-01,-2.465625e+02,1.777344e-01,-2.473948e+02,1.777344e-01,-2.466687e+02,1.777344e-01,-2.451983e+02,1.777344e-01,-2.461237e+02
1.782227e-01,-2.448363e+02,1.782227e-01,-2.426083e+02,1.782227e-01,-2.399398e+02,1.782227e-01,-2.320399e+02,1.782227e-01,-2.142922e+02,1.782227e-01,-1.942106e+02,1.782227e-01,-1.983923e+02,1.782227e-01,-2.277421e+02,1.782227e-01,-2.380777e+02,1.782227e-01,-2.424579e+02,1.782227e-01,-2.460763e+02,1.782227e-01,-2.462395e+02,1.782227e-01,-2.464387e+02,1.782227e-01,-2.464207e+02,1.782227e-01,-2.465483e+02,1.782227e-01,-2.460126e+02
1.787109e-01,-2.440630e+02,1.787109e-01,-2.419721e+02,1.787109e-01,-2.390772e+02,1.787109e-01,-2.324522e+02,1.787109e-01,-2.148201e+02,1.787109e-01,-1.913542e+02,1.787109e-01,-1.975570e+02,1.787109e-01,-2.277183e+02,1.787109e-01,-2.379304e+02,1.787109e-01,-2.426079e+02,1.787109e-01,-2.458955e+02,1.787109e-01,-2.460419e+02,1.787109e-01,-2.470522e+02,1.787109e-01,-2.464313e+02,1.787109e-01,-2.474614e+02,1.787109e-01,-2.456149e+02
1.791992e-01,-2.431178e+02,1.791992e-01,-2.416561e+02,1.791992e-01,-2.386953e+02,1.791992e-01,-2.325685e+02,1.791992e-01,-2.152171e+02,1.791992e-01,-1.897583e+02,1.791992e-01,-1.969933e+02,1.791992e-01,-2.275625e+02,1.791992e-01,-2.373279e+02,1.791992e-01,-2.432772e+02,1.791992e-01,-2.455929e+02,1.791992e-01,-2.467922e+02,1.791992e-01,-2.471312e+02,1.791992e-01,-2.468586e+02,1.791992e-01,-2.468776e+02,1.791992e-01,-2.458586e+02
1.796875e-01,-2.434912e+02,1.796875e-01,-2.407588e+02,1.796875e-01,-2.393149e+02,1.796875e-01,-2.332671e+02,1.796875e-01,-2.150021e+02,1.796875e-01,-1.893043e+02,1.796875e-01,-1.965053e+02,1.796875e-01,-2.269803e+02,1.796875e-01,-2.375074e+02,1.796875e-01,-2.423686e+02,1.796875e-01,-2.458158e+02,1.796875e-01,-2.468380e+02,1.796875e-01,-2.468624e+02,1.796875e-01,-2.466117e+02,1.796875e-01,-2.458579e+02,1.796875e-01,-2.457303e+02
1.801758e-01,-2.442056e+02,1.801758e-01,-2.410312e+02,1.801758e-01,-2.397436e+02,1.801758e-01,-2.332419e+02,1.801758e-01,-2.142844e+02,1.801758e-01,-1.885433e+02,1.801758e-01,-1.964856e+02,1.801758e-01,-2.268413e+02,1.801758e-01,-2.380778e+02,1.801758e-01,-2.420610e+02,1.801758e-01,-2.454854e+02,1.801758e-01,-2.471908e+02,1.801758e-01,-2.469550e+02,1.801758e-01,-2.470978e+02,1.801758e-01,-2.455283e+02,1.801758e-01,-2.454221e+02
1.806641e-01,-2.444118e+02,1.806641e-01,-2.425732e+02,1.806641e-01,-2.401114e+02,1.806641e-01,-2.325200e+02,1.806641e-01,-2.159952e+02,1.806641e-01,-1.879309e+02,1.806641e-01,-1.954318e+02,1.806641e-01,-2.260608e+02,1.806641e-01,-2.372077e+02,1.806641e-01,-2.425390e+02,1.806641e-01,-2.456931e+02,1.806641e-01,-2.474336e+02,1.806641e-01,-2.469391e+02,1.806641e-01,-2.464694e+02,1.806641e-01,-2.460958e+02,1.806641e-01,-2.456585e+02
1.811523e-01,-2.439741e+02,1.811523e-01,-2.423644e+02,1.811523e-01,-2.400674e+02,1.811523e-01,-2.330384e+02,1.811523e-01,-2.171228e+02,1.811523e-01,-1.865748e+02,1.811523e-01,-1.939037e+02,1.811523e-01,-2.263170e+02,1.811523e-01,-2.368213e+02,1.811523e-01,-2.422148e+02,1.811523e-01,-2.450532e+02,1.811523e-01,-2.473994e+02,1.811523e-01,-2.464014e+02,1.811523e-01,-2.470319e+02,1.811523e-01,-2.466362e+02,1.811523e-01,-2.464806e+02
1.816406e-01,-2.445406e+02,1.816406e-01,-2.421671e+02,1.816406e-01,-2.397733e+02,1.816406e-01,-2.331558e+02,1.816406e-01,-2.171244e+02,1.816406e-01,-1.863516e+02,1.816406e-01,-1.927385e+02,1.816406e-01,-2.261141e+02,1.816406e-01,-2.369891e+02,1.816406e-01,-2.425236e+02,1.816406e-01,-2.443115e+02,1.816406e-01,-2.473701e+02,1.816406e-01,-2.467724e+02,1.816406e-01,-2.471815e+02,1.816406e-01,-2.466788e+02,1.816406e-01,-2.465579e+02
1.821289e-01,-2.447405e+02,1.821289e-01,-2.420634e+02,1.821289e-01,-2.404217e+02,1.821289e-01,-2.326100e+02,1.821289e-01,-2.174961e+02,1.821289e-01,-1.875596e+02,1.821289e-01,-1.911521e+02,1.821289e-01,-2.254649e+02,1.821289e-01,-2.374796e+02,1.821289e-01,-2.423172e+02,1.821289e-01,-2.449628e+02,1.821289e-01,-2.464825e+02,1.821289e-01,-2.468544e+02,1.821289e-01,-2.474989e+02,1.821289e-01,-2.457745e+02,1.821289e-01,-2.464853e+02
1.826172e-01,-2.440002e+02,1.826172e-01,-2.420729e+02,1.826172e-01,-2.401719e+02,1.826172e-01,-2.325928e+02,1.826172e-01,-2.178445e+02,1.826172e-01,-1.885299e+02,1.826172e-01,-1.901225e+02,1.826172e-01,-2.249190e+02,1.826172e-01,-2.376947e+02,1.826172e-01,-2.421982e+02,1.826172e-01,-2.456217e+02,1.826172e-01,-2.460921e+02,1.826172e-01,-2.465126e+02,1.826172e-01,-2.477826e+02,1.826172e-01,-2.454959e+02,1.826172e-01,-2.463871e+02
1.831055e-01,-2.443261e+02,1.831055e-01,-2.426742e+02,1.831055e-01,-2.396629e+02,1.831055e-01,-2.334874e+02,1.831055e-01,-2.179238e+02,1.831055e-01,-1.897952e+02,1.831055e-01,-1.892345e+02,1.831055e-01,-2.246410e+02,1.831055e-01,-2.370839e+02,1.831055e-01,-2.425711e+02,1.831055e-01,-2.454951e+02,1.831055e-01,-2.463237e+02,1.831055e-01,-2.464082e+02,1.831055e-01,-2.477512e+02,1.831055e-01,-2.460470e+02,1.831055e-01,-2.459713e+02
1.835938e-01,-2.438927e+02,1.835938e-01,-2.433145e+02,1.835938e-01,-2.393411e+02,1.835938e-01,-2.339601e+02,1.835938e-01,-2.182838e+02,1.835938e-01,-1.919919e+02,1.835938e-01,-1.881135e+02,1.835938e-01,-2.247127e+02,1.835938e-01,-2.377207e+02,1.835938e-01,-2.429276e+02,1.835938e-01,-2.454466e+02,1.835938e-01,-2.462283e+02,1.835938e-01,-2.463462e+02,1.835938e-01,-2.472610e+02,1.835938e-01,-2.455002e+02,1.835938e-01,-2.465379e+02
1.840820e-01,-2.435650e+02,1.840820e-01,-2.429049e+02,1.840820e-01,-2.394999e+02,1.840820e-01,-2.344454e+02,1.840820e-01,-2.191012e+02,1.840820e-01,-1.967258e+02,1.840820e-01,-1.870862e+02,1.840820e-01,-2.236034e+02,1.840820e-01,-2.378394e+02,1.840820e-01,-2.420085e+02,1.840820e-01,-2.454553e+02,1.840820e-01,-2.461850e+02,1.840820e-01,-2.466049e+02,1.840820e-01,-2.466057e+02,1.840820e-01,-2.448921e+02,1.840820e-01,-2.467855e+02
1.845703e-01,-2.435442e+02,1.845703e-01,-2.428156e+02,1.845703e-01,-2.407034e+02,1.845703e-01,-2.338624e+02,1.845703e-01,-2.197439e+02,1.845703e-01,-1.994448e+02,1.845703e-01,-1.856914e+02,1.845703e-01,-2.233085e+02,1.845703e-01,-2.369279e+02,1.845703e-01,-2.413680e+02,1.845703e-01,-2.452237e+02,1.845703e-01,-2.464095e+02,1.845703e-01,-2.467337e+02,1.845703e-01,-2.461597e+02,1.845703e-01,-2.453279e+02,1.845703e-01,-2.467861e+02
1.850586e-01,-2.438701e+02,1.850586e-01,-2.428512e+02,1.850586e-01,-2.412902e+02,1.850586e-01,-2.327055e+02,1.850586e-01,-2.203751e+02,1.850586e-01,-1.930347e+02,1.850586e-01,-1.851752e+02,1.850586e-01,-2.239763e+02,1.850586e-01,-2.368795e+02,1.850586e-01,-2.421622e+02,1.850586e-01,-2.454185e+02,1.850586e-01,-2.461511e+02,1.850586e-01,-2.468357e+02,1.850586e-01,-2.466762e+02,1.850586e-01,-2.452312e+02,1.850586e-01,-2.460142e+02
1.855469e-01,-2.445637e+02,1.855469e-01,-2.419762e+02,1.855469e-01,-2.414553e+02,1.855469e-01,-2.335621e+02,1.855469e-01,-2.204162e+02,1.855469e-01,-1.881610e+02,1.855469e-01,-1.852850e+02,1.855469e-01,-2.239280e+02,1.855469e-01,-2.366545e+02,1.855469e-01,-2.423886e+02,1.855469e-01,-2.458360e+02,1.855469e-01,-2.464408e+02,1.855469e-01,-2.470325e+02,1.855469e-01,-2.472011e+02,1.855469e-01,-2.453118e+02,1.855469e-01,-2.461799e+02
1.860352e-01,-2.445034e+02,1.860352e-01,-2.420526e+02,1.860352e-01,-2.407882e+02,1.860352e-01,-2.345606e+02,1.860352e-01,-2.208993e+02,1.860352e-01,-1.854045e+02,1.860352e-01,-1.837720e+02,1.860352e-01,-2.227895e+02,1.860352e-01,-2.356074e+02,1.860352e-01,-2.416238e+02,1.860352e-01,-2.449194e+02,1.860352e-01,-2.469068e+02,1.860352e-01,-2.467165e+02,1.860352e-01,-2.470635e+02,1.860352e-01,-2.451772e+02,1.860352e-01,-2.461615e+02
1.865234e-01,-2.446375e+02,1.865234e-01,-2.424429e+02,1.865234e-01,-2.406955e+02,1.865234e-01,-2.348458e+02,1.865234e-01,-2.216397e+02,1.865234e-01,-1.831409e+02,1.865234e-01,-1.828907e+02,1.865234e-01,-2.227631e+02,1.865234e-01,-2.351423e+02,1.865234e-01,-2.413711e+02,1.865234e-01,-2.447322e+02,1.865234e-01,-2.455541e+02,1.865234e-01,-2.464946e+02,1.865234e-01,-2.473552e+02,1.865234e-01,-2.452609e+02,1.865234e-01,-2.452951e+02
1.870117e-01,-2.447498e+02,1.870117e-01,-2.423173e+02,1.870117e-01,-2.405440e+02,1.870117e-01,-2.352648e+02,1.870117e-01,-2.215567e+02,1.870117e-01,-1.813650e+02,1.870117e-01,-1.817064e+02,1.870117e-01,-2.228344e+02,1.870117e-01,-2.346861e+02,1.870117e-01,-2.418333e+02,1.870117e-01,-2.447132e+02,1.870117e-01,-2.452219e+02,1.870117e-01,-2.462556e+02,1.870117e-01,-2.473072e+02,1.870117e-01,-2.453304e+02,1.870117e-01,-2.451669e+02
1.875000e-01,-2.453583e+02,1.875000e-01,-2.419423e+02,1.875000e-01,-2.405083e+02,1.875000e-01,-2.356917e+02,1.875000e-01,-2.209325e+02,1.875000e-01,-1.811286e+02,1.875000e-01,-1.813065e+02,1.875000e-01,-2.229513e+02,1.875000e-01,-2.352051e+02,1.875000e-01,-2.424203e+02,1.875000e-01,-2.448092e+02,1.875000e-01,-2.459164e+02,1.875000e-01,-2.467143e+02,1.875000e-01,-2.471917e+02,1.875000e-01,-2.455898e+02,1.875000e-01,-2.452314e+02
1.879883e-01,-2.456734e+02,1.879883e-01,-2.422672e+02,1.879883e-01,-2.409172e+02,1.879883e-01,-2.347642e+02,1.879883e-01,-2.211405e+02,1.879883e-01,-1.820485e+02,1.879883e-01,-1.826796e+02,1.879883e-01,-2.216949e+02,1.879883e-01,-2.362825e+02,1.879883e-01,-2.422758e+02,1.879883e-01,-2.448319e+02,1.879883e-01,-2.467870e+02,1.879883e-01,-2.467513e+02,1.879883e-01,-2.468785e+02,1.879883e-01,-2.447567e+02,1.879883e-01,-2.454931e+02
1.884766e-01,-2.452271e+02,1.884766e-01,-2.428738e+02,1.884766e-01,-2.405255e+02,1.884766e-01,-2.348850e+02,1.884766e-01,-2.215270e+02,1.884766e-01,-1.828510e+02,1.884766e-01,-1.836087e+02,1.884766e-01,-2.208638e+02,1.884766e-01,-2.354980e+02,1.884766e-01,-2.423528e+02,1.884766e-01,-2.446236e+02,1.884766e-01,-2.465367e+02,1.884766e-01,-2.458705e+02,1.884766e-01,-2.473898e+02,1.884766e-01,-2.445291e+02,1.884766e-01,-2.454253e+02
1.889648e-01,-2.452046e+02,1.889648e-01,-2.422238e+02,1.889648e-01,-2.408443e+02,1.889648e-01,-2.348473e+02,1.889648e-01,-2.222164e+02,1.889648e-01,-1.827048e+02,1.889648e-01,-1.844520e+02,1.889648e-01,-2.217703e+02,1.889648e-01,-2.351276e+02,1.889648e-01,-2.421356e+02,1.889648e-01,-2.449030e+02,1.889648e-01,-2.451004e+02,1.889648e-01,-2.459311e+02,1.889648e-01,-2.475393e+02,1.889648e-01,-2.447861e+02,1.889648e-01,-2.453551e+02
1.894531e-01,-2.447108e+02,1.894531e-01,-2.420171e+02,1.894531e-01,-2.409595e+02,1.894531e-01,-2.342263e+02,1.894531e-01,-2.222864e+02,1.894531e-01,-1.831876e+02,1.894531e-01,-1.871344e+02,1.894531e-01,-2.200768e+02,1.894531e-01,-2.351479e+02,1.894531e-01,-2.422092e+02,1.894531e-01,-2.457586e+02,1.894531e-01,-2.448770e+02,1.894531e-01,-2.466135e+02,1.894531e-01,-2.473031e+02,1.894531e-01,-2.453260e+02,1.894531e-01,-2.456587e+02
1.899414e-01,-2.448240e+02,1.899414e-01,-2.423594e+02,1.899414e-01,-2.403822e+02,1.899414e-01,-2.348290e+02,1.899414e-01,-2.226605e+02,1.899414e-01,-1.845628e+02,1.899414e-01,-1.924400e+02,1.899414e-01,-2.193091e+02,1.899414e-01,-2.347110e+02,1.899414e-01,-2.418422e+02,1.899414e-01,-2.455584e+02,1.899414e-01,-2.455316e+02,1.899414e-01,-2.461038e+02,1.899414e-01,-2.464422e+02,1.899414e-01,-2.451254e+02,1.899414e-01,-2.458644e+02
1.904297e-01,-2.453704e+02,1.904297e-01,-2.424148e+02,1.904297e-01,-2.399313e+02,1.904297e-01,-2.350735e+02,1.904297e-01,-2.227933e+02,1.904297e-01,-1.858426e+02,1.904297e-01,-1.989329e+02,1.904297e-01,-2.200435e+02,1.904297e-01,-2.346872e+02,1.904297e-01,-2.414966e+02,1.904297e-01,-2.454940e+02,1.904297e-01,-2.458372e+02,1.904297e-01,-2.459245e+02,1.904297e-01,-2.465145e+02,1.904297e-01,-2.450916e+02,1.904297e-01,-2.456806e+02
1.909180e-01,-2.456963e+02,1.909180e-01,-2.432195e+02,1.909180e-01,-2.405990e+02,1.909180e-01,-2.361167e+02,1.909180e-01,-2.222068e+02,1.909180e-01,-1.869580e+02,1.909180e-01,-1.966959e+02,1.909180e-01,-2.197210e+02,1.909180e-01,-2.350108e+02,1.909180e-01,-2.414800e+02,1.909180e-01,-2.447481e+02,1.909180e-01,-2.452826e+02,1.909180e-01,-2.457361e+02,1.909180e-01,-2.466184e+02,1.909180e-01,-2.454556e+02,1.909180e-01,-2.459098e+02
1.914062e-01,-2.452474e+02,1.914062e-01,-2.434791e+02,1.914062e-01,-2.419178e+02,1.914062e-01,-2.361651e+02,1.914062e-01,-2.229332e+02,1.914062e-01,-1.878717e+02,1.914062e-01,-1.924100e+02,1.914062e-01,-2.190545e+02,1.914062e-01,-2.347751e+02,1.914062e-01,-2.412063e+02,1.914062e-01,-2.437474e+02,1.914062e-01,-2.455608e+02,1.914062e-01,-2.462368e+02,1.914062e-01,-2.472509e+02,1.914062e-01,-2.456529e+02,1.914062e-01,-2.465303e+02
1.918945e-01,-2.445739e+02,1.918945e-01,-2.431912e+02,1.918945e-01,-2.422470e+02,1.918945e-01,-2.358039e+02,1.918945e-01,-2.243454e+02,1.918945e-01,-1.886591e+02,1.918945e-01,-1.900940e+02,1.918945e-01,-2.188684e+02,1.918945e-01,-2.346703e+02,1.918945e-01,-2.411384e+02,1.918945e-01,-2.441287e+02,1.918945e-01,-2.449377e+02,1.918945e-01,-2.471079e+02,1.918945e-01,-2.480796e+02,1.918945e-01,-2.455567e+02,1.918945e-01,-2.467559e+02
1.923828e-01,-2.442100e+02,1.923828e-01,-2.430406e+02,1.923828e-01,-2.417475e+02,1.923828e-01,-2.360074e+02,1.923828e-01,-2.241961e+02,1.923828e-01,-1.893105e+02,1.923828e-01,-1.889175e+02,1.923828e-01,-2.184108e+02,1.923828e-01,-2.351200e+02,1.923828e-01,-2.415542e+02,1.923828e-01,-2.444343e+02,1.923828e-01,-2.452204e+02,1.923828e-01,-2.465525e+02,1.923828e-01,-2.465727e+02,1.923828e-01,-2.448732e+02,1.923828e-01,-2.463328e+02
1.928711e-01,-2.440886e+02,1.928711e-01,-2.432213e+02,1.928711e-01,-2.406991e+02,1.928711e-01,-2.358070e+02,1.928711e-01,-2.240778e+02,1.928711e-01,-1.907289e+02,1.928711e-01,-1.890251e+02,1.928711e-01,-2.169670e+02,1.928711e-01,-2.349540e+02,1.928711e-01,-2.413666e+02,1.928711e-01,-2.438570e+02,1.928711e-01,-2.459220e+02,1.928711e-01,-2.455035e+02,1.928711e-01,-2.459453e+02,1.928711e-01,-2.450642e+02,1.928711e-01,-2.462605e+02
1.933594e-01,-2.446063e+02,1.933594e-01,-2.432090e+02,1.933594e-01,-2.398946e+02,1.933594e-01,-2.362391e+02,1.933594e-01,-2.242273e+02,1.933594e-01,-1.916136e+02,1.933594e-01,-1.886395e+02,1.933594e-01,-2.167347e+02,1.933594e-01,-2.343694e+02,1.933594e-01,-2.411584e+02,1.933594e-01,-2.439269e+02,1.933594e-01,-2.456785e+02,1.933594e-01,-2.457649e+02,1.933594e-01,-2.465157e+02,1.933594e-01,-2.456308e+02,1.933594e-01,-2.466948e+02
1.938477e-01,-2.447768e+02,1.938477e-01,-2.429685e+02,1.938477e-01,-2.405358e+02,1.938477e-01,-2.365343e+02,1.938477e-01,-2.245631e+02,1.938477e-01,-1.919700e+02,1.938477e-01,-1.885412e+02,1.938477e-01,-2.170393e+02,1.938477e-01,-2.346192e+02,1.938477e-01,-2.408753e+02,1.938477e-01,-2.439233e+02,1.938477e-01,-2.458336e+02,1.938477e-01,-2.469552e+02,1.938477e-01,-2.468574e+02,1.938477e-01,-2.458390e+02,1.938477e-01,-2.469194e+02
1.943359e-01,-2.450800e+02,1.943359e-01,-2.433248e+02,1.943359e-01,-2.408127e+02,1.943359e-01,-2.365661e+02,1.943359e-01,-2.253556e+02,1.943359e-01,-1.928788e+02,1.943359e-01,-1.888520e+02,1.943359e-01,-2.165626e+02,1.943359e-01,-2.336846e+02,1.943359e-01,-2.412891e+02,1.943359e-01,-2.436647e+02,1.943359e-01,-2.457890e+02,1.943359e-01,-2.464719e+02,1.943359e-01,-2.462779e+02,1.943359e-01,-2.470365e+02,1.943359e-01,-2.472021e+02
1.948242e-01,-2.452794e+02,1.948242e-01,-2.439595e+02,1.948242e-01,-2.403590e+02,1.948242e-01,-2.369682e+02,1.948242e-01,-2.258014e+02,1.948242e-01,-1.945008e+02,1.948242e-01,-1.899269e+02,1.948242e-01,-2.166181e+02,1.948242e-01,-2.335856e+02,1.948242e-01,-2.417788e+02,1.948242e-01,-2.446016e+02,1.948242e-01,-2.458004e+02,1.948242e-01,-2.463298e+02,1.948242e-01,-2.467078e+02,1.948242e-01,-2.462837e+02,1.948242e-01,-2.469117e+02
1.953125e-01,-2.448862e+02,1.953125e-01,-2.426220e+02,1.953125e-01,-2.408602e+02,1.953125e-01,-2.377034e+02,1.953125e-01,-2.260882e+02,1.953125e-01,-1.953057e+02,1.953125e-01,-1.911131e+02,1.953125e-01,-2.170870e+02,1.953125e-01,-2.336315e+02,1.953125e-01,-2.414238e+02,1.953125e-01,-2.444018e+02,1.953125e-01,-2.455119e+02,1.953125e-01,-2.462487e+02,1.953125e-01,-2.464696e+02,1.953125e-01,-2.454436e+02,1.953125e-01,-2.467107e+02
1.958008e-01,-2.445664e+02,1.958008e-01,-2.425989e+02,1.958008e-01,-2.420241e+02,1.958008e-01,-2.371863e+02,1.958008e-01,-2.266139e+02,1.958008e-01,-1.960302e+02,1.958008e-01,-1.911082e+02,1.958008e-01,-2.157705e+02,1.958008e-01,-2.329731e+02,1.958008e-01,-2.406995e+02,1.958008e-01,-2.437816e+02,1.958008e-01,-2.458344e+02,1.958008e-01,-2.455392e+02,1.958008e-01,-2.462171e+02,1.958008e-01,-2.464771e+02,1.958008e-01,-2.461591e+02
1.962891e-01,-2.443462e+02,1.962891e-01,-2.435765e+02,1.962891e-01,-2.418984e+02,1.962891e-01,-2.366877e+02,1.962891e-01,-2.277433e+02,1.962891e-01,-1.977236e+02,1.962891e-01,-1.925370e+02,1.962891e-01,-2.150942e+02,1.962891e-01,-2.325816e+02,1.962891e-01,-2.406980e+02,1.962891e-01,-2.440321e+02,1.962891e-01,-2.456997e+02,1.962891e-01,-2.456210e+02,1.962891e-01,-2.464812e+02,1.962891e-01,-2.470093e+02,1.962891e-01,-2.460291e+02
1.967773e-01,-2.444060e+02,1.967773e-01,-2.444426e+02,1.967773e-01,-2.414732e+02,1.967773e-01,-2.367601e+02,1.967773e-01,-2.286786e+02,1.967773e-01,-1.979910e+02,1.967773e-01,-1.949343e+02,1.967773e-01,-2.147369e+02,1.967773e-01,-2.331007e+02,1.967773e-01,-2.408440e+02,1.967773e-01,-2.442289e+02,1.967773e-01,-2.452333e+02,1.967773e-01,-2.463879e+02,1.967773e-01,-2.464402e+02,1.967773e-01,-2.469027e+02,1.967773e-01,-2.468548e+02
1.972656e-01,-2.450553e+02,1.972656e-01,-2.440692e+02,1.972656e-01,-2.411332e+02,1.972656e-01,-2.366868e+02,1.972656e-01,-2.278662e+02,1.972656e-01,-1.990783e+02,1.972656e-01,-1.980538e+02,1.972656e-01,-2.133034e+02,1.972656e-01,-2.339913e+02,1.972656e-01,-2.407150e+02,1.972656e-01,-2.442458e+02,1.972656e-01,-2.453610e+02,1.972656e-01,-2.459788e+02,1.972656e-01,-2.471529e+02,1.972656e-01,-2.463991e+02,1.972656e-01,-2.478309e+02
1.977539e-01,-2.454280e+02,1.977539e-01,-2.436394e+02,1.977539e-01,-2.411859e+02,1.977539e-01,-2.371356e+02,1.977539e-01,-2.276224e+02,1.977539e-01,-2.008752e+02,1.977539e-01,-2.021764e+02,1.977539e-01,-2.123789e+02,1.977539e-01,-2.333775e+02,1.977539e-01,-2.403179e+02,1.977539e-01,-2.444317e+02,1.977539e-01,-2.455068e+02,1.977539e-01,-2.455608e+02,1.977539e-01,-2.475786e+02,1.977539e-01,-2.461868e+02,1.977539e-01,-2.471514e+02
1.982422e-01,-2.456485e+02,1.982422e-01,-2.436388e+02,1.982422e-01,-2.414751e+02,1.982422e-01,-2.370937e+02,1.982422e-01,-2.273063e+02,1.982422e-01,-2.011291e+02,1.982422e-01,-2.073118e+02,1.982422e-01,-2.122332e+02,1.982422e-01,-2.326347e+02,1.982422e-01,-2.397276e+02,1.982422e-01,-2.439091e+02,1.982422e-01,-2.457842e+02,1.982422e-01,-2.455623e+02,1.982422e-01,-2.461072e+02,1.982422e-01,-2.456273e+02,1.982422e-01,-2.469387e+02
1.987305e-01,-2.452733e+02,1.987305e-01,-2.438907e+02,1.987305e-01,-2.415694e+02,1.987305e-01,-2.376911e+02,1.987305e-01,-2.276141e+02,1.987305e-01,-2.011065e+02,1.987305e-01,-2.036709e+02,1.987305e-01,-2.125021e+02,1.987305e-01,-2.325425e+02,1.987305e-01,-2.393037e+02,1.987305e-01,-2.448168e+02,1.987305e-01,-2.457110e+02,1.987305e-01,-2.456824e+02,1.987305e-01,-2.458030e+02,1.987305e-01,-2.454795e+02,1.987305e-01,-2.481373e+02
1.992188e-01,-2.461799e+02,1.992188e-01,-2.434142e+02,1.992188e-01,-2.412844e+02,1.992188e-01,-2.382820e+02,1.992188e-01,-2.285805e+02,1.992188e-01,-2.021320e+02,1.992188e-01,-1.991945e+02,1.992188e-01,-2.127475e+02,1.992188e-01,-2.323713e+02,1.992188e-01,-2.395716e+02,1.992188e-01,-2.445443e+02,1.992188e-01,-2.457118e+02,1.992188e-01,-2.450983e+02,1.992188e-01,-2.458577e+02,1.992188e-01,-2.458539e+02,1.992188e-01,-2.482757e+02
1.997070e-01,-2.456088e+02,1.997070e-01,-2.430148e+02,1.997070e-01,-2.418908e+02,1.997070e-01,-2.379838e+02,1.997070e-01,-2.293748e+02,1.997070e-01,-2.027112e+02,1.997070e-01,-1.962536e+02,1.997070e-01,-2.119603e+02,1.997070e-01,-2.313272e+02,1.997070e-01,-2.395467e+02,1.997070e-01,-2.442694e+02,1.997070e-01,-2.459131e+02,1.997070e-01,-2.444792e+02,1.997070e-01,-2.465998e+02,1.997070e-01,-2.465784e+02,1.997070e-01,-2.472083e+02
2.001953e-01,-2.451060e+02,2.001953e-01,-2.429877e+02,2.001953e-01,-2.416742e+02,2.001953e-01,-2.383359e+02,2.001953e-01,-2.297601e+02,2.001953e-01,-2.036251e+02,2.001953e-01,-1.935357e+02,2.001953e-01,-2.110138e+02,2.001953e-01,-2.307395e+02,2.001953e-01,-2.391091e+02,2.001953e-01,-2.442531e+02,2.001953e-01,-2.465395e+02,2.001953e-01,-2.450122e+02,2.001953e-01,-2.468306e+02,2.001953e-01,-2.463185e+02,2.001953e-01,-2.466943e+02
2.006836e-01,-2.451479e+02,2.006836e-01,-2.433947e+02,2.006836e-01,-2.413897e+02,2.006836e-01,-2.375255e+02,2.006836e-01,-2.298083e+02,2.006836e-01,-2.045249e+02,2.006836e-01,-1.923991e+02,2.006836e-01,-2.106698e+02,2.006836e-01,-2.325679e+02,2.006836e-01,-2.381747e+02,2.006836e-01,-2.442053e+02,2.006836e-01,-2.447123e+02,2.006836e-01,-2.452719e+02,2.006836e-01,-2.465942e+02,2.006836e-01,-2.455789e+02,2.006836e-01,-2.470537e+02
2.011719e-01,-2.461757e+02,2.011719e-01,-2.439202e+02,2.011719e-01,-2.427413e+02,2.011719e-01,-2.372675e+02,2.011719e-01,-2.292613e+02,2.011719e-01,-2.045720e+02,2.011719e-01,-1.917640e+02,2.011719e-01,-2.100511e+02,2.011719e-01,-2.330049e+02,2.011719e-01,-2.378670e+02,2.011719e-01,-2.447785e+02,2.011719e-01,-2.432211e+02,2.011719e-01,-2.455078e+02,2.011719e-01,-2.464808e+02,2.011719e-01,-2.457384e+02,2.011719e-01,-2.475592e+02
2.016602e-01,-2.468063e+02,2.016602e-01,-2.432239e+02,2.016602e-01,-2.432429e+02,2.016602e-01,-2.380897e+02,2.016602e-01,-2.295044e+02,2.016602e-01,-2.054095e+02,2.016602e-01,-1.903373e+02,2.016602e-01,-2.109275e+02,2.016602e-01,-2.316708e+02,2.016602e-01,-2.382519e+02,2.016602e-01,-2.445663e+02,2.016602e-01,-2.443949e+02,2.016602e-01,-2.459822e+02,2.016602e-01,-2.472879e+02,2.016602e-01,-2.465815e+02,2.016602e-01,-2.477137e+02
2.021484e-01,-2.461081e+02,2.021484e-01,-2.443470e+02,2.021484e-01,-2.430225e+02,2.021484e-01,-2.381326e+02,2.021484e-01,-2.296931e+02,2.021484e-01,-2.058798e+02,2.021484e-01,-9.801774e+01,2.021484e-01,-2.093502e+02,2.021484e-01,-2.315223e+02,2.021484e-01,-2.385543e+02,2.021484e-01,-2.438405e+02,2.021484e-01,-2.453152e+02,2.021484e-01,-2.455237e+02,2.021484e-01,-2.462048e+02,2.021484e-01,-2.473853e+02,2.021484e-01,-2.475928e+02
2.026367e-01,-2.454070e+02,2.026367e-01,-2.441545e+02,2.026367e-01,-2.432392e+02,2.026367e-01,-2.368439e+02,2.026367e-01,-2.282340e+02,2.026367e-01,-2.066791e+02,2.026367e-01,-8.210013e+01,2.026367e-01,-2.079013e+02,2.026367e-01,-2.313400e+02,2.026367e-01,-2.393814e+02,2.026367e-01,-2.434326e+02,2.026367e-01,-2.414743e+02,2.026367e-01,-2.454912e+02,2.026367e-01,-2.457295e+02,2.026367e-01,-2.475553e+02,2.026367e-01,-2.487604e+02
2.031250e-01,-2.453097e+02,2.031250e-01,-2.435645e+02,2.031250e-01,-2.437560e+02,2.031250e-01,-2.357798e+02,2.031250e-01,-2.284254e+02,2.031250e-01,-2.069741e+02,2.031250e-01,-7.759394e+01,2.031250e-01,-2.067762e+02,2.031250e-01,-2.306337e+02,2.031250e-01,-2.395914e+02,2.031250e-01,-2.436174e+02,2.031250e-01,-2.383987e+02,2.031250e-01,-2.457114e+02,2.031250e-01,-2.466817e+02,2.031250e-01,-2.468846e+02,2.031250e-01,-2.485198e+02
2.036133e-01,-2.453343e+02,2.036133e-01,-2.443420e+02,2.036133e-01,-2.432082e+02,2.036133e-01,-2.373328e+02,2.036133e-01,-2.291062e+02,2.036133e-01,-2.067893e+02,2.036133e-01,-8.210013e+01,2.036133e-01,-2.057374e+02,2.036133e-01,-2.306459e+02,2.036133e-01,-2.394228e+02,2.036133e-01,-2.441291e+02,2.036133e-01,-2.417466e+02,2.036133e-01,-2.460448e+02,2.036133e-01,-2.469279e+02,2.036133e-01,-2.463095e+02,2.036133e-01,-2.479558e+02
2.041016e-01,-2.454105e+02,2.041016e-01,-2.441329e+02,2.041016e-01,-2.421700e+02,2.041016e-01,-2.381308e+02,2.041016e-01,-2.294533e+02,2.041016e-01,-2.074708e+02,2.041016e-01,-9.801773e+01,2.041016e-01,-2.060155e+02,2.041016e-01,-2.304405e+02,2.041016e-01,-2.395888e+02,2.041016e-01,-2.445521e+02,2.041016e-01,-2.449767e+02,2.041016e-01,-2.461221e+02,2.041016e-01,-2.461613e+02,2.041016e-01,-2.467657e+02,2.041016e-01,-2.478524e+02
2.045898e-01,-2.455718e+02,2.045898e-01,-2.450301e+02,2.045898e-01,-2.414552e+02,2.045898e-01,-2.385376e+02,2.045898e-01,-2.296046e+02,2.045898e-01,-2.077356e+02,2.045898e-01,-1.906009e+02,2.045898e-01,-2.064033e+02,2.045898e-01,-2.301245e+02,2.045898e-01,-2.392410e+02,2.045898e-01,-2.446771e+02,2.045898e-01,-2.459366e+02,2.045898e-01,-2.455624e+02,2.045898e-01,-2.461638e+02,2.045898e-01,-2.469486e+02,2.045898e-01,-2.476149e+02
2.050781e-01,-2.458457e+02,2.050781e-01,-2.449855e+02,2.050781e-01,-2.416305e+02,2.050781e-01,-2.393293e+02,2.050781e-01,-2.302713e+02,2.050781e-01,-2.079990e+02,2.050781e-01,-1.906370e+02,2.050781e-01,-2.056479e+02,2.050781e-01,-2.297146e+02,2.050781e-01,-2.388730e+02,2.050781e-01,-2.434971e+02,2.050781e-01,-2.454569e+02,2.050781e-01,-2.454990e+02,2.050781e-01,-2.457313e+02,2.050781e-01,-2.463492e+02,2.050781e-01,-2.478053e+02
2.055664e-01,-2.455979e+02,2.055664e-01,-2.435428e+02,2.055664e-01,-2.419778e+02,2.055664e-01,-2.400906e+02,2.055664e-01,-2.308269e+02,2.055664e-01,-2.090150e+02,2.055664e-01,-1.918149e+02,2.055664e-01,-2.046138e+02,2.055664e-01,-2.293129e+02,2.055664e-01,-2.387277e+02,2.055664e-01,-2.426822e+02,2.055664e-01,-2.448911e+02,2.055664e-01,-2.455341e+02,2.055664e-01,-2.457274e+02,2.055664e-01,-2.468854e+02,2.055664e-01,-2.480289e+02
2.060547e-01,-2.462261e+02,2.060547e-01,-2.434323e+02,2.060547e-01,-2.424129e+02,2.060547e-01,-2.395564e+02,2.060547e-01,-2.310731e+02,2.060547e-01,-2.100028e+02,2.060547e-01,-1.934937e+02,2.060547e-01,-2.033756e+02,2.060547e-01,-2.293191e+02,2.060547e-01,-2.384363e+02,2.060547e-01,-2.442153e+02,2.060547e-01,-2.448931e+02,2.060547e-01,-2.454724e+02,2.060547e-01,-2.464833e+02,2.060547e-01,-2.472483e+02,2.060547e-01,-2.481866e+02
2.065430e-01,-2.467191e+02,2.065430e-01,-2.439461e+02,2.065430e-01,-2.422718e+02,2.065430e-01,-2.379840e+02,2.065430e-01,-2.305584e+02,2.065430e-01,-2.112154e+02,2.065430e-01,-1.959884e+02,2.065430e-01,-2.025796e+02,2.065430e-01,-2.286677e+02,2.065430e-01,-2.376711e+02,2.065430e-01,-2.450293e+02,2.065430e-01,-2.444694e+02,2.065430e-01,-2.455115e+02,2.065430e-01,-2.471931e+02,2.065430e-01,-2.465803e+02,2.065430e-01,-2.480324e+02
2.070312e-01,-2.465611e+02,2.070312e-01,-2.436856e+02,2.070312e-01,-2.417820e+02,2.070312e-01,-2.375182e+02,2.070312e-01,-2.306259e+02,2.070312e-01,-2.118434e+02,2.070312e-01,-1.992527e+02,2.070312e-01,-2.030290e+02,2.070312e-01,-2.280301e+02,2.070312e-01,-2.376541e+02,2.070312e-01,-2.438755e+02,2.070312e-01,-2.445814e+02,2.070312e-01,-2.457725e+02,2.070312e-01,-2.472879e+02,2.070312e-01,-2.464163e+02,2.070312e-01,-2.482250e+02
2.075195e-01,-2.464436e+02,2.075195e-01,-2.430871e+02,2.075195e-01,-2.418291e+02,2.075195e-01,-2.378680e+02,2.075195e-01,-2.305739e+02,2.075195e-01,-2.118895e+02,2.075195e-01,-2.040488e+02,2.075195e-01,-2.019906e+02,2.075195e-01,-2.276317e+02,2.075195e-01,-2.376458e+02,2.075195e-01,-2.436613e+02,2.075195e-01,-2.444515e+02,2.075195e-01,-2.452727e+02,2.075195e-01,-2.470673e+02,2.075195e-01,-2.467226e+02,2.075195e-01,-2.479506e+02
2.080078e-01,-2.462387e+02,2.080078e-01,-2.436149e+02,2.080078e-01,-2.418945e+02,2.080078e-01,-2.376067e+02,2.080078e-01,-2.316219e+02,2.080078e-01,-2.118434e+02,2.080078e-01,-2.084558e+02,2.080078e-01,-2.006320e+02,2.080078e-01,-2.274490e+02,2.080078e-01,-2.379923e+02,2.080078e-01,-2.438259e+02,2.080078e-01,-2.445019e+02,2.080078e-01,-2.452974e+02,2.080078e-01,-2.470639e+02,2.080078e-01,-2.467638e+02,2.080078e-01,-2.480135e+02
2.084961e-01,-2.458755e+02,2.084961e-01,-2.448747e+02,2.084961e-01,-2.423191e+02,2.084961e-01,-2.379136e+02,2.084961e-01,-2.326514e+02,2.084961e-01,-2.121354e+02,2.084961e-01,-2.012114e+02,2.084961e-01,-2.003410e+02,2.084961e-01,-2.272705e+02,2.084961e-01,-2.384935e+02,2.084961e-01,-2.434665e+02,2.084961e-01,-2.447197e+02,2.084961e-01,-2.453031e+02,2.084961e-01,-2.465263e+02,2.084961e-01,-2.475193e+02,2.084961e-01,-2.485063e+02
2.089844e-01,-2.460009e+02,2.089844e-01,-2.442051e+02,2.089844e-01,-2.427828e+02,2.089844e-01,-2.380071e+02,2.089844e-01,-2.321665e+02,2.089844e-01,-2.123513e+02,2.089844e-01,-1.969174e+02,2.089844e-01,-2.001705e+02,2.089844e-01,-2.270093e+02,2.089844e-01,-2.381682e+02,2.089844e-01,-2.430573e+02,2.089844e-01,-2.447118e+02,2.089844e-01,-2.449984e+02,2.089844e-01,-2.464980e+02,2.089844e-01,-2.479954e+02,2.089844e-01,-2.488492e+02
2.094727e-01,-2.462570e+02,2.094727e-01,-2.438817e+02,2.094727e-01,-2.420950e+02,2.094727e-01,-2.381872e+02,2.094727e-01,-2.326041e+02,2.094727e-01,-2.123868e+02,2.094727e-01,-1.942150e+02,2.094727e-01,-1.992217e+02,2.094727e-01,-2.270848e+02,2.094727e-01,-2.376534e+02,2.094727e-01,-2.440580e+02,2.094727e-01,-2.453136e+02,2.094727e-01,-2.449685e+02,2.094727e-01,-2.469311e+02,2.094727e-01,-2.473721e+02,2.094727e-01,-2.483946e+02
2.099609e-01,-2.457165e+02,2.099609e-01,-2.437858e+02,2.099609e-01,-2.421266e+02,2.099609e-01,-2.388690e+02,2.099609e-01,-2.336449e+02,2.099609e-01,-2.132770e+02,2.099609e-01,-1.922639e+02,2.099609e-01,-1.970726e+02,2.099609e-01,-2.266593e+02,2.099609e-01,-2.383248e+02,2.099609e-01,-2.441057e+02,2.099609e-01,-2.450943e+02,2.099609e-01,-2.447075e+02,2.099609e-01,-2.469582e+02,2.099609e-01,-2.467089e+02,2.099609e-01,-2.482031e+02
2.104492e-01,-2.457803e+02,2.104492e-01,-2.435628e+02,2.104492e-01,-2.431418e+02,2.104492e-01,-2.391157e+02,2.104492e-01,-2.335301e+02,2.104492e-01,-2.142427e+02,2.104492e-01,-1.905092e+02,2.104492e-01,-1.963016e+02,2.104492e-01,-2.267032e+02,2.104492e-01,-2.376860e+02,2.104492e-01,-2.433544e+02,2.104492e-01,-2.445898e+02,2.104492e-01,-2.443815e+02,2.104492e-01,-2.462406e+02,2.104492e-01,-2.468502e+02,2.104492e-01,-2.480195e+02
2.109375e-01,-2.460181e+02,2.109375e-01,-2.429553e+02,2.109375e-01,-2.439663e+02,2.109375e-01,-2.393862e+02,2.109375e-01,-2.333180e+02,2.109375e-01,-2.150542e+02,2.109375e-01,-1.892689e+02,2.109375e-01,-1.965837e+02,2.109375e-01,-2.264934e+02,2.109375e-01,-2.374129e+02,2.109375e-01,-2.422878e+02,2.109375e-01,-2.448803e+02,2.109375e-01,-2.446391e+02,2.109375e-01,-2.460503e+02,2.109375e-01,-2.472241e+02,2.109375e-01,-2.477001e+02
2.114258e-01,-2.461471e+02,2.114258e-01,-2.436665e+02,2.114258e-01,-2.432215e+02,2.114258e-01,-2.400677e+02,2.114258e-01,-2.321565e+02,2.114258e-01,-2.159145e+02,2.114258e-01,-1.877790e+02,2.114258e-01,-1.962402e+02,2.114258e-01,-2.257879e+02,2.114258e-01,-2.376374e+02,2.114258e-01,-2.430053e+02,2.114258e-01,-2.453024e+02,2.114258e-01,-2.447588e+02,2.114258e-01,-2.468298e+02,2.114258e-01,-2.478283e+02,2.114258e-01,-2.482791e+02
2.119141e-01,-2.462272e+02,2.119141e-01,-2.437482e+02,2.119141e-01,-2.432685e+02,2.119141e-01,-2.396755e+02,2.119141e-01,-2.321734e+02,2.119141e-01,-2.164680e+02,2.119141e-01,-1.874961e+02,2.119141e-01,-1.947007e+02,2.119141e-01,-2.256500e+02,2.119141e-01,-2.375532e+02,2.119141e-01,-2.436960e+02,2.119141e-01,-2.456771e+02,2.119141e-01,-2.444717e+02,2.119141e-01,-2.474259e+02,2.119141e-01,-2.483183e+02,2.119141e-01,-2.493612e+02
2.124023e-01,-2.465622e+02,2.124023e-01,-2.438045e+02,2.124023e-01,-2.439191e+02,2.124023e-01,-2.392282e+02,2.124023e-01,-2.335579e+02,2.124023e-01,-2.166926e+02,2.124023e-01,-1.881165e+02,2.124023e-01,-1.936649e+02,2.124023e-01,-2.263636e+02,2.124023e-01,-2.374293e+02,2.124023e-01,-2.432857e+02,2.124023e-01,-2.460194e+02,2.124023e-01,-2.447425e+02,2.124023e-01,-2.466885e+02,2.124023e-01,-2.471189e+02,2.124023e-01,-2.487376e+02
2.128906e-01,-2.468609e+02,2.128906e-01,-2.451478e+02,2.128906e-01,-2.431597e+02,2.128906e-01,-2.395237e+02,2.128906e-01,-2.341570e+02,2.128906e-01,-2.162321e+02,2.128906e-01,-1.875996e+02,2.128906e-01,-1.923794e+02,2.128906e-01,-2.259780e+02,2.128906e-01,-2.365748e+02,2.128906e-01,-2.425819e+02,2.128906e-01,-2.467722e+02,2.128906e-01,-2.449312e+02,2.128906e-01,-2.467028e+02,2.128906e-01,-2.467670e+02,2.128906e-01,-2.477876e+02
2.133789e-01,-2.475141e+02,2.133789e-01,-2.452962e+02,2.133789e-01,-2.422742e+02,2.133789e-01,-2.404353e+02,2.133789e-01,-2.333610e+02,2.133789e-01,-2.162490e+02,2.133789e-01,-1.872043e+02,2.133789e-01,-1.909278e+02,2.133789e-01,-2.258264e+02,2.133789e-01,-2.364570e+02,2.133789e-01,-2.423877e+02,2.133789e-01,-2.458875e+02,2.133789e-01,-2.456192e+02,2.133789e-01,-2.464188e+02,2.133789e-01,-2.474071e+02,2.133789e-01,-2.480290e+02
2.138672e-01,-2.475245e+02,2.138672e-01,-2.439667e+02,2.138672e-01,-2.432787e+02,2.138672e-01,-2.398446e+02,2.138672e-01,-2.332053e+02,2.138672e-01,-2.172773e+02,2.138672e-01,-1.877957e+02,2.138672e-01,-1.893782e+02,2.138672e-01,-2.259235e+02,2.138672e-01,-2.365060e+02,2.138672e-01,-2.417192e+02,2.138672e-01,-2.446741e+02,2.138672e-01,-2.458424e+02,2.138672e-01,-2.466484e+02,2.138672e-01,-2.481917e+02,2.138672e-01,-2.482990e+02
2.143555e-01,-2.470901e+02,2.143555e-01,-2.440413e+02,2.143555e-01,-2.442472e+02,2.143555e-01,-2.395885e+02,2.143555e-01,-2.334055e+02,2.143555e-01,-2.184471e+02,2.143555e-01,-1.899746e+02,2.143555e-01,-1.883448e+02,2.143555e-01,-2.254353e+02,2.143555e-01,-2.366053e+02,2.143555e-01,-2.414502e+02,2.143555e-01,-2.440728e+02,2.143555e-01,-2.454416e+02,2.143555e-01,-2.471307e+02,2.143555e-01,-2.481605e+02,2.143555e-01,-2.481806e+02
2.148438e-01,-2.463295e+02,2.148438e-01,-2.449276e+02,2.148438e-01,-2.429929e+02,2.148438e-01,-2.399992e+02,2.148438e-01,-2.328189e+02,2.148438e-01,-2.192089e+02,2.148438e-01,-1.921786e+02,2.148438e-01,-1.880895e+02,2.148438e-01,-2.251268e+02,2.148438e-01,-2.366726e+02,2.148438e-01,-2.416934e+02,2.148438e-01,-2.442803e+02,2.148438e-01,-2.442611e+02,2.148438e-01,-2.468852e+02,2.148438e-01,-2.478671e+02,2.148438e-01,-2.482108e+02
2.153320e-01,-2.461145e+02,2.153320e-01,-2.443355e+02,2.153320e-01,-2.423350e+02,2.153320e-01,-2.400019e+02,2.153320e-01,-2.331616e+02,2.153320e-01,-2.191455e+02,2.153320e-01,-1.967671e+02,2.153320e-01,-1.880769e+02,2.153320e-01,-2.242196e+02,2.153320e-01,-2.364498e+02,2.153320e-01,-2.425031e+02,2.153320e-01,-2.438654e+02,2.153320e-01,-2.441905e+02,2.153320e-01,-2.466805e+02,2.153320e-01,-2.475051e+02,2.153320e-01,-2.489632e+02
2.158203e-01,-2.463742e+02,2.158203e-01,-2.438337e+02,2.158203e-01,-2.427242e+02,2.158203e-01,-2.396287e+02,2.158203e-01,-2.343298e+02,2.158203e-01,-2.186523e+02,2.158203e-01,-1.997157e+02,2.158203e-01,-1.865863e+02,2.158203e-01,-2.244725e+02,2.158203e-01,-2.358628e+02,2.158203e-01,-2.422247e+02,2.158203e-01,-2.433865e+02,2.158203e-01,-2.442265e+02,2.158203e-01,-2.465959e+02,2.158203e-01,-2.472606e+02,2.158203e-01,-2.491031e+02
2.163086e-01,-2.467568e+02,2.163086e-01,-2.441777e+02,2.163086e-01,-2.428127e+02,2.163086e-01,-2.396296e+02,2.163086e-01,-2.347255e+02,2.163086e-01,-2.189646e+02,2.163086e-01,-1.931941e+02,2.163086e-01,-1.843750e+02,2.163086e-01,-2.240304e+02,2.163086e-01,-2.364109e+02,2.163086e-01,-2.414159e+02,2.163086e-01,-2.437320e+02,2.163086e-01,-2.447587e+02,2.163086e-01,-2.466237e+02,2.163086e-01,-2.472838e+02,2.163086e-01,-2.489685e+02
2.167969e-01,-2.465934e+02,2.167969e-01,-2.445508e+02,2.167969e-01,-2.425901e+02,2.167969e-01,-2.398136e+02,2.167969e-01,-2.343455e+02,2.167969e-01,-2.205769e+02,2.167969e-01,-1.876548e+02,2.167969e-01,-1.836633e+02,2.167969e-01,-2.224467e+02,2.167969e-01,-2.373186e+02,2.167969e-01,-2.415260e+02,2.167969e-01,-2.446465e+02,2.167969e-01,-2.452863e+02,2.167969e-01,-2.461870e+02,2.167969e-01,-2.472494e+02,2.167969e-01,-2.487434e+02
2.172852e-01,-2.464682e+02,2.172852e-01,-2.444471e+02,2.172852e-01,-2.428232e+02,2.172852e-01,-2.395857e+02,2.172852e-01,-2.345038e+02,2.172852e-01,-2.208027e+02,2.172852e-01,-1.842534e+02,2.172852e-01,-1.831370e+02,2.172852e-01,-2.226781e+02,2.172852e-01,-2.372249e+02,2.172852e-01,-2.417567e+02,2.172852e-01,-2.447531e+02,2.172852e-01,-2.451672e+02,2.172852e-01,-2.454910e+02,2.172852e-01,-2.469182e+02,2.172852e-01,-2.488300e+02
2.177734e-01,-2.463505e+02,2.177734e-01,-2.441853e+02,2.177734e-01,-2.434462e+02,2.177734e-01,-2.393483e+02,2.177734e-01,-2.341902e+02,2.177734e-01,-2.203940e+02,2.177734e-01,-1.824106e+02,2.177734e-01,-1.825767e+02,2.177734e-01,-2.231682e+02,2.177734e-01,-2.367951e+02,2.177734e-01,-2.415953e+02,2.177734e-01,-2.447084e+02,2.177734e-01,-2.444115e+02,2.177734e-01,-2.456749e+02,2.177734e-01,-2.459853e+02,2.177734e-01,-2.501013e+02
2.182617e-01,-2.469996e+02,2.182617e-01,-2.455421e+02,2.182617e-01,-2.435021e+02,2.182617e-01,-2.394126e+02,2.182617e-01,-2.347151e+02,2.182617e-01,-2.217571e+02,2.182617e-01,-1.818394e+02,2.182617e-01,-1.822315e+02,2.182617e-01,-2.220839e+02,2.182617e-01,-2.365359e+02,2.182617e-01,-2.418957e+02,2.182617e-01,-2.451097e+02,2.182617e-01,-2.446721e+02,2.182617e-01,-2.465113e+02,2.182617e-01,-2.459926e+02,2.182617e-01,-2.493542e+02
2.187500e-01,-2.472239e+02,2.187500e-01,-2.448681e+02,2.187500e-01,-2.434748e+02,2.187500e-01,-2.398181e+02,2.187500e-01,-2.347554e+02,2.187500e-01,-2.223232e+02,2.187500e-01,-1.807981e+02,2.187500e-01,-1.816381e+02,2.187500e-01,-2.212381e+02,2.187500e-01,-2.361374e+02,2.187500e-01,-2.415939e+02,2.187500e-01,-2.448037e+02,2.187500e-01,-2.456191e+02,2.187500e-01,-2.472495e+02,2.187500e-01,-2.477546e+02,2.187500e-01,-2.485090e+02
2.192383e-01,-2.468599e+02,2.192383e-01,-2.447003e+02,2.192383e-01,-2.431594e+02,2.192383e-01,-2.395166e+02,2.192383e-01,-2.356551e+02,2.192383e-01,-2.217672e+02,2.192383e-01,-1.813245e+02,2.192383e-01,-1.818864e+02,2.192383e-01,-2.202458e+02,2.192383e-01,-2.355860e+02,2.192383e-01,-2.412968e+02,2.192383e-01,-2.445233e+02,2.192383e-01,-2.448882e+02,2.192383e-01,-2.463803e+02,2.192383e-01,-2.482639e+02,2.192383e-01,-2.486911e+02
2.197266e-01,-2.468353e+02,2.197266e-01,-2.447026e+02,2.197266e-01,-2.438962e+02,2.197266e-01,-2.402686e+02,2.197266e-01,-2.355669e+02,2.197266e-01,-2.216168e+02,2.197266e-01,-1.821840e+02,2.197266e-01,-1.830655e+02,2.197266e-01,-2.206572e+02,2.197266e-01,-2.364620e+02,2.197266e-01,-2.408823e+02,2.197266e-01,-2.447443e+02,2.197266e-01,-2.451703e+02,2.197266e-01,-2.462029e+02,2.197266e-01,-2.481343e+02,2.197266e-01,-2.495961e+02
2.202148e-01,-2.461264e+02,2.202148e-01,-2.443316e+02,2.202148e-01,-2.440481e+02,2.202148e-01,-2.417631e+02,2.202148e-01,-2.357145e+02,2.202148e-01,-2.220377e+02,2.202148e-01,-1.836299e+02,2.202148e-01,-1.855452e+02,2.202148e-01,-2.211648e+02,2.202148e-01,-2.362042e+02,2.202148e-01,-2.411806e+02,2.202148e-01,-2.442052e+02,2.202148e-01,-2.458195e+02,2.202148e-01,-2.465833e+02,2.202148e-01,-2.472625e+02,2.202148e-01,-2.494073e+02
2.207031e-01,-2.463608e+02,2.207031e-01,-2.443570e+02,2.207031e-01,-2.436968e+02,2.207031e-01,-2.418203e+02,2.207031e-01,-2.361951e+02,2.207031e-01,-2.223818e+02,2.207031e-01,-1.840047e+02,2.207031e-01,-1.887545e+02,2.207031e-01,-2.207678e+02,2.207031e-01,-2.353820e+02,2.207031e-01,-2.420135e+02,2.207031e-01,-2.435055e+02,2.207031e-01,-2.450477e+02,2.207031e-01,-2.456706e+02,2.207031e-01,-2.478364e+02,2.207031e-01,-2.495370e+02
2.211914e-01,-2.470560e+02,2.211914e-01,-2.446935e+02,2.211914e-01,-2.442295e+02,2.211914e-01,-2.421974e+02,2.211914e-01,-2.372847e+02,2.211914e-01,-2.233609e+02,2.211914e-01,-1.841009e+02,2.211914e-01,-1.929230e+02,2.211914e-01,-2.203986e+02,2.211914e-01,-2.348720e+02,2.211914e-01,-2.418384e+02,2.211914e-01,-2.440814e+02,2.211914e-01,-2.454514e+02,2.211914e-01,-2.456970e+02,2.211914e-01,-2.470393e+02,2.211914e-01,-2.496473e+02
2.216797e-01,-2.469420e+02,2.216797e-01,-2.453727e+02,2.216797e-01,-2.444512e+02,2.216797e-01,-2.414951e+02,2.216797e-01,-2.369698e+02,2.216797e-01,-2.228210e+02,2.216797e-01,-1.851038e+02,2.216797e-01,-1.990929e+02,2.216797e-01,-2.197902e+02,2.216797e-01,-2.347301e+02,2.216797e-01,-2.416285e+02,2.216797e-01,-2.444551e+02,2.216797e-01,-2.445879e+02,2.216797e-01,-2.459296e+02,2.216797e-01,-2.464238e+02,2.216797e-01,-2.489646e+02
2.221680e-01,-2.466255e+02,2.221680e-01,-2.446264e+02,2.221680e-01,-2.439864e+02,2.221680e-01,-2.406907e+02,2.221680e-01,-2.358158e+02,2.221680e-01,-2.236619e+02,2.221680e-01,-1.871599e+02,2.221680e-01,-1.966321e+02,2.221680e-01,-2.195304e+02,2.221680e-01,-2.349850e+02,2.221680e-01,-2.416559e+02,2.221680e-01,-2.436439e+02,2.221680e-01,-2.439097e+02,2.221680e-01,-2.461881e+02,2.221680e-01,-2.470773e+02,2.221680e-01,-2.490278e+02
2.226562e-01,-2.468125e+02,2.226562e-01,-2.442362e+02,2.226562e-01,-2.441066e+02,2.226562e-01,-2.412596e+02,2.226562e-01,-2.356776e+02,2.226562e-01,-2.240300e+02,2.226562e-01,-1.878294e+02,2.226562e-01,-1.924152e+02,2.226562e-01,-2.187734e+02,2.226562e-01,-2.353571e+02,2.226562e-01,-2.409907e+02,2.226562e-01,-2.431931e+02,2.226562e-01,-2.443428e+02,2.226562e-01,-2.457306e+02,2.226562e-01,-2.476235e+02,2.226562e-01,-2.487372e+02
2.231445e-01,-2.476573e+02,2.231445e-01,-2.446219e+02,2.231445e-01,-2.437850e+02,2.231445e-01,-2.411584e+02,2.231445e-01,-2.361066e+02,2.231445e-01,-2.238385e+02,2.231445e-01,-1.888136e+02,2.231445e-01,-1.895096e+02,2.231445e-01,-2.191678e+02,2.231445e-01,-2.352104e+02,2.231445e-01,-2.406065e+02,2.231445e-01,-2.435837e+02,2.231445e-01,-2.452378e+02,2.231445e-01,-2.450021e+02,2.231445e-01,-2.475151e+02,2.231445e-01,-2.488938e+02
2.236328e-01,-2.471901e+02,2.236328e-01,-2.446172e+02,2.236328e-01,-2.442755e+02,2.236328e-01,-2.406416e+02,2.236328e-01,-2.363492e+02,2.236328e-01,-2.243249e+02,2.236328e-01,-1.910273e+02,2.236328e-01,-1.880729e+02,2.236328e-01,-2.189554e+02,2.236328e-01,-2.346640e+02,2.236328e-01,-2.411155e+02,2.236328e-01,-2.439901e+02,2.236328e-01,-2.456084e+02,2.236328e-01,-2.454270e+02,2.236328e-01,-2.476335e+02,2.236328e-01,-2.495114e+02
2.241211e-01,-2.462212e+02,2.241211e-01,-2.442736e+02,2.241211e-01,-2.442408e+02,2.241211e-01,-2.402517e+02,2.241211e-01,-2.367147e+02,2.241211e-01,-2.245691e+02,2.241211e-01,-1.915808e+02,2.241211e-01,-1.870919e+02,2.241211e-01,-2.180004e+02,2.241211e-01,-2.344496e+02,2.241211e-01,-2.412519e+02,2.241211e-01,-2.443291e+02,2.241211e-01,-2.463612e+02,2.241211e-01,-2.465851e+02,2.241211e-01,-2.473073e+02,2.241211e-01,-2.491371e+02
2.246094e-01,-2.463704e+02,2.246094e-01,-2.443236e+02,2.246094e-01,-2.435019e+02,2.246094e-01,-2.409721e+02,2.246094e-01,-2.375737e+02,2.246094e-01,-2.252912e+02,2.246094e-01,-1.915461e+02,2.246094e-01,-1.874988e+02,2.246094e-01,-2.177314e+02,2.246094e-01,-2.338813e+02,2.246094e-01,-2.416751e+02,2.246094e-01,-2.441589e+02,2.246094e-01,-2.458074e+02,2.246094e-01,-2.462042e+02,2.246094e-01,-2.471516e+02,2.246094e-01,-2.485247e+02
2.250977e-01,-2.472870e+02,2.250977e-01,-2.441945e+02,2.250977e-01,-2.441590e+02,2.250977e-01,-2.416875e+02,2.250977e-01,-2.376916e+02,2.250977e-01,-2.253708e+02,2.250977e-01,-1.923171e+02,2.250977e-01,-1.878573e+02,2.250977e-01,-2.173357e+02,2.250977e-01,-2.335016e+02,2.250977e-01,-2.417572e+02,2.250977e-01,-2.439325e+02,2.250977e-01,-2.445057e+02,2.250977e-01,-2.460096e+02,2.250977e-01,-2.476643e+02,2.250977e-01,-2.489635e+02
2.255859e-01,-2.465500e+02,2.255859e-01,-2.445131e+02,2.255859e-01,-2.451207e+02,2.255859e-01,-2.423854e+02,2.255859e-01,-2.370809e+02,2.255859e-01,-2.255208e+02,2.255859e-01,-1.936423e+02,2.255859e-01,-1.888548e+02,2.255859e-01,-2.164792e+02,2.255859e-01,-2.339313e+02,2.255859e-01,-2.416287e+02,2.255859e-01,-2.438440e+02,2.255859e-01,-2.438597e+02,2.255859e-01,-2.456401e+02,2.255859e-01,-2.475379e+02,2.255859e-01,-2.497716e+02
2.260742e-01,-2.470017e+02,2.260742e-01,-2.449874e+02,2.260742e-01,-2.444814e+02,2.260742e-01,-2.428762e+02,2.260742e-01,-2.368697e+02,2.260742e-01,-2.260414e+02,2.260742e-01,-1.953988e+02,2.260742e-01,-1.898137e+02,2.260742e-01,-2.159275e+02,2.260742e-01,-2.330186e+02,2.260742e-01,-2.410374e+02,2.260742e-01,-2.439661e+02,2.260742e-01,-2.441476e+02,2.260742e-01,-2.453091e+02,2.260742e-01,-2.468493e+02,2.260742e-01,-2.495293e+02
2.265625e-01,-2.469715e+02,2.265625e-01,-2.450508e+02,2.265625e-01,-2.443510e+02,2.265625e-01,-2.414552e+02,2.265625e-01,-2.372650e+02,2.265625e-01,-2.265790e+02,2.265625e-01,-1.962852e+02,2.265625e-01,-1.898972e+02,2.265625e-01,-2.152596e+02,2.265625e-01,-2.334368e+02,2.265625e-01,-2.404081e+02,2.265625e-01,-2.436773e+02,2.265625e-01,-2.438443e+02,2.265625e-01,-2.461961e+02,2.265625e-01,-2.465625e+02,2.265625e-01,-2.486111e+02
2.270508e-01,-2.463074e+02,2.270508e-01,-2.446865e+02,2.270508e-01,-2.446004e+02,2.270508e-01,-2.410572e+02,2.270508e-01,-2.371880e+02,2.270508e-01,-2.268346e+02,2.270508e-01,-1.966230e+02,2.270508e-01,-1.908194e+02,2.270508e-01,-2.146420e+02,2.270508e-01,-2.338100e+02,2.270508e-01,-2.406464e+02,2.270508e-01,-2.429830e+02,2.270508e-01,-2.439806e+02,2.270508e-01,-2.463002e+02,2.270508e-01,-2.464371e+02,2.270508e-01,-2.478409e+02
2.275391e-01,-2.461785e+02,2.275391e-01,-2.446389e+02,2.275391e-01,-2.444362e+02,2.275391e-01,-2.407411e+02,2.275391e-01,-2.369318e+02,2.275391e-01,-2.264536e+02,2.275391e-01,-1.975746e+02,2.275391e-01,-1.930610e+02,2.275391e-01,-2.141529e+02,2.275391e-01,-2.331701e+02,2.275391e-01,-2.405411e+02,2.275391e-01,-2.429220e+02,2.275391e-01,-2.443442e+02,2.275391e-01,-2.463001e+02,2.275391e-01,-2.467555e+02,2.275391e-01,-2.484358e+02
2.280273e-01,-2.467262e+02,2.280273e-01,-2.444997e+02,2.280273e-01,-2.449236e+02,2.280273e-01,-2.413137e+02,2.280273e-01,-2.374880e+02,2.280273e-01,-2.266984e+02,2.280273e-01,-1.986321e+02,2.280273e-01,-1.949827e+02,2.280273e-01,-2.142068e+02,2.280273e-01,-2.332484e+02,2.280273e-01,-2.411775e+02,2.280273e-01,-2.433048e+02,2.280273e-01,-2.439664e+02,2.280273e-01,-2.455079e+02,2.280273e-01,-2.469237e+02,2.280273e-01,-2.494336e+02
2.285156e-01,-2.480309e+02,2.285156e-01,-2.449401e+02,2.285156e-01,-2.444663e+02,2.285156e-01,-2.415759e+02,2.285156e-01,-2.376646e+02,2.285156e-01,-2.263800e+02,2.285156e-01,-1.993936e+02,2.285156e-01,-1.973492e+02,2.285156e-01,-2.144138e+02,2.285156e-01,-2.328175e+02,2.285156e-01,-2.404153e+02,2.285156e-01,-2.432989e+02,2.285156e-01,-2.437951e+02,2.285156e-01,-2.451392e+02,2.285156e-01,-2.472229e+02,2.285156e-01,-2.498266e+02
2.290039e-01,-2.483650e+02,2.290039e-01,-2.454190e+02,2.290039e-01,-2.442308e+02,2.290039e-01,-2.416808e+02,2.290039e-01,-2.376378e+02,2.290039e-01,-2.265757e+02,2.290039e-01,-2.000598e+02,2.290039e-01,-2.018692e+02,2.290039e-01,-2.132475e+02,2.290039e-01,-2.322287e+02,2.290039e-01,-2.410926e+02,2.290039e-01,-2.436948e+02,2.290039e-01,-2.444734e+02,2.290039e-01,-2.451449e+02,2.290039e-01,-2.475263e+02,2.290039e-01,-2.494674e+02
2.294922e-01,-2.481028e+02,2.294922e-01,-2.450699e+02,2.294922e-01,-2.446468e+02,2.294922e-01,-2.424739e+02,2.294922e-01,-2.386663e+02,2.294922e-01,-2.271174e+02,2.294922e-01,-2.004711e+02,2.294922e-01,-2.073326e+02,2.294922e-01,-2.131756e+02,2.294922e-01,-2.319542e+02,2.294922e-01,-2.405589e+02,2.294922e-01,-2.436898e+02,2.294922e-01,-2.440800e+02,2.294922e-01,-2.457551e+02,2.294922e-01,-2.475085e+02,2.294922e-01,-2.495414e+02
2.299805e-01,-2.474666e+02,2.299805e-01,-2.451938e+02,2.299805e-01,-2.447066e+02,2.299805e-01,-2.417685e+02,2.299805e-01,-2.385540e+02,2.299805e-01,-2.283018e+02,2.299805e-01,-2.015020e+02,2.299805e-01,-2.035791e+02,2.299805e-01,-2.127755e+02,2.299805e-01,-2.323129e+02,2.299805e-01,-2.395101e+02,2.299805e-01,-2.434781e+02,2.299805e-01,-2.439470e+02,2.299805e-01,-2.452017e+02,2.299805e-01,-2.468135e+02,2.299805e-01,-2.496436e+02
2.304688e-01,-2.476464e+02,2.304688e-01,-2.457004e+02,2.304688e-01,-2.446321e+02,2.304688e-01,-2.415202e+02,2.304688e-01,-2.384359e+02,2.304688e-01,-2.286578e+02,2.304688e-01,-2.024379e+02,2.304688e-01,-1.991046e+02,2.304688e-01,-2.123534e+02,2.304688e-01,-2.323419e+02,2.304688e-01,-2.390287e+02,2.304688e-01,-2.435186e+02,2.304688e-01,-2.441931e+02,2.304688e-01,-2.449511e+02,2.304688e-01,-2.468567e+02,2.304688e-01,-2.498001e+02
2.309570e-01,-2.474250e+02,2.309570e-01,-2.461852e+02,2.309570e-01,-2.442206e+02,2.309570e-01,-2.422284e+02,2.309570e-01,-2.381093e+02,2.309570e-01,-2.286731e+02,2.309570e-01,-2.028743e+02,2.309570e-01,-1.953383e+02,2.309570e-01,-2.116273e+02,2.309570e-01,-2.316496e+02,2.309570e-01,-2.390089e+02,2.309570e-01,-2.433622e+02,2.309570e-01,-2.441420e+02,2.309570e-01,-2.455190e+02,2.309570e-01,-2.471293e+02,2.309570e-01,-2.488069e+02
2.314453e-01,-2.474955e+02,2.314453e-01,-2.461055e+02,2.314453e-01,-2.442135e+02,2.314453e-01,-2.425886e+02,2.314453e-01,-2.376990e+02,2.314453e-01,-2.287299e+02,2.314453e-01,-2.032571e+02,2.314453e-01,-1.934858e+02,2.314453e-01,-2.107812e+02,2.314453e-01,-2.311887e+02,2.314453e-01,-2.392587e+02,2.314453e-01,-2.431697e+02,2.314453e-01,-2.440690e+02,2.314453e-01,-2.453740e+02,2.314453e-01,-2.471785e+02,2.314453e-01,-2.493563e+02
2.319336e-01,-2.480240e+02,2.319336e-01,-2.459793e+02,2.319336e-01,-2.449253e+02,2.319336e-01,-2.429517e+02,2.319336e-01,-2.381047e+02,2.319336e-01,-2.286173e+02,2.319336e-01,-2.041326e+02,2.319336e-01,-1.925057e+02,2.319336e-01,-2.103937e+02,2.319336e-01,-2.314452e+02,2.319336e-01,-2.392602e+02,2.319336e-01,-2.437160e+02,2.319336e-01,-2.444142e+02,2.319336e-01,-2.447938e+02,2.319336e-01,-2.468006e+02,2.319336e-01,-2.504545e+02
2.324219e-01,-2.477783e+02,2.324219e-01,-2.461397e+02,2.324219e-01,-2.450018e+02,2.324219e-01,-2.422940e+02,2.324219e-01,-2.384778e+02,2.324219e-01,-2.287563e+02,2.324219e-01,-2.050200e+02,2.324219e-01,-1.919348e+02,2.324219e-01,-2.102300e+02,2.324219e-01,-2.318726e+02,2.324219e-01,-2.401213e+02,2.324219e-01,-2.437761e+02,2.324219e-01,-2.442527e+02,2.324219e-01,-2.449225e+02,2.324219e-01,-2.466501e+02,2.324219e-01,-2.500578e+02
2.329102e-01,-2.468644e+02,2.329102e-01,-2.463072e+02,2.329102e-01,-2.443764e+02,2.329102e-01,-2.423514e+02,2.329102e-01,-2.382178e+02,2.329102e-01,-2.291480e+02,2.329102e-01,-2.060866e+02,2.329102e-01,-1.908472e+02,2.329102e-01,-2.093979e+02,2.329102e-01,-2.311691e+02,2.329102e-01,-2.397984e+02,2.329102e-01,-2.443692e+02,2.329102e-01,-2.439295e+02,2.329102e-01,-2.455505e+02,2.329102e-01,-2.465127e+02,2.329102e-01,-2.483831e+02
2.333984e-01,-2.478518e+02,2.333984e-01,-2.463667e+02,2.333984e-01,-2.440210e+02,2.333984e-01,-2.425783e+02,2.333984e-01,-2.385385e+02,2.333984e-01,-2.290234e+02,2.333984e-01,-2.064127e+02,2.333984e-01,-9.801773e+01,2.333984e-01,-2.082517e+02,2.333984e-01,-2.296811e+02,2.333984e-01,-2.396926e+02,2.333984e-01,-2.441403e+02,2.333984e-01,-2.443492e+02,2.333984e-01,-2.450172e+02,2.333984e-01,-2.463100e+02,2.333984e-01,-2.483048e+02
2.338867e-01,-2.480965e+02,2.338867e-01,-2.447475e+02,2.338867e-01,-2.382939e+02,2.338867e-01,-2.396325e+02,2.338867e-01,-2.385918e+02,2.338867e-01,-2.294341e+02,2.338867e-01,-2.065673e+02,2.338867e-01,-8.210012e+01,2.338867e-01,-2.080547e+02,2.338867e-01,-2.293901e+02,2.338867e-01,-2.390964e+02,2.338867e-01,-2.432352e+02,2.338867e-01,-2.438481e+02,2.338867e-01,-2.451103e+02,2.338867e-01,-2.460556e+02,2.338867e-01,-2.496011e+02
2.343750e-01,-2.484258e+02,2.343750e-01,-2.428175e+02,2.343750e-01,-2.346836e+02,2.343750e-01,-2.364054e+02,2.343750e-01,-2.375401e+02,2.343750e-01,-2.300681e+02,2.343750e-01,-2.071730e+02,2.343750e-01,-7.759394e+01,2.343750e-01,-2.070973e+02,2.343750e-01,-2.299469e+02,2.343750e-01,-2.387731e+02,2.343750e-01,-2.430138e+02,2.343750e-01,-2.437543e+02,2.343750e-01,-2.451720e+02,2.343750e-01,-2.474352e+02,2.343750e-01,-2.507462e+02
2.348633e-01,-2.487008e+02,2.348633e-01,-2.445342e+02,2.348633e-01,-2.385265e+02,2.348633e-01,-2.393968e+02,2.348633e-01,-2.374100e+02,2.348633e-01,-2.301995e+02,2.348633e-01,-2.076574e+02,2.348633e-01,-8.210012e+01,2.348633e-01,-2.068318e+02,2.348633e-01,-2.304381e+02,2.348633e-01,-2.392112e+02,2.348633e-01,-2.436261e+02,2.348633e-01,-2.440710e+02,2.348633e-01,-2.453878e+02,2.348633e-01,-2.478494e+02,2.348633e-01,-2.499390e+02
2.353516e-01,-2.485415e+02,2.353516e-01,-2.451563e+02,2.353516e-01,-2.449103e+02,2.353516e-01,-2.430021e+02,2.353516e-01,-2.379168e+02,2.353516e-01,-2.304052e+02,2.353516e-01,-2.077242e+02,2.353516e-01,-9.801769e+01,2.353516e-01,-2.062512e+02,2.353516e-01,-2.293682e+02,2.353516e-01,-2.391810e+02,2.353516e-01,-2.435808e+02,2.353516e-01,-2.435566e+02,2.353516e-01,-2.454732e+02,2.353516e-01,-2.467905e+02,2.353516e-01,-2.488946e+02
2.358398e-01,-2.486665e+02,2.358398e-01,-2.451510e+02,2.358398e-01,-2.454351e+02,2.358398e-01,-2.433522e+02,2.358398e-01,-2.381185e+02,2.358398e-01,-2.305448e+02,2.358398e-01,-2.088189e+02,2.358398e-01,-1.909308e+02,2.358398e-01,-2.048087e+02,2.358398e-01,-2.288801e+02,2.358398e-01,-2.393797e+02,2.358398e-01,-2.443600e+02,2.358398e-01,-2.434324e+02,2.358398e-01,-2.452107e+02,2.358398e-01,-2.468831e+02,2.358398e-01,-2.492060e+02
2.363281e-01,-2.485796e+02,2.363281e-01,-2.460194e+02,2.363281e-01,-2.453749e+02,2.363281e-01,-2.430558e+02,2.363281e-01,-2.386573e+02,2.363281e-01,-2.298535e+02,2.363281e-01,-2.101656e+02,2.363281e-01,-1.915205e+02,2.363281e-01,-2.044850e+02,2.363281e-01,-2.290330e+02,2.363281e-01,-2.392213e+02,2.363281e-01,-2.441397e+02,2.363281e-01,-2.441497e+02,2.363281e-01,-2.451715e+02,2.363281e-01,-2.464943e+02,2.363281e-01,-2.489684e+02
2.368164e-01,-2.484501e+02,2.368164e-01,-2.461278e+02,2.368164e-01,-2.447613e+02,2.368164e-01,-2.437498e+02,2.368164e-01,-2.395879e+02,2.368164e-01,-2.302782e+02,2.368164e-01,-2.111702e+02,2.368164e-01,-1.929564e+02,2.368164e-01,-2.046917e+02,2.368164e-01,-2.295729e+02,2.368164e-01,-2.390692e+02,2.368164e-01,-2.433374e+02,2.368164e-01,-2.444252e+02,2.368164e-01,-2.454525e+02,2.368164e-01,-2.459442e+02,2.368164e-01,-2.490162e+02
2.373047e-01,-2.481056e+02,2.373047e-01,-2.467836e+02,2.373047e-01,-2.450345e+02,2.373047e-01,-2.433434e+02,2.373047e-01,-2.398923e+02,2.373047e-01,-2.310613e+02,2.373047e-01,-2.098913e+02,2.373047e-01,-1.942122e+02,2.373047e-01,-2.036294e+02,2.373047e-01,-2.293301e+02,2.373047e-01,-2.387647e+02,2.373047e-01,-2.425014e+02,2.373047e-01,-2.444572e+02,2.373047e-01,-2.454365e+02,2.373047e-01,-2.461034e+02,2.373047e-01,-2.499114e+02
2.377930e-01,-2.475038e+02,2.377930e-01,-2.467527e+02,2.377930e-01,-2.456460e+02,2.377930e-01,-2.425451e+02,2.377930e-01,-2.400582e+02,2.377930e-01,-2.312717e+02,2.377930e-01,-2.104908e+02,2.377930e-01,-1.955701e+02,2.377930e-01,-2.029612e+02,2.377930e-01,-2.286827e+02,2.377930e-01,-2.381884e+02,2.377930e-01,-2.421408e+02,2.377930e-01,-2.443899e+02,2.377930e-01,-2.455965e+02,2.377930e-01,-2.461639e+02,2.377930e-01,-2.499131e+02
2.382812e-01,-2.479919e+02,2.382812e-01,-2.464335e+02,2.382812e-01,-2.459220e+02,2.382812e-01,-2.425994e+02,2.382812e-01,-2.396899e+02,2.382812e-01,-2.314323e+02,2.382812e-01,-2.117755e+02,2.382812e-01,-1.987034e+02,2.382812e-01,-2.021623e+02,2.382812e-01,-2.288185e+02,2.382812e-01,-2.387069e+02,2.382812e-01,-2.415695e+02,2.382812e-01,-2.440044e+02,2.382812e-01,-2.454201e+02,2.382812e-01,-2.466216e+02,2.382812e-01,-2.502488e+02
2.387695e-01,-2.482219e+02,2.387695e-01,-2.458055e+02,2.387695e-01,-2.458540e+02,2.387695e-01,-2.433753e+02,2.387695e-01,-2.395589e+02,2.387695e-01,-2.310471e+02,2.387695e-01,-2.117167e+02,2.387695e-01,-2.037217e+02,2.387695e-01,-2.014595e+02,2.387695e-01,-2.293214e+02,2.387695e-01,-2.397196e+02,2.387695e-01,-2.417967e+02,2.387695e-01,-2.432717e+02,2.387695e-01,-2.454632e+02,2.387695e-01,-2.466913e+02,2.387695e-01,-2.500991e+02
2.392578e-01,-2.483865e+02,2.392578e-01,-2.456516e+02,2.392578e-01,-2.457216e+02,2.392578e-01,-2.430684e+02,2.392578e-01,-2.397472e+02,2.392578e-01,-2.319903e+02,2.392578e-01,-2.129718e+02,2.392578e-01,-2.074251e+02,2.392578e-01,-2.006045e+02,2.392578e-01,-2.289632e+02,2.392578e-01,-2.391728e+02,2.392578e-01,-2.435775e+02,2.392578e-01,-2.435194e+02,2.392578e-01,-2.454825e+02,2.392578e-01,-2.463167e+02,2.392578e-01,-2.493326e+02
2.397461e-01,-2.480907e+02,2.397461e-01,-2.463292e+02,2.397461e-01,-2.449748e+02,2.397461e-01,-2.430770e+02,2.397461e-01,-2.401189e+02,2.397461e-01,-2.325177e+02,2.397461e-01,-2.143395e+02,2.397461e-01,-2.017671e+02,2.397461e-01,-2.001711e+02,2.397461e-01,-2.281624e+02,2.397461e-01,-2.386045e+02,2.397461e-01,-2.439099e+02,2.397461e-01,-2.432564e+02,2.397461e-01,-2.459865e+02,2.397461e-01,-2.465508e+02,2.397461e-01,-2.501781e+02
2.402344e-01,-2.479215e+02,2.402344e-01,-2.462074e+02,2.402344e-01,-2.451090e+02,2.402344e-01,-2.432579e+02,2.402344e-01,-2.404599e+02,2.402344e-01,-2.327316e+02,2.402344e-01,-2.139206e+02,2.402344e-01,-1.973169e+02,2.402344e-01,-1.996988e+02,2.402344e-01,-2.267858e+02,2.402344e-01,-2.376494e+02,2.402344e-01,-2.432427e+02,2.402344e-01,-2.434383e+02,2.402344e-01,-2.456845e+02,2.402344e-01,-2.472861e+02,2.402344e-01,-2.503796e+02
2.407227e-01,-2.486841e+02,2.407227e-01,-2.458016e+02,2.407227e-01,-2.454136e+02,2.407227e-01,-2.422640e+02,2.407227e-01,-2.398496e+02,2.407227e-01,-2.338103e+02,2.407227e-01,-2.140568e+02,2.407227e-01,-1.942743e+02,2.407227e-01,-1.986253e+02,2.407227e-01,-2.262400e+02,2.407227e-01,-2.364385e+02,2.407227e-01,-2.429684e+02,2.407227e-01,-2.440144e+02,2.407227e-01,-2.450867e+02,2.407227e-01,-2.469504e+02,2.407227e-01,-2.500444e+02
2.412109e-01,-2.488977e+02,2.412109e-01,-2.464938e+02,2.412109e-01,-2.455670e+02,2.412109e-01,-2.426635e+02,2.412109e-01,-2.393151e+02,2.412109e-01,-2.339586e+02,2.412109e-01,-2.143386e+02,2.412109e-01,-1.918598e+02,2.412109e-01,-1.977707e+02,2.412109e-01,-2.259537e+02,2.412109e-01,-2.371097e+02,2.412109e-01,-2.424232e+02,2.412109e-01,-2.446056e+02,2.412109e-01,-2.447429e+02,2.412109e-01,-2.467149e+02,2.412109e-01,-2.490905e+02
2.416992e-01,-2.489536e+02,2.416992e-01,-2.469307e+02,2.416992e-01,-2.448260e+02,2.416992e-01,-2.433838e+02,2.416992e-01,-2.390608e+02,2.416992e-01,-2.329157e+02,2.416992e-01,-2.144083e+02,2.416992e-01,-1.905616e+02,2.416992e-01,-1.970054e+02,2.416992e-01,-2.259495e+02,2.416992e-01,-2.375553e+02,2.416992e-01,-2.415622e+02,2.416992e-01,-2.443357e+02,2.416992e-01,-2.449954e+02,2.416992e-01,-2.467420e+02,2.416992e-01,-2.489242e+02
2.421875e-01,-2.489360e+02,2.421875e-01,-2.461717e+02,2.421875e-01,-2.439876e+02,2.421875e-01,-2.434002e+02,2.421875e-01,-2.393891e+02,2.421875e-01,-2.330338e+02,2.421875e-01,-2.153012e+02,2.421875e-01,-1.907848e+02,2.421875e-01,-1.954043e+02,2.421875e-01,-2.262264e+02,2.421875e-01,-2.372792e+02,2.421875e-01,-2.408789e+02,2.421875e-01,-2.443082e+02,2.421875e-01,-2.455778e+02,2.421875e-01,-2.466706e+02,2.421875e-01,-2.496199e+02
2.426758e-01,-2.482607e+02,2.426758e-01,-2.465117e+02,2.426758e-01,-2.451819e+02,2.426758e-01,-2.429132e+02,2.426758e-01,-2.400005e+02,2.426758e-01,-2.324172e+02,2.426758e-01,-2.156289e+02,2.426758e-01,-1.898745e+02,2.426758e-01,-1.944638e+02,2.426758e-01,-2.255377e+02,2.426758e-01,-2.371682e+02,2.426758e-01,-2.416866e+02,2.426758e-01,-2.441178e+02,2.426758e-01,-2.458474e+02,2.426758e-01,-2.464994e+02,2.426758e-01,-2.495526e+02
2.431641e-01,-2.481431e+02,2.431641e-01,-2.472598e+02,2.431641e-01,-2.458070e+02,2.431641e-01,-2.426082e+02,2.431641e-01,-2.412158e+02,2.431641e-01,-2.323535e+02,2.431641e-01,-2.157668e+02,2.431641e-01,-1.885113e+02,2.431641e-01,-1.952929e+02,2.431641e-01,-2.254775e+02,2.431641e-01,-2.372374e+02,2.431641e-01,-2.422974e+02,2.431641e-01,-2.434438e+02,2.431641e-01,-2.455746e+02,2.431641e-01,-2.462050e+02,2.431641e-01,-2.493269e+02
2.436523e-01,-2.488082e+02,2.436523e-01,-2.464273e+02,2.436523e-01,-2.458633e+02,2.436523e-01,-2.428534e+02,2.436523e-01,-2.416478e+02,2.436523e-01,-2.337739e+02,2.436523e-01,-2.160498e+02,2.436523e-01,-1.877224e+02,2.436523e-01,-1.941863e+02,2.436523e-01,-2.253124e+02,2.436523e-01,-2.377936e+02,2.436523e-01,-2.424110e+02,2.436523e-01,-2.434239e+02,2.436523e-01,-2.453870e+02,2.436523e-01,-2.461920e+02,2.436523e-01,-2.493314e+02
2.441406e-01,-2.480851e+02,2.441406e-01,-2.458575e+02,2.441406e-01,-2.454872e+02,2.441406e-01,-2.433745e+02,2.441406e-01,-2.415075e+02,2.441406e-01,-2.339433e+02,2.441406e-01,-2.167428e+02,2.441406e-01,-1.883321e+02,2.441406e-01,-1.930530e+02,2.441406e-01,-2.252291e+02,2.441406e-01,-2.371466e+02,2.441406e-01,-2.424664e+02,2.441406e-01,-2.441094e+02,2.441406e-01,-2.457265e+02,2.441406e-01,-2.470014e+02,2.441406e-01,-2.507144e+02
2.446289e-01,-2.481217e+02,2.446289e-01,-2.459573e+02,2.446289e-01,-2.455253e+02,2.446289e-01,-2.438593e+02,2.446289e-01,-2.406261e+02,2.446289e-01,-2.330056e+02,2.446289e-01,-2.168029e+02,2.446289e-01,-1.883260e+02,2.446289e-01,-1.927294e+02,2.446289e-01,-2.249261e+02,2.446289e-01,-2.371303e+02,2.446289e-01,-2.424658e+02,2.446289e-01,-2.431485e+02,2.446289e-01,-2.453036e+02,2.446289e-01,-2.475243e+02,2.446289e-01,-2.505752e+02
2.451172e-01,-2.480762e+02,2.451172e-01,-2.454478e+02,2.451172e-01,-2.449046e+02,2.451172e-01,-2.434708e+02,2.451172e-01,-2.403151e+02,2.451172e-01,-2.328136e+02,2.451172e-01,-2.162219e+02,2.451172e-01,-1.890419e+02,2.451172e-01,-1.913280e+02,2.451172e-01,-2.248300e+02,2.451172e-01,-2.366703e+02,2.451172e-01,-2.424354e+02,2.451172e-01,-2.434447e+02,2.451172e-01,-2.445519e+02,2.451172e-01,-2.475119e+02,2.451172e-01,-2.495657e+02
2.456055e-01,-2.485914e+02,2.456055e-01,-2.456207e+02,2.456055e-01,-2.441654e+02,2.456055e-01,-2.431281e+02,2.456055e-01,-2.406510e+02,2.456055e-01,-2.336288e+02,2.456055e-01,-2.169263e+02,2.456055e-01,-1.904577e+02,2.456055e-01,-1.903848e+02,2.456055e-01,-2.244675e+02,2.456055e-01,-2.364998e+02,2.456055e-01,-2.421775e+02,2.456055e-01,-2.441991e+02,2.456055e-01,-2.444059e+02,2.456055e-01,-2.473518e+02,2.456055e-01,-2.497366e+02
2.460938e-01,-2.496006e+02,2.460938e-01,-2.470457e+02,2.460938e-01,-2.447910e+02,2.460938e-01,-2.439330e+02,2.460938e-01,-2.405634e+02,2.460938e-01,-2.346463e+02,2.460938e-01,-2.183782e+02,2.460938e-01,-1.926120e+02,2.460938e-01,-1.890982e+02,2.460938e-01,-2.241720e+02,2.460938e-01,-2.363765e+02,2.460938e-01,-2.427941e+02,2.460938e-01,-2.437865e+02,2.460938e-01,-2.450327e+02,2.460938e-01,-2.472500e+02,2.460938e-01,-2.506705e+02
2.465820e-01,-2.499738e+02,2.465820e-01,-2.474988e+02,2.465820e-01,-2.460331e+02,2.465820e-01,-2.437607e+02,2.465820e-01,-2.403785e+02,2.465820e-01,-2.346767e+02,2.465820e-01,-2.198094e+02,2.465820e-01,-1.963008e+02,2.465820e-01,-1.874162e+02,2.465820e-01,-2.240154e+02,2.465820e-01,-2.357757e+02,2.465820e-01,-2.427267e+02,2.465820e-01,-2.431285e+02,2.465820e-01,-2.445248e+02,2.465820e-01,-2.468839e+02,2.465820e-01,-2.500934e+02
2.470703e-01,-2.498696e+02,2.470703e-01,-2.466270e+02,2.470703e-01,-2.452945e+02,2.470703e-01,-2.427755e+02,2.470703e-01,-2.410109e+02,2.470703e-01,-2.343519e+02,2.470703e-01,-2.198068e+02,2.470703e-01,-1.987577e+02,2.470703e-01,-1.856436e+02,2.470703e-01,-2.235740e+02,2.470703e-01,-2.358686e+02,2.470703e-01,-2.416903e+02,2.470703e-01,-2.429589e+02,2.470703e-01,-2.449694e+02,2.470703e-01,-2.473504e+02,2.470703e-01,-2.499604e+02
2.475586e-01,-2.492108e+02,2.475586e-01,-2.473475e+02,2.475586e-01,-2.446135e+02,2.475586e-01,-2.427726e+02,2.475586e-01,-2.419164e+02,2.475586e-01,-2.344745e+02,2.475586e-01,-2.198877e+02,2.475586e-01,-1.926005e+02,2.475586e-01,-1.841471e+02,2.475586e-01,-2.235822e+02,2.475586e-01,-2.357690e+02,2.475586e-01,-2.410389e+02,2.475586e-01,-2.432378e+02,2.475586e-01,-2.447885e+02,2.475586e-01,-2.482282e+02,2.475586e-01,-2.499950e+02
2.480469e-01,-2.488391e+02,2.480469e-01,-2.472985e+02,2.480469e-01,-2.452702e+02,2.480469e-01,-2.429999e+02,2.480469e-01,-2.419389e+02,2.480469e-01,-2.342832e+02,2.480469e-01,-2.205111e+02,2.480469e-01,-1.883909e+02,2.480469e-01,-1.845207e+02,2.480469e-01,-2.233031e+02,2.480469e-01,-2.359407e+02,2.480469e-01,-2.409015e+02,2.480469e-01,-2.439743e+02,2.480469e-01,-2.450510e+02,2.480469e-01,-2.479040e+02,2.480469e-01,-2.503646e+02
2.485352e-01,-2.491573e+02,2.485352e-01,-2.461655e+02,2.485352e-01,-2.458524e+02,2.485352e-01,-2.439460e+02,2.485352e-01,-2.417991e+02,2.485352e-01,-2.344582e+02,2.485352e-01,-2.202252e+02,2.485352e-01,-1.851293e+02,2.485352e-01,-1.832657e+02,2.485352e-01,-2.224654e+02,2.485352e-01,-2.362430e+02,2.485352e-01,-2.409062e+02,2.485352e-01,-2.434999e+02,2.485352e-01,-2.455931e+02,2.485352e-01,-2.471544e+02,2.485352e-01,-2.504445e+02
2.490234e-01,-2.492782e+02,2.490234e-01,-2.459672e+02,2.490234e-01,-2.454681e+02,2.490234e-01,-2.445595e+02,2.490234e-01,-2.415159e+02,2.490234e-01,-2.348493e+02,2.490234e-01,-2.196336e+02,2.490234e-01,-1.831175e+02,2.490234e-01,-1.825376e+02,2.490234e-01,-2.221984e+02,2.490234e-01,-2.360344e+02,2.490234e-01,-2.409496e+02,2.490234e-01,-2.429962e+02,2.490234e-01,-2.457439e+02,2.490234e-01,-2.462964e+02,2.490234e-01,-2.500162e+02
2.495117e-01,-2.482506e+02,2.495117e-01,-2.464563e+02,2.495117e-01,-2.455251e+02,2.495117e-01,-2.452985e+02,2.495117e-01,-2.411646e+02,2.495117e-01,-2.348707e+02,2.495117e-01,-2.202876e+02,2.495117e-01,-1.821757e+02,2.495117e-01,-1.813201e+02,2.495117e-01,-2.217868e+02,2.495117e-01,-2.359815e+02,2.495117e-01,-2.416904e+02,2.495117e-01,-2.432480e+02,2.495117e-01,-2.449665e+02,2.495117e-01,-2.464253e+02,2.495117e-01,-2.500723e+02
2.500000e-01,-2.482542e+02,2.500000e-01,-2.463687e+02,2.500000e-01,-2.454021e+02,2.500000e-01,-2.448362e+02,2.500000e-01,-2.416442e+02,2.500000e-01,-2.354533e+02,2.500000e-01,-2.209140e+02,2.500000e-01,-1.812911e+02,2.500000e-01,-1.804918e+02,2.500000e-01,-2.217098e+02,2.500000e-01,-2.358338e+02,2.500000e-01,-2.412895e+02,2.500000e-01,-2.437987e+02,2.500000e-01,-2.453619e+02,2.500000e-01,-2.466208e+02,2.500000e-01,-2.497792e+02
2.504883e-01,-2.493526e+02,2.504883e-01,-2.465512e+02,2.504883e-01,-2.458740e+02,2.504883e-01,-2.446085e+02,2.504883e-01,-2.419113e+02,2.504883e-01,-2.360331e+02,2.504883e-01,-2.213065e+02,2.504883e-01,-1.814441e+02,2.504883e-01,-1.817740e+02,2.504883e-01,-2.216690e+02,2.504883e-01,-2.368169e+02,2.504883e-01,-2.405999e+02,2.504883e-01,-2.440415e+02,2.504883e-01,-2.454115e+02,2.504883e-01,-2.464587e+02,2.504883e-01,-2.486593e+02
2.509766e-01,-2.490637e+02,2.509766e-01,-2.475720e+02,2.509766e-01,-2.461154e+02,2.509766e-01,-2.447471e+02,2.509766e-01,-2.409882e+02,2.509766e-01,-2.362565e+02,2.509766e-01,-2.218989e+02,2.509766e-01,-1.821491e+02,2.509766e-01,-1.833267e+02,2.509766e-01,-2.209649e+02,2.509766e-01,-2.368354e+02,2.509766e-01,-2.411735e+02,2.509766e-01,-2.435916e+02,2.509766e-01,-2.450162e+02,2.509766e-01,-2.464485e+02,2.509766e-01,-2.485698e+02
2.514648e-01,-2.492888e+02,2.514648e-01,-2.470308e+02,2.514648e-01,-2.452857e+02,2.514648e-01,-2.447028e+02,2.514648e-01,-2.406679e+02,2.514648e-01,-2.358394e+02,2.514648e-01,-2.224981e+02,2.514648e-01,-1.832581e+02,2.514648e-01,-1.854391e+02,2.514648e-01,-2.206828e+02,2.514648e-01,-2.356847e+02,2.514648e-01,-2.414183e+02,2.514648e-01,-2.434193e+02,2.514648e-01,-2.444725e+02,2.514648e-01,-2.474738e+02,2.514648e-01,-2.489894e+02
2.519531e-01,-2.490628e+02,2.519531e-01,-2.463484e+02,2.519531e-01,-2.451233e+02,2.519531e-01,-2.446950e+02,2.519531e-01,-2.419046e+02,2.519531e-01,-2.356675e+02,2.519531e-01,-2.218402e+02,2.519531e-01,-1.835474e+02,2.519531e-01,-1.890329e+02,2.519531e-01,-2.205502e+02,2.519531e-01,-2.348982e+02,2.519531e-01,-2.419756e+02,2.519531e-01,-2.431935e+02,2.519531e-01,-2.441709e+02,2.519531e-01,-2.469972e+02,2.519531e-01,-2.494570e+02
2.524414e-01,-2.487570e+02,2.524414e-01,-2.465007e+02,2.524414e-01,-2.453092e+02,2.524414e-01,-2.444689e+02,2.524414e-01,-2.422854e+02,2.524414e-01,-2.359946e+02,2.524414e-01,-2.222997e+02,2.524414e-01,-1.852218e+02,2.524414e-01,-1.937630e+02,2.524414e-01,-2.198866e+02,2.524414e-01,-2.348103e+02,2.524414e-01,-2.420467e+02,2.524414e-01,-2.428933e+02,2.524414e-01,-2.439055e+02,2.524414e-01,-2.465548e+02,2.524414e-01,-2.492331e+02
2.529297e-01,-2.489508e+02,2.529297e-01,-2.468241e+02,2.529297e-01,-2.452971e+02,2.529297e-01,-2.448722e+02,2.529297e-01,-2.417349e+02,2.529297e-01,-2.361991e+02,2.529297e-01,-2.235951e+02,2.529297e-01,-1.861288e+02,2.529297e-01,-2.000256e+02,2.529297e-01,-2.204799e+02,2.529297e-01,-2.352671e+02,2.529297e-01,-2.420481e+02,2.529297e-01,-2.430832e+02,2.529297e-01,-2.440310e+02,2.529297e-01,-2.466250e+02,2.529297e-01,-2.486195e+02
2.534180e-01,-2.486040e+02,2.534180e-01,-2.469510e+02,2.534180e-01,-2.459338e+02,2.534180e-01,-2.437456e+02,2.534180e-01,-2.420249e+02,2.534180e-01,-2.364365e+02,2.534180e-01,-2.240125e+02,2.534180e-01,-1.869356e+02,2.534180e-01,-1.968137e+02,2.534180e-01,-2.196277e+02,2.534180e-01,-2.346879e+02,2.534180e-01,-2.415328e+02,2.534180e-01,-2.436444e+02,2.534180e-01,-2.448844e+02,2.534180e-01,-2.466504e+02,2.534180e-01,-2.494562e+02
2.539062e-01,-2.485267e+02,2.539062e-01,-2.477411e+02,2.539062e-01,-2.455687e+02,2.539062e-01,-2.441139e+02,2.539062e-01,-2.416989e+02,2.539062e-01,-2.352428e+02,2.539062e-01,-2.241819e+02,2.539062e-01,-1.879508e+02,2.539062e-01,-1.922392e+02,2.539062e-01,-2.185729e+02,2.539062e-01,-2.341311e+02,2.539062e-01,-2.406913e+02,2.539062e-01,-2.442115e+02,2.539062e-01,-2.454089e+02,2.539062e-01,-2.473453e+02,2.539062e-01,-2.501520e+02
2.543945e-01,-2.485196e+02,2.543945e-01,-2.472329e+02,2.543945e-01,-2.458449e+02,2.543945e-01,-2.447551e+02,2.543945e-01,-2.421502e+02,2.543945e-01,-2.346457e+02,2.543945e-01,-2.248355e+02,2.543945e-01,-1.889050e+02,2.543945e-01,-1.904798e+02,2.543945e-01,-2.189329e+02,2.543945e-01,-2.345550e+02,2.543945e-01,-2.411940e+02,2.543945e-01,-2.443668e+02,2.543945e-01,-2.449356e+02,2.543945e-01,-2.471850e+02,2.543945e-01,-2.500643e+02
2.548828e-01,-2.489153e+02,2.548828e-01,-2.465606e+02,2.548828e-01,-2.464412e+02,2.548828e-01,-2.449833e+02,2.548828e-01,-2.429013e+02,2.548828e-01,-2.355747e+02,2.548828e-01,-2.246971e+02,2.548828e-01,-1.897053e+02,2.548828e-01,-1.899748e+02,2.548828e-01,-2.187881e+02,2.548828e-01,-2.347878e+02,2.548828e-01,-2.415604e+02,2.548828e-01,-2.428707e+02,2.548828e-01,-2.444097e+02,2.548828e-01,-2.467082e+02,2.548828e-01,-2.493327e+02
2.553711e-01,-2.496370e+02,2.553711e-01,-2.466774e+02,2.553711e-01,-2.462214e+02,2.553711e-01,-2.441620e+02,2.553711e-01,-2.432109e+02,2.553711e-01,-2.359714e+02,2.553711e-01,-2.234160e+02,2.553711e-01,-1.906695e+02,2.553711e-01,-1.899416e+02,2.553711e-01,-2.168469e+02,2.553711e-01,-2.344723e+02,2.553711e-01,-2.407556e+02,2.553711e-01,-2.425522e+02,2.553711e-01,-2.448342e+02,2.553711e-01,-2.464530e+02,2.553711e-01,-2.494761e+02
2.558594e-01,-2.488555e+02,2.558594e-01,-2.460133e+02,2.558594e-01,-2.460460e+02,2.558594e-01,-2.443685e+02,2.558594e-01,-2.425802e+02,2.558594e-01,-2.364522e+02,2.558594e-01,-2.234792e+02,2.558594e-01,-1.923134e+02,2.558594e-01,-1.890346e+02,2.558594e-01,-2.164197e+02,2.558594e-01,-2.340089e+02,2.558594e-01,-2.408359e+02,2.558594e-01,-2.433833e+02,2.558594e-01,-2.455415e+02,2.558594e-01,-2.470806e+02,2.558594e-01,-2.498667e+02
2.563477e-01,-2.487580e+02,2.563477e-01,-2.458101e+02,2.563477e-01,-2.460062e+02,2.563477e-01,-2.445724e+02,2.563477e-01,-2.424313e+02,2.563477e-01,-2.371301e+02,2.563477e-01,-2.245159e+02,2.563477e-01,-1.935012e+02,2.563477e-01,-1.884074e+02,2.563477e-01,-2.162627e+02,2.563477e-01,-2.327763e+02,2.563477e-01,-2.410977e+02,2.563477e-01,-2.434057e+02,2.563477e-01,-2.446089e+02,2.563477e-01,-2.477115e+02,2.563477e-01,-2.488585e+02
2.568359e-01,-2.485481e+02,2.568359e-01,-2.470715e+02,2.568359e-01,-2.462233e+02,2.568359e-01,-2.441087e+02,2.568359e-01,-2.418972e+02,2.568359e-01,-2.382029e+02,2.568359e-01,-2.256046e+02,2.568359e-01,-1.942758e+02,2.568359e-01,-1.889986e+02,2.568359e-01,-2.150065e+02,2.568359e-01,-2.329664e+02,2.568359e-01,-2.419093e+02,2.568359e-01,-2.440410e+02,2.568359e-01,-2.439249e+02,2.568359e-01,-2.468326e+02,2.568359e-01,-2.491804e+02
2.573242e-01,-2.492416e+02,2.573242e-01,-2.476724e+02,2.573242e-01,-2.463791e+02,2.573242e-01,-2.435715e+02,2.573242e-01,-2.418822e+02,2.573242e-01,-2.379695e+02,2.573242e-01,-2.260963e+02,2.573242e-01,-1.954190e+02,2.573242e-01,-1.896231e+02,2.573242e-01,-2.150048e+02,2.573242e-01,-2.336717e+02,2.573242e-01,-2.413625e+02,2.573242e-01,-2.440719e+02,2.573242e-01,-2.436874e+02,2.573242e-01,-2.466105e+02,2.573242e-01,-2.504812e+02
2.578125e-01,-2.499623e+02,2.578125e-01,-2.467253e+02,2.578125e-01,-2.466524e+02,2.578125e-01,-2.436660e+02,2.578125e-01,-2.416079e+02,2.578125e-01,-2.371836e+02,2.578125e-01,-2.266108e+02,2.578125e-01,-1.958109e+02,2.578125e-01,-1.903264e+02,2.578125e-01,-2.152479e+02,2.578125e-01,-2.329805e+02,2.578125e-01,-2.403314e+02,2.578125e-01,-2.434883e+02,2.578125e-01,-2.438333e+02,2.578125e-01,-2.462105e+02,2.578125e-01,-2.506313e+02
2.583008e-01,-2.490792e+02,2.583008e-01,-2.461420e+02,2.583008e-01,-2.463059e+02,2.583008e-01,-2.447755e+02,2.583008e-01,-2.421621e+02,2.583008e-01,-2.361368e+02,2.583008e-01,-2.275532e+02,2.583008e-01,-1.967317e+02,2.583008e-01,-1.918515e+02,2.583008e-01,-2.150543e+02,2.583008e-01,-2.326584e+02,2.583008e-01,-2.407683e+02,2.583008e-01,-2.426339e+02,2.583008e-01,-2.446763e+02,2.583008e-01,-2.464350e+02,2.583008e-01,-2.500362e+02
2.587891e-01,-2.481003e+02,2.587891e-01,-2.470495e+02,2.587891e-01,-2.466634e+02,2.587891e-01,-2.447365e+02,2.587891e-01,-2.434486e+02,2.587891e-01,-2.366445e+02,2.587891e-01,-2.274191e+02,2.587891e-01,-1.979328e+02,2.587891e-01,-1.933846e+02,2.587891e-01,-2.144270e+02,2.587891e-01,-2.333930e+02,2.587891e-01,-2.407913e+02,2.587891e-01,-2.418623e+02,2.587891e-01,-2.451967e+02,2.587891e-01,-2.471302e+02,2.587891e-01,-2.494584e+02
2.592773e-01,-2.480970e+02,2.592773e-01,-2.469463e+02,2.592773e-01,-2.463004e+02,2.592773e-01,-2.444010e+02,2.592773e-01,-2.430092e+02,2.592773e-01,-2.379813e+02,2.592773e-01,-2.270851e+02,2.592773e-01,-1.988920e+02,2.592773e-01,-1.944076e+02,2.592773e-01,-2.148097e+02,2.592773e-01,-2.330049e+02,2.592773e-01,-2.399262e+02,2.592773e-01,-2.422819e+02,2.592773e-01,-2.457578e+02,2.592773e-01,-2.470692e+02,2.592773e-01,-2.493654e+02
2.597656e-01,-2.486132e+02,2.597656e-01,-2.459954e+02,2.597656e-01,-2.460895e+02,2.597656e-01,-2.449887e+02,2.597656e-01,-2.429026e+02,2.597656e-01,-2.380929e+02,2.597656e-01,-2.272628e+02,2.597656e-01,-1.991690e+02,2.597656e-01,-1.968501e+02,2.597656e-01,-2.145528e+02,2.597656e-01,-2.320901e+02,2.597656e-01,-2.391682e+02,2.597656e-01,-2.432329e+02,2.597656e-01,-2.456319e+02,2.597656e-01,-2.466742e+02,2.597656e-01,-2.495224e+02
2.602539e-01,-2.493043e+02,2.602539e-01,-2.466411e+02,2.602539e-01,-2.466607e+02,2.602539e-01,-2.448344e+02,2.602539e-01,-2.428342e+02,2.602539e-01,-2.378882e+02,2.602539e-01,-2.276219e+02,2.602539e-01,-1.999660e+02,2.602539e-01,-2.018098e+02,2.602539e-01,-2.128092e+02,2.602539e-01,-2.320450e+02,2.602539e-01,-2.395932e+02,2.602539e-01,-2.434868e+02,2.602539e-01,-2.453041e+02,2.602539e-01,-2.470795e+02,2.602539e-01,-2.494419e+02
2.607422e-01,-2.508118e+02,2.607422e-01,-2.472257e+02,2.607422e-01,-2.466776e+02,2.607422e-01,-2.454111e+02,2.607422e-01,-2.428909e+02,2.607422e-01,-2.384861e+02,2.607422e-01,-2.274330e+02,2.607422e-01,-2.006365e+02,2.607422e-01,-2.080202e+02,2.607422e-01,-2.127426e+02,2.607422e-01,-2.324343e+02,2.607422e-01,-2.399206e+02,2.607422e-01,-2.432958e+02,2.607422e-01,-2.450379e+02,2.607422e-01,-2.476786e+02,2.607422e-01,-2.487258e+02
2.612305e-01,-2.509226e+02,2.612305e-01,-2.465807e+02,2.612305e-01,-2.466517e+02,2.612305e-01,-2.452304e+02,2.612305e-01,-2.419346e+02,2.612305e-01,-2.387265e+02,2.612305e-01,-2.277070e+02,2.612305e-01,-2.016612e+02,2.612305e-01,-2.028082e+02,2.612305e-01,-2.120493e+02,2.612305e-01,-2.323935e+02,2.612305e-01,-2.392402e+02,2.612305e-01,-2.423534e+02,2.612305e-01,-2.446525e+02,2.612305e-01,-2.476798e+02,2.612305e-01,-2.486085e+02
2.617188e-01,-2.492287e+02,2.617188e-01,-2.469585e+02,2.617188e-01,-2.472190e+02,2.617188e-01,-2.449570e+02,2.617188e-01,-2.427185e+02,2.617188e-01,-2.384608e+02,2.617188e-01,-2.284474e+02,2.617188e-01,-2.019876e+02,2.617188e-01,-1.986306e+02,2.617188e-01,-2.109866e+02,2.617188e-01,-2.314013e+02,2.617188e-01,-2.390098e+02,2.617188e-01,-2.430354e+02,2.617188e-01,-2.442899e+02,2.617188e-01,-2.469263e+02,2.617188e-01,-2.500796e+02
2.622070e-01,-2.494419e+02,2.622070e-01,-2.473304e+02,2.622070e-01,-2.471944e+02,2.622070e-01,-2.445028e+02,2.622070e-01,-2.436951e+02,2.622070e-01,-2.387822e+02,2.622070e-01,-2.284451e+02,2.622070e-01,-2.029615e+02,2.622070e-01,-1.960601e+02,2.622070e-01,-2.106119e+02,2.622070e-01,-2.306876e+02,2.622070e-01,-2.401214e+02,2.622070e-01,-2.439775e+02,2.622070e-01,-2.449390e+02,2.622070e-01,-2.469821e+02,2.622070e-01,-2.507425e+02
2.626953e-01,-2.497679e+02,2.626953e-01,-2.468005e+02,2.626953e-01,-2.469434e+02,2.626953e-01,-2.442626e+02,2.626953e-01,-2.438169e+02,2.626953e-01,-2.385822e+02,2.626953e-01,-2.275833e+02,2.626953e-01,-2.030571e+02,2.626953e-01,-1.942484e+02,2.626953e-01,-2.104554e+02,2.626953e-01,-2.319427e+02,2.626953e-01,-2.406353e+02,2.626953e-01,-2.425488e+02,2.626953e-01,-2.446605e+02,2.626953e-01,-2.466256e+02,2.626953e-01,-2.505139e+02
2.631836e-01,-2.499540e+02,2.631836e-01,-2.469279e+02,2.631836e-01,-2.472516e+02,2.631836e-01,-2.450593e+02,2.631836e-01,-2.441797e+02,2.631836e-01,-2.388902e+02,2.631836e-01,-2.280253e+02,2.631836e-01,-2.036643e+02,2.631836e-01,-1.936811e+02,2.631836e-01,-2.107683e+02,2.631836e-01,-2.321805e+02,2.631836e-01,-2.402122e+02,2.631836e-01,-2.420424e+02,2.631836e-01,-2.442548e+02,2.631836e-01,-2.469767e+02,2.631836e-01,-2.499750e+02
2.636719e-01,-2.501891e+02,2.636719e-01,-2.472649e+02,2.636719e-01,-2.469995e+02,2.636719e-01,-2.456012e+02,2.636719e-01,-2.436452e+02,2.636719e-01,-2.387658e+02,2.636719e-01,-2.285585e+02,2.636719e-01,-2.041785e+02,2.636719e-01,-1.921797e+02,2.636719e-01,-2.105529e+02,2.636719e-01,-2.305064e+02,2.636719e-01,-2.403181e+02,2.636719e-01,-2.419981e+02,2.636719e-01,-2.447221e+02,2.636719e-01,-2.471662e+02,2.636719e-01,-2.487826e+02
2.641602e-01,-2.501554e+02,2.641602e-01,-2.483085e+02,2.641602e-01,-2.465200e+02,2.641602e-01,-2.458092e+02,2.641602e-01,-2.428980e+02,2.641602e-01,-2.386757e+02,2.641602e-01,-2.296244e+02,2.641602e-01,-2.043286e+02,2.641602e-01,-1.909474e+02,2.641602e-01,-2.090071e+02,2.641602e-01,-2.297337e+02,2.641602e-01,-2.405098e+02,2.641602e-01,-2.426827e+02,2.641602e-01,-2.450894e+02,2.641602e-01,-2.467704e+02,2.641602e-01,-2.489333e+02
2.646484e-01,-2.496270e+02,2.646484e-01,-2.482180e+02,2.646484e-01,-2.466629e+02,2.646484e-01,-2.452909e+02,2.646484e-01,-2.434790e+02,2.646484e-01,-2.390678e+02,2.646484e-01,-2.296976e+02,2.646484e-01,-2.047639e+02,2.646484e-01,-9.801773e+01,2.646484e-01,-2.086371e+02,2.646484e-01,-2.297436e+02,2.646484e-01,-2.395631e+02,2.646484e-01,-2.430723e+02,2.646484e-01,-2.445510e+02,2.646484e-01,-2.468795e+02,2.646484e-01,-2.500593e+02
2.651367e-01,-2.502027e+02,2.651367e-01,-2.466667e+02,2.651367e-01,-2.463842e+02,2.651367e-01,-2.448219e+02,2.651367e-01,-2.429739e+02,2.651367e-01,-2.392450e+02,2.651367e-01,-2.305752e+02,2.651367e-01,-2.056792e+02,2.651367e-01,-8.210012e+01,2.651367e-01,-2.079629e+02,2.651367e-01,-2.304330e+02,2.651367e-01,-2.389110e+02,2.651367e-01,-2.418024e+02,2.651367e-01,-2.437916e+02,2.651367e-01,-2.466143e+02,2.651367e-01,-2.494058e+02
2.656250e-01,-2.507160e+02,2.656250e-01,-2.468292e+02,2.656250e-01,-2.457235e+02,2.656250e-01,-2.453069e+02,2.656250e-01,-2.408266e+02,2.656250e-01,-2.392965e+02,2.656250e-01,-2.303755e+02,2.656250e-01,-2.071582e+02,2.656250e-01,-7.759394e+01,2.656250e-01,-2.062380e+02,2.656250e-01,-2.306448e+02,2.656250e-01,-2.387653e+02,2.656250e-01,-2.402469e+02,2.656250e-01,-2.431757e+02,2.656250e-01,-2.465036e+02,2.656250e-01,-2.489566e+02
2.661133e-01,-2.501437e+02,2.661133e-01,-2.474731e+02,2.661133e-01,-2.465112e+02,2.661133e-01,-2.455137e+02,2.661133e-01,-2.422377e+02,2.661133e-01,-2.387223e+02,2.661133e-01,-2.300207e+02,2.661133e-01,-2.081443e+02,2.661133e-01,-8.210012e+01,2.661133e-01,-2.056354e+02,2.661133e-01,-2.307796e+02,2.661133e-01,-2.389507e+02,2.661133e-01,-2.414120e+02,2.661133e-01,-2.431182e+02,2.661133e-01,-2.465323e+02,2.661133e-01,-2.489105e+02
2.666016e-01,-2.490516e+02,2.666016e-01,-2.476943e+02,2.666016e-01,-2.464788e+02,2.666016e-01,-2.452240e+02,2.666016e-01,-2.441241e+02,2.666016e-01,-2.382889e+02,2.666016e-01,-2.293977e+02,2.666016e-01,-2.080537e+02,2.666016e-01,-9.801775e+01,2.666016e-01,-2.055977e+02,2.666016e-01,-2.294133e+02,2.666016e-01,-2.397984e+02,2.666016e-01,-2.422661e+02,2.666016e-01,-2.440540e+02,2.666016e-01,-2.468200e+02,2.666016e-01,-2.496594e+02
2.670898e-01,-2.495799e+02,2.670898e-01,-2.481973e+02,2.670898e-01,-2.460242e+02,2.670898e-01,-2.456019e+02,2.670898e-01,-2.441816e+02,2.670898e-01,-2.376839e+02,2.670898e-01,-2.298306e+02,2.670898e-01,-2.086245e+02,2.670898e-01,-1.901537e+02,2.670898e-01,-2.057711e+02,2.670898e-01,-2.286883e+02,2.670898e-01,-2.400670e+02,2.670898e-01,-2.427299e+02,2.670898e-01,-2.452002e+02,2.670898e-01,-2.463991e+02,2.670898e-01,-2.497638e+02
2.675781e-01,-2.495733e+02,2.675781e-01,-2.488423e+02,2.675781e-01,-2.461790e+02,2.675781e-01,-2.456515e+02,2.675781e-01,-2.438593e+02,2.675781e-01,-2.377085e+02,2.675781e-01,-2.297668e+02,2.675781e-01,-2.103509e+02,2.675781e-01,-1.916200e+02,2.675781e-01,-2.061360e+02,2.675781e-01,-2.288564e+02,2.675781e-01,-2.396949e+02,2.675781e-01,-2.426070e+02,2.675781e-01,-2.461241e+02,2.675781e-01,-2.467499e+02,2.675781e-01,-2.487957e+02
2.680664e-01,-2.494854e+02,2.680664e-01,-2.486948e+02,2.680664e-01,-2.460093e+02,2.680664e-01,-2.463938e+02,2.680664e-01,-2.439015e+02,2.680664e-01,-2.392440e+02,2.680664e-01,-2.301678e+02,2.680664e-01,-2.104648e+02,2.680664e-01,-1.926756e+02,2.680664e-01,-2.049602e+02,2.680664e-01,-2.291258e+02,2.680664e-01,-2.390476e+02,2.680664e-01,-2.422335e+02,2.680664e-01,-2.450295e+02,2.680664e-01,-2.471321e+02,2.680664e-01,-2.484583e+02
2.685547e-01,-2.501851e+02,2.685547e-01,-2.489651e+02,2.685547e-01,-2.461599e+02,2.685547e-01,-2.457686e+02,2.685547e-01,-2.434311e+02,2.685547e-01,-2.402074e+02,2.685547e-01,-2.298971e+02,2.685547e-01,-2.101330e+02,2.685547e-01,-1.935479e+02,2.685547e-01,-2.042510e+02,2.685547e-01,-2.288497e+02,2.685547e-01,-2.386084e+02,2.685547e-01,-2.423371e+02,2.685547e-01,-2.436931e+02,2.685547e-01,-2.467582e+02,2.685547e-01,-2.486204e+02
2.690430e-01,-2.502783e+02,2.690430e-01,-2.492499e+02,2.690430e-01,-2.468410e+02,2.690430e-01,-2.446997e+02,2.690430e-01,-2.426849e+02,2.690430e-01,-2.393941e+02,2.690430e-01,-2.308272e+02,2.690430e-01,-2.103879e+02,2.690430e-01,-1.958303e+02,2.690430e-01,-2.040877e+02,2.690430e-01,-2.281857e+02,2.690430e-01,-2.389178e+02,2.690430e-01,-2.410967e+02,2.690430e-01,-2.444860e+02,2.690430e-01,-2.465556e+02,2.690430e-01,-2.490094e+02
2.695312e-01,-2.500248e+02,2.695312e-01,-2.483063e+02,2.695312e-01,-2.471709e+02,2.695312e-01,-2.455605e+02,2.695312e-01,-2.430156e+02,2.695312e-01,-2.393922e+02,2.695312e-01,-2.318695e+02,2.695312e-01,-2.114249e+02,2.695312e-01,-1.986422e+02,2.695312e-01,-2.031055e+02,2.695312e-01,-2.284376e+02,2.695312e-01,-2.396118e+02,2.695312e-01,-2.409701e+02,2.695312e-01,-2.458718e+02,2.695312e-01,-2.465578e+02,2.695312e-01,-2.493737e+02
2.700195e-01,-2.505603e+02,2.700195e-01,-2.478002e+02,2.700195e-01,-2.468236e+02,2.700195e-01,-2.458556e+02,2.700195e-01,-2.445554e+02,2.700195e-01,-2.404593e+02,2.700195e-01,-2.317709e+02,2.700195e-01,-2.117305e+02,2.700195e-01,-2.034136e+02,2.700195e-01,-2.019780e+02,2.700195e-01,-2.279641e+02,2.700195e-01,-2.381099e+02,2.700195e-01,-2.416135e+02,2.700195e-01,-2.458844e+02,2.700195e-01,-2.464076e+02,2.700195e-01,-2.491858e+02
2.705078e-01,-2.509448e+02,2.705078e-01,-2.473784e+02,2.705078e-01,-2.464829e+02,2.705078e-01,-2.451912e+02,2.705078e-01,-2.459758e+02,2.705078e-01,-2.408181e+02,2.705078e-01,-2.316786e+02,2.705078e-01,-2.123208e+02,2.705078e-01,-2.086964e+02,2.705078e-01,-2.003642e+02,2.705078e-01,-2.270180e+02,2.705078e-01,-2.369582e+02,2.705078e-01,-2.420585e+02,2.705078e-01,-2.449069e+02,2.705078e-01,-2.474324e+02,2.705078e-01,-2.493733e+02
2.709961e-01,-2.504899e+02,2.709961e-01,-2.481226e+02,2.709961e-01,-2.463644e+02,2.709961e-01,-2.452459e+02,2.709961e-01,-2.453138e+02,2.709961e-01,-2.399379e+02,2.709961e-01,-2.314890e+02,2.709961e-01,-2.129374e+02,2.709961e-01,-2.034919e+02,2.709961e-01,-1.996014e+02,2.709961e-01,-2.272662e+02,2.709961e-01,-2.371905e+02,2.709961e-01,-2.422332e+02,2.709961e-01,-2.443359e+02,2.709961e-01,-2.474491e+02,2.709961e-01,-2.489848e+02
2.714844e-01,-2.504590e+02,2.714844e-01,-2.494026e+02,2.714844e-01,-2.460543e+02,2.714844e-01,-2.456327e+02,2.714844e-01,-2.449304e+02,2.714844e-01,-2.394322e+02,2.714844e-01,-2.313728e+02,2.714844e-01,-2.133078e+02,2.714844e-01,-1.975792e+02,2.714844e-01,-1.991067e+02,2.714844e-01,-2.274609e+02,2.714844e-01,-2.373463e+02,2.714844e-01,-2.425796e+02,2.714844e-01,-2.442613e+02,2.714844e-01,-2.472131e+02,2.714844e-01,-2.480646e+02
2.719727e-01,-2.501746e+02,2.719727e-01,-2.480104e+02,2.719727e-01,-2.460689e+02,2.719727e-01,-2.449188e+02,2.719727e-01,-2.447654e+02,2.719727e-01,-2.405207e+02,2.719727e-01,-2.314781e+02,2.719727e-01,-2.141241e+02,2.719727e-01,-1.944368e+02,2.719727e-01,-1.981505e+02,2.719727e-01,-2.272179e+02,2.719727e-01,-2.376993e+02,2.719727e-01,-2.436650e+02,2.719727e-01,-2.444883e+02,2.719727e-01,-2.469429e+02,2.719727e-01,-2.485849e+02
2.724609e-01,-2.509652e+02,2.724609e-01,-2.482251e+02,2.724609e-01,-2.474446e+02,2.724609e-01,-2.458769e+02,2.724609e-01,-2.443069e+02,2.724609e-01,-2.413120e+02,2.724609e-01,-2.325686e+02,2.724609e-01,-2.144278e+02,2.724609e-01,-1.929073e+02,2.724609e-01,-1.966333e+02,2.724609e-01,-2.268918e+02,2.724609e-01,-2.379469e+02,2.724609e-01,-2.419109e+02,2.724609e-01,-2.438643e+02,2.724609e-01,-2.473364e+02,2.724609e-01,-2.489476e+02
2.729492e-01,-2.511847e+02,2.729492e-01,-2.481836e+02,2.729492e-01,-2.469743e+02,2.729492e-01,-2.466211e+02,2.729492e-01,-2.443658e+02,2.729492e-01,-2.411004e+02,2.729492e-01,-2.335750e+02,2.729492e-01,-2.147956e+02,2.729492e-01,-1.910059e+02,2.729492e-01,-1.962728e+02,2.729492e-01,-2.258444e+02,2.729492e-01,-2.371549e+02,2.729492e-01,-2.413189e+02,2.729492e-01,-2.435519e+02,2.729492e-01,-2.480144e+02,2.729492e-01,-2.491357e+02
2.734375e-01,-2.510241e+02,2.734375e-01,-2.476560e+02,2.734375e-01,-2.463460e+02,2.734375e-01,-2.462705e+02,2.734375e-01,-2.448910e+02,2.734375e-01,-2.414335e+02,2.734375e-01,-2.340346e+02,2.734375e-01,-2.157357e+02,2.734375e-01,-1.894768e+02,2.734375e-01,-1.965846e+02,2.734375e-01,-2.257307e+02,2.734375e-01,-2.370708e+02,2.734375e-01,-2.416779e+02,2.734375e-01,-2.435514e+02,2.734375e-01,-2.466198e+02,2.734375e-01,-2.494661e+02
2.739258e-01,-2.503840e+02,2.739258e-01,-2.485131e+02,2.739258e-01,-2.469906e+02,2.739258e-01,-2.465762e+02,2.739258e-01,-2.451686e+02,2.739258e-01,-2.413116e+02,2.739258e-01,-2.345017e+02,2.739258e-01,-2.170963e+02,2.739258e-01,-1.896920e+02,2.739258e-01,-1.960112e+02,2.739258e-01,-2.264001e+02,2.739258e-01,-2.375965e+02,2.739258e-01,-2.417090e+02,2.739258e-01,-2.439923e+02,2.739258e-01,-2.465078e+02,2.739258e-01,-2.487217e+02
2.744141e-01,-2.504849e+02,2.744141e-01,-2.491106e+02,2.744141e-01,-2.474665e+02,2.744141e-01,-2.462213e+02,2.744141e-01,-2.454718e+02,2.744141e-01,-2.410488e+02,2.744141e-01,-2.344110e+02,2.744141e-01,-2.173172e+02,2.744141e-01,-1.885910e+02,2.744141e-01,-1.947760e+02,2.744141e-01,-2.254085e+02,2.744141e-01,-2.372055e+02,2.744141e-01,-2.417514e+02,2.744141e-01,-2.438386e+02,2.744141e-01,-2.472839e+02,2.744141e-01,-2.486971e+02
2.749023e-01,-2.512813e+02,2.749023e-01,-2.487765e+02,2.749023e-01,-2.472378e+02,2.749023e-01,-2.460019e+02,2.749023e-01,-2.446946e+02,2.749023e-01,-2.406454e+02,2.749023e-01,-2.331863e+02,2.749023e-01,-2.167988e+02,2.749023e-01,-1.872423e+02,2.749023e-01,-1.933400e+02,2.749023e-01,-2.253663e+02,2.749023e-01,-2.373158e+02,2.749023e-01,-2.410283e+02,2.749023e-01,-2.436021e+02,2.749023e-01,-2.476678e+02,2.749023e-01,-2.489571e+02
2.753906e-01,-2.508028e+02,2.753906e-01,-2.476951e+02,2.753906e-01,-2.473196e+02,2.753906e-01,-2.461113e+02,2.753906e-01,-2.437135e+02,2.753906e-01,-2.404060e+02,2.753906e-01,-2.326737e+02,2.753906e-01,-2.167417e+02,2.753906e-01,-1.874594e+02,2.753906e-01,-1.920398e+02,2.753906e-01,-2.252416e+02,2.753906e-01,-2.373001e+02,2.753906e-01,-2.411155e+02,2.753906e-01,-2.443754e+02,2.753906e-01,-2.466027e+02,2.753906e-01,-2.487279e+02
2.758789e-01,-2.507918e+02,2.758789e-01,-2.474825e+02,2.758789e-01,-2.472505e+02,2.758789e-01,-2.462189e+02,2.758789e-01,-2.445438e+02,2.758789e-01,-2.407257e+02,2.758789e-01,-2.330670e+02,2.758789e-01,-2.170267e+02,2.758789e-01,-1.882366e+02,2.758789e-01,-1.919548e+02,2.758789e-01,-2.248257e+02,2.758789e-01,-2.368600e+02,2.758789e-01,-2.412539e+02,2.758789e-01,-2.452122e+02,2.758789e-01,-2.466117e+02,2.758789e-01,-2.483120e+02
2.763672e-01,-2.508075e+02,2.763672e-01,-2.474292e+02,2.763672e-01,-2.475065e+02,2.763672e-01,-2.458079e+02,2.763672e-01,-2.441279e+02,2.763672e-01,-2.419566e+02,2.763672e-01,-2.335372e+02,2.763672e-01,-2.172795e+02,2.763672e-01,-1.894046e+02,2.763672e-01,-1.912653e+02,2.763672e-01,-2.239899e+02,2.763672e-01,-2.360447e+02,2.763672e-01,-2.406424e+02,2.763672e-01,-2.448392e+02,2.763672e-01,-2.466238e+02,2.763672e-01,-2.486785e+02
2.768555e-01,-2.500505e+02,2.768555e-01,-2.474216e+02,2.768555e-01,-2.475439e+02,2.768555e-01,-2.466003e+02,2.768555e-01,-2.439917e+02,2.768555e-01,-2.419463e+02,2.768555e-01,-2.346445e+02,2.768555e-01,-2.176436e+02,2.768555e-01,-1.911199e+02,2.768555e-01,-1.892374e+02,2.768555e-01,-2.232750e+02,2.768555e-01,-2.363710e+02,2.768555e-01,-2.412833e+02,2.768555e-01,-2.442350e+02,2.768555e-01,-2.466634e+02,2.768555e-01,-2.483985e+02
2.773438e-01,-2.500051e+02,2.773438e-01,-2.479095e+02,2.773438e-01,-2.466483e+02,2.773438e-01,-2.466435e+02,2.773438e-01,-2.452114e+02,2.773438e-01,-2.410271e+02,2.773438e-01,-2.344610e+02,2.773438e-01,-2.175518e+02,2.773438e-01,-1.938844e+02,2.773438e-01,-1.879412e+02,2.773438e-01,-2.232773e+02,2.773438e-01,-2.368959e+02,2.773438e-01,-2.416818e+02,2.773438e-01,-2.445721e+02,2.773438e-01,-2.466016e+02,2.773438e-01,-2.481718e+02
2.778320e-01,-2.510371e+02,2.778320e-01,-2.483965e+02,2.778320e-01,-2.464091e+02,2.778320e-01,-2.462064e+02,2.778320e-01,-2.454281e+02,2.778320e-01,-2.407605e+02,2.778320e-01,-2.339104e+02,2.778320e-01,-2.186009e+02,2.778320e-01,-1.976256e+02,2.778320e-01,-1.877645e+02,2.778320e-01,-2.232293e+02,2.778320e-01,-2.377703e+02,2.778320e-01,-2.424550e+02,2.778320e-01,-2.449977e+02,2.778320e-01,-2.458999e+02,2.778320e-01,-2.491400e+02
2.783203e-01,-2.508337e+02,2.783203e-01,-2.490777e+02,2.783203e-01,-2.459605e+02,2.783203e-01,-2.467853e+02,2.783203e-01,-2.448538e+02,2.783203e-01,-2.403293e+02,2.783203e-01,-2.347143e+02,2.783203e-01,-2.192757e+02,2.783203e-01,-1.993950e+02,2.783203e-01,-1.866174e+02,2.783203e-01,-2.232729e+02,2.783203e-01,-2.368073e+02,2.783203e-01,-2.415433e+02,2.783203e-01,-2.450164e+02,2.783203e-01,-2.458412e+02,2.783203e-01,-2.495455e+02
2.788086e-01,-2.505729e+02,2.788086e-01,-2.492384e+02,2.788086e-01,-2.464142e+02,2.788086e-01,-2.468037e+02,2.788086e-01,-2.448332e+02,2.788086e-01,-2.401984e+02,2.788086e-01,-2.351284e+02,2.788086e-01,-2.201333e+02,2.788086e-01,-1.926286e+02,2.788086e-01,-1.851818e+02,2.788086e-01,-2.228745e+02,2.788086e-01,-2.361773e+02,2.788086e-01,-2.405476e+02,2.788086e-01,-2.453440e+02,2.788086e-01,-2.457232e+02,2.788086e-01,-2.489034e+02
2.792969e-01,-2.507338e+02,2.792969e-01,-2.488711e+02,2.792969e-01,-2.473110e+02,2.792969e-01,-2.455039e+02,2.792969e-01,-2.439399e+02,2.792969e-01,-2.408879e+02,2.792969e-01,-2.352595e+02,2.792969e-01,-2.211140e+02,2.792969e-01,-1.877754e+02,2.792969e-01,-1.843935e+02,2.792969e-01,-2.232338e+02,2.792969e-01,-2.360719e+02,2.792969e-01,-2.404939e+02,2.792969e-01,-2.445202e+02,2.792969e-01,-2.460445e+02,2.792969e-01,-2.485196e+02
2.797852e-01,-2.508950e+02,2.797852e-01,-2.492534e+02,2.797852e-01,-2.471281e+02,2.797852e-01,-2.452615e+02,2.797852e-01,-2.446780e+02,2.797852e-01,-2.409123e+02,2.797852e-01,-2.353129e+02,2.797852e-01,-2.205388e+02,2.797852e-01,-1.848685e+02,2.797852e-01,-1.834418e+02,2.797852e-01,-2.233305e+02,2.797852e-01,-2.358671e+02,2.797852e-01,-2.410432e+02,2.797852e-01,-2.448154e+02,2.797852e-01,-2.456733e+02,2.797852e-01,-2.495861e+02
2.802734e-01,-2.511874e+02,2.802734e-01,-2.491370e+02,2.802734e-01,-2.466816e+02,2.802734e-01,-2.464145e+02,2.802734e-01,-2.448085e+02,2.802734e-01,-2.407125e+02,2.802734e-01,-2.344591e+02,2.802734e-01,-2.207488e+02,2.802734e-01,-1.829895e+02,2.802734e-01,-1.825017e+02,2.802734e-01,-2.221345e+02,2.802734e-01,-2.349319e+02,2.802734e-01,-2.414183e+02,2.802734e-01,-2.444671e+02,2.802734e-01,-2.460158e+02,2.802734e-01,-2.491433e+02
2.807617e-01,-2.520827e+02,2.807617e-01,-2.486037e+02,2.807617e-01,-2.462369e+02,2.807617e-01,-2.470012e+02,2.807617e-01,-2.445957e+02,2.807617e-01,-2.417335e+02,2.807617e-01,-2.347622e+02,2.807617e-01,-2.214375e+02,2.807617e-01,-1.822151e+02,2.807617e-01,-1.816232e+02,2.807617e-01,-2.219727e+02,2.807617e-01,-2.344968e+02,2.807617e-01,-2.409115e+02,2.807617e-01,-2.445519e+02,2.807617e-01,-2.465910e+02,2.807617e-01,-2.484013e+02
2.812500e-01,-2.514364e+02,2.812500e-01,-2.482966e+02,2.812500e-01,-2.471215e+02,2.812500e-01,-2.468801e+02,2.812500e-01,-2.452844e+02,2.812500e-01,-2.423323e+02,2.812500e-01,-2.360970e+02,2.812500e-01,-2.220440e+02,2.812500e-01,-1.815949e+02,2.812500e-01,-1.819655e+02,2.812500e-01,-2.219801e+02,2.812500e-01,-2.354265e+02,2.812500e-01,-2.411866e+02,2.812500e-01,-2.438034e+02,2.812500e-01,-2.464030e+02,2.812500e-01,-2.482829e+02
2.817383e-01,-2.508565e+02,2.817383e-01,-2.486030e+02,2.817383e-01,-2.476563e+02,2.817383e-01,-2.467209e+02,2.817383e-01,-2.459060e+02,2.817383e-01,-2.415413e+02,2.817383e-01,-2.357282e+02,2.817383e-01,-2.224123e+02,2.817383e-01,-1.815033e+02,2.817383e-01,-1.830234e+02,2.817383e-01,-2.226957e+02,2.817383e-01,-2.354361e+02,2.817383e-01,-2.417873e+02,2.817383e-01,-2.420705e+02,2.817383e-01,-2.462128e+02,2.817383e-01,-2.488017e+02
2.822266e-01,-2.514780e+02,2.822266e-01,-2.482367e+02,2.822266e-01,-2.479452e+02,2.822266e-01,-2.457774e+02,2.822266e-01,-2.456010e+02,2.822266e-01,-2.425530e+02,2.822266e-01,-2.353708e+02,2.822266e-01,-2.225240e+02,2.822266e-01,-1.820853e+02,2.822266e-01,-1.833625e+02,2.822266e-01,-2.213448e+02,2.822266e-01,-2.341766e+02,2.822266e-01,-2.417429e+02,2.822266e-01,-2.421292e+02,2.822266e-01,-2.459873e+02,2.822266e-01,-2.497949e+02
2.827148e-01,-2.520232e+02,2.827148e-01,-2.483760e+02,2.827148e-01,-2.483842e+02,2.827148e-01,-2.456605e+02,2.827148e-01,-2.457186e+02,2.827148e-01,-2.428630e+02,2.827148e-01,-2.356384e+02,2.827148e-01,-2.228500e+02,2.827148e-01,-1.831306e+02,2.827148e-01,-1.851055e+02,2.827148e-01,-2.200372e+02,2.827148e-01,-2.337656e+02,2.827148e-01,-2.410475e+02,2.827148e-01,-2.432509e+02,2.827148e-01,-2.465958e+02,2.827148e-01,-2.482512e+02
2.832031e-01,-2.517269e+02,2.832031e-01,-2.484218e+02,2.832031e-01,-2.475168e+02,2.832031e-01,-2.466228e+02,2.832031e-01,-2.457601e+02,2.832031e-01,-2.420710e+02,2.832031e-01,-2.355997e+02,2.832031e-01,-2.234325e+02,2.832031e-01,-1.846008e+02,2.832031e-01,-1.878159e+02,2.832031e-01,-2.193516e+02,2.832031e-01,-2.344759e+02,2.832031e-01,-2.411232e+02,2.832031e-01,-2.440088e+02,2.832031e-01,-2.466341e+02,2.832031e-01,-2.472251e+02
2.836914e-01,-2.506775e+02,2.836914e-01,-2.493635e+02,2.836914e-01,-2.472725e+02,2.836914e-01,-2.467348e+02,2.836914e-01,-2.457413e+02,2.836914e-01,-2.419972e+02,2.836914e-01,-2.349812e+02,2.836914e-01,-2.236607e+02,2.836914e-01,-1.855830e+02,2.836914e-01,-1.923478e+02,2.836914e-01,-2.193220e+02,2.836914e-01,-2.345289e+02,2.836914e-01,-2.415228e+02,2.836914e-01,-2.435780e+02,2.836914e-01,-2.464628e+02,2.836914e-01,-2.476143e+02
2.841797e-01,-2.507483e+02,2.841797e-01,-2.491319e+02,2.841797e-01,-2.470277e+02,2.841797e-01,-2.466531e+02,2.841797e-01,-2.462118e+02,2.841797e-01,-2.415063e+02,2.841797e-01,-2.352157e+02,2.841797e-01,-2.238914e+02,2.841797e-01,-1.867097e+02,2.841797e-01,-1.994501e+02,2.841797e-01,-2.188886e+02,2.841797e-01,-2.344243e+02,2.841797e-01,-2.413299e+02,2.841797e-01,-2.433717e+02,2.841797e-01,-2.464358e+02,2.841797e-01,-2.480228e+02
2.846680e-01,-2.505988e+02,2.846680e-01,-2.485465e+02,2.846680e-01,-2.467810e+02,2.846680e-01,-2.469460e+02,2.846680e-01,-2.465627e+02,2.846680e-01,-2.420169e+02,2.846680e-01,-2.359102e+02,2.846680e-01,-2.231485e+02,2.846680e-01,-1.880922e+02,2.846680e-01,-1.971798e+02,2.846680e-01,-2.187280e+02,2.846680e-01,-2.346642e+02,2.846680e-01,-2.406886e+02,2.846680e-01,-2.436009e+02,2.846680e-01,-2.462698e+02,2.846680e-01,-2.478968e+02
2.851562e-01,-2.501732e+02,2.851562e-01,-2.486936e+02,2.851562e-01,-2.466389e+02,2.851562e-01,-2.471739e+02,2.851562e-01,-2.459850e+02,2.851562e-01,-2.417173e+02,2.851562e-01,-2.366236e+02,2.851562e-01,-2.235311e+02,2.851562e-01,-1.885744e+02,2.851562e-01,-1.924178e+02,2.851562e-01,-2.188592e+02,2.851562e-01,-2.343470e+02,2.851562e-01,-2.409002e+02,2.851562e-01,-2.426482e+02,2.851562e-01,-2.461125e+02,2.851562e-01,-2.486394e+02
2.856445e-01,-2.510281e+02,2.856445e-01,-2.485082e+02,2.856445e-01,-2.468203e+02,2.856445e-01,-2.471005e+02,2.856445e-01,-2.446897e+02,2.856445e-01,-2.423540e+02,2.856445e-01,-2.364988e+02,2.856445e-01,-2.244190e+02,2.856445e-01,-1.896026e+02,2.856445e-01,-1.907243e+02,2.856445e-01,-2.189660e+02,2.856445e-01,-2.350596e+02,2.856445e-01,-2.408465e+02,2.856445e-01,-2.439932e+02,2.856445e-01,-2.466273e+02,2.856445e-01,-2.486867e+02
2.861328e-01,-2.511409e+02,2.861328e-01,-2.489348e+02,2.861328e-01,-2.472028e+02,2.861328e-01,-2.470041e+02,2.861328e-01,-2.453864e+02,2.861328e-01,-2.424628e+02,2.861328e-01,-2.361807e+02,2.861328e-01,-2.244721e+02,2.861328e-01,-1.905576e+02,2.861328e-01,-1.900496e+02,2.861328e-01,-2.175633e+02,2.861328e-01,-2.348465e+02,2.861328e-01,-2.408750e+02,2.861328e-01,-2.449692e+02,2.861328e-01,-2.466457e+02,2.861328e-01,-2.489848e+02
2.866211e-01,-2.518884e+02,2.866211e-01,-2.495948e+02,2.866211e-01,-2.464426e+02,2.866211e-01,-2.465630e+02,2.866211e-01,-2.460291e+02,2.866211e-01,-2.427519e+02,2.866211e-01,-2.359679e+02,2.866211e-01,-2.245996e+02,2.866211e-01,-1.908885e+02,2.866211e-01,-1.887376e+02,2.866211e-01,-2.158407e+02,2.866211e-01,-2.344497e+02,2.866211e-01,-2.413648e+02,2.866211e-01,-2.440130e+02,2.866211e-01,-2.463108e+02,2.866211e-01,-2.488633e+02
2.871094e-01,-2.519183e+02,2.871094e-01,-2.491299e+02,2.871094e-01,-2.470595e+02,2.871094e-01,-2.460709e+02,2.871094e-01,-2.450786e+02,2.871094e-01,-2.429941e+02,2.871094e-01,-2.361323e+02,2.871094e-01,-2.251162e+02,2.871094e-01,-1.922388e+02,2.871094e-01,-1.885132e+02,2.871094e-01,-2.160941e+02,2.871094e-01,-2.342537e+02,2.871094e-01,-2.405544e+02,2.871094e-01,-2.434114e+02,2.871094e-01,-2.467835e+02,2.871094e-01,-2.486127e+02
2.875977e-01,-2.521339e+02,2.875977e-01,-2.489473e+02,2.875977e-01,-2.475796e+02,2.875977e-01,-2.462764e+02,2.875977e-01,-2.448538e+02,2.875977e-01,-2.434195e+02,2.875977e-01,-2.370356e+02,2.875977e-01,-2.256773e+02,2.875977e-01,-1.938194e+02,2.875977e-01,-1.879783e+02,2.875977e-01,-2.162002e+02,2.875977e-01,-2.336176e+02,2.875977e-01,-2.409349e+02,2.875977e-01,-2.427561e+02,2.875977e-01,-2.460551e+02,2.875977e-01,-2.490012e+02
2.880859e-01,-2.518691e+02,2.880859e-01,-2.487533e+02,2.880859e-01,-2.478786e+02,2.880859e-01,-2.469518e+02,2.880859e-01,-2.455078e+02,2.880859e-01,-2.432865e+02,2.880859e-01,-2.374850e+02,2.880859e-01,-2.269795e+02,2.880859e-01,-1.945729e+02,2.880859e-01,-1.883855e+02,2.880859e-01,-2.162588e+02,2.880859e-01,-2.330803e+02,2.880859e-01,-2.407698e+02,2.880859e-01,-2.420491e+02,2.880859e-01,-2.461074e+02,2.880859e-01,-2.478897e+02
2.885742e-01,-2.518491e+02,2.885742e-01,-2.484889e+02,2.885742e-01,-2.476041e+02,2.885742e-01,-2.477209e+02,2.885742e-01,-2.458293e+02,2.885742e-01,-2.418346e+02,2.885742e-01,-2.373240e+02,2.885742e-01,-2.267600e+02,2.885742e-01,-1.959722e+02,2.885742e-01,-1.888376e+02,2.885742e-01,-2.159956e+02,2.885742e-01,-2.333593e+02,2.885742e-01,-2.404498e+02,2.885742e-01,-2.431538e+02,2.885742e-01,-2.467637e+02,2.885742e-01,-2.473103e+02
2.890625e-01,-2.513488e+02,2.890625e-01,-2.488744e+02,2.890625e-01,-2.470116e+02,2.890625e-01,-2.471427e+02,2.890625e-01,-2.461244e+02,2.890625e-01,-2.426753e+02,2.890625e-01,-2.366619e+02,2.890625e-01,-2.259747e+02,2.890625e-01,-1.977409e+02,2.890625e-01,-1.895419e+02,2.890625e-01,-2.148108e+02,2.890625e-01,-2.341701e+02,2.890625e-01,-2.402430e+02,2.890625e-01,-2.437932e+02,2.890625e-01,-2.466646e+02,2.890625e-01,-2.481106e+02
2.895508e-01,-2.510856e+02,2.895508e-01,-2.490050e+02,2.895508e-01,-2.468930e+02,2.895508e-01,-2.459539e+02,2.895508e-01,-2.457276e+02,2.895508e-01,-2.430074e+02,2.895508e-01,-2.365145e+02,2.895508e-01,-2.273223e+02,2.895508e-01,-1.978320e+02,2.895508e-01,-1.910178e+02,2.895508e-01,-2.144354e+02,2.895508e-01,-2.336925e+02,2.895508e-01,-2.404100e+02,2.895508e-01,-2.437722e+02,2.895508e-01,-2.460999e+02,2.895508e-01,-2.480723e+02
2.900391e-01,-2.511171e+02,2.900391e-01,-2.490728e+02,2.900391e-01,-2.479743e+02,2.900391e-01,-2.465342e+02,2.900391e-01,-2.454089e+02,2.900391e-01,-2.430139e+02,2.900391e-01,-2.368674e+02,2.900391e-01,-2.271501e+02,2.900391e-01,-1.984126e+02,2.900391e-01,-1.927331e+02,2.900391e-01,-2.144334e+02,2.900391e-01,-2.329559e+02,2.900391e-01,-2.403175e+02,2.900391e-01,-2.449799e+02,2.900391e-01,-2.463249e+02,2.900391e-01,-2.480196e+02
2.905273e-01,-2.520335e+02,2.905273e-01,-2.494258e+02,2.905273e-01,-2.486217e+02,2.905273e-01,-2.473609e+02,2.905273e-01,-2.454206e+02,2.905273e-01,-2.426109e+02,2.905273e-01,-2.374933e+02,2.905273e-01,-2.275150e+02,2.905273e-01,-1.985280e+02,2.905273e-01,-1.950875e+02,2.905273e-01,-2.135498e+02,2.905273e-01,-2.320252e+02,2.905273e-01,-2.391492e+02,2.905273e-01,-2.439599e+02,2.905273e-01,-2.471075e+02,2.905273e-01,-2.481120e+02
2.910156e-01,-2.507021e+02,2.910156e-01,-2.497947e+02,2.910156e-01,-2.489904e+02,2.910156e-01,-2.474962e+02,2.910156e-01,-2.452258e+02,2.910156e-01,-2.426168e+02,2.910156e-01,-2.385479e+02,2.910156e-01,-2.281933e+02,2.910156e-01,-1.996365e+02,2.910156e-01,-1.977429e+02,2.910156e-01,-2.123046e+02,2.910156e-01,-2.326094e+02,2.910156e-01,-2.395431e+02,2.910156e-01,-2.425846e+02,2.910156e-01,-2.475981e+02,2.910156e-01,-2.480912e+02
2.915039e-01,-2.510839e+02,2.915039e-01,-2.502910e+02,2.915039e-01,-2.483698e+02,2.915039e-01,-2.482261e+02,2.915039e-01,-2.459206e+02,2.915039e-01,-2.430822e+02,2.915039e-01,-2.379508e+02,2.915039e-01,-2.280663e+02,2.915039e-01,-2.008607e+02,2.915039e-01,-2.024830e+02,2.915039e-01,-2.122911e+02,2.915039e-01,-2.325731e+02,2.915039e-01,-2.390200e+02,2.915039e-01,-2.429185e+02,2.915039e-01,-2.471943e+02,2.915039e-01,-2.478135e+02
2.919922e-01,-2.519142e+02,2.919922e-01,-2.498679e+02,2.919922e-01,-2.475824e+02,2.919922e-01,-2.474931e+02,2.919922e-01,-2.463390e+02,2.919922e-01,-2.435622e+02,2.919922e-01,-2.371358e+02,2.919922e-01,-2.280102e+02,2.919922e-01,-2.017732e+02,2.919922e-01,-2.073955e+02,2.919922e-01,-2.129083e+02,2.919922e-01,-2.322838e+02,2.919922e-01,-2.394472e+02,2.919922e-01,-2.431042e+02,2.919922e-01,-2.463215e+02,2.919922e-01,-2.483463e+02
2.924805e-01,-2.519957e+02,2.924805e-01,-2.497869e+02,2.924805e-01,-2.484873e+02,2.924805e-01,-2.469921e+02,2.924805e-01,-2.460264e+02,2.924805e-01,-2.431196e+02,2.924805e-01,-2.371888e+02,2.924805e-01,-2.275289e+02,2.924805e-01,-2.025010e+02,2.924805e-01,-2.032983e+02,2.924805e-01,-2.129242e+02,2.924805e-01,-2.324746e+02,2.924805e-01,-2.397139e+02,2.924805e-01,-2.430494e+02,2.924805e-01,-2.462810e+02,2.924805e-01,-2.484036e+02
2.929688e-01,-2.517072e+02,2.929688e-01,-2.497110e+02,2.929688e-01,-2.484958e+02,2.929688e-01,-2.470933e+02,2.929688e-01,-2.458750e+02,2.929688e-01,-2.429654e+02,2.929688e-01,-2.375744e+02,2.929688e-01,-2.275205e+02,2.929688e-01,-2.025412e+02,2.929688e-01,-1.986245e+02,2.929688e-01,-2.127892e+02,2.929688e-01,-2.329287e+02,2.929688e-01,-2.393767e+02,2.929688e-01,-2.430541e+02,2.929688e-01,-2.457585e+02,2.929688e-01,-2.483996e+02
2.934570e-01,-2.518971e+02,2.934570e-01,-2.496769e+02,2.934570e-01,-2.485986e+02,2.934570e-01,-2.462933e+02,2.934570e-01,-2.461106e+02,2.934570e-01,-2.431426e+02,2.934570e-01,-2.367824e+02,2.934570e-01,-2.279854e+02,2.934570e-01,-2.031100e+02,2.934570e-01,-1.953456e+02,2.934570e-01,-2.115779e+02,2.934570e-01,-2.322714e+02,2.934570e-01,-2.396622e+02,2.934570e-01,-2.429333e+02,2.934570e-01,-2.451248e+02,2.934570e-01,-2.480933e+02
2.939453e-01,-2.520750e+02,2.939453e-01,-2.497855e+02,2.939453e-01,-2.484852e+02,2.939453e-01,-2.455161e+02,2.939453e-01,-2.462737e+02,2.939453e-01,-2.437229e+02,2.939453e-01,-2.366212e+02,2.939453e-01,-2.286136e+02,2.939453e-01,-2.035169e+02,2.939453e-01,-1.932527e+02,2.939453e-01,-2.097422e+02,2.939453e-01,-2.308582e+02,2.939453e-01,-2.387171e+02,2.939453e-01,-2.439118e+02,2.939453e-01,-2.448518e+02,2.939453e-01,-2.485574e+02
2.944336e-01,-2.516304e+02,2.944336e-01,-2.499663e+02,2.944336e-01,-2.479213e+02,2.944336e-01,-2.460875e+02,2.944336e-01,-2.458076e+02,2.944336e-01,-2.443677e+02,2.944336e-01,-2.378126e+02,2.944336e-01,-2.287638e+02,2.944336e-01,-2.034274e+02,2.944336e-01,-1.923402e+02,2.944336e-01,-2.088208e+02,2.944336e-01,-2.305761e+02,2.944336e-01,-2.389780e+02,2.944336e-01,-2.437947e+02,2.944336e-01,-2.447743e+02,2.944336e-01,-2.488415e+02
2.949219e-01,-2.517425e+02,2.949219e-01,-2.498510e+02,2.949219e-01,-2.482926e+02,2.949219e-01,-2.474304e+02,2.949219e-01,-2.465522e+02,2.949219e-01,-2.440485e+02,2.949219e-01,-2.387401e+02,2.949219e-01,-2.283567e+02,2.949219e-01,-2.039288e+02,2.949219e-01,-1.910476e+02,2.949219e-01,-2.092247e+02,2.949219e-01,-2.305569e+02,2.949219e-01,-2.396552e+02,2.949219e-01,-2.434033e+02,2.949219e-01,-2.455649e+02,2.949219e-01,-2.490381e+02
2.954102e-01,-2.523839e+02,2.954102e-01,-2.492660e+02,2.954102e-01,-2.477117e+02,2.954102e-01,-2.480703e+02,2.954102e-01,-2.469800e+02,2.954102e-01,-2.436121e+02,2.954102e-01,-2.395177e+02,2.954102e-01,-2.281691e+02,2.954102e-01,-2.059672e+02,2.954102e-01,-1.898328e+02,2.954102e-01,-2.096662e+02,2.954102e-01,-2.299676e+02,2.954102e-01,-2.400249e+02,2.954102e-01,-2.434820e+02,2.954102e-01,-2.455587e+02,2.954102e-01,-2.487283e+02
2.958984e-01,-2.518814e+02,2.958984e-01,-2.490187e+02,2.958984e-01,-2.466985e+02,2.958984e-01,-2.466352e+02,2.958984e-01,-2.467011e+02,2.958984e-01,-2.431587e+02,2.958984e-01,-2.399123e+02,2.958984e-01,-2.288078e+02,2.958984e-01,-2.078562e+02,2.958984e-01,-9.801773e+01,2.958984e-01,-2.092674e+02,2.958984e-01,-2.294570e+02,2.958984e-01,-2.385724e+02,2.958984e-01,-2.428193e+02,2.958984e-01,-2.456558e+02,2.958984e-01,-2.486573e+02
2.963867e-01,-2.518623e+02,2.963867e-01,-2.493683e+02,2.963867e-01,-2.472305e+02,2.963867e-01,-2.457406e+02,2.963867e-01,-2.438502e+02,2.963867e-01,-2.438041e+02,2.963867e-01,-2.397116e+02,2.963867e-01,-2.297621e+02,2.963867e-01,-2.079039e+02,2.963867e-01,-8.210012e+01,2.963867e-01,-2.077283e+02,2.963867e-01,-2.299486e+02,2.963867e-01,-2.386185e+02,2.963867e-01,-2.434639e+02,2.963867e-01,-2.461359e+02,2.963867e-01,-2.482348e+02
2.968750e-01,-2.522918e+02,2.968750e-01,-2.487656e+02,2.968750e-01,-2.477763e+02,2.968750e-01,-2.463776e+02,2.968750e-01,-2.414181e+02,2.968750e-01,-2.435879e+02,2.968750e-01,-2.403934e+02,2.968750e-01,-2.313559e+02,2.968750e-01,-2.076774e+02,2.968750e-01,-7.759394e+01,2.968750e-01,-2.064090e+02,2.968750e-01,-2.309464e+02,2.968750e-01,-2.393317e+02,2.968750e-01,-2.440911e+02,2.968750e-01,-2.464218e+02,2.968750e-01,-2.477250e+02
2.973633e-01,-2.525959e+02,2.973633e-01,-2.494211e+02,2.973633e-01,-2.480503e+02,2.973633e-01,-2.470159e+02,2.973633e-01,-2.438205e+02,2.973633e-01,-2.427743e+02,2.973633e-01,-2.401190e+02,2.973633e-01,-2.307429e+02,2.973633e-01,-2.082684e+02,2.973633e-01,-8.210012e+01,2.973633e-01,-2.064012e+02,2.973633e-01,-2.308299e+02,2.973633e-01,-2.389338e+02,2.973633e-01,-2.435237e+02,2.973633e-01,-2.463840e+02,2.973633e-01,-2.475421e+02
2.978516e-01,-2.527902e+02,2.978516e-01,-2.496716e+02,2.978516e-01,-2.478973e+02,2.978516e-01,-2.475439e+02,2.978516e-01,-2.451675e+02,2.978516e-01,-2.428844e+02,2.978516e-01,-2.391560e+02,2.978516e-01,-2.309152e+02,2.978516e-01,-2.083848e+02,2.978516e-01,-9.801773e+01,2.978516e-01,-2.064719e+02,2.978516e-01,-2.297213e+02,2.978516e-01,-2.392689e+02,2.978516e-01,-2.433360e+02,2.978516e-01,-2.458670e+02,2.978516e-01,-2.479786e+02
2.983398e-01,-2.521330e+02,2.983398e-01,-2.497331e+02,2.983398e-01,-2.483995e+02,2.983398e-01,-2.473088e+02,2.983398e-01,-2.453949e+02,2.983398e-01,-2.434456e+02,2.983398e-01,-2.397480e+02,2.983398e-01,-2.312693e+02,2.983398e-01,-2.092901e+02,2.983398e-01,-1.901436e+02,2.983398e-01,-2.059780e+02,2.983398e-01,-2.286553e+02,2.983398e-01,-2.386458e+02,2.983398e-01,-2.422378e+02,2.983398e-01,-2.452677e+02,2.983398e-01,-2.481663e+02
2.988281e-01,-2.520808e+02,2.988281e-01,-2.497505e+02,2.988281e-01,-2.481649e+02,2.988281e-01,-2.475007e+02,2.988281e-01,-2.458598e+02,2.988281e-01,-2.445477e+02,2.988281e-01,-2.394728e+02,2.988281e-01,-2.311572e+02,2.988281e-01,-2.097916e+02,2.988281e-01,-1.905392e+02,2.988281e-01,-2.052367e+02,2.988281e-01,-2.288276e+02,2.988281e-01,-2.384342e+02,2.988281e-01,-2.422239e+02,2.988281e-01,-2.455217e+02,2.988281e-01,-2.479416e+02
2.993164e-01,-2.528832e+02,2.993164e-01,-2.488561e+02,2.993164e-01,-2.483706e+02,2.993164e-01,-2.474149e+02,2.993164e-01,-2.467097e+02,2.993164e-01,-2.448408e+02,2.993164e-01,-2.391856e+02,2.993164e-01,-2.312138e+02,2.993164e-01,-2.092857e+02,2.993164e-01,-1.918305e+02,2.993164e-01,-2.045666e+02,2.993164e-01,-2.280588e+02,2.993164e-01,-2.375915e+02,2.993164e-01,-2.428372e+02,2.993164e-01,-2.460481e+02,2.993164e-01,-2.483017e+02
2.998047e-01,-2.524386e+02,2.998047e-01,-2.496817e+02,2.998047e-01,-2.484403e+02,2.998047e-01,-2.462901e+02,2.998047e-01,-2.472640e+02,2.998047e-01,-2.440236e+02,2.998047e-01,-2.385434e+02,2.998047e-01,-2.312292e+02,2.998047e-01,-2.103310e+02,2.998047e-01,-1.931173e+02,2.998047e-01,-2.039721e+02,2.998047e-01,-2.276849e+02,2.998047e-01,-2.372268e+02,2.998047e-01,-2.439321e+02,2.998047e-01,-2.458217e+02,2.998047e-01,-2.485821e+02
3.002930e-01,-2.513373e+02,3.002930e-01,-2.498869e+02,3.002930e-01,-2.482596e+02,3.002930e-01,-2.468229e+02,3.002930e-01,-2.470370e+02,3.002930e-01,-2.436095e+02,3.002930e-01,-2.385695e+02,3.002930e-01,-2.318210e+02,3.002930e-01,-2.115775e+02,3.002930e-01,-1.951469e+02,3.002930e-01,-2.028519e+02,3.002930e-01,-2.281191e+02,3.002930e-01,-2.382022e+02,3.002930e-01,-2.438177e+02,3.002930e-01,-2.458663e+02,3.002930e-01,-2.478364e+02
3.007812e-01,-2.511652e+02,3.007812e-01,-2.501910e+02,3.007812e-01,-2.485355e+02,3.007812e-01,-2.478188e+02,3.007812e-01,-2.469774e+02,3.007812e-01,-2.433895e+02,3.007812e-01,-2.385288e+02,3.007812e-01,-2.327123e+02,3.007812e-01,-2.119679e+02,3.007812e-01,-1.990570e+02,3.007812e-01,-2.021721e+02,3.007812e-01,-2.286171e+02,3.007812e-01,-2.384669e+02,3.007812e-01,-2.432312e+02,3.007812e-01,-2.455641e+02,3.007812e-01,-2.477898e+02
3.012695e-01,-2.517669e+02,3.012695e-01,-2.498918e+02,3.012695e-01,-2.483266e+02,3.012695e-01,-2.479626e+02,3.012695e-01,-2.463085e+02,3.012695e-01,-2.431146e+02,3.012695e-01,-2.390349e+02,3.012695e-01,-2.332607e+02,3.012695e-01,-2.122181e+02,3.012695e-01,-2.043196e+02,3.012695e-01,-2.017726e+02,3.012695e-01,-2.285297e+02,3.012695e-01,-2.381682e+02,3.012695e-01,-2.433717e+02,3.012695e-01,-2.455945e+02,3.012695e-01,-2.473981e+02
3.017578e-01,-2.521928e+02,3.017578e-01,-2.486833e+02,3.017578e-01,-2.485229e+02,3.017578e-01,-2.478898e+02,3.017578e-01,-2.468525e+02,3.017578e-01,-2.437266e+02,3.017578e-01,-2.388628e+02,3.017578e-01,-2.336651e+02,3.017578e-01,-2.129144e+02,3.017578e-01,-2.073958e+02,3.017578e-01,-2.016764e+02,3.017578e-01,-2.277643e+02,3.017578e-01,-2.380528e+02,3.017578e-01,-2.429057e+02,3.017578e-01,-2.454881e+02,3.017578e-01,-2.472980e+02
3.022461e-01,-2.523136e+02,3.022461e-01,-2.491834e+02,3.022461e-01,-2.492855e+02,3.022461e-01,-2.476168e+02,3.022461e-01,-2.468167e+02,3.022461e-01,-2.440354e+02,3.022461e-01,-2.390004e+02,3.022461e-01,-2.330698e+02,3.022461e-01,-2.141483e+02,3.022461e-01,-2.024124e+02,3.022461e-01,-2.011193e+02,3.022461e-01,-2.268215e+02,3.022461e-01,-2.382281e+02,3.022461e-01,-2.420232e+02,3.022461e-01,-2.449827e+02,3.022461e-01,-2.472925e+02
3.027344e-01,-2.525660e+02,3.027344e-01,-2.495492e+02,3.027344e-01,-2.491469e+02,3.027344e-01,-2.479756e+02,3.027344e-01,-2.467163e+02,3.027344e-01,-2.435887e+02,3.027344e-01,-2.398936e+02,3.027344e-01,-2.336353e+02,3.027344e-01,-2.140415e+02,3.027344e-01,-1.979149e+02,3.027344e-01,-1.999701e+02,3.027344e-01,-2.269050e+02,3.027344e-01,-2.376768e+02,3.027344e-01,-2.415503e+02,3.027344e-01,-2.454163e+02,3.027344e-01,-2.473179e+02
3.032227e-01,-2.526672e+02,3.032227e-01,-2.503298e+02,3.032227e-01,-2.489519e+02,3.032227e-01,-2.481177e+02,3.032227e-01,-2.457516e+02,3.032227e-01,-2.438862e+02,3.032227e-01,-2.399863e+02,3.032227e-01,-2.330620e+02,3.032227e-01,-2.134749e+02,3.032227e-01,-1.944080e+02,3.032227e-01,-1.980527e+02,3.032227e-01,-2.272715e+02,3.032227e-01,-2.368874e+02,3.032227e-01,-2.415217e+02,3.032227e-01,-2.455850e+02,3.032227e-01,-2.476865e+02
3.037109e-01,-2.534193e+02,3.037109e-01,-2.503855e+02,3.037109e-01,-2.487884e+02,3.037109e-01,-2.481541e+02,3.037109e-01,-2.453794e+02,3.037109e-01,-2.441691e+02,3.037109e-01,-2.402980e+02,3.037109e-01,-2.331243e+02,3.037109e-01,-2.134999e+02,3.037109e-01,-1.929437e+02,3.037109e-01,-1.972428e+02,3.037109e-01,-2.266291e+02,3.037109e-01,-2.373983e+02,3.037109e-01,-2.426332e+02,3.037109e-01,-2.455484e+02,3.037109e-01,-2.482528e+02
3.041992e-01,-2.529456e+02,3.041992e-01,-2.503921e+02,3.041992e-01,-2.496097e+02,3.041992e-01,-2.486136e+02,3.041992e-01,-2.457032e+02,3.041992e-01,-2.438538e+02,3.041992e-01,-2.406556e+02,3.041992e-01,-2.335598e+02,3.041992e-01,-2.146092e+02,3.041992e-01,-1.915549e+02,3.041992e-01,-1.968830e+02,3.041992e-01,-2.265758e+02,3.041992e-01,-2.379813e+02,3.041992e-01,-2.440580e+02,3.041992e-01,-2.457286e+02,3.041992e-01,-2.474407e+02
3.046875e-01,-2.521608e+02,3.046875e-01,-2.495761e+02,3.046875e-01,-2.501610e+02,3.046875e-01,-2.474021e+02,3.046875e-01,-2.467481e+02,3.046875e-01,-2.439069e+02,3.046875e-01,-2.406860e+02,3.046875e-01,-2.334485e+02,3.046875e-01,-2.159021e+02,3.046875e-01,-1.903938e+02,3.046875e-01,-1.960108e+02,3.046875e-01,-2.257732e+02,3.046875e-01,-2.376722e+02,3.046875e-01,-2.432873e+02,3.046875e-01,-2.461206e+02,3.046875e-01,-2.471441e+02
3.051758e-01,-2.522087e+02,3.051758e-01,-2.489950e+02,3.051758e-01,-2.494654e+02,3.051758e-01,-2.472966e+02,3.051758e-01,-2.465931e+02,3.051758e-01,-2.445884e+02,3.051758e-01,-2.402397e+02,3.051758e-01,-2.350176e+02,3.051758e-01,-2.168768e+02,3.051758e-01,-1.891332e+02,3.051758e-01,-1.950413e+02,3.051758e-01,-2.248264e+02,3.051758e-01,-2.376750e+02,3.051758e-01,-2.427040e+02,3.051758e-01,-2.453293e+02,3.051758e-01,-2.473684e+02
3.056641e-01,-2.528955e+02,3.056641e-01,-2.491569e+02,3.056641e-01,-2.484635e+02,3.056641e-01,-2.486106e+02,3.056641e-01,-2.464979e+02,3.056641e-01,-2.448574e+02,3.056641e-01,-2.400365e+02,3.056641e-01,-2.346030e+02,3.056641e-01,-2.162574e+02,3.056641e-01,-1.878527e+02,3.056641e-01,-1.935558e+02,3.056641e-01,-2.246146e+02,3.056641e-01,-2.374951e+02,3.056641e-01,-2.425565e+02,3.056641e-01,-2.456052e+02,3.056641e-01,-2.477354e+02
3.061523e-01,-2.524103e+02,3.061523e-01,-2.496105e+02,3.061523e-01,-2.490886e+02,3.061523e-01,-2.480941e+02,3.061523e-01,-2.466352e+02,3.061523e-01,-2.456182e+02,3.061523e-01,-2.404033e+02,3.061523e-01,-2.339727e+02,3.061523e-01,-2.164514e+02,3.061523e-01,-1.875331e+02,3.061523e-01,-1.934012e+02,3.061523e-01,-2.252023e+02,3.061523e-01,-2.374577e+02,3.061523e-01,-2.417942e+02,3.061523e-01,-2.457692e+02,3.061523e-01,-2.474206e+02
3.066406e-01,-2.527910e+02,3.066406e-01,-2.498368e+02,3.066406e-01,-2.493419e+02,3.066406e-01,-2.470664e+02,3.066406e-01,-2.476280e+02,3.066406e-01,-2.451958e+02,3.066406e-01,-2.416405e+02,3.066406e-01,-2.337288e+02,3.066406e-01,-2.178414e+02,3.066406e-01,-1.871740e+02,3.066406e-01,-1.921439e+02,3.066406e-01,-2.251369e+02,3.066406e-01,-2.374280e+02,3.066406e-01,-2.417908e+02,3.066406e-01,-2.451325e+02,3.066406e-01,-2.465772e+02
3.071289e-01,-2.531842e+02,3.071289e-01,-2.506145e+02,3.071289e-01,-2.492562e+02,3.071289e-01,-2.482177e+02,3.071289e-01,-2.475339e+02,3.071289e-01,-2.442355e+02,3.071289e-01,-2.417885e+02,3.071289e-01,-2.343517e+02,3.071289e-01,-2.180060e+02,3.071289e-01,-1.881813e+02,3.071289e-01,-1.905861e+02,3.071289e-01,-2.248817e+02,3.071289e-01,-2.376972e+02,3.071289e-01,-2.419986e+02,3.071289e-01,-2.453463e+02,3.071289e-01,-2.470708e+02
3.076172e-01,-2.526795e+02,3.076172e-01,-2.504039e+02,3.076172e-01,-2.492259e+02,3.076172e-01,-2.484759e+02,3.076172e-01,-2.478724e+02,3.076172e-01,-2.443889e+02,3.076172e-01,-2.416138e+02,3.076172e-01,-2.349668e+02,3.076172e-01,-2.177732e+02,3.076172e-01,-1.897437e+02,3.076172e-01,-1.908237e+02,3.076172e-01,-2.245971e+02,3.076172e-01,-2.379300e+02,3.076172e-01,-2.427084e+02,3.076172e-01,-2.456750e+02,3.076172e-01,-2.473597e+02
3.081055e-01,-2.526405e+02,3.081055e-01,-2.502440e+02,3.081055e-01,-2.494990e+02,3.081055e-01,-2.475822e+02,3.081055e-01,-2.468952e+02,3.081055e-01,-2.442745e+02,3.081055e-01,-2.412773e+02,3.081055e-01,-2.351682e+02,3.081055e-01,-2.182223e+02,3.081055e-01,-1.911335e+02,3.081055e-01,-1.896122e+02,3.081055e-01,-2.240050e+02,3.081055e-01,-2.370347e+02,3.081055e-01,-2.418941e+02,3.081055e-01,-2.442532e+02,3.081055e-01,-2.476483e+02
3.085938e-01,-2.524242e+02,3.085938e-01,-2.510563e+02,3.085938e-01,-2.495936e+02,3.085938e-01,-2.477851e+02,3.085938e-01,-2.458923e+02,3.085938e-01,-2.443043e+02,3.085938e-01,-2.401864e+02,3.085938e-01,-2.347056e+02,3.085938e-01,-2.196320e+02,3.085938e-01,-1.937204e+02,3.085938e-01,-1.884274e+02,3.085938e-01,-2.241499e+02,3.085938e-01,-2.369228e+02,3.085938e-01,-2.416100e+02,3.085938e-01,-2.445162e+02,3.085938e-01,-2.481840e+02
3.090820e-01,-2.522189e+02,3.090820e-01,-2.507219e+02,3.090820e-01,-2.496818e+02,3.090820e-01,-2.474664e+02,3.090820e-01,-2.462696e+02,3.090820e-01,-2.451876e+02,3.090820e-01,-2.402218e+02,3.090820e-01,-2.346443e+02,3.090820e-01,-2.201327e+02,3.090820e-01,-1.978708e+02,3.090820e-01,-1.870303e+02,3.090820e-01,-2.235689e+02,3.090820e-01,-2.367849e+02,3.090820e-01,-2.419590e+02,3.090820e-01,-2.453457e+02,3.090820e-01,-2.470096e+02
3.095703e-01,-2.526855e+02,3.095703e-01,-2.496621e+02,3.095703e-01,-2.502003e+02,3.095703e-01,-2.471461e+02,3.095703e-01,-2.465910e+02,3.095703e-01,-2.459000e+02,3.095703e-01,-2.405058e+02,3.095703e-01,-2.356630e+02,3.095703e-01,-2.196214e+02,3.095703e-01,-1.994978e+02,3.095703e-01,-1.855054e+02,3.095703e-01,-2.233748e+02,3.095703e-01,-2.361466e+02,3.095703e-01,-2.413363e+02,3.095703e-01,-2.448728e+02,3.095703e-01,-2.467213e+02
3.100586e-01,-2.525474e+02,3.100586e-01,-2.498404e+02,3.100586e-01,-2.494626e+02,3.100586e-01,-2.478973e+02,3.100586e-01,-2.463753e+02,3.100586e-01,-2.466536e+02,3.100586e-01,-2.414623e+02,3.100586e-01,-2.358491e+02,3.100586e-01,-2.195161e+02,3.100586e-01,-1.922645e+02,3.100586e-01,-1.844800e+02,3.100586e-01,-2.237674e+02,3.100586e-01,-2.365758e+02,3.100586e-01,-2.413994e+02,3.100586e-01,-2.446510e+02,3.100586e-01,-2.480346e+02
3.105469e-01,-2.521863e+02,3.105469e-01,-2.505430e+02,3.105469e-01,-2.487498e+02,3.105469e-01,-2.477747e+02,3.105469e-01,-2.471747e+02,3.105469e-01,-2.458980e+02,3.105469e-01,-2.417428e+02,3.105469e-01,-2.352666e+02,3.105469e-01,-2.201161e+02,3.105469e-01,-1.876179e+02,3.105469e-01,-1.838820e+02,3.105469e-01,-2.232129e+02,3.105469e-01,-2.365728e+02,3.105469e-01,-2.420679e+02,3.105469e-01,-2.451401e+02,3.105469e-01,-2.475633e+02
3.110352e-01,-2.535331e+02,3.110352e-01,-2.506859e+02,3.110352e-01,-2.500211e+02,3.110352e-01,-2.477163e+02,3.110352e-01,-2.471256e+02,3.110352e-01,-2.453165e+02,3.110352e-01,-2.411889e+02,3.110352e-01,-2.353134e+02,3.110352e-01,-2.202046e+02,3.110352e-01,-1.854890e+02,3.110352e-01,-1.831664e+02,3.110352e-01,-2.228043e+02,3.110352e-01,-2.356171e+02,3.110352e-01,-2.412760e+02,3.110352e-01,-2.458213e+02,3.110352e-01,-2.468938e+02
3.115234e-01,-2.526335e+02,3.115234e-01,-2.500719e+02,3.115234e-01,-2.505865e+02,3.115234e-01,-2.479626e+02,3.115234e-01,-2.469546e+02,3.115234e-01,-2.451039e+02,3.115234e-01,-2.414673e+02,3.115234e-01,-2.349598e+02,3.115234e-01,-2.205150e+02,3.115234e-01,-1.834116e+02,3.115234e-01,-1.818731e+02,3.115234e-01,-2.220135e+02,3.115234e-01,-2.356518e+02,3.115234e-01,-2.410533e+02,3.115234e-01,-2.458298e+02,3.115234e-01,-2.470444e+02
3.120117e-01,-2.523302e+02,3.120117e-01,-2.504335e+02,3.120117e-01,-2.502761e+02,3.120117e-01,-2.476320e+02,3.120117e-01,-2.471503e+02,3.120117e-01,-2.448731e+02,3.120117e-01,-2.416609e+02,3.120117e-01,-2.353278e+02,3.120117e-01,-2.216520e+02,3.120117e-01,-1.821800e+02,3.120117e-01,-1.817077e+02,3.120117e-01,-2.217086e+02,3.120117e-01,-2.355515e+02,3.120117e-01,-2.415319e+02,3.120117e-01,-2.451599e+02,3.120117e-01,-2.469903e+02
3.125000e-01,-2.534252e+02,3.125000e-01,-2.508205e+02,3.125000e-01,-2.503305e+02,3.125000e-01,-2.475335e+02,3.125000e-01,-2.475825e+02,3.125000e-01,-2.447367e+02,3.125000e-01,-2.419891e+02,3.125000e-01,-2.361118e+02,3.125000e-01,-2.219592e+02,3.125000e-01,-1.821547e+02,3.125000e-01,-1.815700e+02,3.125000e-01,-2.215327e+02,3.125000e-01,-2.353692e+02,3.125000e-01,-2.409445e+02,3.125000e-01,-2.456101e+02,3.125000e-01,-2.468643e+02
3.129883e-01,-2.538801e+02,3.129883e-01,-2.512379e+02,3.129883e-01,-2.502959e+02,3.129883e-01,-2.482893e+02,3.129883e-01,-2.483266e+02,3.129883e-01,-2.451116e+02,3.129883e-01,-2.415797e+02,3.129883e-01,-2.364241e+02,3.129883e-01,-2.214737e+02,3.129883e-01,-1.822330e+02,3.129883e-01,-1.819092e+02,3.129883e-01,-2.219205e+02,3.129883e-01,-2.356732e+02,3.129883e-01,-2.409877e+02,3.129883e-01,-2.451412e+02,3.129883e-01,-2.469836e+02
3.134766e-01,-2.531894e+02,3.134766e-01,-2.520160e+02,3.134766e-01,-2.496047e+02,3.134766e-01,-2.486259e+02,3.134766e-01,-2.494246e+02,3.134766e-01,-2.449286e+02,3.134766e-01,-2.416301e+02,3.134766e-01,-2.362717e+02,3.134766e-01,-2.219673e+02,3.134766e-01,-1.823923e+02,3.134766e-01,-1.828518e+02,3.134766e-01,-2.213505e+02,3.134766e-01,-2.355991e+02,3.134766e-01,-2.421580e+02,3.134766e-01,-2.441250e+02,3.134766e-01,-2.483276e+02
3.139648e-01,-2.532968e+02,3.139648e-01,-2.514518e+02,3.139648e-01,-2.499898e+02,3.139648e-01,-2.484777e+02,3.139648e-01,-2.475078e+02,3.139648e-01,-2.445029e+02,3.139648e-01,-2.419445e+02,3.139648e-01,-2.374594e+02,3.139648e-01,-2.227533e+02,3.139648e-01,-1.825296e+02,3.139648e-01,-1.847732e+02,3.139648e-01,-2.200072e+02,3.139648e-01,-2.355099e+02,3.139648e-01,-2.422094e+02,3.139648e-01,-2.443454e+02,3.139648e-01,-2.477402e+02
3.144531e-01,-2.532927e+02,3.144531e-01,-2.506987e+02,3.144531e-01,-2.504310e+02,3.144531e-01,-2.485856e+02,3.144531e-01,-2.464835e+02,3.144531e-01,-2.443242e+02,3.144531e-01,-2.410590e+02,3.144531e-01,-2.384988e+02,3.144531e-01,-2.231704e+02,3.144531e-01,-1.839165e+02,3.144531e-01,-1.880074e+02,3.144531e-01,-2.197006e+02,3.144531e-01,-2.352852e+02,3.144531e-01,-2.419480e+02,3.144531e-01,-2.445026e+02,3.144531e-01,-2.471958e+02
3.149414e-01,-2.528689e+02,3.149414e-01,-2.506433e+02,3.149414e-01,-2.498652e+02,3.149414e-01,-2.494121e+02,3.149414e-01,-2.468005e+02,3.149414e-01,-2.451071e+02,3.149414e-01,-2.414023e+02,3.149414e-01,-2.387093e+02,3.149414e-01,-2.236673e+02,3.149414e-01,-1.854214e+02,3.149414e-01,-1.932119e+02,3.149414e-01,-2.205061e+02,3.149414e-01,-2.348881e+02,3.149414e-01,-2.414815e+02,3.149414e-01,-2.445848e+02,3.149414e-01,-2.465670e+02
3.154297e-01,-2.528082e+02,3.154297e-01,-2.518337e+02,3.154297e-01,-2.499539e+02,3.154297e-01,-2.485222e+02,3.154297e-01,-2.472179e+02,3.154297e-01,-2.455654e+02,3.154297e-01,-2.420076e+02,3.154297e-01,-2.376502e+02,3.154297e-01,-2.241803e+02,3.154297e-01,-1.869767e+02,3.154297e-01,-2.003142e+02,3.154297e-01,-2.197059e+02,3.154297e-01,-2.345405e+02,3.154297e-01,-2.418704e+02,3.154297e-01,-2.442494e+02,3.154297e-01,-2.463298e+02
3.159180e-01,-2.522296e+02,3.159180e-01,-2.514080e+02,3.159180e-01,-2.501590e+02,3.159180e-01,-2.486586e+02,3.159180e-01,-2.466283e+02,3.159180e-01,-2.454426e+02,3.159180e-01,-2.425225e+02,3.159180e-01,-2.371423e+02,3.159180e-01,-2.246277e+02,3.159180e-01,-1.883683e+02,3.159180e-01,-1.972285e+02,3.159180e-01,-2.182723e+02,3.159180e-01,-2.346721e+02,3.159180e-01,-2.424641e+02,3.159180e-01,-2.444006e+02,3.159180e-01,-2.462629e+02
3.164062e-01,-2.520534e+02,3.164062e-01,-2.515982e+02,3.164062e-01,-2.501942e+02,3.164062e-01,-2.486719e+02,3.164062e-01,-2.457727e+02,3.164062e-01,-2.449755e+02,3.164062e-01,-2.425532e+02,3.164062e-01,-2.373786e+02,3.164062e-01,-2.242337e+02,3.164062e-01,-1.897614e+02,3.164062e-01,-1.931452e+02,3.164062e-01,-2.177545e+02,3.164062e-01,-2.345025e+02,3.164062e-01,-2.426772e+02,3.164062e-01,-2.440024e+02,3.164062e-01,-2.465080e+02
3.168945e-01,-2.524320e+02,3.168945e-01,-2.516126e+02,3.168945e-01,-2.495688e+02,3.168945e-01,-2.486778e+02,3.168945e-01,-2.467331e+02,3.168945e-01,-2.454967e+02,3.168945e-01,-2.424298e+02,3.168945e-01,-2.379276e+02,3.168945e-01,-2.253634e+02,3.168945e-01,-1.890903e+02,3.168945e-01,-1.911893e+02,3.168945e-01,-2.169432e+02,3.168945e-01,-2.346752e+02,3.168945e-01,-2.423405e+02,3.168945e-01,-2.436589e+02,3.168945e-01,-2.470883e+02
3.173828e-01,-2.526171e+02,3.173828e-01,-2.518724e+02,3.173828e-01,-2.494551e+02,3.173828e-01,-2.490900e+02,3.173828e-01,-2.473138e+02,3.173828e-01,-2.458747e+02,3.173828e-01,-2.424732e+02,3.173828e-01,-2.375084e+02,3.173828e-01,-2.255302e+02,3.173828e-01,-1.898232e+02,3.173828e-01,-1.894716e+02,3.173828e-01,-2.166745e+02,3.173828e-01,-2.347287e+02,3.173828e-01,-2.416154e+02,3.173828e-01,-2.443654e+02,3.173828e-01,-2.475727e+02
3.178711e-01,-2.525526e+02,3.178711e-01,-2.510140e+02,3.178711e-01,-2.503105e+02,3.178711e-01,-2.489259e+02,3.178711e-01,-2.469018e+02,3.178711e-01,-2.455682e+02,3.178711e-01,-2.425203e+02,3.178711e-01,-2.381160e+02,3.178711e-01,-2.246211e+02,3.178711e-01,-1.911525e+02,3.178711e-01,-1.881956e+02,3.178711e-01,-2.181397e+02,3.178711e-01,-2.342372e+02,3.178711e-01,-2.416965e+02,3.178711e-01,-2.449122e+02,3.178711e-01,-2.469404e+02
3.183594e-01,-2.532931e+02,3.183594e-01,-2.501143e+02,3.183594e-01,-2.503668e+02,3.183594e-01,-2.491033e+02,3.183594e-01,-2.472231e+02,3.183594e-01,-2.449969e+02,3.183594e-01,-2.423980e+02,3.183594e-01,-2.377533e+02,3.183594e-01,-2.246907e+02,3.183594e-01,-1.915223e+02,3.183594e-01,-1.884515e+02,3.183594e-01,-2.179139e+02,3.183594e-01,-2.339830e+02,3.183594e-01,-2.412828e+02,3.183594e-01,-2.445624e+02,3.183594e-01,-2.466644e+02
3.188477e-01,-2.537035e+02,3.188477e-01,-2.506053e+02,3.188477e-01,-2.499008e+02,3.188477e-01,-2.494333e+02,3.188477e-01,-2.469325e+02,3.188477e-01,-2.444908e+02,3.188477e-01,-2.425435e+02,3.188477e-01,-2.370070e+02,3.188477e-01,-2.251905e+02,3.188477e-01,-1.931739e+02,3.188477e-01,-1.880564e+02,3.188477e-01,-2.170435e+02,3.188477e-01,-2.343236e+02,3.188477e-01,-2.419798e+02,3.188477e-01,-2.441792e+02,3.188477e-01,-2.459283e+02
3.193359e-01,-2.530845e+02,3.193359e-01,-2.505460e+02,3.193359e-01,-2.504119e+02,3.193359e-01,-2.491871e+02,3.193359e-01,-2.473582e+02,3.193359e-01,-2.448777e+02,3.193359e-01,-2.426370e+02,3.193359e-01,-2.374024e+02,3.193359e-01,-2.257238e+02,3.193359e-01,-1.940068e+02,3.193359e-01,-1.874954e+02,3.193359e-01,-2.165131e+02,3.193359e-01,-2.334066e+02,3.193359e-01,-2.410852e+02,3.193359e-01,-2.440158e+02,3.193359e-01,-2.457826e+02
3.198242e-01,-2.527070e+02,3.198242e-01,-2.507012e+02,3.198242e-01,-2.503029e+02,3.198242e-01,-2.490957e+02,3.198242e-01,-2.478385e+02,3.198242e-01,-2.454034e+02,3.198242e-01,-2.430107e+02,3.198242e-01,-2.388819e+02,3.198242e-01,-2.267202e+02,3.198242e-01,-1.946173e+02,3.198242e-01,-1.874389e+02,3.198242e-01,-2.160617e+02,3.198242e-01,-2.333174e+02,3.198242e-01,-2.400792e+02,3.198242e-01,-2.444907e+02,3.198242e-01,-2.458442e+02
3.203125e-01,-2.531074e+02,3.203125e-01,-2.506392e+02,3.203125e-01,-2.505528e+02,3.203125e-01,-2.496824e+02,3.203125e-01,-2.482385e+02,3.203125e-01,-2.456861e+02,3.203125e-01,-2.435118e+02,3.203125e-01,-2.386556e+02,3.203125e-01,-2.275435e+02,3.203125e-01,-1.956746e+02,3.203125e-01,-1.888501e+02,3.203125e-01,-2.150185e+02,3.203125e-01,-2.333974e+02,3.203125e-01,-2.401226e+02,3.203125e-01,-2.446879e+02,3.203125e-01,-2.467282e+02
3.208008e-01,-2.540364e+02,3.208008e-01,-2.514625e+02,3.208008e-01,-2.505950e+02,3.208008e-01,-2.495847e+02,3.208008e-01,-2.471591e+02,3.208008e-01,-2.453036e+02,3.208008e-01,-2.436916e+02,3.208008e-01,-2.383357e+02,3.208008e-01,-2.275129e+02,3.208008e-01,-1.964155e+02,3.208008e-01,-1.908569e+02,3.208008e-01,-2.146293e+02,3.208008e-01,-2.326616e+02,3.208008e-01,-2.401430e+02,3.208008e-01,-2.439881e+02,3.208008e-01,-2.466559e+02
3.212891e-01,-2.535737e+02,3.212891e-01,-2.519576e+02,3.212891e-01,-2.507921e+02,3.212891e-01,-2.489630e+02,3.212891e-01,-2.474793e+02,3.212891e-01,-2.458846e+02,3.212891e-01,-2.429789e+02,3.212891e-01,-2.383434e+02,3.212891e-01,-2.271663e+02,3.212891e-01,-1.970106e+02,3.212891e-01,-1.916270e+02,3.212891e-01,-2.149235e+02,3.212891e-01,-2.327188e+02,3.212891e-01,-2.413076e+02,3.212891e-01,-2.434187e+02,3.212891e-01,-2.458612e+02
3.217773e-01,-2.538582e+02,3.217773e-01,-2.511153e+02,3.217773e-01,-2.502073e+02,3.217773e-01,-2.488812e+02,3.217773e-01,-2.482212e+02,3.217773e-01,-2.456692e+02,3.217773e-01,-2.424633e+02,3.217773e-01,-2.379347e+02,3.217773e-01,-2.269352e+02,3.217773e-01,-1.975995e+02,3.217773e-01,-1.938978e+02,3.217773e-01,-2.146714e+02,3.217773e-01,-2.334493e+02,3.217773e-01,-2.407698e+02,3.217773e-01,-2.449512e+02,3.217773e-01,-2.459877e+02
3.222656e-01,-2.542309e+02,3.222656e-01,-2.504847e+02,3.222656e-01,-2.507641e+02,3.222656e-01,-2.487057e+02,3.222656e-01,-2.471041e+02,3.222656e-01,-2.457003e+02,3.222656e-01,-2.422448e+02,3.222656e-01,-2.370604e+02,3.222656e-01,-2.273377e+02,3.222656e-01,-1.994749e+02,3.222656e-01,-1.972890e+02,3.222656e-01,-2.132237e+02,3.222656e-01,-2.326359e+02,3.222656e-01,-2.405394e+02,3.222656e-01,-2.454993e+02,3.222656e-01,-2.467253e+02
3.227539e-01,-2.538254e+02,3.227539e-01,-2.509307e+02,3.227539e-01,-2.507845e+02,3.227539e-01,-2.484414e+02,3.227539e-01,-2.469393e+02,3.227539e-01,-2.463807e+02,3.227539e-01,-2.433982e+02,3.227539e-01,-2.371266e+02,3.227539e-01,-2.274969e+02,3.227539e-01,-2.008245e+02,3.227539e-01,-2.019507e+02,3.227539e-01,-2.118381e+02,3.227539e-01,-2.315706e+02,3.227539e-01,-2.403521e+02,3.227539e-01,-2.449015e+02,3.227539e-01,-2.464369e+02
3.232422e-01,-2.541559e+02,3.232422e-01,-2.518160e+02,3.232422e-01,-2.504934e+02,3.232422e-01,-2.480459e+02,3.232422e-01,-2.475157e+02,3.232422e-01,-2.463368e+02,3.232422e-01,-2.430477e+02,3.232422e-01,-2.380303e+02,3.232422e-01,-2.283291e+02,3.232422e-01,-2.014016e+02,3.232422e-01,-2.074469e+02,3.232422e-01,-2.109141e+02,3.232422e-01,-2.316358e+02,3.232422e-01,-2.402884e+02,3.232422e-01,-2.450709e+02,3.232422e-01,-2.456562e+02
3.237305e-01,-2.541402e+02,3.237305e-01,-2.518682e+02,3.237305e-01,-2.509381e+02,3.237305e-01,-2.482407e+02,3.237305e-01,-2.478318e+02,3.237305e-01,-2.455002e+02,3.237305e-01,-2.427047e+02,3.237305e-01,-2.386791e+02,3.237305e-01,-2.292531e+02,3.237305e-01,-2.021175e+02,3.237305e-01,-2.034740e+02,3.237305e-01,-2.116940e+02,3.237305e-01,-2.320018e+02,3.237305e-01,-2.411031e+02,3.237305e-01,-2.445011e+02,3.237305e-01,-2.456885e+02
3.242188e-01,-2.541588e+02,3.242188e-01,-2.515223e+02,3.242188e-01,-2.506941e+02,3.242188e-01,-2.494133e+02,3.242188e-01,-2.472656e+02,3.242188e-01,-2.454351e+02,3.242188e-01,-2.431908e+02,3.242188e-01,-2.378051e+02,3.242188e-01,-2.292982e+02,3.242188e-01,-2.027327e+02,3.242188e-01,-1.987754e+02,3.242188e-01,-2.120701e+02,3.242188e-01,-2.316865e+02,3.242188e-01,-2.417179e+02,3.242188e-01,-2.437722e+02,3.242188e-01,-2.467724e+02
3.247070e-01,-2.537210e+02,3.247070e-01,-2.509187e+02,3.247070e-01,-2.503195e+02,3.247070e-01,-2.493181e+02,3.247070e-01,-2.477249e+02,3.247070e-01,-2.457626e+02,3.247070e-01,-2.433720e+02,3.247070e-01,-2.374355e+02,3.247070e-01,-2.295768e+02,3.247070e-01,-2.025997e+02,3.247070e-01,-1.966064e+02,3.247070e-01,-2.111496e+02,3.247070e-01,-2.310220e+02,3.247070e-01,-2.407844e+02,3.247070e-01,-2.442959e+02,3.247070e-01,-2.473522e+02
3.251953e-01,-2.528834e+02,3.251953e-01,-2.504851e+02,3.251953e-01,-2.502146e+02,3.251953e-01,-2.483987e+02,3.251953e-01,-2.483669e+02,3.251953e-01,-2.453166e+02,3.251953e-01,-2.429003e+02,3.251953e-01,-2.380040e+02,3.251953e-01,-2.292909e+02,3.251953e-01,-2.034727e+02,3.251953e-01,-1.942164e+02,3.251953e-01,-2.094375e+02,3.251953e-01,-2.304642e+02,3.251953e-01,-2.401440e+02,3.251953e-01,-2.444340e+02,3.251953e-01,-2.462325e+02
3.256836e-01,-2.526208e+02,3.256836e-01,-2.507610e+02,3.256836e-01,-2.508538e+02,3.256836e-01,-2.485990e+02,3.256836e-01,-2.483372e+02,3.256836e-01,-2.459287e+02,3.256836e-01,-2.419029e+02,3.256836e-01,-2.382518e+02,3.256836e-01,-2.287847e+02,3.256836e-01,-2.050105e+02,3.256836e-01,-1.925599e+02,3.256836e-01,-2.095408e+02,3.256836e-01,-2.312696e+02,3.256836e-01,-2.400835e+02,3.256836e-01,-2.445258e+02,3.256836e-01,-2.454558e+02
3.261719e-01,-2.522794e+02,3.261719e-01,-2.509701e+02,3.261719e-01,-2.517243e+02,3.261719e-01,-2.492257e+02,3.261719e-01,-2.485970e+02,3.261719e-01,-2.471162e+02,3.261719e-01,-2.423284e+02,3.261719e-01,-2.386999e+02,3.261719e-01,-2.296068e+02,3.261719e-01,-2.052431e+02,3.261719e-01,-1.912509e+02,3.261719e-01,-2.096163e+02,3.261719e-01,-2.320041e+02,3.261719e-01,-2.394905e+02,3.261719e-01,-2.449140e+02,3.261719e-01,-2.453205e+02
3.266602e-01,-2.526213e+02,3.266602e-01,-2.520229e+02,3.266602e-01,-2.512594e+02,3.266602e-01,-2.499479e+02,3.266602e-01,-2.483579e+02,3.266602e-01,-2.475864e+02,3.266602e-01,-2.429934e+02,3.266602e-01,-2.390434e+02,3.266602e-01,-2.302138e+02,3.266602e-01,-2.055083e+02,3.266602e-01,-1.904438e+02,3.266602e-01,-2.094144e+02,3.266602e-01,-2.316966e+02,3.266602e-01,-2.389845e+02,3.266602e-01,-2.452182e+02,3.266602e-01,-2.457693e+02
3.271484e-01,-2.537090e+02,3.271484e-01,-2.523723e+02,3.271484e-01,-2.505320e+02,3.271484e-01,-2.493093e+02,3.271484e-01,-2.484417e+02,3.271484e-01,-2.482113e+02,3.271484e-01,-2.437018e+02,3.271484e-01,-2.383612e+02,3.271484e-01,-2.301154e+02,3.271484e-01,-2.059038e+02,3.271484e-01,-9.801774e+01,3.271484e-01,-2.092426e+02,3.271484e-01,-2.312567e+02,3.271484e-01,-2.386425e+02,3.271484e-01,-2.444562e+02,3.271484e-01,-2.457756e+02
3.276367e-01,-2.543718e+02,3.276367e-01,-2.523939e+02,3.276367e-01,-2.509859e+02,3.276367e-01,-2.457261e+02,3.276367e-01,-2.480598e+02,3.276367e-01,-2.479324e+02,3.276367e-01,-2.443010e+02,3.276367e-01,-2.384643e+02,3.276367e-01,-2.304602e+02,3.276367e-01,-2.065759e+02,3.276367e-01,-8.210014e+01,3.276367e-01,-2.078381e+02,3.276367e-01,-2.305757e+02,3.276367e-01,-2.388314e+02,3.276367e-01,-2.439840e+02,3.276367e-01,-2.456472e+02
3.281250e-01,-2.547373e+02,3.281250e-01,-2.526075e+02,3.281250e-01,-2.510665e+02,3.281250e-01,-2.429206e+02,3.281250e-01,-2.476688e+02,3.281250e-01,-2.462258e+02,3.281250e-01,-2.433865e+02,3.281250e-01,-2.381911e+02,3.281250e-01,-2.302340e+02,3.281250e-01,-2.074776e+02,3.281250e-01,-7.759395e+01,3.281250e-01,-2.062496e+02,3.281250e-01,-2.302870e+02,3.281250e-01,-2.398929e+02,3.281250e-01,-2.428894e+02,3.281250e-01,-2.458588e+02
3.286133e-01,-2.548956e+02,3.286133e-01,-2.525642e+02,3.286133e-01,-2.505510e+02,3.286133e-01,-2.457021e+02,3.286133e-01,-2.480898e+02,3.286133e-01,-2.452843e+02,3.286133e-01,-2.425212e+02,3.286133e-01,-2.382375e+02,3.286133e-01,-2.302833e+02,3.286133e-01,-2.082950e+02,3.286133e-01,-8.210014e+01,3.286133e-01,-2.058503e+02,3.286133e-01,-2.291884e+02,3.286133e-01,-2.398118e+02,3.286133e-01,-2.434039e+02,3.286133e-01,-2.467819e+02
3.291016e-01,-2.550541e+02,3.291016e-01,-2.526621e+02,3.291016e-01,-2.510704e+02,3.291016e-01,-2.492281e+02,3.291016e-01,-2.478117e+02,3.291016e-01,-2.456725e+02,3.291016e-01,-2.431365e+02,3.291016e-01,-2.393689e+02,3.291016e-01,-2.312453e+02,3.291016e-01,-2.083172e+02,3.291016e-01,-9.801775e+01,3.291016e-01,-2.056043e+02,3.291016e-01,-2.286763e+02,3.291016e-01,-2.389153e+02,3.291016e-01,-2.443291e+02,3.291016e-01,-2.461610e+02
3.295898e-01,-2.546873e+02,3.295898e-01,-2.533260e+02,3.295898e-01,-2.513331e+02,3.295898e-01,-2.495799e+02,3.295898e-01,-2.476707e+02,3.295898e-01,-2.457395e+02,3.295898e-01,-2.433534e+02,3.295898e-01,-2.390907e+02,3.295898e-01,-2.306173e+02,3.295898e-01,-2.088921e+02,3.295898e-01,-1.898650e+02,3.295898e-01,-2.048797e+02,3.295898e-01,-2.291393e+02,3.295898e-01,-2.389567e+02,3.295898e-01,-2.441589e+02,3.295898e-01,-2.455784e+02
3.300781e-01,-2.542276e+02,3.300781e-01,-2.531575e+02,3.300781e-01,-2.507403e+02,3.300781e-01,-2.487946e+02,3.300781e-01,-2.480444e+02,3.300781e-01,-2.456687e+02,3.300781e-01,-2.430062e+02,3.300781e-01,-2.382792e+02,3.300781e-01,-2.310164e+02,3.300781e-01,-2.087738e+02,3.300781e-01,-1.908916e+02,3.300781e-01,-2.044604e+02,3.300781e-01,-2.294617e+02,3.300781e-01,-2.387142e+02,3.300781e-01,-2.433696e+02,3.300781e-01,-2.453171e+02
3.305664e-01,-2.541424e+02,3.305664e-01,-2.527942e+02,3.305664e-01,-2.507400e+02,3.305664e-01,-2.479990e+02,3.305664e-01,-2.487030e+02,3.305664e-01,-2.464971e+02,3.305664e-01,-2.431646e+02,3.305664e-01,-2.384289e+02,3.305664e-01,-2.326721e+02,3.305664e-01,-2.094656e+02,3.305664e-01,-1.916612e+02,3.305664e-01,-2.031389e+02,3.305664e-01,-2.291156e+02,3.305664e-01,-2.381291e+02,3.305664e-01,-2.435065e+02,3.305664e-01,-2.461185e+02
3.310547e-01,-2.544685e+02,3.310547e-01,-2.520354e+02,3.310547e-01,-2.509940e+02,3.310547e-01,-2.483128e+02,3.310547e-01,-2.480339e+02,3.310547e-01,-2.460526e+02,3.310547e-01,-2.441285e+02,3.310547e-01,-2.380204e+02,3.310547e-01,-2.328053e+02,3.310547e-01,-2.102551e+02,3.310547e-01,-1.930868e+02,3.310547e-01,-2.017805e+02,3.310547e-01,-2.288713e+02,3.310547e-01,-2.380547e+02,3.310547e-01,-2.436487e+02,3.310547e-01,-2.466915e+02
3.315430e-01,-2.541201e+02,3.315430e-01,-2.513885e+02,3.315430e-01,-2.508863e+02,3.315430e-01,-2.493609e+02,3.315430e-01,-2.475314e+02,3.315430e-01,-2.456696e+02,3.315430e-01,-2.440368e+02,3.315430e-01,-2.377675e+02,3.315430e-01,-2.325014e+02,3.315430e-01,-2.111421e+02,3.315430e-01,-1.960373e+02,3.315430e-01,-2.009799e+02,3.315430e-01,-2.289138e+02,3.315430e-01,-2.384481e+02,3.315430e-01,-2.434790e+02,3.315430e-01,-2.462110e+02
3.320312e-01,-2.544291e+02,3.320312e-01,-2.515648e+02,3.320312e-01,-2.512505e+02,3.320312e-01,-2.495777e+02,3.320312e-01,-2.473681e+02,3.320312e-01,-2.460758e+02,3.320312e-01,-2.437885e+02,3.320312e-01,-2.390123e+02,3.320312e-01,-2.327744e+02,3.320312e-01,-2.122773e+02,3.320312e-01,-1.994894e+02,3.320312e-01,-2.008080e+02,3.320312e-01,-2.282891e+02,3.320312e-01,-2.386067e+02,3.320312e-01,-2.439131e+02,3.320312e-01,-2.458832e+02
3.325195e-01,-2.550338e+02,3.325195e-01,-2.522561e+02,3.325195e-01,-2.520968e+02,3.325195e-01,-2.492351e+02,3.325195e-01,-2.478870e+02,3.325195e-01,-2.463706e+02,3.325195e-01,-2.435325e+02,3.325195e-01,-2.399231e+02,3.325195e-01,-2.327672e+02,3.325195e-01,-2.124021e+02,3.325195e-01,-2.039006e+02,3.325195e-01,-2.012678e+02,3.325195e-01,-2.280970e+02,3.325195e-01,-2.387513e+02,3.325195e-01,-2.439612e+02,3.325195e-01,-2.454362e+02
3.330078e-01,-2.542502e+02,3.330078e-01,-2.534092e+02,3.330078e-01,-2.518150e+02,3.330078e-01,-2.490895e+02,3.330078e-01,-2.484687e+02,3.330078e-01,-2.464017e+02,3.330078e-01,-2.437842e+02,3.330078e-01,-2.401986e+02,3.330078e-01,-2.334412e+02,3.330078e-01,-2.129120e+02,3.330078e-01,-2.069217e+02,3.330078e-01,-2.022553e+02,3.330078e-01,-2.274171e+02,3.330078e-01,-2.390017e+02,3.330078e-01,-2.434952e+02,3.330078e-01,-2.453013e+02
3.334961e-01,-2.537504e+02,3.334961e-01,-2.532198e+02,3.334961e-01,-2.508480e+02,3.334961e-01,-2.489539e+02,3.334961e-01,-2.487611e+02,3.334961e-01,-2.470793e+02,3.334961e-01,-2.431480e+02,3.334961e-01,-2.402047e+02,3.334961e-01,-2.333265e+02,3.334961e-01,-2.138383e+02,3.334961e-01,-2.017679e+02,3.334961e-01,-2.007519e+02,3.334961e-01,-2.268939e+02,3.334961e-01,-2.393978e+02,3.334961e-01,-2.437839e+02,3.334961e-01,-2.445751e+02
3.339844e-01,-2.537685e+02,3.339844e-01,-2.523526e+02,3.339844e-01,-2.513412e+02,3.339844e-01,-2.497839e+02,3.339844e-01,-2.493011e+02,3.339844e-01,-2.467846e+02,3.339844e-01,-2.437131e+02,3.339844e-01,-2.408953e+02,3.339844e-01,-2.328053e+02,3.339844e-01,-2.138166e+02,3.339844e-01,-1.966660e+02,3.339844e-01,-1.984581e+02,3.339844e-01,-2.269243e+02,3.339844e-01,-2.383705e+02,3.339844e-01,-2.435094e+02,3.339844e-01,-2.445594e+02
3.344727e-01,-2.543030e+02,3.344727e-01,-2.518252e+02,3.344727e-01,-2.515014e+02,3.344727e-01,-2.494851e+02,3.344727e-01,-2.477890e+02,3.344727e-01,-2.463959e+02,3.344727e-01,-2.449515e+02,3.344727e-01,-2.406255e+02,3.344727e-01,-2.321515e+02,3.344727e-01,-2.139649e+02,3.344727e-01,-1.932774e+02,3.344727e-01,-1.973470e+02,3.344727e-01,-2.267930e+02,3.344727e-01,-2.381640e+02,3.344727e-01,-2.426617e+02,3.344727e-01,-2.454427e+02
3.349609e-01,-2.543887e+02,3.349609e-01,-2.523300e+02,3.349609e-01,-2.515747e+02,3.349609e-01,-2.489204e+02,3.349609e-01,-2.473793e+02,3.349609e-01,-2.464203e+02,3.349609e-01,-2.450136e+02,3.349609e-01,-2.403796e+02,3.349609e-01,-2.319591e+02,3.349609e-01,-2.146144e+02,3.349609e-01,-1.920341e+02,3.349609e-01,-1.959187e+02,3.349609e-01,-2.265298e+02,3.349609e-01,-2.381837e+02,3.349609e-01,-2.417436e+02,3.349609e-01,-2.454579e+02
3.354492e-01,-2.537397e+02,3.354492e-01,-2.536561e+02,3.354492e-01,-2.520436e+02,3.354492e-01,-2.490086e+02,3.354492e-01,-2.472662e+02,3.354492e-01,-2.473298e+02,3.354492e-01,-2.442306e+02,3.354492e-01,-2.406019e+02,3.354492e-01,-2.327036e+02,3.354492e-01,-2.152969e+02,3.354492e-01,-1.915995e+02,3.354492e-01,-1.952694e+02,3.354492e-01,-2.268199e+02,3.354492e-01,-2.375191e+02,3.354492e-01,-2.418145e+02,3.354492e-01,-2.461116e+02
3.359375e-01,-2.542762e+02,3.359375e-01,-2.537396e+02,3.359375e-01,-2.523068e+02,3.359375e-01,-2.497454e+02,3.359375e-01,-2.476420e+02,3.359375e-01,-2.481659e+02,3.359375e-01,-2.435143e+02,3.359375e-01,-2.411391e+02,3.359375e-01,-2.339459e+02,3.359375e-01,-2.151430e+02,3.359375e-01,-1.895145e+02,3.359375e-01,-1.951455e+02,3.359375e-01,-2.267518e+02,3.359375e-01,-2.380270e+02,3.359375e-01,-2.426187e+02,3.359375e-01,-2.469121e+02
3.364258e-01,-2.550222e+02,3.364258e-01,-2.532404e+02,3.364258e-01,-2.516638e+02,3.364258e-01,-2.504893e+02,3.364258e-01,-2.480342e+02,3.364258e-01,-2.468578e+02,3.364258e-01,-2.432145e+02,3.364258e-01,-2.417494e+02,3.364258e-01,-2.346791e+02,3.364258e-01,-2.157543e+02,3.364258e-01,-1.882582e+02,3.364258e-01,-1.946612e+02,3.364258e-01,-2.257241e+02,3.364258e-01,-2.393625e+02,3.364258e-01,-2.436928e+02,3.364258e-01,-2.462965e+02
3.369141e-01,-2.553727e+02,3.369141e-01,-2.538880e+02,3.369141e-01,-2.516754e+02,3.369141e-01,-2.501960e+02,3.369141e-01,-2.484937e+02,3.369141e-01,-2.462400e+02,3.369141e-01,-2.440548e+02,3.369141e-01,-2.419906e+02,3.369141e-01,-2.350677e+02,3.369141e-01,-2.162789e+02,3.369141e-01,-1.880321e+02,3.369141e-01,-1.942940e+02,3.369141e-01,-2.253903e+02,3.369141e-01,-2.389648e+02,3.369141e-01,-2.432233e+02,3.369141e-01,-2.451210e+02
3.374023e-01,-2.547326e+02,3.374023e-01,-2.533922e+02,3.374023e-01,-2.517985e+02,3.374023e-01,-2.500501e+02,3.374023e-01,-2.481758e+02,3.374023e-01,-2.464895e+02,3.374023e-01,-2.432859e+02,3.374023e-01,-2.424292e+02,3.374023e-01,-2.348617e+02,3.374023e-01,-2.159301e+02,3.374023e-01,-1.878503e+02,3.374023e-01,-1.932951e+02,3.374023e-01,-2.256932e+02,3.374023e-01,-2.379446e+02,3.374023e-01,-2.423563e+02,3.374023e-01,-2.450160e+02
3.378906e-01,-2.544206e+02,3.378906e-01,-2.527399e+02,3.378906e-01,-2.512584e+02,3.378906e-01,-2.499324e+02,3.378906e-01,-2.473966e+02,3.378906e-01,-2.466004e+02,3.378906e-01,-2.432206e+02,3.378906e-01,-2.423123e+02,3.378906e-01,-2.344043e+02,3.378906e-01,-2.169920e+02,3.378906e-01,-1.877821e+02,3.378906e-01,-1.914896e+02,3.378906e-01,-2.247545e+02,3.378906e-01,-2.377756e+02,3.378906e-01,-2.419620e+02,3.378906e-01,-2.452649e+02
3.383789e-01,-2.550341e+02,3.383789e-01,-2.536322e+02,3.383789e-01,-2.504490e+02,3.383789e-01,-2.501484e+02,3.383789e-01,-2.485901e+02,3.383789e-01,-2.475241e+02,3.383789e-01,-2.439362e+02,3.383789e-01,-2.416943e+02,3.383789e-01,-2.344858e+02,3.383789e-01,-2.177095e+02,3.383789e-01,-1.881291e+02,3.383789e-01,-1.899098e+02,3.383789e-01,-2.238203e+02,3.383789e-01,-2.375536e+02,3.383789e-01,-2.428741e+02,3.383789e-01,-2.453622e+02
3.388672e-01,-2.537477e+02,3.388672e-01,-2.531640e+02,3.388672e-01,-2.501895e+02,3.388672e-01,-2.499553e+02,3.388672e-01,-2.490281e+02,3.388672e-01,-2.474528e+02,3.388672e-01,-2.451115e+02,3.388672e-01,-2.411909e+02,3.388672e-01,-2.346257e+02,3.388672e-01,-2.184283e+02,3.388672e-01,-1.881196e+02,3.388672e-01,-1.887593e+02,3.388672e-01,-2.236896e+02,3.388672e-01,-2.376291e+02,3.388672e-01,-2.428047e+02,3.388672e-01,-2.454085e+02
3.393555e-01,-2.535221e+02,3.393555e-01,-2.524255e+02,3.393555e-01,-2.512964e+02,3.393555e-01,-2.498481e+02,3.393555e-01,-2.494860e+02,3.393555e-01,-2.469350e+02,3.393555e-01,-2.454102e+02,3.393555e-01,-2.409583e+02,3.393555e-01,-2.348211e+02,3.393555e-01,-2.186292e+02,3.393555e-01,-1.902381e+02,3.393555e-01,-1.881931e+02,3.393555e-01,-2.237427e+02,3.393555e-01,-2.374458e+02,3.393555e-01,-2.428295e+02,3.393555e-01,-2.453147e+02
3.398438e-01,-2.541002e+02,3.398438e-01,-2.529294e+02,3.398438e-01,-2.528540e+02,3.398438e-01,-2.503019e+02,3.398438e-01,-2.495098e+02,3.398438e-01,-2.468041e+02,3.398438e-01,-2.446047e+02,3.398438e-01,-2.410480e+02,3.398438e-01,-2.355328e+02,3.398438e-01,-2.186515e+02,3.398438e-01,-1.935330e+02,3.398438e-01,-1.874130e+02,3.398438e-01,-2.228790e+02,3.398438e-01,-2.373890e+02,3.398438e-01,-2.429432e+02,3.398438e-01,-2.460022e+02
3.403320e-01,-2.547375e+02,3.403320e-01,-2.534997e+02,3.403320e-01,-2.525182e+02,3.403320e-01,-2.511449e+02,3.403320e-01,-2.486937e+02,3.403320e-01,-2.462240e+02,3.403320e-01,-2.453305e+02,3.403320e-01,-2.411041e+02,3.403320e-01,-2.358485e+02,3.403320e-01,-2.189313e+02,3.403320e-01,-1.972012e+02,3.403320e-01,-1.865724e+02,3.403320e-01,-2.222935e+02,3.403320e-01,-2.371240e+02,3.403320e-01,-2.433701e+02,3.403320e-01,-2.462027e+02
3.408203e-01,-2.555176e+02,3.408203e-01,-2.527796e+02,3.408203e-01,-2.521592e+02,3.408203e-01,-2.498584e+02,3.408203e-01,-2.479605e+02,3.408203e-01,-2.469216e+02,3.408203e-01,-2.451291e+02,3.408203e-01,-2.418895e+02,3.408203e-01,-2.360189e+02,3.408203e-01,-2.197537e+02,3.408203e-01,-1.986606e+02,3.408203e-01,-1.864472e+02,3.408203e-01,-2.229789e+02,3.408203e-01,-2.369200e+02,3.408203e-01,-2.424956e+02,3.408203e-01,-2.455693e+02
3.413086e-01,-2.556893e+02,3.413086e-01,-2.522902e+02,3.413086e-01,-2.524398e+02,3.413086e-01,-2.485788e+02,3.413086e-01,-2.479827e+02,3.413086e-01,-2.474690e+02,3.413086e-01,-2.451719e+02,3.413086e-01,-2.424676e+02,3.413086e-01,-2.361380e+02,3.413086e-01,-2.202963e+02,3.413086e-01,-1.926159e+02,3.413086e-01,-1.851993e+02,3.413086e-01,-2.233924e+02,3.413086e-01,-2.369805e+02,3.413086e-01,-2.419841e+02,3.413086e-01,-2.445864e+02
3.417969e-01,-2.551999e+02,3.417969e-01,-2.526957e+02,3.417969e-01,-2.527385e+02,3.417969e-01,-2.489079e+02,3.417969e-01,-2.490342e+02,3.417969e-01,-2.472018e+02,3.417969e-01,-2.457102e+02,3.417969e-01,-2.418608e+02,3.417969e-01,-2.358893e+02,3.417969e-01,-2.205167e+02,3.417969e-01,-1.873228e+02,3.417969e-01,-1.833525e+02,3.417969e-01,-2.227538e+02,3.417969e-01,-2.366717e+02,3.417969e-01,-2.416685e+02,3.417969e-01,-2.452399e+02
3.422852e-01,-2.558288e+02,3.422852e-01,-2.531578e+02,3.422852e-01,-2.526792e+02,3.422852e-01,-2.500951e+02,3.422852e-01,-2.485201e+02,3.422852e-01,-2.466983e+02,3.422852e-01,-2.449703e+02,3.422852e-01,-2.419378e+02,3.422852e-01,-2.360549e+02,3.422852e-01,-2.211106e+02,3.422852e-01,-1.843574e+02,3.422852e-01,-1.827893e+02,3.422852e-01,-2.215913e+02,3.422852e-01,-2.364148e+02,3.422852e-01,-2.420742e+02,3.422852e-01,-2.452935e+02
3.427734e-01,-2.555851e+02,3.427734e-01,-2.530242e+02,3.427734e-01,-2.523312e+02,3.427734e-01,-2.496621e+02,3.427734e-01,-2.482737e+02,3.427734e-01,-2.466862e+02,3.427734e-01,-2.448337e+02,3.427734e-01,-2.423651e+02,3.427734e-01,-2.363976e+02,3.427734e-01,-2.206540e+02,3.427734e-01,-1.829474e+02,3.427734e-01,-1.816813e+02,3.427734e-01,-2.225811e+02,3.427734e-01,-2.361468e+02,3.427734e-01,-2.424767e+02,3.427734e-01,-2.449974e+02
3.432617e-01,-2.543359e+02,3.432617e-01,-2.535790e+02,3.432617e-01,-2.517629e+02,3.432617e-01,-2.491479e+02,3.432617e-01,-2.481382e+02,3.432617e-01,-2.475191e+02,3.432617e-01,-2.453517e+02,3.432617e-01,-2.421667e+02,3.432617e-01,-2.357992e+02,3.432617e-01,-2.216028e+02,3.432617e-01,-1.816488e+02,3.432617e-01,-1.802776e+02,3.432617e-01,-2.223433e+02,3.432617e-01,-2.363595e+02,3.432617e-01,-2.429365e+02,3.432617e-01,-2.449829e+02
3.437500e-01,-2.544105e+02,3.437500e-01,-2.539009e+02,3.437500e-01,-2.519389e+02,3.437500e-01,-2.498608e+02,3.437500e-01,-2.479877e+02,3.437500e-01,-2.481436e+02,3.437500e-01,-2.452481e+02,3.437500e-01,-2.417693e+02,3.437500e-01,-2.355781e+02,3.437500e-01,-2.221107e+02,3.437500e-01,-1.812700e+02,3.437500e-01,-1.804225e+02,3.437500e-01,-2.217590e+02,3.437500e-01,-2.366574e+02,3.437500e-01,-2.430335e+02,3.437500e-01,-2.448873e+02
3.442383e-01,-2.550219e+02,3.442383e-01,-2.531448e+02,3.442383e-01,-2.521775e+02,3.442383e-01,-2.496667e+02,3.442383e-01,-2.488488e+02,3.442383e-01,-2.476410e+02,3.442383e-01,-2.451017e+02,3.442383e-01,-2.415525e+02,3.442383e-01,-2.356587e+02,3.442383e-01,-2.208748e+02,3.442383e-01,-1.815198e+02,3.442383e-01,-1.812664e+02,3.442383e-01,-2.216854e+02,3.442383e-01,-2.359763e+02,3.442383e-01,-2.428207e+02,3.442383e-01,-2.449947e+02
3.447266e-01,-2.555180e+02,3.447266e-01,-2.530331e+02,3.447266e-01,-2.515694e+02,3.447266e-01,-2.501270e+02,3.447266e-01,-2.495548e+02,3.447266e-01,-2.472859e+02,3.447266e-01,-2.454480e+02,3.447266e-01,-2.423059e+02,3.447266e-01,-2.354278e+02,3.447266e-01,-2.208706e+02,3.447266e-01,-1.822728e+02,3.447266e-01,-1.827125e+02,3.447266e-01,-2.213049e+02,3.447266e-01,-2.354267e+02,3.447266e-01,-2.425643e+02,3.447266e-01,-2.449203e+02
3.452148e-01,-2.556001e+02,3.452148e-01,-2.534891e+02,3.452148e-01,-2.513545e+02,3.452148e-01,-2.494018e+02,3.452148e-01,-2.493289e+02,3.452148e-01,-2.472736e+02,3.452148e-01,-2.458001e+02,3.452148e-01,-2.429393e+02,3.452148e-01,-2.358797e+02,3.452148e-01,-2.229957e+02,3.452148e-01,-1.832152e+02,3.452148e-01,-1.847765e+02,3.452148e-01,-2.207061e+02,3.452148e-01,-2.360528e+02,3.452148e-01,-2.429905e+02,3.452148e-01,-2.453119e+02
3.457031e-01,-2.559151e+02,3.457031e-01,-2.533930e+02,3.457031e-01,-2.521424e+02,3.457031e-01,-2.493715e+02,3.457031e-01,-2.483631e+02,3.457031e-01,-2.478622e+02,3.457031e-01,-2.463614e+02,3.457031e-01,-2.428496e+02,3.457031e-01,-2.365042e+02,3.457031e-01,-2.237945e+02,3.457031e-01,-1.844781e+02,3.457031e-01,-1.872174e+02,3.457031e-01,-2.199421e+02,3.457031e-01,-2.356101e+02,3.457031e-01,-2.428205e+02,3.457031e-01,-2.452583e+02
3.461914e-01,-2.565337e+02,3.461914e-01,-2.533211e+02,3.461914e-01,-2.533299e+02,3.461914e-01,-2.501485e+02,3.461914e-01,-2.480988e+02,3.461914e-01,-2.479865e+02,3.461914e-01,-2.475085e+02,3.461914e-01,-2.423480e+02,3.461914e-01,-2.368728e+02,3.461914e-01,-2.237496e+02,3.461914e-01,-1.857913e+02,3.461914e-01,-1.918715e+02,3.461914e-01,-2.190982e+02,3.461914e-01,-2.349322e+02,3.461914e-01,-2.416559e+02,3.461914e-01,-2.442808e+02
3.466797e-01,-2.565528e+02,3.466797e-01,-2.534392e+02,3.466797e-01,-2.529596e+02,3.466797e-01,-2.505558e+02,3.466797e-01,-2.476674e+02,3.466797e-01,-2.473080e+02,3.466797e-01,-2.467535e+02,3.466797e-01,-2.424818e+02,3.466797e-01,-2.370636e+02,3.466797e-01,-2.240429e+02,3.466797e-01,-1.861350e+02,3.466797e-01,-1.982028e+02,3.466797e-01,-2.185620e+02,3.466797e-01,-2.349320e+02,3.466797e-01,-2.411405e+02,3.466797e-01,-2.438848e+02
3.471680e-01,-2.547440e+02,3.471680e-01,-2.536492e+02,3.471680e-01,-2.526073e+02,3.471680e-01,-2.512607e+02,3.471680e-01,-2.480292e+02,3.471680e-01,-2.469534e+02,3.471680e-01,-2.457072e+02,3.471680e-01,-2.426698e+02,3.471680e-01,-2.371620e+02,3.471680e-01,-2.240405e+02,3.471680e-01,-1.877270e+02,3.471680e-01,-1.963200e+02,3.471680e-01,-2.191150e+02,3.471680e-01,-2.352195e+02,3.471680e-01,-2.420202e+02,3.471680e-01,-2.441237e+02
3.476562e-01,-2.540552e+02,3.476562e-01,-2.535659e+02,3.476562e-01,-2.527267e+02,3.476562e-01,-2.509210e+02,3.476562e-01,-2.487930e+02,3.476562e-01,-2.476235e+02,3.476562e-01,-2.459449e+02,3.476562e-01,-2.426786e+02,3.476562e-01,-2.380783e+02,3.476562e-01,-2.244089e+02,3.476562e-01,-1.892056e+02,3.476562e-01,-1.923918e+02,3.476562e-01,-2.193189e+02,3.476562e-01,-2.349289e+02,3.476562e-01,-2.425783e+02,3.476562e-01,-2.448930e+02
3.481445e-01,-2.548730e+02,3.481445e-01,-2.542501e+02,3.481445e-01,-2.519241e+02,3.481445e-01,-2.498284e+02,3.481445e-01,-2.492143e+02,3.481445e-01,-2.481610e+02,3.481445e-01,-2.460569e+02,3.481445e-01,-2.427705e+02,3.481445e-01,-2.383275e+02,3.481445e-01,-2.247951e+02,3.481445e-01,-1.899868e+02,3.481445e-01,-1.900205e+02,3.481445e-01,-2.190590e+02,3.481445e-01,-2.339050e+02,3.481445e-01,-2.417889e+02,3.481445e-01,-2.443024e+02
3.486328e-01,-2.553025e+02,3.486328e-01,-2.542547e+02,3.486328e-01,-2.517399e+02,3.486328e-01,-2.501684e+02,3.486328e-01,-2.493674e+02,3.486328e-01,-2.482165e+02,3.486328e-01,-2.455454e+02,3.486328e-01,-2.425676e+02,3.486328e-01,-2.380252e+02,3.486328e-01,-2.258790e+02,3.486328e-01,-1.903821e+02,3.486328e-01,-1.898930e+02,3.486328e-01,-2.178348e+02,3.486328e-01,-2.340187e+02,3.486328e-01,-2.409245e+02,3.486328e-01,-2.434723e+02
3.491211e-01,-2.550534e+02,3.491211e-01,-2.533121e+02,3.491211e-01,-2.523102e+02,3.491211e-01,-2.510753e+02,3.491211e-01,-2.487586e+02,3.491211e-01,-2.477642e+02,3.491211e-01,-2.460613e+02,3.491211e-01,-2.431294e+02,3.491211e-01,-2.387883e+02,3.491211e-01,-2.265825e+02,3.491211e-01,-1.912541e+02,3.491211e-01,-1.890898e+02,3.491211e-01,-2.163003e+02,3.491211e-01,-2.346854e+02,3.491211e-01,-2.406515e+02,3.491211e-01,-2.442107e+02
3.496094e-01,-2.548543e+02,3.496094e-01,-2.529859e+02,3.496094e-01,-2.530090e+02,3.496094e-01,-2.501875e+02,3.496094e-01,-2.486134e+02,3.496094e-01,-2.472967e+02,3.496094e-01,-2.466060e+02,3.496094e-01,-2.440301e+02,3.496094e-01,-2.384613e+02,3.496094e-01,-2.258351e+02,3.496094e-01,-1.917627e+02,3.496094e-01,-1.874398e+02,3.496094e-01,-2.161810e+02,3.496094e-01,-2.348504e+02,3.496094e-01,-2.409354e+02,3.496094e-01,-2.449899e+02
3.500977e-01,-2.553949e+02,3.500977e-01,-2.534331e+02,3.500977e-01,-2.525380e+02,3.500977e-01,-2.495682e+02,3.500977e-01,-2.492273e+02,3.500977e-01,-2.474049e+02,3.500977e-01,-2.464911e+02,3.500977e-01,-2.436041e+02,3.500977e-01,-2.389401e+02,3.500977e-01,-2.257012e+02,3.500977e-01,-1.931186e+02,3.500977e-01,-1.873647e+02,3.500977e-01,-2.162859e+02,3.500977e-01,-2.338957e+02,3.500977e-01,-2.407399e+02,3.500977e-01,-2.445772e+02
3.505859e-01,-2.551757e+02,3.505859e-01,-2.540282e+02,3.505859e-01,-2.528930e+02,3.505859e-01,-2.498180e+02,3.505859e-01,-2.495782e+02,3.505859e-01,-2.476186e+02,3.505859e-01,-2.470272e+02,3.505859e-01,-2.426856e+02,3.505859e-01,-2.396762e+02,3.505859e-01,-2.262650e+02,3.505859e-01,-1.943355e+02,3.505859e-01,-1.872861e+02,3.505859e-01,-2.149936e+02,3.505859e-01,-2.328968e+02,3.505859e-01,-2.407077e+02,3.505859e-01,-2.444902e+02
3.510742e-01,-2.557975e+02,3.510742e-01,-2.536316e+02,3.510742e-01,-2.520861e+02,3.510742e-01,-2.499269e+02,3.510742e-01,-2.496397e+02,3.510742e-01,-2.476393e+02,3.510742e-01,-2.471339e+02,3.510742e-01,-2.422438e+02,3.510742e-01,-2.392508e+02,3.510742e-01,-2.267397e+02,3.510742e-01,-1.952339e+02,3.510742e-01,-1.873613e+02,3.510742e-01,-2.142732e+02,3.510742e-01,-2.329456e+02,3.510742e-01,-2.406464e+02,3.510742e-01,-2.440460e+02
3.515625e-01,-2.559029e+02,3.515625e-01,-2.535118e+02,3.515625e-01,-2.522010e+02,3.515625e-01,-2.502377e+02,3.515625e-01,-2.483520e+02,3.515625e-01,-2.478703e+02,3.515625e-01,-2.467721e+02,3.515625e-01,-2.429194e+02,3.515625e-01,-2.387267e+02,3.515625e-01,-2.270421e+02,3.515625e-01,-1.959329e+02,3.515625e-01,-1.881068e+02,3.515625e-01,-2.144109e+02,3.515625e-01,-2.334767e+02,3.515625e-01,-2.407600e+02,3.515625e-01,-2.428651e+02
3.520508e-01,-2.549475e+02,3.520508e-01,-2.538685e+02,3.520508e-01,-2.522172e+02,3.520508e-01,-2.506474e+02,3.520508e-01,-2.483022e+02,3.520508e-01,-2.483276e+02,3.520508e-01,-2.461405e+02,3.520508e-01,-2.429912e+02,3.520508e-01,-2.385130e+02,3.520508e-01,-2.274781e+02,3.520508e-01,-1.968220e+02,3.520508e-01,-1.889553e+02,3.520508e-01,-2.147220e+02,3.520508e-01,-2.330254e+02,3.520508e-01,-2.406157e+02,3.520508e-01,-2.430130e+02
3.525391e-01,-2.552035e+02,3.525391e-01,-2.538736e+02,3.525391e-01,-2.518330e+02,3.525391e-01,-2.510385e+02,3.525391e-01,-2.490475e+02,3.525391e-01,-2.479623e+02,3.525391e-01,-2.460707e+02,3.525391e-01,-2.429733e+02,3.525391e-01,-2.391039e+02,3.525391e-01,-2.278631e+02,3.525391e-01,-1.980315e+02,3.525391e-01,-1.905634e+02,3.525391e-01,-2.142313e+02,3.525391e-01,-2.328063e+02,3.525391e-01,-2.403577e+02,3.525391e-01,-2.435814e+02
3.530273e-01,-2.552628e+02,3.530273e-01,-2.530489e+02,3.530273e-01,-2.521700e+02,3.530273e-01,-2.510974e+02,3.530273e-01,-2.488430e+02,3.530273e-01,-2.476083e+02,3.530273e-01,-2.463551e+02,3.530273e-01,-2.432116e+02,3.530273e-01,-2.388116e+02,3.530273e-01,-2.280339e+02,3.530273e-01,-1.985079e+02,3.530273e-01,-1.931051e+02,3.530273e-01,-2.131587e+02,3.530273e-01,-2.329152e+02,3.530273e-01,-2.407179e+02,3.530273e-01,-2.447836e+02
3.535156e-01,-2.545054e+02,3.535156e-01,-2.526557e+02,3.535156e-01,-2.517925e+02,3.535156e-01,-2.513313e+02,3.535156e-01,-2.491151e+02,3.535156e-01,-2.477028e+02,3.535156e-01,-2.459204e+02,3.535156e-01,-2.438057e+02,3.535156e-01,-2.383907e+02,3.535156e-01,-2.283801e+02,3.535156e-01,-1.994804e+02,3.535156e-01,-1.961344e+02,3.535156e-01,-2.129588e+02,3.535156e-01,-2.333058e+02,3.535156e-01,-2.400554e+02,3.535156e-01,-2.448691e+02
3.540039e-01,-2.555602e+02,3.540039e-01,-2.540406e+02,3.540039e-01,-2.516686e+02,3.540039e-01,-2.508054e+02,3.540039e-01,-2.486906e+02,3.540039e-01,-2.484622e+02,3.540039e-01,-2.454043e+02,3.540039e-01,-2.440288e+02,3.540039e-01,-2.379165e+02,3.540039e-01,-2.276752e+02,3.540039e-01,-2.003250e+02,3.540039e-01,-2.007256e+02,3.540039e-01,-2.129356e+02,3.540039e-01,-2.336944e+02,3.540039e-01,-2.399152e+02,3.540039e-01,-2.434892e+02
3.544922e-01,-2.567662e+02,3.544922e-01,-2.547350e+02,3.544922e-01,-2.528237e+02,3.544922e-01,-2.511317e+02,3.544922e-01,-2.486113e+02,3.544922e-01,-2.490935e+02,3.544922e-01,-2.461240e+02,3.544922e-01,-2.440798e+02,3.544922e-01,-2.382645e+02,3.544922e-01,-2.271493e+02,3.544922e-01,-2.013846e+02,3.544922e-01,-2.080720e+02,3.544922e-01,-2.121657e+02,3.544922e-01,-2.329423e+02,3.544922e-01,-2.393305e+02,3.544922e-01,-2.441588e+02
3.549805e-01,-2.555833e+02,3.549805e-01,-2.547009e+02,3.549805e-01,-2.525941e+02,3.549805e-01,-2.514627e+02,3.549805e-01,-2.489666e+02,3.549805e-01,-2.486348e+02,3.549805e-01,-2.465379e+02,3.549805e-01,-2.434102e+02,3.549805e-01,-2.389695e+02,3.549805e-01,-2.279661e+02,3.549805e-01,-2.020286e+02,3.549805e-01,-2.046833e+02,3.549805e-01,-2.111939e+02,3.549805e-01,-2.325279e+02,3.549805e-01,-2.396816e+02,3.549805e-01,-2.444406e+02
3.554688e-01,-2.551992e+02,3.554688e-01,-2.554317e+02,3.554688e-01,-2.520908e+02,3.554688e-01,-2.506671e+02,3.554688e-01,-2.489786e+02,3.554688e-01,-2.484365e+02,3.554688e-01,-2.460397e+02,3.554688e-01,-2.435595e+02,3.554688e-01,-2.390923e+02,3.554688e-01,-2.286912e+02,3.554688e-01,-2.028459e+02,3.554688e-01,-1.986225e+02,3.554688e-01,-2.099944e+02,3.554688e-01,-2.324643e+02,3.554688e-01,-2.411670e+02,3.554688e-01,-2.429858e+02
3.559570e-01,-2.550948e+02,3.559570e-01,-2.548951e+02,3.559570e-01,-2.526871e+02,3.559570e-01,-2.506231e+02,3.559570e-01,-2.488358e+02,3.559570e-01,-2.488281e+02,3.559570e-01,-2.466120e+02,3.559570e-01,-2.438962e+02,3.559570e-01,-2.392682e+02,3.559570e-01,-2.284415e+02,3.559570e-01,-2.040944e+02,3.559570e-01,-1.948586e+02,3.559570e-01,-2.097081e+02,3.559570e-01,-2.321998e+02,3.559570e-01,-2.409481e+02,3.559570e-01,-2.432929e+02
3.564453e-01,-2.560028e+02,3.564453e-01,-2.541903e+02,3.564453e-01,-2.530280e+02,3.564453e-01,-2.511777e+02,3.564453e-01,-2.488930e+02,3.564453e-01,-2.487650e+02,3.564453e-01,-2.479786e+02,3.564453e-01,-2.441702e+02,3.564453e-01,-2.394179e+02,3.564453e-01,-2.286541e+02,3.564453e-01,-2.050450e+02,3.564453e-01,-1.922356e+02,3.564453e-01,-2.096789e+02,3.564453e-01,-2.316378e+02,3.564453e-01,-2.407205e+02,3.564453e-01,-2.434859e+02
3.569336e-01,-2.564693e+02,3.569336e-01,-2.539199e+02,3.569336e-01,-2.523489e+02,3.569336e-01,-2.521452e+02,3.569336e-01,-2.485995e+02,3.569336e-01,-2.486209e+02,3.569336e-01,-2.473600e+02,3.569336e-01,-2.442896e+02,3.569336e-01,-2.401679e+02,3.569336e-01,-2.297902e+02,3.569336e-01,-2.053561e+02,3.569336e-01,-1.913761e+02,3.569336e-01,-2.095763e+02,3.569336e-01,-2.315214e+02,3.569336e-01,-2.408880e+02,3.569336e-01,-2.433171e+02
3.574219e-01,-2.562543e+02,3.574219e-01,-2.541889e+02,3.574219e-01,-2.522360e+02,3.574219e-01,-2.519121e+02,3.574219e-01,-2.480237e+02,3.574219e-01,-2.487367e+02,3.574219e-01,-2.456937e+02,3.574219e-01,-2.441144e+02,3.574219e-01,-2.399699e+02,3.574219e-01,-2.309326e+02,3.574219e-01,-2.059794e+02,3.574219e-01,-1.909065e+02,3.574219e-01,-2.083269e+02,3.574219e-01,-2.314677e+02,3.574219e-01,-2.401004e+02,3.574219e-01,-2.437404e+02
3.579102e-01,-2.559885e+02,3.579102e-01,-2.540174e+02,3.579102e-01,-2.526353e+02,3.579102e-01,-2.522194e+02,3.579102e-01,-2.485015e+02,3.579102e-01,-2.492536e+02,3.579102e-01,-2.463198e+02,3.579102e-01,-2.443974e+02,3.579102e-01,-2.397621e+02,3.579102e-01,-2.314385e+02,3.579102e-01,-2.062295e+02,3.579102e-01,-1.900709e+02,3.579102e-01,-2.081371e+02,3.579102e-01,-2.310350e+02,3.579102e-01,-2.399579e+02,3.579102e-01,-2.431996e+02
3.583984e-01,-2.566175e+02,3.583984e-01,-2.542126e+02,3.583984e-01,-2.526105e+02,3.583984e-01,-2.515470e+02,3.583984e-01,-2.484957e+02,3.583984e-01,-2.489952e+02,3.583984e-01,-2.473540e+02,3.583984e-01,-2.442695e+02,3.583984e-01,-2.406339e+02,3.583984e-01,-2.308539e+02,3.583984e-01,-2.065427e+02,3.583984e-01,-9.801773e+01,3.583984e-01,-2.081013e+02,3.583984e-01,-2.307004e+02,3.583984e-01,-2.407227e+02,3.583984e-01,-2.436377e+02
3.588867e-01,-2.564015e+02,3.588867e-01,-2.544695e+02,3.588867e-01,-2.520680e+02,3.588867e-01,-2.512908e+02,3.588867e-01,-2.477551e+02,3.588867e-01,-2.481965e+02,3.588867e-01,-2.478431e+02,3.588867e-01,-2.443790e+02,3.588867e-01,-2.396479e+02,3.588867e-01,-2.309950e+02,3.588867e-01,-2.072061e+02,3.588867e-01,-8.210013e+01,3.588867e-01,-2.073961e+02,3.588867e-01,-2.303717e+02,3.588867e-01,-2.400284e+02,3.588867e-01,-2.439654e+02
3.593750e-01,-2.564415e+02,3.593750e-01,-2.545958e+02,3.593750e-01,-2.527359e+02,3.593750e-01,-2.514833e+02,3.593750e-01,-2.483515e+02,3.593750e-01,-2.490230e+02,3.593750e-01,-2.475747e+02,3.593750e-01,-2.440550e+02,3.593750e-01,-2.389566e+02,3.593750e-01,-2.307550e+02,3.593750e-01,-2.070395e+02,3.593750e-01,-7.759394e+01,3.593750e-01,-2.074634e+02,3.593750e-01,-2.296226e+02,3.593750e-01,-2.392037e+02,3.593750e-01,-2.444183e+02
3.598633e-01,-2.568410e+02,3.598633e-01,-2.544596e+02,3.598633e-01,-2.533411e+02,3.598633e-01,-2.515944e+02,3.598633e-01,-2.499607e+02,3.598633e-01,-2.491445e+02,3.598633e-01,-2.473013e+02,3.598633e-01,-2.436447e+02,3.598633e-01,-2.397460e+02,3.598633e-01,-2.307742e+02,3.598633e-01,-2.078921e+02,3.598633e-01,-8.210013e+01,3.598633e-01,-2.076519e+02,3.598633e-01,-2.295528e+02,3.598633e-01,-2.389910e+02,3.598633e-01,-2.437118e+02
3.603516e-01,-2.565419e+02,3.603516e-01,-2.540196e+02,3.603516e-01,-2.531058e+02,3.603516e-01,-2.517360e+02,3.603516e-01,-2.508039e+02,3.603516e-01,-2.489352e+02,3.603516e-01,-2.475436e+02,3.603516e-01,-2.438359e+02,3.603516e-01,-2.404969e+02,3.603516e-01,-2.311587e+02,3.603516e-01,-2.089262e+02,3.603516e-01,-9.801769e+01,3.603516e-01,-2.056456e+02,3.603516e-01,-2.296937e+02,3.603516e-01,-2.400890e+02,3.603516e-01,-2.424797e+02
3.608398e-01,-2.562166e+02,3.608398e-01,-2.540939e+02,3.608398e-01,-2.527505e+02,3.608398e-01,-2.514000e+02,3.608398e-01,-2.503864e+02,3.608398e-01,-2.488305e+02,3.608398e-01,-2.467479e+02,3.608398e-01,-2.445381e+02,3.608398e-01,-2.407357e+02,3.608398e-01,-2.313464e+02,3.608398e-01,-2.100657e+02,3.608398e-01,-1.903005e+02,3.608398e-01,-2.038576e+02,3.608398e-01,-2.300265e+02,3.608398e-01,-2.405876e+02,3.608398e-01,-2.427019e+02
3.613281e-01,-2.561176e+02,3.613281e-01,-2.549828e+02,3.613281e-01,-2.525694e+02,3.613281e-01,-2.506718e+02,3.613281e-01,-2.496776e+02,3.613281e-01,-2.489806e+02,3.613281e-01,-2.469205e+02,3.613281e-01,-2.446292e+02,3.613281e-01,-2.407817e+02,3.613281e-01,-2.319389e+02,3.613281e-01,-2.097636e+02,3.613281e-01,-1.907264e+02,3.613281e-01,-2.044970e+02,3.613281e-01,-2.287725e+02,3.613281e-01,-2.402819e+02,3.613281e-01,-2.437116e+02
3.618164e-01,-2.567221e+02,3.618164e-01,-2.547345e+02,3.618164e-01,-2.528977e+02,3.618164e-01,-2.505783e+02,3.618164e-01,-2.492875e+02,3.618164e-01,-2.486379e+02,3.618164e-01,-2.469657e+02,3.618164e-01,-2.449350e+02,3.618164e-01,-2.405224e+02,3.618164e-01,-2.324669e+02,3.618164e-01,-2.101196e+02,3.618164e-01,-1.921868e+02,3.618164e-01,-2.049320e+02,3.618164e-01,-2.274131e+02,3.618164e-01,-2.400432e+02,3.618164e-01,-2.437312e+02
3.623047e-01,-2.565074e+02,3.623047e-01,-2.548301e+02,3.623047e-01,-2.521797e+02,3.623047e-01,-2.512438e+02,3.623047e-01,-2.492409e+02,3.623047e-01,-2.483876e+02,3.623047e-01,-2.469607e+02,3.623047e-01,-2.459552e+02,3.623047e-01,-2.405801e+02,3.623047e-01,-2.326488e+02,3.623047e-01,-2.107155e+02,3.623047e-01,-1.939568e+02,3.623047e-01,-2.038571e+02,3.623047e-01,-2.276981e+02,3.623047e-01,-2.404451e+02,3.623047e-01,-2.440135e+02
3.627930e-01,-2.564500e+02,3.627930e-01,-2.557490e+02,3.627930e-01,-2.521608e+02,3.627930e-01,-2.518340e+02,3.627930e-01,-2.485656e+02,3.627930e-01,-2.495990e+02,3.627930e-01,-2.475645e+02,3.627930e-01,-2.456491e+02,3.627930e-01,-2.405014e+02,3.627930e-01,-2.326981e+02,3.627930e-01,-2.106744e+02,3.627930e-01,-1.962670e+02,3.627930e-01,-2.029585e+02,3.627930e-01,-2.283938e+02,3.627930e-01,-2.400355e+02,3.627930e-01,-2.431924e+02
3.632812e-01,-2.564629e+02,3.632812e-01,-2.555668e+02,3.632812e-01,-2.526894e+02,3.632812e-01,-2.519487e+02,3.632812e-01,-2.489359e+02,3.632812e-01,-2.488450e+02,3.632812e-01,-2.482043e+02,3.632812e-01,-2.450823e+02,3.632812e-01,-2.402127e+02,3.632812e-01,-2.318489e+02,3.632812e-01,-2.109003e+02,3.632812e-01,-1.992736e+02,3.632812e-01,-2.022186e+02,3.632812e-01,-2.284871e+02,3.632812e-01,-2.391482e+02,3.632812e-01,-2.426647e+02
3.637695e-01,-2.561723e+02,3.637695e-01,-2.550975e+02,3.637695e-01,-2.529923e+02,3.637695e-01,-2.520474e+02,3.637695e-01,-2.495102e+02,3.637695e-01,-2.483631e+02,3.637695e-01,-2.479851e+02,3.637695e-01,-2.447873e+02,3.637695e-01,-2.403507e+02,3.637695e-01,-2.322728e+02,3.637695e-01,-2.115995e+02,3.637695e-01,-2.038382e+02,3.637695e-01,-2.011250e+02,3.637695e-01,-2.284595e+02,3.637695e-01,-2.385427e+02,3.637695e-01,-2.428537e+02
3.642578e-01,-2.564710e+02,3.642578e-01,-2.551161e+02,3.642578e-01,-2.527771e+02,3.642578e-01,-2.524508e+02,3.642578e-01,-2.486037e+02,3.642578e-01,-2.495319e+02,3.642578e-01,-2.473593e+02,3.642578e-01,-2.450766e+02,3.642578e-01,-2.406498e+02,3.642578e-01,-2.335822e+02,3.642578e-01,-2.128569e+02,3.642578e-01,-2.073554e+02,3.642578e-01,-1.995624e+02,3.642578e-01,-2.282943e+02,3.642578e-01,-2.385341e+02,3.642578e-01,-2.433322e+02
3.647461e-01,-2.571013e+02,3.647461e-01,-2.555420e+02,3.647461e-01,-2.533580e+02,3.647461e-01,-2.523736e+02,3.647461e-01,-2.487836e+02,3.647461e-01,-2.496953e+02,3.647461e-01,-2.480488e+02,3.647461e-01,-2.448082e+02,3.647461e-01,-2.412025e+02,3.647461e-01,-2.328299e+02,3.647461e-01,-2.138540e+02,3.647461e-01,-2.014004e+02,3.647461e-01,-1.986084e+02,3.647461e-01,-2.284674e+02,3.647461e-01,-2.381904e+02,3.647461e-01,-2.444058e+02
3.652344e-01,-2.565875e+02,3.652344e-01,-2.546529e+02,3.652344e-01,-2.536573e+02,3.652344e-01,-2.518599e+02,3.652344e-01,-2.492430e+02,3.652344e-01,-2.490389e+02,3.652344e-01,-2.486450e+02,3.652344e-01,-2.441907e+02,3.652344e-01,-2.415757e+02,3.652344e-01,-2.313162e+02,3.652344e-01,-2.150300e+02,3.652344e-01,-1.969612e+02,3.652344e-01,-1.986312e+02,3.652344e-01,-2.283627e+02,3.652344e-01,-2.379188e+02,3.652344e-01,-2.433942e+02
3.657227e-01,-2.562161e+02,3.657227e-01,-2.548067e+02,3.657227e-01,-2.533246e+02,3.657227e-01,-2.511807e+02,3.657227e-01,-2.497837e+02,3.657227e-01,-2.487579e+02,3.657227e-01,-2.486759e+02,3.657227e-01,-2.447480e+02,3.657227e-01,-2.415410e+02,3.657227e-01,-2.328798e+02,3.657227e-01,-2.153039e+02,3.657227e-01,-1.943786e+02,3.657227e-01,-1.982102e+02,3.657227e-01,-2.284649e+02,3.657227e-01,-2.375292e+02,3.657227e-01,-2.426395e+02
3.662109e-01,-2.567640e+02,3.662109e-01,-2.560351e+02,3.662109e-01,-2.524092e+02,3.662109e-01,-2.510857e+02,3.662109e-01,-2.501000e+02,3.662109e-01,-2.490658e+02,3.662109e-01,-2.485420e+02,3.662109e-01,-2.456695e+02,3.662109e-01,-2.425471e+02,3.662109e-01,-2.338178e+02,3.662109e-01,-2.147860e+02,3.662109e-01,-1.917807e+02,3.662109e-01,-1.974585e+02,3.662109e-01,-2.277232e+02,3.662109e-01,-2.378168e+02,3.662109e-01,-2.427285e+02
3.666992e-01,-2.566553e+02,3.666992e-01,-2.565017e+02,3.666992e-01,-2.527060e+02,3.666992e-01,-2.516958e+02,3.666992e-01,-2.492946e+02,3.666992e-01,-2.496726e+02,3.666992e-01,-2.480652e+02,3.666992e-01,-2.456832e+02,3.666992e-01,-2.425179e+02,3.666992e-01,-2.334784e+02,3.666992e-01,-2.150213e+02,3.666992e-01,-1.899879e+02,3.666992e-01,-1.966016e+02,3.666992e-01,-2.260967e+02,3.666992e-01,-2.384631e+02,3.666992e-01,-2.428104e+02
3.671875e-01,-2.564271e+02,3.671875e-01,-2.555164e+02,3.671875e-01,-2.522673e+02,3.671875e-01,-2.511890e+02,3.671875e-01,-2.485467e+02,3.671875e-01,-2.492183e+02,3.671875e-01,-2.476304e+02,3.671875e-01,-2.448602e+02,3.671875e-01,-2.418381e+02,3.671875e-01,-2.332033e+02,3.671875e-01,-2.160285e+02,3.671875e-01,-1.891846e+02,3.671875e-01,-1.956763e+02,3.671875e-01,-2.254827e+02,3.671875e-01,-2.384676e+02,3.671875e-01,-2.421705e+02
3.676758e-01,-2.559583e+02,3.676758e-01,-2.552962e+02,3.676758e-01,-2.527198e+02,3.676758e-01,-2.515633e+02,3.676758e-01,-2.494276e+02,3.676758e-01,-2.485635e+02,3.676758e-01,-2.486257e+02,3.676758e-01,-2.448658e+02,3.676758e-01,-2.420996e+02,3.676758e-01,-2.329496e+02,3.676758e-01,-2.163190e+02,3.676758e-01,-1.886069e+02,3.676758e-01,-1.951885e+02,3.676758e-01,-2.264351e+02,3.676758e-01,-2.381650e+02,3.676758e-01,-2.431874e+02
3.681641e-01,-2.569502e+02,3.681641e-01,-2.551078e+02,3.681641e-01,-2.538547e+02,3.681641e-01,-2.513860e+02,3.681641e-01,-2.505142e+02,3.681641e-01,-2.486555e+02,3.681641e-01,-2.490038e+02,3.681641e-01,-2.450322e+02,3.681641e-01,-2.408911e+02,3.681641e-01,-2.337318e+02,3.681641e-01,-2.164214e+02,3.681641e-01,-1.884575e+02,3.681641e-01,-1.944949e+02,3.681641e-01,-2.262555e+02,3.681641e-01,-2.373636e+02,3.681641e-01,-2.427878e+02
3.686523e-01,-2.576491e+02,3.686523e-01,-2.558404e+02,3.686523e-01,-2.535515e+02,3.686523e-01,-2.510240e+02,3.686523e-01,-2.503555e+02,3.686523e-01,-2.491286e+02,3.686523e-01,-2.482935e+02,3.686523e-01,-2.450267e+02,3.686523e-01,-2.408140e+02,3.686523e-01,-2.341646e+02,3.686523e-01,-2.169069e+02,3.686523e-01,-1.880101e+02,3.686523e-01,-1.934519e+02,3.686523e-01,-2.257243e+02,3.686523e-01,-2.372455e+02,3.686523e-01,-2.423312e+02
3.691406e-01,-2.566997e+02,3.691406e-01,-2.553778e+02,3.691406e-01,-2.534319e+02,3.691406e-01,-2.513450e+02,3.691406e-01,-2.498782e+02,3.691406e-01,-2.494172e+02,3.691406e-01,-2.475794e+02,3.691406e-01,-2.449284e+02,3.691406e-01,-2.418340e+02,3.691406e-01,-2.342367e+02,3.691406e-01,-2.174035e+02,3.691406e-01,-1.872919e+02,3.691406e-01,-1.924940e+02,3.691406e-01,-2.254703e+02,3.691406e-01,-2.367109e+02,3.691406e-01,-2.423676e+02
3.696289e-01,-2.564562e+02,3.696289e-01,-2.556211e+02,3.696289e-01,-2.534774e+02,3.696289e-01,-2.523893e+02,3.696289e-01,-2.496370e+02,3.696289e-01,-2.489685e+02,3.696289e-01,-2.480829e+02,3.696289e-01,-2.446396e+02,3.696289e-01,-2.423144e+02,3.696289e-01,-2.339454e+02,3.696289e-01,-2.177198e+02,3.696289e-01,-1.876215e+02,3.696289e-01,-1.911745e+02,3.696289e-01,-2.246138e+02,3.696289e-01,-2.371882e+02,3.696289e-01,-2.422736e+02
3.701172e-01,-2.561344e+02,3.701172e-01,-2.561680e+02,3.701172e-01,-2.532061e+02,3.701172e-01,-2.516928e+02,3.701172e-01,-2.503553e+02,3.701172e-01,-2.489952e+02,3.701172e-01,-2.480709e+02,3.701172e-01,-2.452763e+02,3.701172e-01,-2.425307e+02,3.701172e-01,-2.348683e+02,3.701172e-01,-2.182673e+02,3.701172e-01,-1.894523e+02,3.701172e-01,-1.896843e+02,3.701172e-01,-2.244289e+02,3.701172e-01,-2.372047e+02,3.701172e-01,-2.425541e+02
3.706055e-01,-2.562889e+02,3.706055e-01,-2.562313e+02,3.706055e-01,-2.526012e+02,3.706055e-01,-2.516540e+02,3.706055e-01,-2.502979e+02,3.706055e-01,-2.495292e+02,3.706055e-01,-2.480057e+02,3.706055e-01,-2.455244e+02,3.706055e-01,-2.425471e+02,3.706055e-01,-2.357916e+02,3.706055e-01,-2.184293e+02,3.706055e-01,-1.908188e+02,3.706055e-01,-1.882821e+02,3.706055e-01,-2.237224e+02,3.706055e-01,-2.372251e+02,3.706055e-01,-2.430762e+02
3.710938e-01,-2.561774e+02,3.710938e-01,-2.555291e+02,3.710938e-01,-2.526599e+02,3.710938e-01,-2.528935e+02,3.710938e-01,-2.498469e+02,3.710938e-01,-2.498479e+02,3.710938e-01,-2.477477e+02,3.710938e-01,-2.445652e+02,3.710938e-01,-2.428915e+02,3.710938e-01,-2.359669e+02,3.710938e-01,-2.192017e+02,3.710938e-01,-1.920814e+02,3.710938e-01,-1.875154e+02,3.710938e-01,-2.235296e+02,3.710938e-01,-2.381706e+02,3.710938e-01,-2.425311e+02
3.715820e-01,-2.562791e+02,3.715820e-01,-2.551735e+02,3.715820e-01,-2.529421e+02,3.715820e-01,-2.536673e+02,3.715820e-01,-2.493399e+02,3.715820e-01,-2.497585e+02,3.715820e-01,-2.478078e+02,3.715820e-01,-2.448264e+02,3.715820e-01,-2.427945e+02,3.715820e-01,-2.354873e+02,3.715820e-01,-2.206035e+02,3.715820e-01,-1.954303e+02,3.715820e-01,-1.874591e+02,3.715820e-01,-2.233128e+02,3.715820e-01,-2.385478e+02,3.715820e-01,-2.423972e+02
3.720703e-01,-2.570732e+02,3.720703e-01,-2.551800e+02,3.720703e-01,-2.529603e+02,3.720703e-01,-2.528812e+02,3.720703e-01,-2.494504e+02,3.720703e-01,-2.500587e+02,3.720703e-01,-2.473596e+02,3.720703e-01,-2.452550e+02,3.720703e-01,-2.420969e+02,3.720703e-01,-2.351426e+02,3.720703e-01,-2.214637e+02,3.720703e-01,-1.987685e+02,3.720703e-01,-1.866471e+02,3.720703e-01,-2.233088e+02,3.720703e-01,-2.375304e+02,3.720703e-01,-2.421009e+02
3.725586e-01,-2.571915e+02,3.725586e-01,-2.558843e+02,3.725586e-01,-2.527652e+02,3.725586e-01,-2.523302e+02,3.725586e-01,-2.498098e+02,3.725586e-01,-2.502673e+02,3.725586e-01,-2.478236e+02,3.725586e-01,-2.446166e+02,3.725586e-01,-2.416952e+02,3.725586e-01,-2.353782e+02,3.725586e-01,-2.219479e+02,3.725586e-01,-1.930431e+02,3.725586e-01,-1.854735e+02,3.725586e-01,-2.232363e+02,3.725586e-01,-2.366010e+02,3.725586e-01,-2.416196e+02
3.730469e-01,-2.567350e+02,3.730469e-01,-2.573108e+02,3.730469e-01,-2.526610e+02,3.730469e-01,-2.514005e+02,3.730469e-01,-2.505417e+02,3.730469e-01,-2.503356e+02,3.730469e-01,-2.486933e+02,3.730469e-01,-2.441590e+02,3.730469e-01,-2.409228e+02,3.730469e-01,-2.351961e+02,3.730469e-01,-2.210556e+02,3.730469e-01,-1.875737e+02,3.730469e-01,-1.838024e+02,3.730469e-01,-2.228380e+02,3.730469e-01,-2.362082e+02,3.730469e-01,-2.418777e+02
3.735352e-01,-2.575208e+02,3.735352e-01,-2.560258e+02,3.735352e-01,-2.522324e+02,3.735352e-01,-2.514921e+02,3.735352e-01,-2.501993e+02,3.735352e-01,-2.502899e+02,3.735352e-01,-2.491161e+02,3.735352e-01,-2.445401e+02,3.735352e-01,-2.408614e+02,3.735352e-01,-2.351918e+02,3.735352e-01,-2.205479e+02,3.735352e-01,-1.835504e+02,3.735352e-01,-1.824602e+02,3.735352e-01,-2.231212e+02,3.735352e-01,-2.369550e+02,3.735352e-01,-2.432792e+02
3.740234e-01,-2.585219e+02,3.740234e-01,-2.547149e+02,3.740234e-01,-2.529237e+02,3.740234e-01,-2.522349e+02,3.740234e-01,-2.501594e+02,3.740234e-01,-2.496951e+02,3.740234e-01,-2.483929e+02,3.740234e-01,-2.446275e+02,3.740234e-01,-2.414169e+02,3.740234e-01,-2.359698e+02,3.740234e-01,-2.211495e+02,3.740234e-01,-1.818457e+02,3.740234e-01,-1.811654e+02,3.740234e-01,-2.223052e+02,3.740234e-01,-2.375612e+02,3.740234e-01,-2.432410e+02
3.745117e-01,-2.578879e+02,3.745117e-01,-2.559388e+02,3.745117e-01,-2.535156e+02,3.745117e-01,-2.527601e+02,3.745117e-01,-2.498309e+02,3.745117e-01,-2.495556e+02,3.745117e-01,-2.485002e+02,3.745117e-01,-2.444178e+02,3.745117e-01,-2.418285e+02,3.745117e-01,-2.367438e+02,3.745117e-01,-2.216277e+02,3.745117e-01,-1.817616e+02,3.745117e-01,-1.804570e+02,3.745117e-01,-2.216485e+02,3.745117e-01,-2.362729e+02,3.745117e-01,-2.423888e+02
3.750000e-01,-2.579353e+02,3.750000e-01,-2.568653e+02,3.750000e-01,-2.534452e+02,3.750000e-01,-2.535312e+02,3.750000e-01,-2.504952e+02,3.750000e-01,-2.493195e+02,3.750000e-01,-2.497415e+02,3.750000e-01,-2.453256e+02,3.750000e-01,-2.420412e+02,3.750000e-01,-2.364034e+02,3.750000e-01,-2.214295e+02,3.750000e-01,-1.821975e+02,3.750000e-01,-1.808522e+02,3.750000e-01,-2.209163e+02,3.750000e-01,-2.358088e+02,3.750000e-01,-2.419296e+02
3.754883e-01,-2.569759e+02,3.754883e-01,-2.561904e+02,3.754883e-01,-2.535468e+02,3.754883e-01,-2.531907e+02,3.754883e-01,-2.509512e+02,3.754883e-01,-2.496294e+02,3.754883e-01,-2.498843e+02,3.754883e-01,-2.459182e+02,3.754883e-01,-2.425503e+02,3.754883e-01,-2.363088e+02,3.754883e-01,-2.215278e+02,3.754883e-01,-1.808398e+02,3.754883e-01,-1.812710e+02,3.754883e-01,-2.202664e+02,3.754883e-01,-2.357768e+02,3.754883e-01,-2.416827e+02
3.759766e-01,-2.563962e+02,3.759766e-01,-2.557543e+02,3.759766e-01,-2.535245e+02,3.759766e-01,-2.529530e+02,3.759766e-01,-2.502493e+02,3.759766e-01,-2.495729e+02,3.759766e-01,-2.501990e+02,3.759766e-01,-2.452943e+02,3.759766e-01,-2.428625e+02,3.759766e-01,-2.361953e+02,3.759766e-01,-2.220958e+02,3.759766e-01,-1.809543e+02,3.759766e-01,-1.816572e+02,3.759766e-01,-2.208410e+02,3.759766e-01,-2.356422e+02,3.759766e-01,-2.417817e+02
3.764648e-01,-2.565731e+02,3.764648e-01,-2.547811e+02,3.764648e-01,-2.541137e+02,3.764648e-01,-2.525996e+02,3.764648e-01,-2.505537e+02,3.764648e-01,-2.497513e+02,3.764648e-01,-2.494468e+02,3.764648e-01,-2.459032e+02,3.764648e-01,-2.430546e+02,3.764648e-01,-2.366155e+02,3.764648e-01,-2.226937e+02,3.764648e-01,-1.824968e+02,3.764648e-01,-1.837370e+02,3.764648e-01,-2.208858e+02,3.764648e-01,-2.355684e+02,3.764648e-01,-2.413330e+02
3.769531e-01,-2.573603e+02,3.769531e-01,-2.548747e+02,3.769531e-01,-2.544000e+02,3.769531e-01,-2.522008e+02,3.769531e-01,-2.508226e+02,3.769531e-01,-2.494918e+02,3.769531e-01,-2.484666e+02,3.769531e-01,-2.462827e+02,3.769531e-01,-2.425723e+02,3.769531e-01,-2.378080e+02,3.769531e-01,-2.233474e+02,3.769531e-01,-1.842350e+02,3.769531e-01,-1.870879e+02,3.769531e-01,-2.205642e+02,3.769531e-01,-2.352066e+02,3.769531e-01,-2.403547e+02
3.774414e-01,-2.570846e+02,3.774414e-01,-2.556636e+02,3.774414e-01,-2.545007e+02,3.774414e-01,-2.521443e+02,3.774414e-01,-2.506446e+02,3.774414e-01,-2.496974e+02,3.774414e-01,-2.484793e+02,3.774414e-01,-2.468567e+02,3.774414e-01,-2.423201e+02,3.774414e-01,-2.384944e+02,3.774414e-01,-2.243711e+02,3.774414e-01,-1.852362e+02,3.774414e-01,-1.925198e+02,3.774414e-01,-2.202863e+02,3.774414e-01,-2.354900e+02,3.774414e-01,-2.401120e+02
3.779297e-01,-2.569116e+02,3.779297e-01,-2.565496e+02,3.779297e-01,-2.541523e+02,3.779297e-01,-2.528803e+02,3.779297e-01,-2.509350e+02,3.779297e-01,-2.505426e+02,3.779297e-01,-2.494486e+02,3.779297e-01,-2.457815e+02,3.779297e-01,-2.424916e+02,3.779297e-01,-2.367190e+02,3.779297e-01,-2.242187e+02,3.779297e-01,-1.859125e+02,3.779297e-01,-1.993144e+02,3.779297e-01,-2.187478e+02,3.779297e-01,-2.357309e+02,3.779297e-01,-2.402691e+02
3.784180e-01,-2.563369e+02,3.784180e-01,-2.565162e+02,3.784180e-01,-2.539187e+02,3.784180e-01,-2.527074e+02,3.784180e-01,-2.512272e+02,3.784180e-01,-2.511353e+02,3.784180e-01,-2.497515e+02,3.784180e-01,-2.453556e+02,3.784180e-01,-2.428437e+02,3.784180e-01,-2.362593e+02,3.784180e-01,-2.245925e+02,3.784180e-01,-1.874612e+02,3.784180e-01,-1.960386e+02,3.784180e-01,-2.179211e+02,3.784180e-01,-2.349314e+02,3.784180e-01,-2.409844e+02
3.789062e-01,-2.563333e+02,3.789062e-01,-2.559187e+02,3.789062e-01,-2.537158e+02,3.789062e-01,-2.518144e+02,3.789062e-01,-2.517348e+02,3.789062e-01,-2.509013e+02,3.789062e-01,-2.498377e+02,3.789062e-01,-2.456250e+02,3.789062e-01,-2.431653e+02,3.789062e-01,-2.363899e+02,3.789062e-01,-2.243285e+02,3.789062e-01,-1.886937e+02,3.789062e-01,-1.918610e+02,3.789062e-01,-2.174589e+02,3.789062e-01,-2.345755e+02,3.789062e-01,-2.412882e+02
3.793945e-01,-2.567526e+02,3.793945e-01,-2.558090e+02,3.793945e-01,-2.535147e+02,3.793945e-01,-2.519815e+02,3.793945e-01,-2.513843e+02,3.793945e-01,-2.517347e+02,3.793945e-01,-2.494416e+02,3.793945e-01,-2.457256e+02,3.793945e-01,-2.419521e+02,3.793945e-01,-2.366524e+02,3.793945e-01,-2.251692e+02,3.793945e-01,-1.892511e+02,3.793945e-01,-1.894544e+02,3.793945e-01,-2.173771e+02,3.793945e-01,-2.343799e+02,3.793945e-01,-2.409597e+02
3.798828e-01,-2.570248e+02,3.798828e-01,-2.561839e+02,3.798828e-01,-2.536668e+02,3.798828e-01,-2.526558e+02,3.798828e-01,-2.507695e+02,3.798828e-01,-2.509899e+02,3.798828e-01,-2.490163e+02,3.798828e-01,-2.459499e+02,3.798828e-01,-2.416803e+02,3.798828e-01,-2.370096e+02,3.798828e-01,-2.252059e+02,3.798828e-01,-1.902446e+02,3.798828e-01,-1.888139e+02,3.798828e-01,-2.172742e+02,3.798828e-01,-2.335212e+02,3.798828e-01,-2.408227e+02
3.803711e-01,-2.573152e+02,3.803711e-01,-2.567826e+02,3.803711e-01,-2.539094e+02,3.803711e-01,-2.530036e+02,3.803711e-01,-2.511560e+02,3.803711e-01,-2.502744e+02,3.803711e-01,-2.491494e+02,3.803711e-01,-2.464909e+02,3.803711e-01,-2.422666e+02,3.803711e-01,-2.375964e+02,3.803711e-01,-2.249456e+02,3.803711e-01,-1.916770e+02,3.803711e-01,-1.884938e+02,3.803711e-01,-2.167233e+02,3.803711e-01,-2.334930e+02,3.803711e-01,-2.404459e+02
3.808594e-01,-2.578960e+02,3.808594e-01,-2.560383e+02,3.808594e-01,-2.543174e+02,3.808594e-01,-2.531348e+02,3.808594e-01,-2.518385e+02,3.808594e-01,-2.508834e+02,3.808594e-01,-2.491234e+02,3.808594e-01,-2.466595e+02,3.808594e-01,-2.427175e+02,3.808594e-01,-2.387462e+02,3.808594e-01,-2.250676e+02,3.808594e-01,-1.925618e+02,3.808594e-01,-1.868524e+02,3.808594e-01,-2.165526e+02,3.808594e-01,-2.337422e+02,3.808594e-01,-2.410051e+02
3.813477e-01,-2.574060e+02,3.813477e-01,-2.557519e+02,3.813477e-01,-2.546913e+02,3.813477e-01,-2.536897e+02,3.813477e-01,-2.509435e+02,3.813477e-01,-2.511574e+02,3.813477e-01,-2.490817e+02,3.813477e-01,-2.457508e+02,3.813477e-01,-2.432937e+02,3.813477e-01,-2.387418e+02,3.813477e-01,-2.251935e+02,3.813477e-01,-1.934122e+02,3.813477e-01,-1.865339e+02,3.813477e-01,-2.164388e+02,3.813477e-01,-2.337380e+02,3.813477e-01,-2.411577e+02
3.818359e-01,-2.563656e+02,3.818359e-01,-2.564791e+02,3.818359e-01,-2.557154e+02,3.818359e-01,-2.527393e+02,3.818359e-01,-2.515044e+02,3.818359e-01,-2.514434e+02,3.818359e-01,-2.502469e+02,3.818359e-01,-2.462746e+02,3.818359e-01,-2.433078e+02,3.818359e-01,-2.381655e+02,3.818359e-01,-2.258026e+02,3.818359e-01,-1.943204e+02,3.818359e-01,-1.871356e+02,3.818359e-01,-2.167901e+02,3.818359e-01,-2.335855e+02,3.818359e-01,-2.407821e+02
3.823242e-01,-2.567933e+02,3.823242e-01,-2.568596e+02,3.823242e-01,-2.549303e+02,3.823242e-01,-2.525306e+02,3.823242e-01,-2.522220e+02,3.823242e-01,-2.516339e+02,3.823242e-01,-2.490011e+02,3.823242e-01,-2.459086e+02,3.823242e-01,-2.440847e+02,3.823242e-01,-2.387187e+02,3.823242e-01,-2.261708e+02,3.823242e-01,-1.949228e+02,3.823242e-01,-1.880027e+02,3.823242e-01,-2.166879e+02,3.823242e-01,-2.338162e+02,3.823242e-01,-2.410699e+02
3.828125e-01,-2.575204e+02,3.828125e-01,-2.569064e+02,3.828125e-01,-2.543714e+02,3.828125e-01,-2.533287e+02,3.828125e-01,-2.507604e+02,3.828125e-01,-2.513260e+02,3.828125e-01,-2.487683e+02,3.828125e-01,-2.453860e+02,3.828125e-01,-2.441671e+02,3.828125e-01,-2.385128e+02,3.828125e-01,-2.262440e+02,3.828125e-01,-1.950872e+02,3.828125e-01,-1.886529e+02,3.828125e-01,-2.156735e+02,3.828125e-01,-2.342396e+02,3.828125e-01,-2.400014e+02
3.833008e-01,-2.579659e+02,3.833008e-01,-2.564237e+02,3.833008e-01,-2.547039e+02,3.833008e-01,-2.541177e+02,3.833008e-01,-2.506658e+02,3.833008e-01,-2.518663e+02,3.833008e-01,-2.495086e+02,3.833008e-01,-2.463536e+02,3.833008e-01,-2.431219e+02,3.833008e-01,-2.385950e+02,3.833008e-01,-2.271904e+02,3.833008e-01,-1.959428e+02,3.833008e-01,-1.898165e+02,3.833008e-01,-2.145500e+02,3.833008e-01,-2.339781e+02,3.833008e-01,-2.393621e+02
3.837891e-01,-2.573709e+02,3.837891e-01,-2.568660e+02,3.837891e-01,-2.541998e+02,3.837891e-01,-2.540983e+02,3.837891e-01,-2.512797e+02,3.837891e-01,-2.515021e+02,3.837891e-01,-2.491368e+02,3.837891e-01,-2.474312e+02,3.837891e-01,-2.428525e+02,3.837891e-01,-2.379685e+02,3.837891e-01,-2.280365e+02,3.837891e-01,-1.966177e+02,3.837891e-01,-1.920402e+02,3.837891e-01,-2.143880e+02,3.837891e-01,-2.342656e+02,3.837891e-01,-2.397502e+02
3.842773e-01,-2.572534e+02,3.842773e-01,-2.572338e+02,3.842773e-01,-2.531802e+02,3.842773e-01,-2.537158e+02,3.842773e-01,-2.513988e+02,3.842773e-01,-2.508783e+02,3.842773e-01,-2.504196e+02,3.842773e-01,-2.465146e+02,3.842773e-01,-2.427110e+02,3.842773e-01,-2.379242e+02,3.842773e-01,-2.272535e+02,3.842773e-01,-1.975776e+02,3.842773e-01,-1.948733e+02,3.842773e-01,-2.133978e+02,3.842773e-01,-2.331346e+02,3.842773e-01,-2.399154e+02
3.847656e-01,-2.573615e+02,3.847656e-01,-2.569934e+02,3.847656e-01,-2.540425e+02,3.847656e-01,-2.531423e+02,3.847656e-01,-2.512610e+02,3.847656e-01,-2.503639e+02,3.847656e-01,-2.498699e+02,3.847656e-01,-2.461294e+02,3.847656e-01,-2.426260e+02,3.847656e-01,-2.389327e+02,3.847656e-01,-2.273848e+02,3.847656e-01,-1.989459e+02,3.847656e-01,-1.972117e+02,3.847656e-01,-2.129721e+02,3.847656e-01,-2.322917e+02,3.847656e-01,-2.395815e+02
3.852539e-01,-2.569325e+02,3.852539e-01,-2.568136e+02,3.852539e-01,-2.554109e+02,3.852539e-01,-2.533773e+02,3.852539e-01,-2.518322e+02,3.852539e-01,-2.504548e+02,3.852539e-01,-2.493306e+02,3.852539e-01,-2.455667e+02,3.852539e-01,-2.430054e+02,3.852539e-01,-2.391349e+02,3.852539e-01,-2.287132e+02,3.852539e-01,-2.006262e+02,3.852539e-01,-2.017004e+02,3.852539e-01,-2.129117e+02,3.852539e-01,-2.322238e+02,3.852539e-01,-2.399172e+02
3.857422e-01,-2.568619e+02,3.857422e-01,-2.560458e+02,3.857422e-01,-2.549181e+02,3.857422e-01,-2.535484e+02,3.857422e-01,-2.520945e+02,3.857422e-01,-2.506863e+02,3.857422e-01,-2.488084e+02,3.857422e-01,-2.458376e+02,3.857422e-01,-2.435086e+02,3.857422e-01,-2.392492e+02,3.857422e-01,-2.288727e+02,3.857422e-01,-2.014518e+02,3.857422e-01,-2.081581e+02,3.857422e-01,-2.125233e+02,3.857422e-01,-2.322513e+02,3.857422e-01,-2.397832e+02
3.862305e-01,-2.569375e+02,3.862305e-01,-2.570471e+02,3.862305e-01,-2.546625e+02,3.862305e-01,-2.527790e+02,3.862305e-01,-2.520524e+02,3.862305e-01,-2.505156e+02,3.862305e-01,-2.486305e+02,3.862305e-01,-2.460545e+02,3.862305e-01,-2.432225e+02,3.862305e-01,-2.386273e+02,3.862305e-01,-2.285317e+02,3.862305e-01,-2.016508e+02,3.862305e-01,-2.036034e+02,3.862305e-01,-2.117979e+02,3.862305e-01,-2.316111e+02,3.862305e-01,-2.402730e+02
3.867188e-01,-2.572082e+02,3.867188e-01,-2.571583e+02,3.867188e-01,-2.545366e+02,3.867188e-01,-2.533367e+02,3.867188e-01,-2.515108e+02,3.867188e-01,-2.505378e+02,3.867188e-01,-2.497511e+02,3.867188e-01,-2.473131e+02,3.867188e-01,-2.437036e+02,3.867188e-01,-2.390908e+02,3.867188e-01,-2.282977e+02,3.867188e-01,-2.027657e+02,3.867188e-01,-1.992367e+02,3.867188e-01,-2.109980e+02,3.867188e-01,-2.315462e+02,3.867188e-01,-2.406739e+02
3.872070e-01,-2.573730e+02,3.872070e-01,-2.569848e+02,3.872070e-01,-2.547657e+02,3.872070e-01,-2.544591e+02,3.872070e-01,-2.507989e+02,3.872070e-01,-2.508504e+02,3.872070e-01,-2.495713e+02,3.872070e-01,-2.476373e+02,3.872070e-01,-2.440436e+02,3.872070e-01,-2.393558e+02,3.872070e-01,-2.287051e+02,3.872070e-01,-2.032745e+02,3.872070e-01,-1.961743e+02,3.872070e-01,-2.102621e+02,3.872070e-01,-2.321036e+02,3.872070e-01,-2.397740e+02
3.876953e-01,-2.574241e+02,3.876953e-01,-2.568479e+02,3.876953e-01,-2.555514e+02,3.876953e-01,-2.546414e+02,3.876953e-01,-2.505274e+02,3.876953e-01,-2.510788e+02,3.876953e-01,-2.496101e+02,3.876953e-01,-2.463469e+02,3.876953e-01,-2.441417e+02,3.876953e-01,-2.393208e+02,3.876953e-01,-2.295836e+02,3.876953e-01,-2.034813e+02,3.876953e-01,-1.929689e+02,3.876953e-01,-2.100901e+02,3.876953e-01,-2.319489e+02,3.876953e-01,-2.392117e+02
3.881836e-01,-2.577693e+02,3.881836e-01,-2.570643e+02,3.881836e-01,-2.556840e+02,3.881836e-01,-2.538563e+02,3.881836e-01,-2.517565e+02,3.881836e-01,-2.510089e+02,3.881836e-01,-2.499268e+02,3.881836e-01,-2.459829e+02,3.881836e-01,-2.450075e+02,3.881836e-01,-2.393364e+02,3.881836e-01,-2.297436e+02,3.881836e-01,-2.038622e+02,3.881836e-01,-1.913127e+02,3.881836e-01,-2.102877e+02,3.881836e-01,-2.320736e+02,3.881836e-01,-2.393160e+02
3.886719e-01,-2.586883e+02,3.886719e-01,-2.574873e+02,3.886719e-01,-2.547230e+02,3.886719e-01,-2.534615e+02,3.886719e-01,-2.526336e+02,3.886719e-01,-2.516985e+02,3.886719e-01,-2.495899e+02,3.886719e-01,-2.467481e+02,3.886719e-01,-2.447398e+02,3.886719e-01,-2.387095e+02,3.886719e-01,-2.298554e+02,3.886719e-01,-2.046971e+02,3.886719e-01,-1.902519e+02,3.886719e-01,-2.104373e+02,3.886719e-01,-2.324639e+02,3.886719e-01,-2.396164e+02
3.891602e-01,-2.586213e+02,3.891602e-01,-2.574323e+02,3.891602e-01,-2.545420e+02,3.891602e-01,-2.544040e+02,3.891602e-01,-2.524257e+02,3.891602e-01,-2.518373e+02,3.891602e-01,-2.497098e+02,3.891602e-01,-2.477221e+02,3.891602e-01,-2.448337e+02,3.891602e-01,-2.393435e+02,3.891602e-01,-2.305778e+02,3.891602e-01,-2.055907e+02,3.891602e-01,-1.896385e+02,3.891602e-01,-2.092532e+02,3.891602e-01,-2.324076e+02,3.891602e-01,-2.393127e+02
3.896484e-01,-2.577764e+02,3.896484e-01,-2.570439e+02,3.896484e-01,-2.539882e+02,3.896484e-01,-2.539852e+02,3.896484e-01,-2.515288e+02,3.896484e-01,-2.510833e+02,3.896484e-01,-2.497677e+02,3.896484e-01,-2.474637e+02,3.896484e-01,-2.442589e+02,3.896484e-01,-2.389261e+02,3.896484e-01,-2.301735e+02,3.896484e-01,-2.062349e+02,3.896484e-01,-9.801770e+01,3.896484e-01,-2.081809e+02,3.896484e-01,-2.315785e+02,3.896484e-01,-2.389416e+02
3.901367e-01,-2.585813e+02,3.901367e-01,-2.573917e+02,3.901367e-01,-2.511914e+02,3.901367e-01,-2.537547e+02,3.901367e-01,-2.510848e+02,3.901367e-01,-2.514714e+02,3.901367e-01,-2.481061e+02,3.901367e-01,-2.468000e+02,3.901367e-01,-2.443289e+02,3.901367e-01,-2.383731e+02,3.901367e-01,-2.294221e+02,3.901367e-01,-2.066521e+02,3.901367e-01,-8.210011e+01,3.901367e-01,-2.076746e+02,3.901367e-01,-2.302289e+02,3.901367e-01,-2.392917e+02
3.906250e-01,-2.591715e+02,3.906250e-01,-2.570050e+02,3.906250e-01,-2.483061e+02,3.906250e-01,-2.537513e+02,3.906250e-01,-2.515151e+02,3.906250e-01,-2.528752e+02,3.906250e-01,-2.468194e+02,3.906250e-01,-2.463482e+02,3.906250e-01,-2.449523e+02,3.906250e-01,-2.392387e+02,3.906250e-01,-2.291393e+02,3.906250e-01,-2.069862e+02,3.906250e-01,-7.759392e+01,3.906250e-01,-2.071649e+02,3.906250e-01,-2.302147e+02,3.906250e-01,-2.389992e+02
3.911133e-01,-2.585901e+02,3.911133e-01,-2.579528e+02,3.911133e-01,-2.508394e+02,3.911133e-01,-2.537927e+02,3.911133e-01,-2.520870e+02,3.911133e-01,-2.532359e+02,3.911133e-01,-2.494583e+02,3.911133e-01,-2.461540e+02,3.911133e-01,-2.451849e+02,3.911133e-01,-2.403111e+02,3.911133e-01,-2.294247e+02,3.911133e-01,-2.077057e+02,3.911133e-01,-8.210011e+01,3.911133e-01,-2.064104e+02,3.911133e-01,-2.310300e+02,3.911133e-01,-2.402156e+02
3.916016e-01,-2.575378e+02,3.916016e-01,-2.565947e+02,3.916016e-01,-2.541555e+02,3.916016e-01,-2.537588e+02,3.916016e-01,-2.513849e+02,3.916016e-01,-2.520347e+02,3.916016e-01,-2.507497e+02,3.916016e-01,-2.467009e+02,3.916016e-01,-2.445309e+02,3.916016e-01,-2.403325e+02,3.916016e-01,-2.301516e+02,3.916016e-01,-2.083737e+02,3.916016e-01,-9.801770e+01,3.916016e-01,-2.054485e+02,3.916016e-01,-2.308522e+02,3.916016e-01,-2.409243e+02
3.920898e-01,-2.577150e+02,3.920898e-01,-2.558689e+02,3.920898e-01,-2.550331e+02,3.920898e-01,-2.547255e+02,3.920898e-01,-2.510218e+02,3.920898e-01,-2.511806e+02,3.920898e-01,-2.501448e+02,3.920898e-01,-2.481112e+02,3.920898e-01,-2.445168e+02,3.920898e-01,-2.400234e+02,3.920898e-01,-2.309808e+02,3.920898e-01,-2.087349e+02,3.920898e-01,-1.911894e+02,3.920898e-01,-2.048630e+02,3.920898e-01,-2.307529e+02,3.920898e-01,-2.397444e+02
3.925781e-01,-2.580379e+02,3.925781e-01,-2.567585e+02,3.925781e-01,-2.548947e+02,3.925781e-01,-2.548097e+02,3.925781e-01,-2.519141e+02,3.925781e-01,-2.511922e+02,3.925781e-01,-2.503392e+02,3.925781e-01,-2.476573e+02,3.925781e-01,-2.445222e+02,3.925781e-01,-2.405832e+02,3.925781e-01,-2.317114e+02,3.925781e-01,-2.090435e+02,3.925781e-01,-1.918679e+02,3.925781e-01,-2.041098e+02,3.925781e-01,-2.301115e+02,3.925781e-01,-2.385168e+02
3.930664e-01,-2.581263e+02,3.930664e-01,-2.567107e+02,3.930664e-01,-2.549517e+02,3.930664e-01,-2.544663e+02,3.930664e-01,-2.528911e+02,3.930664e-01,-2.514091e+02,3.930664e-01,-2.510119e+02,3.930664e-01,-2.472614e+02,3.930664e-01,-2.449019e+02,3.930664e-01,-2.407477e+02,3.930664e-01,-2.315604e+02,3.930664e-01,-2.093181e+02,3.930664e-01,-1.928633e+02,3.930664e-01,-2.038116e+02,3.930664e-01,-2.291016e+02,3.930664e-01,-2.381631e+02
3.935547e-01,-2.577967e+02,3.935547e-01,-2.571766e+02,3.935547e-01,-2.556878e+02,3.935547e-01,-2.546833e+02,3.935547e-01,-2.523522e+02,3.935547e-01,-2.514258e+02,3.935547e-01,-2.512392e+02,3.935547e-01,-2.474910e+02,3.935547e-01,-2.446517e+02,3.935547e-01,-2.400766e+02,3.935547e-01,-2.307595e+02,3.935547e-01,-2.099511e+02,3.935547e-01,-1.944228e+02,3.935547e-01,-2.035398e+02,3.935547e-01,-2.285809e+02,3.935547e-01,-2.386130e+02
3.940430e-01,-2.578888e+02,3.940430e-01,-2.578007e+02,3.940430e-01,-2.555077e+02,3.940430e-01,-2.548218e+02,3.940430e-01,-2.523715e+02,3.940430e-01,-2.514101e+02,3.940430e-01,-2.520041e+02,3.940430e-01,-2.478913e+02,3.940430e-01,-2.443887e+02,3.940430e-01,-2.405947e+02,3.940430e-01,-2.313624e+02,3.940430e-01,-2.108499e+02,3.940430e-01,-1.962061e+02,3.940430e-01,-2.029065e+02,3.940430e-01,-2.283607e+02,3.940430e-01,-2.388940e+02
3.945312e-01,-2.584461e+02,3.945312e-01,-2.579785e+02,3.945312e-01,-2.544958e+02,3.945312e-01,-2.537211e+02,3.945312e-01,-2.523869e+02,3.945312e-01,-2.517750e+02,3.945312e-01,-2.514523e+02,3.945312e-01,-2.472974e+02,3.945312e-01,-2.454454e+02,3.945312e-01,-2.405124e+02,3.945312e-01,-2.317549e+02,3.945312e-01,-2.111122e+02,3.945312e-01,-1.987345e+02,3.945312e-01,-2.016208e+02,3.945312e-01,-2.289999e+02,3.945312e-01,-2.382827e+02
3.950195e-01,-2.584358e+02,3.950195e-01,-2.578676e+02,3.950195e-01,-2.546961e+02,3.950195e-01,-2.543148e+02,3.950195e-01,-2.523116e+02,3.950195e-01,-2.517325e+02,3.950195e-01,-2.510640e+02,3.950195e-01,-2.471719e+02,3.950195e-01,-2.456491e+02,3.950195e-01,-2.404748e+02,3.950195e-01,-2.318573e+02,3.950195e-01,-2.122651e+02,3.950195e-01,-2.030377e+02,3.950195e-01,-2.013347e+02,3.950195e-01,-2.303563e+02,3.950195e-01,-2.380214e+02
3.955078e-01,-2.587844e+02,3.955078e-01,-2.572173e+02,3.955078e-01,-2.547231e+02,3.955078e-01,-2.547705e+02,3.955078e-01,-2.519223e+02,3.955078e-01,-2.525774e+02,3.955078e-01,-2.510101e+02,3.955078e-01,-2.473229e+02,3.955078e-01,-2.448676e+02,3.955078e-01,-2.408751e+02,3.955078e-01,-2.325231e+02,3.955078e-01,-2.130515e+02,3.955078e-01,-2.074800e+02,3.955078e-01,-2.005993e+02,3.955078e-01,-2.296987e+02,3.955078e-01,-2.386226e+02
3.959961e-01,-2.594123e+02,3.959961e-01,-2.575229e+02,3.959961e-01,-2.539452e+02,3.959961e-01,-2.547126e+02,3.959961e-01,-2.520090e+02,3.959961e-01,-2.534952e+02,3.959961e-01,-2.507490e+02,3.959961e-01,-2.475558e+02,3.959961e-01,-2.454908e+02,3.959961e-01,-2.407836e+02,3.959961e-01,-2.333003e+02,3.959961e-01,-2.131961e+02,3.959961e-01,-2.016819e+02,3.959961e-01,-1.999463e+02,3.959961e-01,-2.284814e+02,3.959961e-01,-2.381664e+02
3.964844e-01,-2.592872e+02,3.964844e-01,-2.580140e+02,3.964844e-01,-2.540962e+02,3.964844e-01,-2.552052e+02,3.964844e-01,-2.515561e+02,3.964844e-01,-2.529408e+02,3.964844e-01,-2.505949e+02,3.964844e-01,-2.476237e+02,3.964844e-01,-2.459071e+02,3.964844e-01,-2.406675e+02,3.964844e-01,-2.330046e+02,3.964844e-01,-2.131180e+02,3.964844e-01,-1.970684e+02,3.964844e-01,-1.984036e+02,3.964844e-01,-2.276609e+02,3.964844e-01,-2.380500e+02
3.969727e-01,-2.591699e+02,3.969727e-01,-2.579202e+02,3.969727e-01,-2.552423e+02,3.969727e-01,-2.552091e+02,3.969727e-01,-2.520689e+02,3.969727e-01,-2.524080e+02,3.969727e-01,-2.505468e+02,3.969727e-01,-2.476301e+02,3.969727e-01,-2.449048e+02,3.969727e-01,-2.404304e+02,3.969727e-01,-2.337307e+02,3.969727e-01,-2.138408e+02,3.969727e-01,-1.940690e+02,3.969727e-01,-1.981033e+02,3.969727e-01,-2.277162e+02,3.969727e-01,-2.376168e+02
3.974609e-01,-2.592887e+02,3.974609e-01,-2.572361e+02,3.974609e-01,-2.552346e+02,3.974609e-01,-2.537532e+02,3.974609e-01,-2.523499e+02,3.974609e-01,-2.530710e+02,3.974609e-01,-2.508599e+02,3.974609e-01,-2.489009e+02,3.974609e-01,-2.447585e+02,3.974609e-01,-2.405628e+02,3.974609e-01,-2.344445e+02,3.974609e-01,-2.142678e+02,3.974609e-01,-1.918296e+02,3.974609e-01,-1.975722e+02,3.974609e-01,-2.273898e+02,3.974609e-01,-2.370391e+02
3.979492e-01,-2.588527e+02,3.979492e-01,-2.569023e+02,3.979492e-01,-2.549036e+02,3.979492e-01,-2.537066e+02,3.979492e-01,-2.520141e+02,3.979492e-01,-2.533534e+02,3.979492e-01,-2.505537e+02,3.979492e-01,-2.493759e+02,3.979492e-01,-2.444601e+02,3.979492e-01,-2.404263e+02,3.979492e-01,-2.340418e+02,3.979492e-01,-2.155370e+02,3.979492e-01,-1.894848e+02,3.979492e-01,-1.963737e+02,3.979492e-01,-2.268548e+02,3.979492e-01,-2.370204e+02
3.984375e-01,-2.582518e+02,3.984375e-01,-2.571347e+02,3.984375e-01,-2.547620e+02,3.984375e-01,-2.542213e+02,3.984375e-01,-2.525004e+02,3.984375e-01,-2.528095e+02,3.984375e-01,-2.504861e+02,3.984375e-01,-2.486753e+02,3.984375e-01,-2.451394e+02,3.984375e-01,-2.406604e+02,3.984375e-01,-2.330838e+02,3.984375e-01,-2.163232e+02,3.984375e-01,-1.881736e+02,3.984375e-01,-1.956142e+02,3.984375e-01,-2.266289e+02,3.984375e-01,-2.379084e+02
3.989258e-01,-2.581941e+02,3.989258e-01,-2.576925e+02,3.989258e-01,-2.552554e+02,3.989258e-01,-2.535438e+02,3.989258e-01,-2.529362e+02,3.989258e-01,-2.526690e+02,3.989258e-01,-2.506518e+02,3.989258e-01,-2.493178e+02,3.989258e-01,-2.463073e+02,3.989258e-01,-2.411898e+02,3.989258e-01,-2.333707e+02,3.989258e-01,-2.167873e+02,3.989258e-01,-1.880517e+02,3.989258e-01,-1.958144e+02,3.989258e-01,-2.257216e+02,3.989258e-01,-2.378690e+02
3.994141e-01,-2.586649e+02,3.994141e-01,-2.576918e+02,3.994141e-01,-2.560022e+02,3.994141e-01,-2.542048e+02,3.994141e-01,-2.532563e+02,3.994141e-01,-2.525212e+02,3.994141e-01,-2.507363e+02,3.994141e-01,-2.487842e+02,3.994141e-01,-2.459950e+02,3.994141e-01,-2.416027e+02,3.994141e-01,-2.343109e+02,3.994141e-01,-2.170597e+02,3.994141e-01,-1.876728e+02,3.994141e-01,-1.943529e+02,3.994141e-01,-2.248714e+02,3.994141e-01,-2.371969e+02
3.999023e-01,-2.590312e+02,3.999023e-01,-2.576042e+02,3.999023e-01,-2.560093e+02,3.999023e-01,-2.542362e+02,3.999023e-01,-2.527513e+02,3.999023e-01,-2.527944e+02,3.999023e-01,-2.512073e+02,3.999023e-01,-2.486906e+02,3.999023e-01,-2.462161e+02,3.999023e-01,-2.420964e+02,3.999023e-01,-2.343902e+02,3.999023e-01,-2.164429e+02,3.999023e-01,-1.881088e+02,3.999023e-01,-1.936133e+02,3.999023e-01,-2.258051e+02,3.999023e-01,-2.371215e+02
4.003906e-01,-2.587502e+02,4.003906e-01,-2.574061e+02,4.003906e-01,-2.548502e+02,4.003906e-01,-2.540296e+02,4.003906e-01,-2.530736e+02,4.003906e-01,-2.533148e+02,4.003906e-01,-2.509694e+02,4.003906e-01,-2.485579e+02,4.003906e-01,-2.463242e+02,4.003906e-01,-2.420720e+02,4.003906e-01,-2.339223e+02,4.003906e-01,-2.161228e+02,4.003906e-01,-1.881349e+02,4.003906e-01,-1.927122e+02,4.003906e-01,-2.260160e+02,4.003906e-01,-2.368123e+02
4.008789e-01,-2.582501e+02,4.008789e-01,-2.574832e+02,4.008789e-01,-2.549976e+02,4.008789e-01,-2.535781e+02,4.008789e-01,-2.532847e+02,4.008789e-01,-2.528890e+02,4.008789e-01,-2.513157e+02,4.008789e-01,-2.492034e+02,4.008789e-01,-2.464482e+02,4.008789e-01,-2.424145e+02,4.008789e-01,-2.335358e+02,4.008789e-01,-2.161995e+02,4.008789e-01,-1.883177e+02,4.008789e-01,-1.916996e+02,4.008789e-01,-2.255828e+02,4.008789e-01,-2.370987e+02
4.013672e-01,-2.576867e+02,4.013672e-01,-2.575600e+02,4.013672e-01,-2.547208e+02,4.013672e-01,-2.545270e+02,4.013672e-01,-2.534699e+02,4.013672e-01,-2.529166e+02,4.013672e-01,-2.510180e+02,4.013672e-01,-2.488348e+02,4.013672e-01,-2.458896e+02,4.013672e-01,-2.424606e+02,4.013672e-01,-2.333615e+02,4.013672e-01,-2.170622e+02,4.013672e-01,-1.886310e+02,4.013672e-01,-1.902119e+02,4.013672e-01,-2.247900e+02,4.013672e-01,-2.372874e+02
4.018555e-01,-2.583191e+02,4.018555e-01,-2.577394e+02,4.018555e-01,-2.552264e+02,4.018555e-01,-2.542207e+02,4.018555e-01,-2.536021e+02,4.018555e-01,-2.534082e+02,4.018555e-01,-2.504492e+02,4.018555e-01,-2.484505e+02,4.018555e-01,-2.462452e+02,4.018555e-01,-2.418745e+02,4.018555e-01,-2.337254e+02,4.018555e-01,-2.178281e+02,4.018555e-01,-1.895329e+02,4.018555e-01,-1.890843e+02,4.018555e-01,-2.239590e+02,4.018555e-01,-2.373507e+02
4.023438e-01,-2.588574e+02,4.023438e-01,-2.581863e+02,4.023438e-01,-2.559711e+02,4.023438e-01,-2.544779e+02,4.023438e-01,-2.529103e+02,4.023438e-01,-2.531666e+02,4.023438e-01,-2.507857e+02,4.023438e-01,-2.489386e+02,4.023438e-01,-2.466507e+02,4.023438e-01,-2.415524e+02,4.023438e-01,-2.338026e+02,4.023438e-01,-2.184800e+02,4.023438e-01,-1.922642e+02,4.023438e-01,-1.882594e+02,4.023438e-01,-2.236539e+02,4.023438e-01,-2.366703e+02
4.028320e-01,-2.594913e+02,4.028320e-01,-2.585725e+02,4.028320e-01,-2.566622e+02,4.028320e-01,-2.550712e+02,4.028320e-01,-2.522715e+02,4.028320e-01,-2.523037e+02,4.028320e-01,-2.510403e+02,4.028320e-01,-2.488095e+02,4.028320e-01,-2.461737e+02,4.028320e-01,-2.416090e+02,4.028320e-01,-2.343534e+02,4.028320e-01,-2.191117e+02,4.028320e-01,-1.967320e+02,4.028320e-01,-1.869834e+02,4.028320e-01,-2.234261e+02,4.028320e-01,-2.362437e+02
4.033203e-01,-2.597473e+02,4.033203e-01,-2.578294e+02,4.033203e-01,-2.566104e+02,4.033203e-01,-2.558329e+02,4.033203e-01,-2.517526e+02,4.033203e-01,-2.517565e+02,4.033203e-01,-2.516977e+02,4.033203e-01,-2.485035e+02,4.033203e-01,-2.458280e+02,4.033203e-01,-2.417301e+02,4.033203e-01,-2.353338e+02,4.033203e-01,-2.194425e+02,4.033203e-01,-1.982297e+02,4.033203e-01,-1.854171e+02,4.033203e-01,-2.226887e+02,4.033203e-01,-2.366200e+02
4.038086e-01,-2.596339e+02,4.038086e-01,-2.573806e+02,4.038086e-01,-2.565915e+02,4.038086e-01,-2.556460e+02,4.038086e-01,-2.527547e+02,4.038086e-01,-2.524388e+02,4.038086e-01,-2.517572e+02,4.038086e-01,-2.491926e+02,4.038086e-01,-2.456280e+02,4.038086e-01,-2.422289e+02,4.038086e-01,-2.349953e+02,4.038086e-01,-2.200043e+02,4.038086e-01,-1.919312e+02,4.038086e-01,-1.837895e+02,4.038086e-01,-2.226293e+02,4.038086e-01,-2.366529e+02
4.042969e-01,-2.599839e+02,4.042969e-01,-2.578552e+02,4.042969e-01,-2.562130e+02,4.042969e-01,-2.546034e+02,4.042969e-01,-2.529355e+02,4.042969e-01,-2.533122e+02,4.042969e-01,-2.510909e+02,4.042969e-01,-2.491952e+02,4.042969e-01,-2.464175e+02,4.042969e-01,-2.425525e+02,4.042969e-01,-2.347783e+02,4.042969e-01,-2.211351e+02,4.042969e-01,-1.868220e+02,4.042969e-01,-1.823702e+02,4.042969e-01,-2.227037e+02,4.042969e-01,-2.358919e+02
4.047852e-01,-2.606692e+02,4.047852e-01,-2.578281e+02,4.047852e-01,-2.558339e+02,4.047852e-01,-2.549509e+02,4.047852e-01,-2.531296e+02,4.047852e-01,-2.528897e+02,4.047852e-01,-2.515679e+02,4.047852e-01,-2.489286e+02,4.047852e-01,-2.465703e+02,4.047852e-01,-2.419709e+02,4.047852e-01,-2.355212e+02,4.047852e-01,-2.204190e+02,4.047852e-01,-1.838763e+02,4.047852e-01,-1.816591e+02,4.047852e-01,-2.229163e+02,4.047852e-01,-2.352514e+02
4.052734e-01,-2.605404e+02,4.052734e-01,-2.577422e+02,4.052734e-01,-2.567340e+02,4.052734e-01,-2.549143e+02,4.052734e-01,-2.536491e+02,4.052734e-01,-2.522445e+02,4.052734e-01,-2.519691e+02,4.052734e-01,-2.484547e+02,4.052734e-01,-2.460707e+02,4.052734e-01,-2.415983e+02,4.052734e-01,-2.356857e+02,4.052734e-01,-2.201489e+02,4.052734e-01,-1.824447e+02,4.052734e-01,-1.812929e+02,4.052734e-01,-2.227247e+02,4.052734e-01,-2.354159e+02
4.057617e-01,-2.613579e+02,4.057617e-01,-2.579213e+02,4.057617e-01,-2.566313e+02,4.057617e-01,-2.553150e+02,4.057617e-01,-2.538091e+02,4.057617e-01,-2.535509e+02,4.057617e-01,-2.517537e+02,4.057617e-01,-2.490966e+02,4.057617e-01,-2.457990e+02,4.057617e-01,-2.420003e+02,4.057617e-01,-2.346495e+02,4.057617e-01,-2.205467e+02,4.057617e-01,-1.817936e+02,4.057617e-01,-1.816748e+02,4.057617e-01,-2.213075e+02,4.057617e-01,-2.356918e+02
4.062500e-01,-2.613745e+02,4.062500e-01,-2.579847e+02,4.062500e-01,-2.555233e+02,4.062500e-01,-2.552547e+02,4.062500e-01,-2.539662e+02,4.062500e-01,-2.528572e+02,4.062500e-01,-2.505024e+02,4.062500e-01,-2.497317e+02,4.062500e-01,-2.462357e+02,4.062500e-01,-2.418174e+02,4.062500e-01,-2.346731e+02,4.062500e-01,-2.212844e+02,4.062500e-01,-1.815850e+02,4.062500e-01,-1.809080e+02,4.062500e-01,-2.212780e+02,4.062500e-01,-2.349934e+02
4.067383e-01,-2.613334e+02,4.067383e-01,-2.583952e+02,4.067383e-01,-2.549207e+02,4.067383e-01,-2.548727e+02,4.067383e-01,-2.543568e+02,4.067383e-01,-2.528386e+02,4.067383e-01,-2.506393e+02,4.067383e-01,-2.489606e+02,4.067383e-01,-2.459122e+02,4.067383e-01,-2.429637e+02,4.067383e-01,-2.351447e+02,4.067383e-01,-2.215818e+02,4.067383e-01,-1.818153e+02,4.067383e-01,-1.806023e+02,4.067383e-01,-2.215751e+02,4.067383e-01,-2.349753e+02
4.072266e-01,-2.616250e+02,4.072266e-01,-2.579601e+02,4.072266e-01,-2.562194e+02,4.072266e-01,-2.549531e+02,4.072266e-01,-2.541477e+02,4.072266e-01,-2.529541e+02,4.072266e-01,-2.515220e+02,4.072266e-01,-2.497479e+02,4.072266e-01,-2.452113e+02,4.072266e-01,-2.431805e+02,4.072266e-01,-2.356715e+02,4.072266e-01,-2.222430e+02,4.072266e-01,-1.831152e+02,4.072266e-01,-1.821624e+02,4.072266e-01,-2.210573e+02,4.072266e-01,-2.352091e+02
4.077148e-01,-2.613359e+02,4.077148e-01,-2.576415e+02,4.077148e-01,-2.568554e+02,4.077148e-01,-2.545182e+02,4.077148e-01,-2.537332e+02,4.077148e-01,-2.523006e+02,4.077148e-01,-2.524324e+02,4.077148e-01,-2.503992e+02,4.077148e-01,-2.458527e+02,4.077148e-01,-2.423687e+02,4.077148e-01,-2.367614e+02,4.077148e-01,-2.228746e+02,4.077148e-01,-1.836906e+02,4.077148e-01,-1.834582e+02,4.077148e-01,-2.204519e+02,4.077148e-01,-2.355844e+02
4.082031e-01,-2.610045e+02,4.082031e-01,-2.586625e+02,4.082031e-01,-2.563957e+02,4.082031e-01,-2.549123e+02,4.082031e-01,-2.540496e+02,4.082031e-01,-2.523775e+02,4.082031e-01,-2.527131e+02,4.082031e-01,-2.513089e+02,4.082031e-01,-2.463340e+02,4.082031e-01,-2.423724e+02,4.082031e-01,-2.365043e+02,4.082031e-01,-2.236318e+02,4.082031e-01,-1.845461e+02,4.082031e-01,-1.866447e+02,4.082031e-01,-2.207477e+02,4.082031e-01,-2.355885e+02
4.086914e-01,-2.595542e+02,4.086914e-01,-2.586084e+02,4.086914e-01,-2.559567e+02,4.086914e-01,-2.557235e+02,4.086914e-01,-2.547961e+02,4.086914e-01,-2.528535e+02,4.086914e-01,-2.512981e+02,4.086914e-01,-2.513441e+02,4.086914e-01,-2.464592e+02,4.086914e-01,-2.426920e+02,4.086914e-01,-2.372092e+02,4.086914e-01,-2.243526e+02,4.086914e-01,-1.852410e+02,4.086914e-01,-1.929622e+02,4.086914e-01,-2.207628e+02,4.086914e-01,-2.352277e+02
4.091797e-01,-2.595193e+02,4.091797e-01,-2.592464e+02,4.091797e-01,-2.558881e+02,4.091797e-01,-2.555104e+02,4.091797e-01,-2.546447e+02,4.091797e-01,-2.530628e+02,4.091797e-01,-2.507440e+02,4.091797e-01,-2.507427e+02,4.091797e-01,-2.469041e+02,4.091797e-01,-2.421947e+02,4.091797e-01,-2.369172e+02,4.091797e-01,-2.247250e+02,4.091797e-01,-1.855402e+02,4.091797e-01,-1.991123e+02,4.091797e-01,-2.191648e+02,4.091797e-01,-2.345709e+02
4.096680e-01,-2.598169e+02,4.096680e-01,-2.595775e+02,4.096680e-01,-2.554301e+02,4.096680e-01,-2.559170e+02,4.096680e-01,-2.552984e+02,4.096680e-01,-2.528822e+02,4.096680e-01,-2.512329e+02,4.096680e-01,-2.506746e+02,4.096680e-01,-2.475285e+02,4.096680e-01,-2.426564e+02,4.096680e-01,-2.362082e+02,4.096680e-01,-2.238283e+02,4.096680e-01,-1.860912e+02,4.096680e-01,-1.961052e+02,4.096680e-01,-2.189638e+02,4.096680e-01,-2.343556e+02
4.101562e-01,-2.585632e+02,4.101562e-01,-2.590064e+02,4.101562e-01,-2.561009e+02,4.101562e-01,-2.563022e+02,4.101562e-01,-2.551823e+02,4.101562e-01,-2.535680e+02,4.101562e-01,-2.513793e+02,4.101562e-01,-2.509145e+02,4.101562e-01,-2.476547e+02,4.101562e-01,-2.431089e+02,4.101562e-01,-2.363200e+02,4.101562e-01,-2.232773e+02,4.101562e-01,-1.882489e+02,4.101562e-01,-1.923308e+02,4.101562e-01,-2.195730e+02,4.101562e-01,-2.343822e+02
4.106445e-01,-2.593800e+02,4.106445e-01,-2.581420e+02,4.106445e-01,-2.568368e+02,4.106445e-01,-2.555570e+02,4.106445e-01,-2.548708e+02,4.106445e-01,-2.536228e+02,4.106445e-01,-2.516601e+02,4.106445e-01,-2.503282e+02,4.106445e-01,-2.469736e+02,4.106445e-01,-2.433044e+02,4.106445e-01,-2.368794e+02,4.106445e-01,-2.237130e+02,4.106445e-01,-1.890080e+02,4.106445e-01,-1.897795e+02,4.106445e-01,-2.183991e+02,4.106445e-01,-2.335594e+02
4.111328e-01,-2.608760e+02,4.111328e-01,-2.571199e+02,4.111328e-01,-2.566348e+02,4.111328e-01,-2.551659e+02,4.111328e-01,-2.545615e+02,4.111328e-01,-2.530676e+02,4.111328e-01,-2.520182e+02,4.111328e-01,-2.496830e+02,4.111328e-01,-2.472081e+02,4.111328e-01,-2.433894e+02,4.111328e-01,-2.380845e+02,4.111328e-01,-2.246909e+02,4.111328e-01,-1.895621e+02,4.111328e-01,-1.885122e+02,4.111328e-01,-2.176242e+02,4.111328e-01,-2.332245e+02
4.116211e-01,-2.599694e+02,4.116211e-01,-2.568605e+02,4.116211e-01,-2.567088e+02,4.116211e-01,-2.553295e+02,4.116211e-01,-2.546390e+02,4.116211e-01,-2.538278e+02,4.116211e-01,-2.518397e+02,4.116211e-01,-2.514305e+02,4.116211e-01,-2.477638e+02,4.116211e-01,-2.428175e+02,4.116211e-01,-2.380940e+02,4.116211e-01,-2.251082e+02,4.116211e-01,-1.913672e+02,4.116211e-01,-1.882016e+02,4.116211e-01,-2.173137e+02,4.116211e-01,-2.331040e+02
4.121094e-01,-2.594023e+02,4.121094e-01,-2.575132e+02,4.121094e-01,-2.564030e+02,4.121094e-01,-2.552537e+02,4.121094e-01,-2.551791e+02,4.121094e-01,-2.541208e+02,4.121094e-01,-2.519330e+02,4.121094e-01,-2.511644e+02,4.121094e-01,-2.474758e+02,4.121094e-01,-2.432382e+02,4.121094e-01,-2.378779e+02,4.121094e-01,-2.266568e+02,4.121094e-01,-1.926371e+02,4.121094e-01,-1.877243e+02,4.121094e-01,-2.172648e+02,4.121094e-01,-2.325406e+02
4.125977e-01,-2.597430e+02,4.125977e-01,-2.578591e+02,4.125977e-01,-2.558470e+02,4.125977e-01,-2.553066e+02,4.125977e-01,-2.555059e+02,4.125977e-01,-2.533525e+02,4.125977e-01,-2.522075e+02,4.125977e-01,-2.504253e+02,4.125977e-01,-2.471356e+02,4.125977e-01,-2.437945e+02,4.125977e-01,-2.378704e+02,4.125977e-01,-2.261957e+02,4.125977e-01,-1.940453e+02,4.125977e-01,-1.874603e+02,4.125977e-01,-2.167238e+02,4.125977e-01,-2.326499e+02
4.130859e-01,-2.598862e+02,4.130859e-01,-2.585197e+02,4.130859e-01,-2.558669e+02,4.130859e-01,-2.561112e+02,4.130859e-01,-2.549410e+02,4.130859e-01,-2.531551e+02,4.130859e-01,-2.524004e+02,4.130859e-01,-2.505610e+02,4.130859e-01,-2.472331e+02,4.130859e-01,-2.428972e+02,4.130859e-01,-2.381023e+02,4.130859e-01,-2.247657e+02,4.130859e-01,-1.948636e+02,4.130859e-01,-1.874598e+02,4.130859e-01,-2.156197e+02,4.130859e-01,-2.328122e+02
4.135742e-01,-2.600662e+02,4.135742e-01,-2.583689e+02,4.135742e-01,-2.568127e+02,4.135742e-01,-2.556442e+02,4.135742e-01,-2.543055e+02,4.135742e-01,-2.529692e+02,4.135742e-01,-2.528425e+02,4.135742e-01,-2.506345e+02,4.135742e-01,-2.474064e+02,4.135742e-01,-2.428743e+02,4.135742e-01,-2.385497e+02,4.135742e-01,-2.248137e+02,4.135742e-01,-1.959236e+02,4.135742e-01,-1.891118e+02,4.135742e-01,-2.145411e+02,4.135742e-01,-2.328139e+02
4.140625e-01,-2.595446e+02,4.140625e-01,-2.579191e+02,4.140625e-01,-2.577247e+02,4.140625e-01,-2.552501e+02,4.140625e-01,-2.541692e+02,4.140625e-01,-2.523180e+02,4.140625e-01,-2.526572e+02,4.140625e-01,-2.509176e+02,4.140625e-01,-2.466860e+02,4.140625e-01,-2.436548e+02,4.140625e-01,-2.392162e+02,4.140625e-01,-2.256530e+02,4.140625e-01,-1.959144e+02,4.140625e-01,-1.908788e+02,4.140625e-01,-2.139796e+02,4.140625e-01,-2.330751e+02
4.145508e-01,-2.606881e+02,4.145508e-01,-2.587132e+02,4.145508e-01,-2.569233e+02,4.145508e-01,-2.554923e+02,4.145508e-01,-2.543950e+02,4.145508e-01,-2.524578e+02,4.145508e-01,-2.527254e+02,4.145508e-01,-2.497751e+02,4.145508e-01,-2.462786e+02,4.145508e-01,-2.440728e+02,4.145508e-01,-2.387815e+02,4.145508e-01,-2.270097e+02,4.145508e-01,-1.961771e+02,4.145508e-01,-1.905666e+02,4.145508e-01,-2.145364e+02,4.145508e-01,-2.328739e+02
4.150391e-01,-2.612127e+02,4.150391e-01,-2.586058e+02,4.150391e-01,-2.565830e+02,4.150391e-01,-2.557516e+02,4.150391e-01,-2.544604e+02,4.150391e-01,-2.536847e+02,4.150391e-01,-2.534762e+02,4.150391e-01,-2.503429e+02,4.150391e-01,-2.469734e+02,4.150391e-01,-2.433141e+02,4.150391e-01,-2.376156e+02,4.150391e-01,-2.274636e+02,4.150391e-01,-1.969040e+02,4.150391e-01,-1.917687e+02,4.150391e-01,-2.146526e+02,4.150391e-01,-2.324566e+02
4.155273e-01,-2.599455e+02,4.155273e-01,-2.581880e+02,4.155273e-01,-2.570732e+02,4.155273e-01,-2.565700e+02,4.155273e-01,-2.538114e+02,4.155273e-01,-2.543744e+02,4.155273e-01,-2.528919e+02,4.155273e-01,-2.510451e+02,4.155273e-01,-2.474457e+02,4.155273e-01,-2.431503e+02,4.155273e-01,-2.374105e+02,4.155273e-01,-2.277089e+02,4.155273e-01,-1.984467e+02,4.155273e-01,-1.946787e+02,4.155273e-01,-2.134776e+02,4.155273e-01,-2.323569e+02
4.160156e-01,-2.597943e+02,4.160156e-01,-2.588923e+02,4.160156e-01,-2.574066e+02,4.160156e-01,-2.569980e+02,4.160156e-01,-2.543602e+02,4.160156e-01,-2.544653e+02,4.160156e-01,-2.528586e+02,4.160156e-01,-2.508789e+02,4.160156e-01,-2.469730e+02,4.160156e-01,-2.437469e+02,4.160156e-01,-2.381031e+02,4.160156e-01,-2.266550e+02,4.160156e-01,-1.993664e+02,4.160156e-01,-1.978010e+02,4.160156e-01,-2.125296e+02,4.160156e-01,-2.321661e+02
4.165039e-01,-2.597395e+02,4.165039e-01,-2.598246e+02,4.165039e-01,-2.566865e+02,4.165039e-01,-2.566764e+02,4.165039e-01,-2.546936e+02,4.165039e-01,-2.549119e+02,4.165039e-01,-2.534267e+02,4.165039e-01,-2.505603e+02,4.165039e-01,-2.469077e+02,4.165039e-01,-2.435771e+02,4.165039e-01,-2.390985e+02,4.165039e-01,-2.267724e+02,4.165039e-01,-1.999352e+02,4.165039e-01,-2.024881e+02,4.165039e-01,-2.125774e+02,4.165039e-01,-2.321739e+02
4.169922e-01,-2.607172e+02,4.169922e-01,-2.597645e+02,4.169922e-01,-2.568372e+02,4.169922e-01,-2.562294e+02,4.169922e-01,-2.546153e+02,4.169922e-01,-2.544679e+02,4.169922e-01,-2.528608e+02,4.169922e-01,-2.509631e+02,4.169922e-01,-2.476605e+02,4.169922e-01,-2.435510e+02,4.169922e-01,-2.382431e+02,4.169922e-01,-2.279806e+02,4.169922e-01,-2.010282e+02,4.169922e-01,-2.084873e+02,4.169922e-01,-2.121322e+02,4.169922e-01,-2.319285e+02
4.174805e-01,-2.613374e+02,4.174805e-01,-2.590402e+02,4.174805e-01,-2.569107e+02,4.174805e-01,-2.555384e+02,4.174805e-01,-2.552229e+02,4.174805e-01,-2.540792e+02,4.174805e-01,-2.522872e+02,4.174805e-01,-2.514683e+02,4.174805e-01,-2.480393e+02,4.174805e-01,-2.434108e+02,4.174805e-01,-2.381549e+02,4.174805e-01,-2.284764e+02,4.174805e-01,-2.009563e+02,4.174805e-01,-2.041392e+02,4.174805e-01,-2.117648e+02,4.174805e-01,-2.310927e+02
4.179688e-01,-2.610356e+02,4.179688e-01,-2.593191e+02,4.179688e-01,-2.565429e+02,4.179688e-01,-2.558129e+02,4.179688e-01,-2.552151e+02,4.179688e-01,-2.543382e+02,4.179688e-01,-2.535725e+02,4.179688e-01,-2.511508e+02,4.179688e-01,-2.478299e+02,4.179688e-01,-2.428980e+02,4.179688e-01,-2.395733e+02,4.179688e-01,-2.282559e+02,4.179688e-01,-2.017654e+02,4.179688e-01,-1.989924e+02,4.179688e-01,-2.108708e+02,4.179688e-01,-2.310597e+02
4.184570e-01,-2.601017e+02,4.184570e-01,-2.597655e+02,4.184570e-01,-2.571051e+02,4.184570e-01,-2.562942e+02,4.184570e-01,-2.550500e+02,4.184570e-01,-2.548198e+02,4.184570e-01,-2.532133e+02,4.184570e-01,-2.512085e+02,4.184570e-01,-2.482789e+02,4.184570e-01,-2.430798e+02,4.184570e-01,-2.397134e+02,4.184570e-01,-2.283070e+02,4.184570e-01,-2.033817e+02,4.184570e-01,-1.962068e+02,4.184570e-01,-2.098020e+02,4.184570e-01,-2.313045e+02
4.189453e-01,-2.606141e+02,4.189453e-01,-2.592195e+02,4.189453e-01,-2.577502e+02,4.189453e-01,-2.560177e+02,4.189453e-01,-2.547232e+02,4.189453e-01,-2.536224e+02,4.189453e-01,-2.527360e+02,4.189453e-01,-2.511010e+02,4.189453e-01,-2.471250e+02,4.189453e-01,-2.429237e+02,4.189453e-01,-2.393537e+02,4.189453e-01,-2.285523e+02,4.189453e-01,-2.037178e+02,4.189453e-01,-1.937310e+02,4.189453e-01,-2.096537e+02,4.189453e-01,-2.311349e+02
4.194336e-01,-2.612160e+02,4.194336e-01,-2.581037e+02,4.194336e-01,-2.575260e+02,4.194336e-01,-2.560537e+02,4.194336e-01,-2.547770e+02,4.194336e-01,-2.538084e+02,4.194336e-01,-2.531194e+02,4.194336e-01,-2.508129e+02,4.194336e-01,-2.467105e+02,4.194336e-01,-2.424235e+02,4.194336e-01,-2.388913e+02,4.194336e-01,-2.295236e+02,4.194336e-01,-2.040571e+02,4.194336e-01,-1.919868e+02,4.194336e-01,-2.094185e+02,4.194336e-01,-2.305520e+02
4.199219e-01,-2.611324e+02,4.199219e-01,-2.590446e+02,4.199219e-01,-2.578597e+02,4.199219e-01,-2.561615e+02,4.199219e-01,-2.548711e+02,4.199219e-01,-2.538572e+02,4.199219e-01,-2.533217e+02,4.199219e-01,-2.510905e+02,4.199219e-01,-2.470887e+02,4.199219e-01,-2.424414e+02,4.199219e-01,-2.389262e+02,4.199219e-01,-2.297323e+02,4.199219e-01,-2.037924e+02,4.199219e-01,-1.905097e+02,4.199219e-01,-2.088452e+02,4.199219e-01,-2.305647e+02
4.204102e-01,-2.607735e+02,4.204102e-01,-2.601204e+02,4.204102e-01,-2.582766e+02,4.204102e-01,-2.573532e+02,4.204102e-01,-2.551297e+02,4.204102e-01,-2.534987e+02,4.204102e-01,-2.525238e+02,4.204102e-01,-2.512447e+02,4.204102e-01,-2.475227e+02,4.204102e-01,-2.431936e+02,4.204102e-01,-2.400359e+02,4.204102e-01,-2.299359e+02,4.204102e-01,-2.046311e+02,4.204102e-01,-1.895624e+02,4.204102e-01,-2.081585e+02,4.204102e-01,-2.303719e+02
4.208984e-01,-2.608156e+02,4.208984e-01,-2.611050e+02,4.208984e-01,-2.586703e+02,4.208984e-01,-2.569232e+02,4.208984e-01,-2.552217e+02,4.208984e-01,-2.542794e+02,4.208984e-01,-2.524696e+02,4.208984e-01,-2.514973e+02,4.208984e-01,-2.476734e+02,4.208984e-01,-2.443909e+02,4.208984e-01,-2.399128e+02,4.208984e-01,-2.301951e+02,4.208984e-01,-2.057706e+02,4.208984e-01,-9.801770e+01,4.208984e-01,-2.077980e+02,4.208984e-01,-2.303676e+02
4.213867e-01,-2.618934e+02,4.213867e-01,-2.596614e+02,4.213867e-01,-2.583210e+02,4.213867e-01,-2.567898e+02,4.213867e-01,-2.528385e+02,4.213867e-01,-2.539957e+02,4.213867e-01,-2.533498e+02,4.213867e-01,-2.510784e+02,4.213867e-01,-2.475045e+02,4.213867e-01,-2.448981e+02,4.213867e-01,-2.394931e+02,4.213867e-01,-2.310204e+02,4.213867e-01,-2.065220e+02,4.213867e-01,-8.210010e+01,4.213867e-01,-2.077337e+02,4.213867e-01,-2.303296e+02
4.218750e-01,-2.610924e+02,4.218750e-01,-2.589211e+02,4.218750e-01,-2.580970e+02,4.218750e-01,-2.567927e+02,4.218750e-01,-2.502691e+02,4.218750e-01,-2.536235e+02,4.218750e-01,-2.533929e+02,4.218750e-01,-2.509010e+02,4.218750e-01,-2.473166e+02,4.218750e-01,-2.448641e+02,4.218750e-01,-2.399141e+02,4.218750e-01,-2.313944e+02,4.218750e-01,-2.075648e+02,4.218750e-01,-7.759391e+01,4.218750e-01,-2.076655e+02,4.218750e-01,-2.303319e+02
4.223633e-01,-2.603815e+02,4.223633e-01,-2.587788e+02,4.223633e-01,-2.582678e+02,4.223633e-01,-2.562175e+02,4.223633e-01,-2.522082e+02,4.223633e-01,-2.545402e+02,4.223633e-01,-2.531304e+02,4.223633e-01,-2.521947e+02,4.223633e-01,-2.477036e+02,4.223633e-01,-2.442571e+02,4.223633e-01,-2.398170e+02,4.223633e-01,-2.315392e+02,4.223633e-01,-2.083684e+02,4.223633e-01,-8.210010e+01,4.223633e-01,-2.071565e+02,4.223633e-01,-2.305243e+02
4.228516e-01,-2.612116e+02,4.228516e-01,-2.592821e+02,4.228516e-01,-2.580773e+02,4.228516e-01,-2.559237e+02,4.228516e-01,-2.542552e+02,4.228516e-01,-2.543430e+02,4.228516e-01,-2.529489e+02,4.228516e-01,-2.523223e+02,4.228516e-01,-2.479502e+02,4.228516e-01,-2.436891e+02,4.228516e-01,-2.396637e+02,4.228516e-01,-2.310851e+02,4.228516e-01,-2.088529e+02,4.228516e-01,-9.801771e+01,4.228516e-01,-2.060293e+02,4.228516e-01,-2.304908e+02
4.233398e-01,-2.618795e+02,4.233398e-01,-2.605698e+02,4.233398e-01,-2.585694e+02,4.233398e-01,-2.568010e+02,4.233398e-01,-2.550031e+02,4.233398e-01,-2.544602e+02,4.233398e-01,-2.526774e+02,4.233398e-01,-2.513517e+02,4.233398e-01,-2.468815e+02,4.233398e-01,-2.436405e+02,4.233398e-01,-2.400710e+02,4.233398e-01,-2.309082e+02,4.233398e-01,-2.084769e+02,4.233398e-01,-1.910550e+02,4.233398e-01,-2.054741e+02,4.233398e-01,-2.303475e+02
4.238281e-01,-2.611751e+02,4.238281e-01,-2.606119e+02,4.238281e-01,-2.588463e+02,4.238281e-01,-2.570617e+02,4.238281e-01,-2.552592e+02,4.238281e-01,-2.551234e+02,4.238281e-01,-2.525121e+02,4.238281e-01,-2.518585e+02,4.238281e-01,-2.475009e+02,4.238281e-01,-2.437708e+02,4.238281e-01,-2.407460e+02,4.238281e-01,-2.313708e+02,4.238281e-01,-2.086603e+02,4.238281e-01,-1.907087e+02,4.238281e-01,-2.048496e+02,4.238281e-01,-2.290494e+02
4.243164e-01,-2.614600e+02,4.243164e-01,-2.593787e+02,4.243164e-01,-2.579701e+02,4.243164e-01,-2.572954e+02,4.243164e-01,-2.551731e+02,4.243164e-01,-2.559997e+02,4.243164e-01,-2.536105e+02,4.243164e-01,-2.521390e+02,4.243164e-01,-2.477497e+02,4.243164e-01,-2.445052e+02,4.243164e-01,-2.415206e+02,4.243164e-01,-2.317980e+02,4.243164e-01,-2.088984e+02,4.243164e-01,-1.911206e+02,4.243164e-01,-2.049852e+02,4.243164e-01,-2.274330e+02
4.248047e-01,-2.613813e+02,4.248047e-01,-2.605775e+02,4.248047e-01,-2.578147e+02,4.248047e-01,-2.562658e+02,4.248047e-01,-2.553484e+02,4.248047e-01,-2.556894e+02,4.248047e-01,-2.535485e+02,4.248047e-01,-2.522344e+02,4.248047e-01,-2.470730e+02,4.248047e-01,-2.440855e+02,4.248047e-01,-2.407669e+02,4.248047e-01,-2.316052e+02,4.248047e-01,-2.095626e+02,4.248047e-01,-1.929700e+02,4.248047e-01,-2.035977e+02,4.248047e-01,-2.276903e+02
4.252930e-01,-2.605479e+02,4.252930e-01,-2.608195e+02,4.252930e-01,-2.584636e+02,4.252930e-01,-2.560014e+02,4.252930e-01,-2.556918e+02,4.252930e-01,-2.559262e+02,4.252930e-01,-2.528278e+02,4.252930e-01,-2.525200e+02,4.252930e-01,-2.474894e+02,4.252930e-01,-2.443822e+02,4.252930e-01,-2.400529e+02,4.252930e-01,-2.318639e+02,4.252930e-01,-2.101268e+02,4.252930e-01,-1.950817e+02,4.252930e-01,-2.022405e+02,4.252930e-01,-2.274546e+02
4.257812e-01,-2.607976e+02,4.257812e-01,-2.599141e+02,4.257812e-01,-2.590103e+02,4.257812e-01,-2.571714e+02,4.257812e-01,-2.557684e+02,4.257812e-01,-2.554980e+02,4.257812e-01,-2.529193e+02,4.257812e-01,-2.521636e+02,4.257812e-01,-2.479354e+02,4.257812e-01,-2.437649e+02,4.257812e-01,-2.400823e+02,4.257812e-01,-2.326253e+02,4.257812e-01,-2.101540e+02,4.257812e-01,-1.981121e+02,4.257812e-01,-2.014176e+02,4.257812e-01,-2.270663e+02
4.262695e-01,-2.619380e+02,4.262695e-01,-2.597326e+02,4.262695e-01,-2.581552e+02,4.262695e-01,-2.579159e+02,4.262695e-01,-2.546563e+02,4.262695e-01,-2.549835e+02,4.262695e-01,-2.534449e+02,4.262695e-01,-2.511009e+02,4.262695e-01,-2.486778e+02,4.262695e-01,-2.433833e+02,4.262695e-01,-2.398114e+02,4.262695e-01,-2.328748e+02,4.262695e-01,-2.109098e+02,4.262695e-01,-2.033190e+02,4.262695e-01,-2.010453e+02,4.262695e-01,-2.265672e+02
4.267578e-01,-2.616394e+02,4.267578e-01,-2.591635e+02,4.267578e-01,-2.577625e+02,4.267578e-01,-2.569990e+02,4.267578e-01,-2.544222e+02,4.267578e-01,-2.545870e+02,4.267578e-01,-2.534341e+02,4.267578e-01,-2.517160e+02,4.267578e-01,-2.489574e+02,4.267578e-01,-2.439766e+02,4.267578e-01,-2.396858e+02,4.267578e-01,-2.329416e+02,4.267578e-01,-2.121259e+02,4.267578e-01,-2.072824e+02,4.267578e-01,-2.011355e+02,4.267578e-01,-2.268821e+02
4.272461e-01,-2.605335e+02,4.272461e-01,-2.596901e+02,4.272461e-01,-2.579202e+02,4.272461e-01,-2.564772e+02,4.272461e-01,-2.545500e+02,4.272461e-01,-2.544973e+02,4.272461e-01,-2.529098e+02,4.272461e-01,-2.518040e+02,4.272461e-01,-2.490419e+02,4.272461e-01,-2.438806e+02,4.272461e-01,-2.401741e+02,4.272461e-01,-2.328900e+02,4.272461e-01,-2.122334e+02,4.272461e-01,-2.018483e+02,4.272461e-01,-1.996689e+02,4.272461e-01,-2.274371e+02
4.277344e-01,-2.614454e+02,4.277344e-01,-2.606751e+02,4.277344e-01,-2.580588e+02,4.277344e-01,-2.564082e+02,4.277344e-01,-2.549113e+02,4.277344e-01,-2.544245e+02,4.277344e-01,-2.528710e+02,4.277344e-01,-2.520765e+02,4.277344e-01,-2.485439e+02,4.277344e-01,-2.434415e+02,4.277344e-01,-2.408561e+02,4.277344e-01,-2.330312e+02,4.277344e-01,-2.134520e+02,4.277344e-01,-1.964354e+02,4.277344e-01,-1.985978e+02,4.277344e-01,-2.276275e+02
4.282227e-01,-2.620149e+02,4.282227e-01,-2.604883e+02,4.282227e-01,-2.580833e+02,4.282227e-01,-2.581030e+02,4.282227e-01,-2.551221e+02,4.282227e-01,-2.555316e+02,4.282227e-01,-2.531450e+02,4.282227e-01,-2.519844e+02,4.282227e-01,-2.478015e+02,4.282227e-01,-2.442969e+02,4.282227e-01,-2.411065e+02,4.282227e-01,-2.328408e+02,4.282227e-01,-2.141419e+02,4.282227e-01,-1.934815e+02,4.282227e-01,-1.977834e+02,4.282227e-01,-2.270590e+02
4.287109e-01,-2.619867e+02,4.287109e-01,-2.602146e+02,4.287109e-01,-2.578135e+02,4.287109e-01,-2.577315e+02,4.287109e-01,-2.557101e+02,4.287109e-01,-2.557073e+02,4.287109e-01,-2.533948e+02,4.287109e-01,-2.511896e+02,4.287109e-01,-2.481122e+02,4.287109e-01,-2.461969e+02,4.287109e-01,-2.409014e+02,4.287109e-01,-2.330492e+02,4.287109e-01,-2.138299e+02,4.287109e-01,-1.915379e+02,4.287109e-01,-1.965680e+02,4.287109e-01,-2.264586e+02
4.291992e-01,-2.612728e+02,4.291992e-01,-2.607104e+02,4.291992e-01,-2.578293e+02,4.291992e-01,-2.564820e+02,4.291992e-01,-2.554638e+02,4.291992e-01,-2.555902e+02,4.291992e-01,-2.535533e+02,4.291992e-01,-2.511727e+02,4.291992e-01,-2.485954e+02,4.291992e-01,-2.454570e+02,4.291992e-01,-2.419614e+02,4.291992e-01,-2.327540e+02,4.291992e-01,-2.146551e+02,4.291992e-01,-1.899580e+02,4.291992e-01,-1.960520e+02,4.291992e-01,-2.264769e+02
4.296875e-01,-2.610961e+02,4.296875e-01,-2.612290e+02,4.296875e-01,-2.584603e+02,4.296875e-01,-2.569339e+02,4.296875e-01,-2.551170e+02,4.296875e-01,-2.556312e+02,4.296875e-01,-2.536586e+02,4.296875e-01,-2.517311e+02,4.296875e-01,-2.484279e+02,4.296875e-01,-2.455050e+02,4.296875e-01,-2.418582e+02,4.296875e-01,-2.321115e+02,4.296875e-01,-2.163004e+02,4.296875e-01,-1.889355e+02,4.296875e-01,-1.954229e+02,4.296875e-01,-2.265759e+02
4.301758e-01,-2.617757e+02,4.301758e-01,-2.605000e+02,4.301758e-01,-2.587075e+02,4.301758e-01,-2.569598e+02,4.301758e-01,-2.554177e+02,4.301758e-01,-2.549381e+02,4.301758e-01,-2.536685e+02,4.301758e-01,-2.512210e+02,4.301758e-01,-2.484317e+02,4.301758e-01,-2.448182e+02,4.301758e-01,-2.414170e+02,4.301758e-01,-2.320138e+02,4.301758e-01,-2.159897e+02,4.301758e-01,-1.882851e+02,4.301758e-01,-1.945169e+02,4.301758e-01,-2.262546e+02
4.306641e-01,-2.615388e+02,4.306641e-01,-2.603891e+02,4.306641e-01,-2.586419e+02,4.306641e-01,-2.566288e+02,4.306641e-01,-2.555866e+02,4.306641e-01,-2.545539e+02,4.306641e-01,-2.539691e+02,4.306641e-01,-2.513550e+02,4.306641e-01,-2.481369e+02,4.306641e-01,-2.438778e+02,4.306641e-01,-2.415443e+02,4.306641e-01,-2.336207e+02,4.306641e-01,-2.158298e+02,4.306641e-01,-1.869184e+02,4.306641e-01,-1.936135e+02,4.306641e-01,-2.247673e+02
4.311523e-01,-2.619314e+02,4.311523e-01,-2.601902e+02,4.311523e-01,-2.586359e+02,4.311523e-01,-2.563500e+02,4.311523e-01,-2.563950e+02,4.311523e-01,-2.552498e+02,4.311523e-01,-2.536063e+02,4.311523e-01,-2.522608e+02,4.311523e-01,-2.485935e+02,4.311523e-01,-2.446476e+02,4.311523e-01,-2.413925e+02,4.311523e-01,-2.347384e+02,4.311523e-01,-2.169067e+02,4.311523e-01,-1.866593e+02,4.311523e-01,-1.932178e+02,4.311523e-01,-2.246480e+02
4.316406e-01,-2.627496e+02,4.316406e-01,-2.595802e+02,4.316406e-01,-2.589920e+02,4.316406e-01,-2.563978e+02,4.316406e-01,-2.560060e+02,4.316406e-01,-2.565973e+02,4.316406e-01,-2.532481e+02,4.316406e-01,-2.527710e+02,4.316406e-01,-2.493031e+02,4.316406e-01,-2.446920e+02,4.316406e-01,-2.409320e+02,4.316406e-01,-2.350235e+02,4.316406e-01,-2.176152e+02,4.316406e-01,-1.870875e+02,4.316406e-01,-1.920634e+02,4.316406e-01,-2.255568e+02
4.321289e-01,-2.625572e+02,4.321289e-01,-2.605247e+02,4.321289e-01,-2.596978e+02,4.321289e-01,-2.573371e+02,4.321289e-01,-2.559266e+02,4.321289e-01,-2.564492e+02,4.321289e-01,-2.527257e+02,4.321289e-01,-2.523466e+02,4.321289e-01,-2.495338e+02,4.321289e-01,-2.448584e+02,4.321289e-01,-2.408754e+02,4.321289e-01,-2.351768e+02,4.321289e-01,-2.176591e+02,4.321289e-01,-1.875430e+02,4.321289e-01,-1.901185e+02,4.321289e-01,-2.253517e+02
4.326172e-01,-2.621519e+02,4.326172e-01,-2.606527e+02,4.326172e-01,-2.601289e+02,4.326172e-01,-2.581181e+02,4.326172e-01,-2.570596e+02,4.326172e-01,-2.554158e+02,4.326172e-01,-2.532884e+02,4.326172e-01,-2.522520e+02,4.326172e-01,-2.487260e+02,4.326172e-01,-2.451914e+02,4.326172e-01,-2.410321e+02,4.326172e-01,-2.344494e+02,4.326172e-01,-2.181458e+02,4.326172e-01,-1.879048e+02,4.326172e-01,-1.891258e+02,4.326172e-01,-2.253171e+02
4.331055e-01,-2.619070e+02,4.331055e-01,-2.599258e+02,4.331055e-01,-2.595418e+02,4.331055e-01,-2.571819e+02,4.331055e-01,-2.574851e+02,4.331055e-01,-2.547981e+02,4.331055e-01,-2.532920e+02,4.331055e-01,-2.521280e+02,4.331055e-01,-2.490890e+02,4.331055e-01,-2.445828e+02,4.331055e-01,-2.412184e+02,4.331055e-01,-2.340843e+02,4.331055e-01,-2.176231e+02,4.331055e-01,-1.888061e+02,4.331055e-01,-1.880883e+02,4.331055e-01,-2.237221e+02
4.335938e-01,-2.622161e+02,4.335938e-01,-2.597663e+02,4.335938e-01,-2.594337e+02,4.335938e-01,-2.571402e+02,4.335938e-01,-2.567555e+02,4.335938e-01,-2.553391e+02,4.335938e-01,-2.534327e+02,4.335938e-01,-2.514614e+02,4.335938e-01,-2.496394e+02,4.335938e-01,-2.445270e+02,4.335938e-01,-2.412110e+02,4.335938e-01,-2.345813e+02,4.335938e-01,-2.182409e+02,4.335938e-01,-1.923780e+02,4.335938e-01,-1.877325e+02,4.335938e-01,-2.237030e+02
4.340820e-01,-2.628055e+02,4.340820e-01,-2.598554e+02,4.340820e-01,-2.596855e+02,4.340820e-01,-2.576131e+02,4.340820e-01,-2.559093e+02,4.340820e-01,-2.558764e+02,4.340820e-01,-2.535533e+02,4.340820e-01,-2.506628e+02,4.340820e-01,-2.491500e+02,4.340820e-01,-2.451630e+02,4.340820e-01,-2.411097e+02,4.340820e-01,-2.345365e+02,4.340820e-01,-2.191876e+02,4.340820e-01,-1.967381e+02,4.340820e-01,-1.874324e+02,4.340820e-01,-2.239598e+02
4.345703e-01,-2.625689e+02,4.345703e-01,-2.606984e+02,4.345703e-01,-2.593568e+02,4.345703e-01,-2.572674e+02,4.345703e-01,-2.564536e+02,4.345703e-01,-2.565106e+02,4.345703e-01,-2.531898e+02,4.345703e-01,-2.507877e+02,4.345703e-01,-2.491659e+02,4.345703e-01,-2.450481e+02,4.345703e-01,-2.412645e+02,4.345703e-01,-2.346900e+02,4.345703e-01,-2.196437e+02,4.345703e-01,-1.983877e+02,4.345703e-01,-1.862864e+02,4.345703e-01,-2.238488e+02
4.350586e-01,-2.629053e+02,4.350586e-01,-2.609412e+02,4.350586e-01,-2.601515e+02,4.350586e-01,-2.574436e+02,4.350586e-01,-2.571332e+02,4.350586e-01,-2.556359e+02,4.350586e-01,-2.536655e+02,4.350586e-01,-2.510319e+02,4.350586e-01,-2.496347e+02,4.350586e-01,-2.446177e+02,4.350586e-01,-2.419789e+02,4.350586e-01,-2.345077e+02,4.350586e-01,-2.197404e+02,4.350586e-01,-1.928295e+02,4.350586e-01,-1.851132e+02,4.350586e-01,-2.230103e+02
4.355469e-01,-2.627196e+02,4.355469e-01,-2.609591e+02,4.355469e-01,-2.604202e+02,4.355469e-01,-2.570579e+02,4.355469e-01,-2.559706e+02,4.355469e-01,-2.550197e+02,4.355469e-01,-2.544739e+02,4.355469e-01,-2.528749e+02,4.355469e-01,-2.484223e+02,4.355469e-01,-2.444391e+02,4.355469e-01,-2.417695e+02,4.355469e-01,-2.342209e+02,4.355469e-01,-2.190975e+02,4.355469e-01,-1.884431e+02,4.355469e-01,-1.845205e+02,4.355469e-01,-2.230937e+02
4.360352e-01,-2.624229e+02,4.360352e-01,-2.606879e+02,4.360352e-01,-2.602603e+02,4.360352e-01,-2.575714e+02,4.360352e-01,-2.562704e+02,4.360352e-01,-2.552398e+02,4.360352e-01,-2.545275e+02,4.360352e-01,-2.528551e+02,4.360352e-01,-2.482308e+02,4.360352e-01,-2.441995e+02,4.360352e-01,-2.414759e+02,4.360352e-01,-2.350274e+02,4.360352e-01,-2.191873e+02,4.360352e-01,-1.850997e+02,4.360352e-01,-1.835496e+02,4.360352e-01,-2.233257e+02
4.365234e-01,-2.629766e+02,4.365234e-01,-2.613147e+02,4.365234e-01,-2.600872e+02,4.365234e-01,-2.576639e+02,4.365234e-01,-2.567440e+02,4.365234e-01,-2.548688e+02,4.365234e-01,-2.547301e+02,4.365234e-01,-2.520053e+02,4.365234e-01,-2.488339e+02,4.365234e-01,-2.445194e+02,4.365234e-01,-2.413465e+02,4.365234e-01,-2.358358e+02,4.365234e-01,-2.198105e+02,4.365234e-01,-1.827346e+02,4.365234e-01,-1.823120e+02,4.365234e-01,-2.227873e+02
4.370117e-01,-2.642153e+02,4.370117e-01,-2.609088e+02,4.370117e-01,-2.600606e+02,4.370117e-01,-2.581099e+02,4.370117e-01,-2.562740e+02,4.370117e-01,-2.552017e+02,4.370117e-01,-2.536966e+02,4.370117e-01,-2.517377e+02,4.370117e-01,-2.492159e+02,4.370117e-01,-2.456837e+02,4.370117e-01,-2.412731e+02,4.370117e-01,-2.353262e+02,4.370117e-01,-2.204436e+02,4.370117e-01,-1.815494e+02,4.370117e-01,-1.818596e+02,4.370117e-01,-2.220372e+02
4.375000e-01,-2.642035e+02,4.375000e-01,-2.609445e+02,4.375000e-01,-2.599164e+02,4.375000e-01,-2.580992e+02,4.375000e-01,-2.573496e+02,4.375000e-01,-2.558148e+02,4.375000e-01,-2.523926e+02,4.375000e-01,-2.523910e+02,4.375000e-01,-2.491316e+02,4.375000e-01,-2.456728e+02,4.375000e-01,-2.417232e+02,4.375000e-01,-2.358025e+02,4.375000e-01,-2.204385e+02,4.375000e-01,-1.809135e+02,4.375000e-01,-1.813250e+02,4.375000e-01,-2.210751e+02
4.379883e-01,-2.632769e+02,4.379883e-01,-2.609573e+02,4.379883e-01,-2.602722e+02,4.379883e-01,-2.577236e+02,4.379883e-01,-2.567019e+02,4.379883e-01,-2.558787e+02,4.379883e-01,-2.535227e+02,4.379883e-01,-2.529838e+02,4.379883e-01,-2.494533e+02,4.379883e-01,-2.452746e+02,4.379883e-01,-2.411888e+02,4.379883e-01,-2.361385e+02,4.379883e-01,-2.204890e+02,4.379883e-01,-1.806919e+02,4.379883e-01,-1.811815e+02,4.379883e-01,-2.215199e+02
4.384766e-01,-2.627785e+02,4.384766e-01,-2.601167e+02,4.384766e-01,-2.600476e+02,4.384766e-01,-2.573338e+02,4.384766e-01,-2.570181e+02,4.384766e-01,-2.560829e+02,4.384766e-01,-2.544034e+02,4.384766e-01,-2.520746e+02,4.384766e-01,-2.501799e+02,4.384766e-01,-2.457891e+02,4.384766e-01,-2.411775e+02,4.384766e-01,-2.356330e+02,4.384766e-01,-2.214844e+02,4.384766e-01,-1.818896e+02,4.384766e-01,-1.822233e+02,4.384766e-01,-2.209052e+02
4.389648e-01,-2.630211e+02,4.389648e-01,-2.605748e+02,4.389648e-01,-2.603771e+02,4.389648e-01,-2.571938e+02,4.389648e-01,-2.569296e+02,4.389648e-01,-2.555289e+02,4.389648e-01,-2.541980e+02,4.389648e-01,-2.515346e+02,4.389648e-01,-2.495188e+02,4.389648e-01,-2.459247e+02,4.389648e-01,-2.412865e+02,4.389648e-01,-2.357867e+02,4.389648e-01,-2.221754e+02,4.389648e-01,-1.831779e+02,4.389648e-01,-1.838818e+02,4.389648e-01,-2.201597e+02
4.394531e-01,-2.628956e+02,4.394531e-01,-2.609751e+02,4.394531e-01,-2.609018e+02,4.394531e-01,-2.567606e+02,4.394531e-01,-2.570171e+02,4.394531e-01,-2.555276e+02,4.394531e-01,-2.543088e+02,4.394531e-01,-2.517218e+02,4.394531e-01,-2.491980e+02,4.394531e-01,-2.448780e+02,4.394531e-01,-2.419662e+02,4.394531e-01,-2.360975e+02,4.394531e-01,-2.227747e+02,4.394531e-01,-1.841967e+02,4.394531e-01,-1.861256e+02,4.394531e-01,-2.199153e+02
4.399414e-01,-2.629146e+02,4.399414e-01,-2.610336e+02,4.399414e-01,-2.608062e+02,4.399414e-01,-2.566170e+02,4.399414e-01,-2.564052e+02,4.399414e-01,-2.564383e+02,4.399414e-01,-2.544351e+02,4.399414e-01,-2.516181e+02,4.399414e-01,-2.495950e+02,4.399414e-01,-2.448248e+02,4.399414e-01,-2.424965e+02,4.399414e-01,-2.363257e+02,4.399414e-01,-2.227397e+02,4.399414e-01,-1.849982e+02,4.399414e-01,-1.908860e+02,4.399414e-01,-2.199069e+02
4.404297e-01,-2.628129e+02,4.404297e-01,-2.614270e+02,4.404297e-01,-2.602624e+02,4.404297e-01,-2.574749e+02,4.404297e-01,-2.565685e+02,4.404297e-01,-2.564292e+02,4.404297e-01,-2.548536e+02,4.404297e-01,-2.523864e+02,4.404297e-01,-2.494014e+02,4.404297e-01,-2.458316e+02,4.404297e-01,-2.426251e+02,4.404297e-01,-2.362321e+02,4.404297e-01,-2.230069e+02,4.404297e-01,-1.857800e+02,4.404297e-01,-1.981430e+02,4.404297e-01,-2.193512e+02
4.409180e-01,-2.624563e+02,4.409180e-01,-2.617551e+02,4.409180e-01,-2.596345e+02,4.409180e-01,-2.576868e+02,4.409180e-01,-2.573959e+02,4.409180e-01,-2.567274e+02,4.409180e-01,-2.548241e+02,4.409180e-01,-2.530833e+02,4.409180e-01,-2.490368e+02,4.409180e-01,-2.468068e+02,4.409180e-01,-2.420703e+02,4.409180e-01,-2.361676e+02,4.409180e-01,-2.230069e+02,4.409180e-01,-1.864995e+02,4.409180e-01,-1.967764e+02,4.409180e-01,-2.185888e+02
4.414062e-01,-2.633598e+02,4.414062e-01,-2.612019e+02,4.414062e-01,-2.592927e+02,4.414062e-01,-2.578165e+02,4.414062e-01,-2.577066e+02,4.414062e-01,-2.566463e+02,4.414062e-01,-2.549473e+02,4.414062e-01,-2.524440e+02,4.414062e-01,-2.491399e+02,4.414062e-01,-2.462790e+02,4.414062e-01,-2.420468e+02,4.414062e-01,-2.358894e+02,4.414062e-01,-2.234495e+02,4.414062e-01,-1.868221e+02,4.414062e-01,-1.924738e+02,4.414062e-01,-2.185720e+02
4.418945e-01,-2.645723e+02,4.418945e-01,-2.610209e+02,4.418945e-01,-2.595997e+02,4.418945e-01,-2.582473e+02,4.418945e-01,-2.576305e+02,4.418945e-01,-2.557413e+02,4.418945e-01,-2.544344e+02,4.418945e-01,-2.525145e+02,4.418945e-01,-2.493673e+02,4.418945e-01,-2.460108e+02,4.418945e-01,-2.421524e+02,4.418945e-01,-2.366844e+02,4.418945e-01,-2.239423e+02,4.418945e-01,-1.877388e+02,4.418945e-01,-1.892455e+02,4.418945e-01,-2.191836e+02
4.423828e-01,-2.633140e+02,4.423828e-01,-2.616343e+02,4.423828e-01,-2.605655e+02,4.423828e-01,-2.584216e+02,4.423828e-01,-2.570330e+02,4.423828e-01,-2.558655e+02,4.423828e-01,-2.543874e+02,4.423828e-01,-2.536732e+02,4.423828e-01,-2.497041e+02,4.423828e-01,-2.465773e+02,4.423828e-01,-2.430055e+02,4.423828e-01,-2.376329e+02,4.423828e-01,-2.237941e+02,4.423828e-01,-1.892109e+02,4.423828e-01,-1.880828e+02,4.423828e-01,-2.176145e+02
4.428711e-01,-2.637584e+02,4.428711e-01,-2.629121e+02,4.428711e-01,-2.612453e+02,4.428711e-01,-2.586356e+02,4.428711e-01,-2.565510e+02,4.428711e-01,-2.568070e+02,4.428711e-01,-2.547914e+02,4.428711e-01,-2.528509e+02,4.428711e-01,-2.496855e+02,4.428711e-01,-2.469776e+02,4.428711e-01,-2.436711e+02,4.428711e-01,-2.375887e+02,4.428711e-01,-2.241309e+02,4.428711e-01,-1.907171e+02,4.428711e-01,-1.878775e+02,4.428711e-01,-2.170311e+02
4.433594e-01,-2.637943e+02,4.433594e-01,-2.621232e+02,4.433594e-01,-2.603471e+02,4.433594e-01,-2.580159e+02,4.433594e-01,-2.564875e+02,4.433594e-01,-2.571396e+02,4.433594e-01,-2.550399e+02,4.433594e-01,-2.522367e+02,4.433594e-01,-2.486726e+02,4.433594e-01,-2.461897e+02,4.433594e-01,-2.432168e+02,4.433594e-01,-2.368326e+02,4.433594e-01,-2.252737e+02,4.433594e-01,-1.917621e+02,4.433594e-01,-1.880465e+02,4.433594e-01,-2.179221e+02
4.438477e-01,-2.632880e+02,4.438477e-01,-2.617508e+02,4.438477e-01,-2.605617e+02,4.438477e-01,-2.574929e+02,4.438477e-01,-2.570679e+02,4.438477e-01,-2.572239e+02,4.438477e-01,-2.551069e+02,4.438477e-01,-2.520515e+02,4.438477e-01,-2.487329e+02,4.438477e-01,-2.460375e+02,4.438477e-01,-2.430933e+02,4.438477e-01,-2.367864e+02,4.438477e-01,-2.248213e+02,4.438477e-01,-1.922340e+02,4.438477e-01,-1.884008e+02,4.438477e-01,-2.172425e+02
4.443359e-01,-2.637048e+02,4.443359e-01,-2.621278e+02,4.443359e-01,-2.603735e+02,4.443359e-01,-2.576570e+02,4.443359e-01,-2.574742e+02,4.443359e-01,-2.574810e+02,4.443359e-01,-2.551787e+02,4.443359e-01,-2.523001e+02,4.443359e-01,-2.494046e+02,4.443359e-01,-2.460441e+02,4.443359e-01,-2.427054e+02,4.443359e-01,-2.374321e+02,4.443359e-01,-2.246572e+02,4.443359e-01,-1.928350e+02,4.443359e-01,-1.888672e+02,4.443359e-01,-2.169239e+02
4.448242e-01,-2.634542e+02,4.448242e-01,-2.622295e+02,4.448242e-01,-2.600207e+02,4.448242e-01,-2.576726e+02,4.448242e-01,-2.572461e+02,4.448242e-01,-2.567503e+02,4.448242e-01,-2.556375e+02,4.448242e-01,-2.529900e+02,4.448242e-01,-2.496878e+02,4.448242e-01,-2.457617e+02,4.448242e-01,-2.430553e+02,4.448242e-01,-2.379960e+02,4.448242e-01,-2.254214e+02,4.448242e-01,-1.945047e+02,4.448242e-01,-1.892397e+02,4.448242e-01,-2.168396e+02
4.453125e-01,-2.636742e+02,4.453125e-01,-2.621690e+02,4.453125e-01,-2.606863e+02,4.453125e-01,-2.579860e+02,4.453125e-01,-2.573077e+02,4.453125e-01,-2.556032e+02,4.453125e-01,-2.555187e+02,4.453125e-01,-2.527170e+02,4.453125e-01,-2.496581e+02,4.453125e-01,-2.462692e+02,4.453125e-01,-2.430841e+02,4.453125e-01,-2.379276e+02,4.453125e-01,-2.258006e+02,4.453125e-01,-1.960938e+02,4.453125e-01,-1.890630e+02,4.453125e-01,-2.163154e+02
4.458008e-01,-2.636029e+02,4.458008e-01,-2.617045e+02,4.458008e-01,-2.611309e+02,4.458008e-01,-2.583988e+02,4.458008e-01,-2.575326e+02,4.458008e-01,-2.564512e+02,4.458008e-01,-2.544632e+02,4.458008e-01,-2.527291e+02,4.458008e-01,-2.496650e+02,4.458008e-01,-2.467228e+02,4.458008e-01,-2.432717e+02,4.458008e-01,-2.371961e+02,4.458008e-01,-2.254134e+02,4.458008e-01,-1.971556e+02,4.458008e-01,-1.906841e+02,4.458008e-01,-2.152462e+02
4.462891e-01,-2.636843e+02,4.462891e-01,-2.612549e+02,4.462891e-01,-2.613902e+02,4.462891e-01,-2.579595e+02,4.462891e-01,-2.577804e+02,4.462891e-01,-2.571030e+02,4.462891e-01,-2.549301e+02,4.462891e-01,-2.526986e+02,4.462891e-01,-2.499113e+02,4.462891e-01,-2.472806e+02,4.462891e-01,-2.437038e+02,4.462891e-01,-2.376246e+02,4.462891e-01,-2.256489e+02,4.462891e-01,-1.970695e+02,4.462891e-01,-1.924068e+02,4.462891e-01,-2.137202e+02
4.467773e-01,-2.644133e+02,4.467773e-01,-2.611818e+02,4.467773e-01,-2.612507e+02,4.467773e-01,-2.575078e+02,4.467773e-01,-2.570458e+02,4.467773e-01,-2.565988e+02,4.467773e-01,-2.551278e+02,4.467773e-01,-2.526023e+02,4.467773e-01,-2.489771e+02,4.467773e-01,-2.468650e+02,4.467773e-01,-2.441462e+02,4.467773e-01,-2.378544e+02,4.467773e-01,-2.267045e+02,4.467773e-01,-1.976900e+02,4.467773e-01,-1.943968e+02,4.467773e-01,-2.137023e+02
4.472656e-01,-2.637018e+02,4.472656e-01,-2.614449e+02,4.472656e-01,-2.609181e+02,4.472656e-01,-2.573794e+02,4.472656e-01,-2.572367e+02,4.472656e-01,-2.565165e+02,4.472656e-01,-2.542361e+02,4.472656e-01,-2.530624e+02,4.472656e-01,-2.489378e+02,4.472656e-01,-2.466902e+02,4.472656e-01,-2.432592e+02,4.472656e-01,-2.376149e+02,4.472656e-01,-2.266284e+02,4.472656e-01,-1.986530e+02,4.472656e-01,-1.984344e+02,4.472656e-01,-2.139119e+02
4.477539e-01,-2.634502e+02,4.477539e-01,-2.622641e+02,4.477539e-01,-2.613164e+02,4.477539e-01,-2.580478e+02,4.477539e-01,-2.575774e+02,4.477539e-01,-2.570758e+02,4.477539e-01,-2.543405e+02,4.477539e-01,-2.520690e+02,4.477539e-01,-2.495921e+02,4.477539e-01,-2.466164e+02,4.477539e-01,-2.423367e+02,4.477539e-01,-2.377608e+02,4.477539e-01,-2.270586e+02,4.477539e-01,-1.994123e+02,4.477539e-01,-2.031260e+02,4.477539e-01,-2.131823e+02
4.482422e-01,-2.633486e+02,4.482422e-01,-2.623932e+02,4.482422e-01,-2.611854e+02,4.482422e-01,-2.584484e+02,4.482422e-01,-2.570843e+02,4.482422e-01,-2.571200e+02,4.482422e-01,-2.545766e+02,4.482422e-01,-2.526906e+02,4.482422e-01,-2.498336e+02,4.482422e-01,-2.460028e+02,4.482422e-01,-2.424218e+02,4.482422e-01,-2.384852e+02,4.482422e-01,-2.275733e+02,4.482422e-01,-2.001255e+02,4.482422e-01,-2.080596e+02,4.482422e-01,-2.130695e+02
4.487305e-01,-2.638407e+02,4.487305e-01,-2.616382e+02,4.487305e-01,-2.607163e+02,4.487305e-01,-2.582616e+02,4.487305e-01,-2.569529e+02,4.487305e-01,-2.572639e+02,4.487305e-01,-2.548428e+02,4.487305e-01,-2.532388e+02,4.487305e-01,-2.493798e+02,4.487305e-01,-2.459677e+02,4.487305e-01,-2.432426e+02,4.487305e-01,-2.382991e+02,4.487305e-01,-2.276129e+02,4.487305e-01,-2.008848e+02,4.487305e-01,-2.041191e+02,4.487305e-01,-2.115531e+02
4.492188e-01,-2.641382e+02,4.492188e-01,-2.622267e+02,4.492188e-01,-2.599365e+02,4.492188e-01,-2.585238e+02,4.492188e-01,-2.567818e+02,4.492188e-01,-2.567987e+02,4.492188e-01,-2.546612e+02,4.492188e-01,-2.531583e+02,4.492188e-01,-2.492939e+02,4.492188e-01,-2.461545e+02,4.492188e-01,-2.434332e+02,4.492188e-01,-2.380782e+02,4.492188e-01,-2.275582e+02,4.492188e-01,-2.018146e+02,4.492188e-01,-1.989490e+02,4.492188e-01,-2.111651e+02
4.497070e-01,-2.639945e+02,4.497070e-01,-2.625367e+02,4.497070e-01,-2.605258e+02,4.497070e-01,-2.585639e+02,4.497070e-01,-2.573737e+02,4.497070e-01,-2.564881e+02,4.497070e-01,-2.543494e+02,4.497070e-01,-2.528233e+02,4.497070e-01,-2.505881e+02,4.497070e-01,-2.455841e+02,4.497070e-01,-2.428714e+02,4.497070e-01,-2.381734e+02,4.497070e-01,-2.273939e+02,4.497070e-01,-2.027663e+02,4.497070e-01,-1.951108e+02,4.497070e-01,-2.106002e+02
4.501953e-01,-2.646572e+02,4.501953e-01,-2.622935e+02,4.501953e-01,-2.610769e+02,4.501953e-01,-2.593921e+02,4.501953e-01,-2.576932e+02,4.501953e-01,-2.568067e+02,4.501953e-01,-2.549996e+02,4.501953e-01,-2.525512e+02,4.501953e-01,-2.509619e+02,4.501953e-01,-2.465883e+02,4.501953e-01,-2.433468e+02,4.501953e-01,-2.384270e+02,4.501953e-01,-2.279968e+02,4.501953e-01,-2.038270e+02,4.501953e-01,-1.929978e+02,4.501953e-01,-2.104076e+02
4.506836e-01,-2.647306e+02,4.506836e-01,-2.628156e+02,4.506836e-01,-2.606457e+02,4.506836e-01,-2.594296e+02,4.506836e-01,-2.575041e+02,4.506836e-01,-2.569319e+02,4.506836e-01,-2.559637e+02,4.506836e-01,-2.529788e+02,4.506836e-01,-2.500330e+02,4.506836e-01,-2.474964e+02,4.506836e-01,-2.441650e+02,4.506836e-01,-2.388643e+02,4.506836e-01,-2.287665e+02,4.506836e-01,-2.043430e+02,4.506836e-01,-1.917239e+02,4.506836e-01,-2.098848e+02
4.511719e-01,-2.643693e+02,4.511719e-01,-2.628411e+02,4.511719e-01,-2.612456e+02,4.511719e-01,-2.590795e+02,4.511719e-01,-2.570921e+02,4.511719e-01,-2.569603e+02,4.511719e-01,-2.556808e+02,4.511719e-01,-2.539200e+02,4.511719e-01,-2.501796e+02,4.511719e-01,-2.471543e+02,4.511719e-01,-2.445292e+02,4.511719e-01,-2.391665e+02,4.511719e-01,-2.287899e+02,4.511719e-01,-2.051519e+02,4.511719e-01,-1.903464e+02,4.511719e-01,-2.097082e+02
4.516602e-01,-2.636201e+02,4.516602e-01,-2.623355e+02,4.516602e-01,-2.612657e+02,4.516602e-01,-2.602748e+02,4.516602e-01,-2.576733e+02,4.516602e-01,-2.568249e+02,4.516602e-01,-2.556061e+02,4.516602e-01,-2.538954e+02,4.516602e-01,-2.505850e+02,4.516602e-01,-2.470483e+02,4.516602e-01,-2.443592e+02,4.516602e-01,-2.392947e+02,4.516602e-01,-2.295931e+02,4.516602e-01,-2.061008e+02,4.516602e-01,-1.900416e+02,4.516602e-01,-2.092206e+02
4.521484e-01,-2.634014e+02,4.521484e-01,-2.613369e+02,4.521484e-01,-2.608611e+02,4.521484e-01,-2.603898e+02,4.521484e-01,-2.584238e+02,4.521484e-01,-2.570890e+02,4.521484e-01,-2.555741e+02,4.521484e-01,-2.538962e+02,4.521484e-01,-2.509130e+02,4.521484e-01,-2.473766e+02,4.521484e-01,-2.434817e+02,4.521484e-01,-2.392735e+02,4.521484e-01,-2.293060e+02,4.521484e-01,-2.059979e+02,4.521484e-01,-9.801774e+01,4.521484e-01,-2.083301e+02
4.526367e-01,-2.634926e+02,4.526367e-01,-2.616046e+02,4.526367e-01,-2.600767e+02,4.526367e-01,-2.584196e+02,4.526367e-01,-2.559527e+02,4.526367e-01,-2.576177e+02,4.526367e-01,-2.550564e+02,4.526367e-01,-2.534883e+02,4.526367e-01,-2.509329e+02,4.526367e-01,-2.469734e+02,4.526367e-01,-2.438643e+02,4.526367e-01,-2.387973e+02,4.526367e-01,-2.285692e+02,4.526367e-01,-2.060418e+02,4.526367e-01,-8.210010e+01,4.526367e-01,-2.075053e+02
4.531250e-01,-2.629982e+02,4.531250e-01,-2.622675e+02,4.531250e-01,-2.598871e+02,4.531250e-01,-2.564523e+02,4.531250e-01,-2.537948e+02,4.531250e-01,-2.568016e+02,4.531250e-01,-2.556347e+02,4.531250e-01,-2.521482e+02,4.531250e-01,-2.503694e+02,4.531250e-01,-2.468776e+02,4.531250e-01,-2.445598e+02,4.531250e-01,-2.390808e+02,4.531250e-01,-2.284225e+02,4.531250e-01,-2.058063e+02,4.531250e-01,-7.759391e+01,4.531250e-01,-2.065616e+02
4.536133e-01,-2.642419e+02,4.536133e-01,-2.622637e+02,4.536133e-01,-2.614232e+02,4.536133e-01,-2.582134e+02,4.536133e-01,-2.567527e+02,4.536133e-01,-2.569420e+02,4.536133e-01,-2.562582e+02,4.536133e-01,-2.520219e+02,4.536133e-01,-2.500485e+02,4.536133e-01,-2.474786e+02,4.536133e-01,-2.434282e+02,4.536133e-01,-2.399619e+02,4.536133e-01,-2.287722e+02,4.536133e-01,-2.060700e+02,4.536133e-01,-8.210010e+01,4.536133e-01,-2.056902e+02
4.541016e-01,-2.652900e+02,4.541016e-01,-2.624840e+02,4.541016e-01,-2.618417e+02,4.541016e-01,-2.592894e+02,4.541016e-01,-2.592819e+02,4.541016e-01,-2.577557e+02,4.541016e-01,-2.557613e+02,4.541016e-01,-2.533149e+02,4.541016e-01,-2.495489e+02,4.541016e-01,-2.471748e+02,4.541016e-01,-2.433798e+02,4.541016e-01,-2.394896e+02,4.541016e-01,-2.305425e+02,4.541016e-01,-2.076693e+02,4.541016e-01,-9.801773e+01,4.541016e-01,-2.053889e+02
4.545898e-01,-2.653727e+02,4.545898e-01,-2.634327e+02,4.545898e-01,-2.616757e+02,4.545898e-01,-2.591409e+02,4.545898e-01,-2.587374e+02,4.545898e-01,-2.580658e+02,4.545898e-01,-2.555440e+02,4.545898e-01,-2.531889e+02,4.545898e-01,-2.494683e+02,4.545898e-01,-2.478067e+02,4.545898e-01,-2.434665e+02,4.545898e-01,-2.385774e+02,4.545898e-01,-2.303137e+02,4.545898e-01,-2.085314e+02,4.545898e-01,-1.900604e+02,4.545898e-01,-2.056440e+02
4.550781e-01,-2.653091e+02,4.550781e-01,-2.626087e+02,4.550781e-01,-2.617709e+02,4.550781e-01,-2.586329e+02,4.550781e-01,-2.581496e+02,4.550781e-01,-2.582160e+02,4.550781e-01,-2.553556e+02,4.550781e-01,-2.531209e+02,4.550781e-01,-2.497382e+02,4.550781e-01,-2.485677e+02,4.550781e-01,-2.437822e+02,4.550781e-01,-2.389039e+02,4.550781e-01,-2.312207e+02,4.550781e-01,-2.080145e+02,4.550781e-01,-1.906475e+02,4.550781e-01,-2.045799e+02
4.555664e-01,-2.654391e+02,4.555664e-01,-2.625287e+02,4.555664e-01,-2.617265e+02,4.555664e-01,-2.592910e+02,4.555664e-01,-2.589736e+02,4.555664e-01,-2.577333e+02,4.555664e-01,-2.555150e+02,4.555664e-01,-2.529446e+02,4.555664e-01,-2.499838e+02,4.555664e-01,-2.467586e+02,4.555664e-01,-2.442096e+02,4.555664e-01,-2.394077e+02,4.555664e-01,-2.306996e+02,4.555664e-01,-2.079388e+02,4.555664e-01,-1.913581e+02,4.555664e-01,-2.033451e+02
4.560547e-01,-2.642573e+02,4.560547e-01,-2.624944e+02,4.560547e-01,-2.621269e+02,4.560547e-01,-2.599536e+02,4.560547e-01,-2.590534e+02,4.560547e-01,-2.577114e+02,4.560547e-01,-2.559297e+02,4.560547e-01,-2.525238e+02,4.560547e-01,-2.499018e+02,4.560547e-01,-2.464830e+02,4.560547e-01,-2.445528e+02,4.560547e-01,-2.397513e+02,4.560547e-01,-2.307030e+02,4.560547e-01,-2.093999e+02,4.560547e-01,-1.937018e+02,4.560547e-01,-2.024641e+02
4.565430e-01,-2.639869e+02,4.565430e-01,-2.631387e+02,4.565430e-01,-2.627083e+02,4.565430e-01,-2.596622e+02,4.565430e-01,-2.585629e+02,4.565430e-01,-2.569856e+02,4.565430e-01,-2.566136e+02,4.565430e-01,-2.525525e+02,4.565430e-01,-2.505313e+02,4.565430e-01,-2.471060e+02,4.565430e-01,-2.440680e+02,4.565430e-01,-2.397612e+02,4.565430e-01,-2.314556e+02,4.565430e-01,-2.106413e+02,4.565430e-01,-1.961787e+02,4.565430e-01,-2.019523e+02
4.570312e-01,-2.647257e+02,4.570312e-01,-2.635446e+02,4.570312e-01,-2.617242e+02,4.570312e-01,-2.594219e+02,4.570312e-01,-2.579651e+02,4.570312e-01,-2.569096e+02,4.570312e-01,-2.563864e+02,4.570312e-01,-2.527187e+02,4.570312e-01,-2.502110e+02,4.570312e-01,-2.471118e+02,4.570312e-01,-2.441682e+02,4.570312e-01,-2.394906e+02,4.570312e-01,-2.315868e+02,4.570312e-01,-2.108268e+02,4.570312e-01,-1.998346e+02,4.570312e-01,-2.018706e+02
4.575195e-01,-2.649454e+02,4.575195e-01,-2.634270e+02,4.575195e-01,-2.617338e+02,4.575195e-01,-2.595445e+02,4.575195e-01,-2.586065e+02,4.575195e-01,-2.576082e+02,4.575195e-01,-2.560836e+02,4.575195e-01,-2.529582e+02,4.575195e-01,-2.502063e+02,4.575195e-01,-2.470239e+02,4.575195e-01,-2.449865e+02,4.575195e-01,-2.398120e+02,4.575195e-01,-2.322733e+02,4.575195e-01,-2.109707e+02,4.575195e-01,-2.045924e+02,4.575195e-01,-2.013284e+02
4.580078e-01,-2.651493e+02,4.580078e-01,-2.626071e+02,4.580078e-01,-2.615608e+02,4.580078e-01,-2.594200e+02,4.580078e-01,-2.590608e+02,4.580078e-01,-2.576373e+02,4.580078e-01,-2.557835e+02,4.580078e-01,-2.536202e+02,4.580078e-01,-2.501321e+02,4.580078e-01,-2.465937e+02,4.580078e-01,-2.445615e+02,4.580078e-01,-2.401664e+02,4.580078e-01,-2.325493e+02,4.580078e-01,-2.119326e+02,4.580078e-01,-2.078082e+02,4.580078e-01,-2.004678e+02
4.584961e-01,-2.651420e+02,4.584961e-01,-2.630312e+02,4.584961e-01,-2.619018e+02,4.584961e-01,-2.590239e+02,4.584961e-01,-2.597157e+02,4.584961e-01,-2.571287e+02,4.584961e-01,-2.553216e+02,4.584961e-01,-2.537348e+02,4.584961e-01,-2.502848e+02,4.584961e-01,-2.463868e+02,4.584961e-01,-2.446434e+02,4.584961e-01,-2.407385e+02,4.584961e-01,-2.333560e+02,4.584961e-01,-2.124783e+02,4.584961e-01,-2.020752e+02,4.584961e-01,-2.004888e+02
4.589844e-01,-2.649787e+02,4.589844e-01,-2.630749e+02,4.589844e-01,-2.619732e+02,4.589844e-01,-2.592088e+02,4.589844e-01,-2.602194e+02,4.589844e-01,-2.568994e+02,4.589844e-01,-2.553131e+02,4.589844e-01,-2.536720e+02,4.589844e-01,-2.495485e+02,4.589844e-01,-2.471549e+02,4.589844e-01,-2.442152e+02,4.589844e-01,-2.409475e+02,4.589844e-01,-2.327794e+02,4.589844e-01,-2.125456e+02,4.589844e-01,-1.976951e+02,4.589844e-01,-1.995119e+02
4.594727e-01,-2.645051e+02,4.594727e-01,-2.629563e+02,4.594727e-01,-2.612916e+02,4.594727e-01,-2.597807e+02,4.594727e-01,-2.596348e+02,4.594727e-01,-2.565626e+02,4.594727e-01,-2.550964e+02,4.594727e-01,-2.535971e+02,4.594727e-01,-2.491269e+02,4.594727e-01,-2.475530e+02,4.594727e-01,-2.438323e+02,4.594727e-01,-2.408631e+02,4.594727e-01,-2.318630e+02,4.594727e-01,-2.132793e+02,4.594727e-01,-1.941998e+02,4.594727e-01,-1.986969e+02
4.599609e-01,-2.653727e+02,4.599609e-01,-2.631943e+02,4.599609e-01,-2.618789e+02,4.599609e-01,-2.596535e+02,4.599609e-01,-2.596244e+02,4.599609e-01,-2.570653e+02,4.599609e-01,-2.556285e+02,4.599609e-01,-2.534505e+02,4.599609e-01,-2.493764e+02,4.599609e-01,-2.467203e+02,4.599609e-01,-2.441855e+02,4.599609e-01,-2.401845e+02,4.599609e-01,-2.318341e+02,4.599609e-01,-2.139665e+02,4.599609e-01,-1.912857e+02,4.599609e-01,-1.980585e+02
4.604492e-01,-2.663148e+02,4.604492e-01,-2.628471e+02,4.604492e-01,-2.627582e+02,4.604492e-01,-2.598965e+02,4.604492e-01,-2.591183e+02,4.604492e-01,-2.574805e+02,4.604492e-01,-2.545639e+02,4.604492e-01,-2.540319e+02,4.604492e-01,-2.503678e+02,4.604492e-01,-2.470948e+02,4.604492e-01,-2.438722e+02,4.604492e-01,-2.392819e+02,4.604492e-01,-2.322007e+02,4.604492e-01,-2.144096e+02,4.604492e-01,-1.894567e+02,4.604492e-01,-1.958505e+02
4.609375e-01,-2.661532e+02,4.609375e-01,-2.627182e+02,4.609375e-01,-2.622782e+02,4.609375e-01,-2.611024e+02,4.609375e-01,-2.581315e+02,4.609375e-01,-2.576298e+02,4.609375e-01,-2.544359e+02,4.609375e-01,-2.536900e+02,4.609375e-01,-2.510246e+02,4.609375e-01,-2.472864e+02,4.609375e-01,-2.442876e+02,4.609375e-01,-2.398184e+02,4.609375e-01,-2.327077e+02,4.609375e-01,-2.149138e+02,4.609375e-01,-1.886398e+02,4.609375e-01,-1.955665e+02
4.614258e-01,-2.655694e+02,4.614258e-01,-2.632043e+02,4.614258e-01,-2.624013e+02,4.614258e-01,-2.613189e+02,4.614258e-01,-2.581230e+02,4.614258e-01,-2.573666e+02,4.614258e-01,-2.556874e+02,4.614258e-01,-2.537485e+02,4.614258e-01,-2.510003e+02,4.614258e-01,-2.472428e+02,4.614258e-01,-2.442941e+02,4.614258e-01,-2.403495e+02,4.614258e-01,-2.328286e+02,4.614258e-01,-2.154276e+02,4.614258e-01,-1.892000e+02,4.614258e-01,-1.947323e+02
4.619141e-01,-2.655843e+02,4.619141e-01,-2.630165e+02,4.619141e-01,-2.624963e+02,4.619141e-01,-2.610523e+02,4.619141e-01,-2.586199e+02,4.619141e-01,-2.570142e+02,4.619141e-01,-2.567973e+02,4.619141e-01,-2.537248e+02,4.619141e-01,-2.505012e+02,4.619141e-01,-2.480395e+02,4.619141e-01,-2.447223e+02,4.619141e-01,-2.402638e+02,4.619141e-01,-2.329347e+02,4.619141e-01,-2.163125e+02,4.619141e-01,-1.883594e+02,4.619141e-01,-1.940686e+02
4.624023e-01,-2.659769e+02,4.624023e-01,-2.633863e+02,4.624023e-01,-2.622763e+02,4.624023e-01,-2.606970e+02,4.624023e-01,-2.591243e+02,4.624023e-01,-2.570551e+02,4.624023e-01,-2.567301e+02,4.624023e-01,-2.537455e+02,4.624023e-01,-2.507399e+02,4.624023e-01,-2.479680e+02,4.624023e-01,-2.451637e+02,4.624023e-01,-2.394899e+02,4.624023e-01,-2.340950e+02,4.624023e-01,-2.164451e+02,4.624023e-01,-1.871622e+02,4.624023e-01,-1.934445e+02
4.628906e-01,-2.666757e+02,4.628906e-01,-2.640033e+02,4.628906e-01,-2.627801e+02,4.628906e-01,-2.598744e+02,4.628906e-01,-2.598388e+02,4.628906e-01,-2.569799e+02,4.628906e-01,-2.557245e+02,4.628906e-01,-2.538793e+02,4.628906e-01,-2.507187e+02,4.628906e-01,-2.467396e+02,4.628906e-01,-2.443190e+02,4.628906e-01,-2.391217e+02,4.628906e-01,-2.339293e+02,4.628906e-01,-2.166543e+02,4.628906e-01,-1.871424e+02,4.628906e-01,-1.920859e+02
4.633789e-01,-2.663245e+02,4.633789e-01,-2.640409e+02,4.633789e-01,-2.630552e+02,4.633789e-01,-2.589257e+02,4.633789e-01,-2.594122e+02,4.633789e-01,-2.573655e+02,4.633789e-01,-2.560136e+02,4.633789e-01,-2.538609e+02,4.633789e-01,-2.513397e+02,4.633789e-01,-2.463778e+02,4.633789e-01,-2.438590e+02,4.633789e-01,-2.399314e+02,4.633789e-01,-2.336220e+02,4.633789e-01,-2.173796e+02,4.633789e-01,-1.878256e+02,4.633789e-01,-1.910763e+02
4.638672e-01,-2.653805e+02,4.638672e-01,-2.644125e+02,4.638672e-01,-2.626437e+02,4.638672e-01,-2.593103e+02,4.638672e-01,-2.595015e+02,4.638672e-01,-2.584315e+02,4.638672e-01,-2.561577e+02,4.638672e-01,-2.537941e+02,4.638672e-01,-2.508399e+02,4.638672e-01,-2.469953e+02,4.638672e-01,-2.446310e+02,4.638672e-01,-2.402347e+02,4.638672e-01,-2.340048e+02,4.638672e-01,-2.178727e+02,4.638672e-01,-1.878872e+02,4.638672e-01,-1.898218e+02
4.643555e-01,-2.658528e+02,4.643555e-01,-2.639401e+02,4.643555e-01,-2.622372e+02,4.643555e-01,-2.594693e+02,4.643555e-01,-2.594241e+02,4.643555e-01,-2.585176e+02,4.643555e-01,-2.558438e+02,4.643555e-01,-2.543531e+02,4.643555e-01,-2.503743e+02,4.643555e-01,-2.471325e+02,4.643555e-01,-2.443645e+02,4.643555e-01,-2.400748e+02,4.643555e-01,-2.335275e+02,4.643555e-01,-2.172596e+02,4.643555e-01,-1.892716e+02,4.643555e-01,-1.886918e+02
4.648438e-01,-2.662341e+02,4.648438e-01,-2.633661e+02,4.648438e-01,-2.623967e+02,4.648438e-01,-2.591061e+02,4.648438e-01,-2.586391e+02,4.648438e-01,-2.580899e+02,4.648438e-01,-2.560611e+02,4.648438e-01,-2.549907e+02,4.648438e-01,-2.512728e+02,4.648438e-01,-2.478100e+02,4.648438e-01,-2.438533e+02,4.648438e-01,-2.397853e+02,4.648438e-01,-2.334949e+02,4.648438e-01,-2.175216e+02,4.648438e-01,-1.921936e+02,4.648438e-01,-1.878306e+02
4.653320e-01,-2.661070e+02,4.653320e-01,-2.632834e+02,4.653320e-01,-2.629372e+02,4.653320e-01,-2.599620e+02,4.653320e-01,-2.591535e+02,4.653320e-01,-2.571359e+02,4.653320e-01,-2.556383e+02,4.653320e-01,-2.544016e+02,4.653320e-01,-2.518273e+02,4.653320e-01,-2.474882e+02,4.653320e-01,-2.444912e+02,4.653320e-01,-2.404504e+02,4.653320e-01,-2.341662e+02,4.653320e-01,-2.183323e+02,4.653320e-01,-1.966499e+02,4.653320e-01,-1.867653e+02
4.658203e-01,-2.654798e+02,4.658203e-01,-2.637284e+02,4.658203e-01,-2.629959e+02,4.658203e-01,-2.602875e+02,4.658203e-01,-2.597202e+02,4.658203e-01,-2.574417e+02,4.658203e-01,-2.552695e+02,4.658203e-01,-2.540832e+02,4.658203e-01,-2.510668e+02,4.658203e-01,-2.476594e+02,4.658203e-01,-2.448979e+02,4.658203e-01,-2.413280e+02,4.658203e-01,-2.342327e+02,4.658203e-01,-2.189949e+02,4.658203e-01,-1.989481e+02,4.658203e-01,-1.857213e+02
4.663086e-01,-2.656144e+02,4.663086e-01,-2.645319e+02,4.663086e-01,-2.627754e+02,4.663086e-01,-2.602639e+02,4.663086e-01,-2.589946e+02,4.663086e-01,-2.582775e+02,4.663086e-01,-2.554131e+02,4.663086e-01,-2.535154e+02,4.663086e-01,-2.509546e+02,4.663086e-01,-2.484040e+02,4.663086e-01,-2.445522e+02,4.663086e-01,-2.411247e+02,4.663086e-01,-2.344911e+02,4.663086e-01,-2.194942e+02,4.663086e-01,-1.918088e+02,4.663086e-01,-1.844714e+02
4.667969e-01,-2.656932e+02,4.667969e-01,-2.649510e+02,4.667969e-01,-2.630266e+02,4.667969e-01,-2.604662e+02,4.667969e-01,-2.589017e+02,4.667969e-01,-2.584157e+02,4.667969e-01,-2.564906e+02,4.667969e-01,-2.533009e+02,4.667969e-01,-2.519804e+02,4.667969e-01,-2.483720e+02,4.667969e-01,-2.443768e+02,4.667969e-01,-2.413789e+02,4.667969e-01,-2.353975e+02,4.667969e-01,-2.200446e+02,4.667969e-01,-1.861411e+02,4.667969e-01,-1.829584e+02
4.672852e-01,-2.665576e+02,4.672852e-01,-2.652577e+02,4.672852e-01,-2.638762e+02,4.672852e-01,-2.605520e+02,4.672852e-01,-2.590857e+02,4.672852e-01,-2.586502e+02,4.672852e-01,-2.566971e+02,4.672852e-01,-2.534943e+02,4.672852e-01,-2.516017e+02,4.672852e-01,-2.486222e+02,4.672852e-01,-2.447254e+02,4.672852e-01,-2.405254e+02,4.672852e-01,-2.358002e+02,4.672852e-01,-2.204475e+02,4.672852e-01,-1.834710e+02,4.672852e-01,-1.820474e+02
4.677734e-01,-2.669517e+02,4.677734e-01,-2.652948e+02,4.677734e-01,-2.645804e+02,4.677734e-01,-2.605108e+02,4.677734e-01,-2.592216e+02,4.677734e-01,-2.589177e+02,4.677734e-01,-2.568351e+02,4.677734e-01,-2.535839e+02,4.677734e-01,-2.508937e+02,4.677734e-01,-2.486580e+02,4.677734e-01,-2.443822e+02,4.677734e-01,-2.398657e+02,4.677734e-01,-2.353228e+02,4.677734e-01,-2.207557e+02,4.677734e-01,-1.819628e+02,4.677734e-01,-1.812849e+02
4.682617e-01,-2.674036e+02,4.682617e-01,-2.653375e+02,4.682617e-01,-2.637401e+02,4.682617e-01,-2.603950e+02,4.682617e-01,-2.598366e+02,4.682617e-01,-2.589641e+02,4.682617e-01,-2.570420e+02,4.682617e-01,-2.535998e+02,4.682617e-01,-2.504617e+02,4.682617e-01,-2.487258e+02,4.682617e-01,-2.443503e+02,4.682617e-01,-2.399944e+02,4.682617e-01,-2.357794e+02,4.682617e-01,-2.204527e+02,4.682617e-01,-1.815983e+02,4.682617e-01,-1.807981e+02
4.687500e-01,-2.675841e+02,4.687500e-01,-2.653421e+02,4.687500e-01,-2.626030e+02,4.687500e-01,-2.607402e+02,4.687500e-01,-2.603142e+02,4.687500e-01,-2.582936e+02,4.687500e-01,-2.565420e+02,4.687500e-01,-2.540158e+02,4.687500e-01,-2.511953e+02,4.687500e-01,-2.485796e+02,4.687500e-01,-2.440048e+02,4.687500e-01,-2.411103e+02,4.687500e-01,-2.364049e+02,4.687500e-01,-2.204482e+02,4.687500e-01,-1.818772e+02,4.687500e-01,-1.803580e+02
4.692383e-01,-2.669262e+02,4.692383e-01,-2.651197e+02,4.692383e-01,-2.626059e+02,4.692383e-01,-2.614298e+02,4.692383e-01,-2.601599e+02,4.692383e-01,-2.577358e+02,4.692383e-01,-2.556792e+02,4.692383e-01,-2.544765e+02,4.692383e-01,-2.517966e+02,4.692383e-01,-2.479413e+02,4.692383e-01,-2.444518e+02,4.692383e-01,-2.431199e+02,4.692383e-01,-2.366107e+02,4.692383e-01,-2.219643e+02,4.692383e-01,-1.818918e+02,4.692383e-01,-1.803438e+02
4.697266e-01,-2.668828e+02,4.697266e-01,-2.645110e+02,4.697266e-01,-2.633429e+02,4.697266e-01,-2.617077e+02,4.697266e-01,-2.606971e+02,4.697266e-01,-2.578452e+02,4.697266e-01,-2.564876e+02,4.697266e-01,-2.541140e+02,4.697266e-01,-2.513874e+02,4.697266e-01,-2.474104e+02,4.697266e-01,-2.457651e+02,4.697266e-01,-2.422648e+02,4.697266e-01,-2.361867e+02,4.697266e-01,-2.228697e+02,4.697266e-01,-1.822675e+02,4.697266e-01,-1.819643e+02
4.702148e-01,-2.662890e+02,4.702148e-01,-2.652420e+02,4.702148e-01,-2.631894e+02,4.702148e-01,-2.616875e+02,4.702148e-01,-2.601826e+02,4.702148e-01,-2.573547e+02,4.702148e-01,-2.567275e+02,4.702148e-01,-2.540404e+02,4.702148e-01,-2.516341e+02,4.702148e-01,-2.482234e+02,4.702148e-01,-2.450499e+02,4.702148e-01,-2.415134e+02,4.702148e-01,-2.360040e+02,4.702148e-01,-2.217240e+02,4.702148e-01,-1.837097e+02,4.702148e-01,-1.852918e+02
4.707031e-01,-2.653564e+02,4.707031e-01,-2.650808e+02,4.707031e-01,-2.634261e+02,4.707031e-01,-2.603343e+02,4.707031e-01,-2.592370e+02,4.707031e-01,-2.575512e+02,4.707031e-01,-2.571032e+02,4.707031e-01,-2.544753e+02,4.707031e-01,-2.498589e+02,4.707031e-01,-2.481355e+02,4.707031e-01,-2.440436e+02,4.707031e-01,-2.415072e+02,4.707031e-01,-2.368010e+02,4.707031e-01,-2.216749e+02,4.707031e-01,-1.838239e+02,4.707031e-01,-1.881781e+02
4.711914e-01,-2.656462e+02,4.711914e-01,-2.659709e+02,4.711914e-01,-2.638396e+02,4.711914e-01,-2.605488e+02,4.711914e-01,-2.591615e+02,4.711914e-01,-2.582449e+02,4.711914e-01,-2.569300e+02,4.711914e-01,-2.544455e+02,4.711914e-01,-2.497275e+02,4.711914e-01,-2.474832e+02,4.711914e-01,-2.441021e+02,4.711914e-01,-2.416555e+02,4.711914e-01,-2.363641e+02,4.711914e-01,-2.224016e+02,4.711914e-01,-1.845185e+02,4.711914e-01,-1.924007e+02
4.716797e-01,-2.666768e+02,4.716797e-01,-2.664123e+02,4.716797e-01,-2.638272e+02,4.716797e-01,-2.614679e+02,4.716797e-01,-2.596042e+02,4.716797e-01,-2.587032e+02,4.716797e-01,-2.566122e+02,4.716797e-01,-2.541943e+02,4.716797e-01,-2.510525e+02,4.716797e-01,-2.473247e+02,4.716797e-01,-2.444109e+02,4.716797e-01,-2.411250e+02,4.716797e-01,-2.356303e+02,4.716797e-01,-2.224640e+02,4.716797e-01,-1.852800e+02,4.716797e-01,-1.987222e+02
4.721680e-01,-2.675689e+02,4.721680e-01,-2.649487e+02,4.721680e-01,-2.641630e+02,4.721680e-01,-2.623102e+02,4.721680e-01,-2.600243e+02,4.721680e-01,-2.586397e+02,4.721680e-01,-2.556995e+02,4.721680e-01,-2.544251e+02,4.721680e-01,-2.516733e+02,4.721680e-01,-2.474797e+02,4.721680e-01,-2.447304e+02,4.721680e-01,-2.414594e+02,4.721680e-01,-2.359740e+02,4.721680e-01,-2.234359e+02,4.721680e-01,-1.863714e+02,4.721680e-01,-1.965295e+02
4.726562e-01,-2.675188e+02,4.726562e-01,-2.645809e+02,4.726562e-01,-2.640973e+02,4.726562e-01,-2.618636e+02,4.726562e-01,-2.592486e+02,4.726562e-01,-2.583227e+02,4.726562e-01,-2.563039e+02,4.726562e-01,-2.546442e+02,4.726562e-01,-2.510174e+02,4.726562e-01,-2.485173e+02,4.726562e-01,-2.442185e+02,4.726562e-01,-2.421396e+02,4.726562e-01,-2.373306e+02,4.726562e-01,-2.240374e+02,4.726562e-01,-1.877100e+02,4.726562e-01,-1.920665e+02
4.731445e-01,-2.676196e+02,4.731445e-01,-2.648722e+02,4.731445e-01,-2.629814e+02,4.731445e-01,-2.606447e+02,4.731445e-01,-2.593665e+02,4.731445e-01,-2.585539e+02,4.731445e-01,-2.571489e+02,4.731445e-01,-2.547541e+02,4.731445e-01,-2.503768e+02,4.731445e-01,-2.483412e+02,4.731445e-01,-2.440312e+02,4.731445e-01,-2.418630e+02,4.731445e-01,-2.386363e+02,4.731445e-01,-2.240168e+02,4.731445e-01,-1.887456e+02,4.731445e-01,-1.886097e+02
4.736328e-01,-2.682760e+02,4.736328e-01,-2.650868e+02,4.736328e-01,-2.623923e+02,4.736328e-01,-2.611082e+02,4.736328e-01,-2.603641e+02,4.736328e-01,-2.593949e+02,4.736328e-01,-2.566195e+02,4.736328e-01,-2.543729e+02,4.736328e-01,-2.508044e+02,4.736328e-01,-2.483694e+02,4.736328e-01,-2.446131e+02,4.736328e-01,-2.417757e+02,4.736328e-01,-2.375241e+02,4.736328e-01,-2.238743e+02,4.736328e-01,-1.897068e+02,4.736328e-01,-1.875136e+02
4.741211e-01,-2.679627e+02,4.741211e-01,-2.652016e+02,4.741211e-01,-2.623686e+02,4.741211e-01,-2.608013e+02,4.741211e-01,-2.595264e+02,4.741211e-01,-2.598806e+02,4.741211e-01,-2.565013e+02,4.741211e-01,-2.547174e+02,4.741211e-01,-2.514936e+02,4.741211e-01,-2.491207e+02,4.741211e-01,-2.451634e+02,4.741211e-01,-2.420149e+02,4.741211e-01,-2.364619e+02,4.741211e-01,-2.239389e+02,4.741211e-01,-1.904278e+02,4.741211e-01,-1.871874e+02
4.746094e-01,-2.684411e+02,4.746094e-01,-2.650660e+02,4.746094e-01,-2.633100e+02,4.746094e-01,-2.610573e+02,4.746094e-01,-2.592805e+02,4.746094e-01,-2.582782e+02,4.746094e-01,-2.562910e+02,4.746094e-01,-2.552987e+02,4.746094e-01,-2.519655e+02,4.746094e-01,-2.482851e+02,4.746094e-01,-2.453401e+02,4.746094e-01,-2.414859e+02,4.746094e-01,-2.368210e+02,4.746094e-01,-2.248257e+02,4.746094e-01,-1.912839e+02,4.746094e-01,-1.869145e+02
4.750977e-01,-2.685983e+02,4.750977e-01,-2.655202e+02,4.750977e-01,-2.642104e+02,4.750977e-01,-2.610010e+02,4.750977e-01,-2.596732e+02,4.750977e-01,-2.585323e+02,4.750977e-01,-2.563634e+02,4.750977e-01,-2.538445e+02,4.750977e-01,-2.522863e+02,4.750977e-01,-2.481342e+02,4.750977e-01,-2.444303e+02,4.750977e-01,-2.417926e+02,4.750977e-01,-2.370986e+02,4.750977e-01,-2.254359e+02,4.750977e-01,-1.926451e+02,4.750977e-01,-1.876688e+02
4.755859e-01,-2.679912e+02,4.755859e-01,-2.655114e+02,4.755859e-01,-2.634374e+02,4.755859e-01,-2.615661e+02,4.755859e-01,-2.610621e+02,4.755859e-01,-2.591208e+02,4.755859e-01,-2.568848e+02,4.755859e-01,-2.537113e+02,4.755859e-01,-2.524900e+02,4.755859e-01,-2.477482e+02,4.755859e-01,-2.444523e+02,4.755859e-01,-2.418233e+02,4.755859e-01,-2.369791e+02,4.755859e-01,-2.268038e+02,4.755859e-01,-1.940937e+02,4.755859e-01,-1.879424e+02
4.760742e-01,-2.672278e+02,4.760742e-01,-2.660792e+02,4.760742e-01,-2.639776e+02,4.760742e-01,-2.619430e+02,4.760742e-01,-2.611902e+02,4.760742e-01,-2.590610e+02,4.760742e-01,-2.571841e+02,4.760742e-01,-2.552428e+02,4.760742e-01,-2.520164e+02,4.760742e-01,-2.481445e+02,4.760742e-01,-2.447792e+02,4.760742e-01,-2.418193e+02,4.760742e-01,-2.376222e+02,4.760742e-01,-2.264792e+02,4.760742e-01,-1.950883e+02,4.760742e-01,-1.880690e+02
4.765625e-01,-2.668170e+02,4.765625e-01,-2.660334e+02,4.765625e-01,-2.635867e+02,4.765625e-01,-2.619614e+02,4.765625e-01,-2.605022e+02,4.765625e-01,-2.585802e+02,4.765625e-01,-2.572139e+02,4.765625e-01,-2.547785e+02,4.765625e-01,-2.517466e+02,4.765625e-01,-2.489695e+02,4.765625e-01,-2.442804e+02,4.765625e-01,-2.414089e+02,4.765625e-01,-2.379974e+02,4.765625e-01,-2.265802e+02,4.765625e-01,-1.952449e+02,4.765625e-01,-1.895141e+02
4.770508e-01,-2.675548e+02,4.770508e-01,-2.658105e+02,4.770508e-01,-2.635143e+02,4.770508e-01,-2.616675e+02,4.770508e-01,-2.605693e+02,4.770508e-01,-2.585291e+02,4.770508e-01,-2.565379e+02,4.770508e-01,-2.540295e+02,4.770508e-01,-2.518483e+02,4.770508e-01,-2.495213e+02,4.770508e-01,-2.439075e+02,4.770508e-01,-2.415123e+02,4.770508e-01,-2.381193e+02,4.770508e-01,-2.275911e+02,4.770508e-01,-1.960544e+02,4.770508e-01,-1.909863e+02
4.775391e-01,-2.689646e+02,4.775391e-01,-2.653786e+02,4.775391e-01,-2.636294e+02,4.775391e-01,-2.621575e+02,4.775391e-01,-2.614435e+02,4.775391e-01,-2.583981e+02,4.775391e-01,-2.562706e+02,4.775391e-01,-2.550889e+02,4.775391e-01,-2.518153e+02,4.775391e-01,-2.481362e+02,4.775391e-01,-2.443411e+02,4.775391e-01,-2.417752e+02,4.775391e-01,-2.374708e+02,4.775391e-01,-2.274559e+02,4.775391e-01,-1.974725e+02,4.775391e-01,-1.917886e+02
4.780273e-01,-2.674286e+02,4.780273e-01,-2.648190e+02,4.780273e-01,-2.639219e+02,4.780273e-01,-2.634905e+02,4.780273e-01,-2.611886e+02,4.780273e-01,-2.583348e+02,4.780273e-01,-2.565617e+02,4.780273e-01,-2.554508e+02,4.780273e-01,-2.523214e+02,4.780273e-01,-2.475600e+02,4.780273e-01,-2.442552e+02,4.780273e-01,-2.425963e+02,4.780273e-01,-2.376542e+02,4.780273e-01,-2.259913e+02,4.780273e-01,-1.978476e+02,4.780273e-01,-1.936421e+02
4.785156e-01,-2.670689e+02,4.785156e-01,-2.653195e+02,4.785156e-01,-2.637254e+02,4.785156e-01,-2.638794e+02,4.785156e-01,-2.607822e+02,4.785156e-01,-2.582863e+02,4.785156e-01,-2.567463e+02,4.785156e-01,-2.543046e+02,4.785156e-01,-2.520577e+02,4.785156e-01,-2.483386e+02,4.785156e-01,-2.442966e+02,4.785156e-01,-2.422918e+02,4.785156e-01,-2.382724e+02,4.785156e-01,-2.261514e+02,4.785156e-01,-1.979729e+02,4.785156e-01,-1.967076e+02
4.790039e-01,-2.671710e+02,4.790039e-01,-2.655467e+02,4.790039e-01,-2.637095e+02,4.790039e-01,-2.630463e+02,4.790039e-01,-2.605841e+02,4.790039e-01,-2.582679e+02,4.790039e-01,-2.559413e+02,4.790039e-01,-2.543536e+02,4.790039e-01,-2.517614e+02,4.790039e-01,-2.495535e+02,4.790039e-01,-2.440997e+02,4.790039e-01,-2.416193e+02,4.790039e-01,-2.376239e+02,4.790039e-01,-2.268667e+02,4.790039e-01,-1.990235e+02,4.790039e-01,-2.018295e+02
4.794922e-01,-2.683532e+02,4.794922e-01,-2.655090e+02,4.794922e-01,-2.642346e+02,4.794922e-01,-2.626199e+02,4.794922e-01,-2.610616e+02,4.794922e-01,-2.586548e+02,4.794922e-01,-2.552265e+02,4.794922e-01,-2.543022e+02,4.794922e-01,-2.512310e+02,4.794922e-01,-2.494713e+02,4.794922e-01,-2.438510e+02,4.794922e-01,-2.420477e+02,4.794922e-01,-2.372037e+02,4.794922e-01,-2.269195e+02,4.794922e-01,-2.005170e+02,4.794922e-01,-2.065185e+02
4.799805e-01,-2.690812e+02,4.799805e-01,-2.655757e+02,4.799805e-01,-2.635468e+02,4.799805e-01,-2.629603e+02,4.799805e-01,-2.604533e+02,4.799805e-01,-2.588122e+02,4.799805e-01,-2.554580e+02,4.799805e-01,-2.540232e+02,4.799805e-01,-2.511351e+02,4.799805e-01,-2.484206e+02,4.799805e-01,-2.439642e+02,4.799805e-01,-2.424903e+02,4.799805e-01,-2.378082e+02,4.799805e-01,-2.275169e+02,4.799805e-01,-2.014665e+02,4.799805e-01,-2.032033e+02
4.804688e-01,-2.679355e+02,4.804688e-01,-2.661533e+02,4.804688e-01,-2.635264e+02,4.804688e-01,-2.628038e+02,4.804688e-01,-2.605377e+02,4.804688e-01,-2.591239e+02,4.804688e-01,-2.554749e+02,4.804688e-01,-2.542610e+02,4.804688e-01,-2.517143e+02,4.804688e-01,-2.483573e+02,4.804688e-01,-2.439497e+02,4.804688e-01,-2.422955e+02,4.804688e-01,-2.381311e+02,4.804688e-01,-2.288704e+02,4.804688e-01,-2.006803e+02,4.804688e-01,-1.982438e+02
4.809570e-01,-2.676777e+02,4.809570e-01,-2.663322e+02,4.809570e-01,-2.637105e+02,4.809570e-01,-2.626200e+02,4.809570e-01,-2.605637e+02,4.809570e-01,-2.594750e+02,4.809570e-01,-2.557127e+02,4.809570e-01,-2.539833e+02,4.809570e-01,-2.532325e+02,4.809570e-01,-2.487504e+02,4.809570e-01,-2.447705e+02,4.809570e-01,-2.421249e+02,4.809570e-01,-2.383277e+02,4.809570e-01,-2.291679e+02,4.809570e-01,-2.015941e+02,4.809570e-01,-1.956464e+02
4.814453e-01,-2.683609e+02,4.814453e-01,-2.654346e+02,4.814453e-01,-2.643305e+02,4.814453e-01,-2.626656e+02,4.814453e-01,-2.612553e+02,4.814453e-01,-2.594449e+02,4.814453e-01,-2.562250e+02,4.814453e-01,-2.540034e+02,4.814453e-01,-2.529248e+02,4.814453e-01,-2.488236e+02,4.814453e-01,-2.449583e+02,4.814453e-01,-2.419586e+02,4.814453e-01,-2.377638e+02,4.814453e-01,-2.291185e+02,4.814453e-01,-2.031314e+02,4.814453e-01,-1.936410e+02
4.819336e-01,-2.689870e+02,4.819336e-01,-2.650597e+02,4.819336e-01,-2.645830e+02,4.819336e-01,-2.620333e+02,4.819336e-01,-2.613241e+02,4.819336e-01,-2.594933e+02,4.819336e-01,-2.563196e+02,4.819336e-01,-2.537989e+02,4.819336e-01,-2.517699e+02,4.819336e-01,-2.487494e+02,4.819336e-01,-2.447911e+02,4.819336e-01,-2.423498e+02,4.819336e-01,-2.373140e+02,4.819336e-01,-2.288224e+02,4.819336e-01,-2.042322e+02,4.819336e-01,-1.918728e+02
4.824219e-01,-2.685629e+02,4.824219e-01,-2.653532e+02,4.824219e-01,-2.635826e+02,4.824219e-01,-2.620642e+02,4.824219e-01,-2.612396e+02,4.824219e-01,-2.584880e+02,4.824219e-01,-2.566426e+02,4.824219e-01,-2.545249e+02,4.824219e-01,-2.517586e+02,4.824219e-01,-2.490514e+02,4.824219e-01,-2.447995e+02,4.824219e-01,-2.429241e+02,4.824219e-01,-2.372303e+02,4.824219e-01,-2.294835e+02,4.824219e-01,-2.052922e+02,4.824219e-01,-1.911005e+02
4.829102e-01,-2.677762e+02,4.829102e-01,-2.657568e+02,4.829102e-01,-2.638913e+02,4.829102e-01,-2.618979e+02,4.829102e-01,-2.604988e+02,4.829102e-01,-2.587754e+02,4.829102e-01,-2.557319e+02,4.829102e-01,-2.547956e+02,4.829102e-01,-2.517907e+02,4.829102e-01,-2.500502e+02,4.829102e-01,-2.443044e+02,4.829102e-01,-2.423245e+02,4.829102e-01,-2.384883e+02,4.829102e-01,-2.300646e+02,4.829102e-01,-2.054840e+02,4.829102e-01,-1.902599e+02
4.833984e-01,-2.678730e+02,4.833984e-01,-2.665039e+02,4.833984e-01,-2.653289e+02,4.833984e-01,-2.619729e+02,4.833984e-01,-2.600369e+02,4.833984e-01,-2.587550e+02,4.833984e-01,-2.559713e+02,4.833984e-01,-2.543580e+02,4.833984e-01,-2.520084e+02,4.833984e-01,-2.489725e+02,4.833984e-01,-2.445933e+02,4.833984e-01,-2.417380e+02,4.833984e-01,-2.391270e+02,4.833984e-01,-2.307592e+02,4.833984e-01,-2.060845e+02,4.833984e-01,-9.801772e+01
4.838867e-01,-2.690268e+02,4.838867e-01,-2.669803e+02,4.838867e-01,-2.645095e+02,4.838867e-01,-2.624052e+02,4.838867e-01,-2.601611e+02,4.838867e-01,-2.545489e+02,4.838867e-01,-2.573289e+02,4.838867e-01,-2.543835e+02,4.838867e-01,-2.525610e+02,4.838867e-01,-2.481695e+02,4.838867e-01,-2.448143e+02,4.838867e-01,-2.384964e+02,4.838867e-01,-2.390160e+02,4.838867e-01,-2.299289e+02,4.838867e-01,-2.066546e+02,4.838867e-01,-8.210011e+01
4.843750e-01,-2.681115e+02,4.843750e-01,-2.661906e+02,4.843750e-01,-2.638503e+02,4.843750e-01,-2.623680e+02,4.843750e-01,-2.609635e+02,4.843750e-01,-2.511745e+02,4.843750e-01,-2.575087e+02,4.843750e-01,-2.544394e+02,4.843750e-01,-2.527005e+02,4.843750e-01,-2.477759e+02,4.843750e-01,-2.451038e+02,4.843750e-01,-2.357106e+02,4.843750e-01,-2.389590e+02,4.843750e-01,-2.296116e+02,4.843750e-01,-2.069287e+02,4.843750e-01,-7.759392e+01
4.848633e-01,-2.680357e+02,4.848633e-01,-2.645633e+02,4.848633e-01,-2.642379e+02,4.848633e-01,-2.620011e+02,4.848633e-01,-2.612319e+02,4.848633e-01,-2.547455e+02,4.848633e-01,-2.569943e+02,4.848633e-01,-2.549871e+02,4.848633e-01,-2.515335e+02,4.848633e-01,-2.475802e+02,4.848633e-01,-2.451546e+02,4.848633e-01,-2.389546e+02,4.848633e-01,-2.391144e+02,4.848633e-01,-2.295947e+02,4.848633e-01,-2.072936e+02,4.848633e-01,-8.210010e+01
4.853516e-01,-2.683699e+02,4.853516e-01,-2.647879e+02,4.853516e-01,-2.651798e+02,4.853516e-01,-2.622646e+02,4.853516e-01,-2.608425e+02,4.853516e-01,-2.594315e+02,4.853516e-01,-2.573463e+02,4.853516e-01,-2.552513e+02,4.853516e-01,-2.507993e+02,4.853516e-01,-2.489597e+02,4.853516e-01,-2.444702e+02,4.853516e-01,-2.414347e+02,4.853516e-01,-2.397143e+02,4.853516e-01,-2.298822e+02,4.853516e-01,-2.081882e+02,4.853516e-01,-9.801768e+01
4.858398e-01,-2.683714e+02,4.858398e-01,-2.661944e+02,4.858398e-01,-2.654832e+02,4.858398e-01,-2.624901e+02,4.858398e-01,-2.607511e+02,4.858398e-01,-2.592709e+02,4.858398e-01,-2.573997e+02,4.858398e-01,-2.543534e+02,4.858398e-01,-2.512872e+02,4.858398e-01,-2.506542e+02,4.858398e-01,-2.443850e+02,4.858398e-01,-2.416603e+02,4.858398e-01,-2.395008e+02,4.858398e-01,-2.300474e+02,4.858398e-01,-2.086031e+02,4.858398e-01,-1.900301e+02
4.863281e-01,-2.683048e+02,4.863281e-01,-2.663189e+02,4.863281e-01,-2.647736e+02,4.863281e-01,-2.631708e+02,4.863281e-01,-2.607800e+02,4.863281e-01,-2.591303e+02,4.863281e-01,-2.569629e+02,4.863281e-01,-2.547229e+02,4.863281e-01,-2.519699e+02,4.863281e-01,-2.498220e+02,4.863281e-01,-2.452342e+02,4.863281e-01,-2.427744e+02,4.863281e-01,-2.383660e+02,4.863281e-01,-2.304979e+02,4.863281e-01,-2.087315e+02,4.863281e-01,-1.905929e+02
4.868164e-01,-2.685102e+02,4.868164e-01,-2.664178e+02,4.868164e-01,-2.647696e+02,4.868164e-01,-2.628245e+02,4.868164e-01,-2.605413e+02,4.868164e-01,-2.597228e+02,4.868164e-01,-2.565976e+02,4.868164e-01,-2.545267e+02,4.868164e-01,-2.522302e+02,4.868164e-01,-2.487286e+02,4.868164e-01,-2.453439e+02,4.868164e-01,-2.422568e+02,4.868164e-01,-2.386069e+02,4.868164e-01,-2.306743e+02,4.868164e-01,-2.092707e+02,4.868164e-01,-1.910800e+02
4.873047e-01,-2.685712e+02,4.873047e-01,-2.667980e+02,4.873047e-01,-2.648550e+02,4.873047e-01,-2.622119e+02,4.873047e-01,-2.601828e+02,4.873047e-01,-2.600777e+02,4.873047e-01,-2.574163e+02,4.873047e-01,-2.547013e+02,4.873047e-01,-2.520890e+02,4.873047e-01,-2.481207e+02,4.873047e-01,-2.445810e+02,4.873047e-01,-2.414158e+02,4.873047e-01,-2.390566e+02,4.873047e-01,-2.300891e+02,4.873047e-01,-2.097579e+02,4.873047e-01,-1.928235e+02
4.877930e-01,-2.691814e+02,4.877930e-01,-2.665916e+02,4.877930e-01,-2.644260e+02,4.877930e-01,-2.624759e+02,4.877930e-01,-2.605878e+02,4.877930e-01,-2.600943e+02,4.877930e-01,-2.574829e+02,4.877930e-01,-2.545774e+02,4.877930e-01,-2.526281e+02,4.877930e-01,-2.478234e+02,4.877930e-01,-2.436503e+02,4.877930e-01,-2.415016e+02,4.877930e-01,-2.389796e+02,4.877930e-01,-2.299433e+02,4.877930e-01,-2.100349e+02,4.877930e-01,-1.946550e+02
4.882812e-01,-2.697659e+02,4.882812e-01,-2.671663e+02,4.882812e-01,-2.641232e+02,4.882812e-01,-2.630832e+02,4.882812e-01,-2.605703e+02,4.882812e-01,-2.598050e+02,4.882812e-01,-2.565270e+02,4.882812e-01,-2.549624e+02,4.882812e-01,-2.524250e+02,4.882812e-01,-2.481006e+02,4.882812e-01,-2.433235e+02,4.882812e-01,-2.419932e+02,4.882812e-01,-2.384130e+02,4.882812e-01,-2.307139e+02,4.882812e-01,-2.112307e+02,4.882812e-01,-1.962730e+02
4.887695e-01,-2.692710e+02,4.887695e-01,-2.668605e+02,4.887695e-01,-2.645340e+02,4.887695e-01,-2.634873e+02,4.887695e-01,-2.609715e+02,4.887695e-01,-2.590876e+02,4.887695e-01,-2.565469e+02,4.887695e-01,-2.548234e+02,4.887695e-01,-2.520285e+02,4.887695e-01,-2.486286e+02,4.887695e-01,-2.439617e+02,4.887695e-01,-2.414413e+02,4.887695e-01,-2.393812e+02,4.887695e-01,-2.315809e+02,4.887695e-01,-2.121612e+02,4.887695e-01,-1.980803e+02
4.892578e-01,-2.681929e+02,4.892578e-01,-2.665694e+02,4.892578e-01,-2.652130e+02,4.892578e-01,-2.632937e+02,4.892578e-01,-2.606829e+02,4.892578e-01,-2.586574e+02,4.892578e-01,-2.561129e+02,4.892578e-01,-2.547144e+02,4.892578e-01,-2.517570e+02,4.892578e-01,-2.484345e+02,4.892578e-01,-2.445757e+02,4.892578e-01,-2.411956e+02,4.892578e-01,-2.394286e+02,4.892578e-01,-2.308011e+02,4.892578e-01,-2.124679e+02,4.892578e-01,-1.994230e+02
4.897461e-01,-2.680054e+02,4.897461e-01,-2.661871e+02,4.897461e-01,-2.640631e+02,4.897461e-01,-2.635444e+02,4.897461e-01,-2.607623e+02,4.897461e-01,-2.585110e+02,4.897461e-01,-2.559797e+02,4.897461e-01,-2.554771e+02,4.897461e-01,-2.523404e+02,4.897461e-01,-2.482021e+02,4.897461e-01,-2.446599e+02,4.897461e-01,-2.415256e+02,4.897461e-01,-2.388759e+02,4.897461e-01,-2.307242e+02,4.897461e-01,-2.127819e+02,4.897461e-01,-1.971391e+02
4.902344e-01,-2.688626e+02,4.902344e-01,-2.663351e+02,4.902344e-01,-2.641247e+02,4.902344e-01,-2.635289e+02,4.902344e-01,-2.609506e+02,4.902344e-01,-2.591192e+02,4.902344e-01,-2.563437e+02,4.902344e-01,-2.549221e+02,4.902344e-01,-2.524294e+02,4.902344e-01,-2.483668e+02,4.902344e-01,-2.447895e+02,4.902344e-01,-2.415439e+02,4.902344e-01,-2.388656e+02,4.902344e-01,-2.309911e+02,4.902344e-01,-2.132249e+02,4.902344e-01,-1.943222e+02
4.907227e-01,-2.689172e+02,4.907227e-01,-2.664005e+02,4.907227e-01,-2.647179e+02,4.907227e-01,-2.634896e+02,4.907227e-01,-2.610319e+02,4.907227e-01,-2.596479e+02,4.907227e-01,-2.568195e+02,4.907227e-01,-2.546614e+02,4.907227e-01,-2.521430e+02,4.907227e-01,-2.483903e+02,4.907227e-01,-2.444749e+02,4.907227e-01,-2.417302e+02,4.907227e-01,-2.391569e+02,4.907227e-01,-2.320831e+02,4.907227e-01,-2.135677e+02,4.907227e-01,-1.923767e+02
4.912109e-01,-2.685844e+02,4.912109e-01,-2.668176e+02,4.912109e-01,-2.634408e+02,4.912109e-01,-2.628813e+02,4.912109e-01,-2.625416e+02,4.912109e-01,-2.585436e+02,4.912109e-01,-2.564075e+02,4.912109e-01,-2.545601e+02,4.912109e-01,-2.517131e+02,4.912109e-01,-2.488975e+02,4.912109e-01,-2.438298e+02,4.912109e-01,-2.423902e+02,4.912109e-01,-2.397315e+02,4.912109e-01,-2.336024e+02,4.912109e-01,-2.131645e+02,4.912109e-01,-1.907703e+02
4.916992e-01,-2.692350e+02,4.916992e-01,-2.668284e+02,4.916992e-01,-2.632850e+02,4.916992e-01,-2.620971e+02,4.916992e-01,-2.618963e+02,4.916992e-01,-2.587093e+02,4.916992e-01,-2.561181e+02,4.916992e-01,-2.544215e+02,4.916992e-01,-2.516721e+02,4.916992e-01,-2.493838e+02,4.916992e-01,-2.448006e+02,4.916992e-01,-2.426072e+02,4.916992e-01,-2.396507e+02,4.916992e-01,-2.322823e+02,4.916992e-01,-2.135385e+02,4.916992e-01,-1.894218e+02
4.921875e-01,-2.686545e+02,4.921875e-01,-2.666450e+02,4.921875e-01,-2.640298e+02,4.921875e-01,-2.628856e+02,4.921875e-01,-2.614065e+02,4.921875e-01,-2.596204e+02,4.921875e-01,-2.563840e+02,4.921875e-01,-2.551132e+02,4.921875e-01,-2.524277e+02,4.921875e-01,-2.489069e+02,4.921875e-01,-2.450648e+02,4.921875e-01,-2.420691e+02,4.921875e-01,-2.395864e+02,4.921875e-01,-2.313902e+02,4.921875e-01,-2.139153e+02,4.921875e-01,-1.878603e+02
4.926758e-01,-2.683837e+02,4.926758e-01,-2.670120e+02,4.926758e-01,-2.648061e+02,4.926758e-01,-2.632340e+02,4.926758e-01,-2.609201e+02,4.926758e-01,-2.600679e+02,4.926758e-01,-2.558244e+02,4.926758e-01,-2.558586e+02,4.926758e-01,-2.539800e+02,4.926758e-01,-2.487892e+02,4.926758e-01,-2.448868e+02,4.926758e-01,-2.422353e+02,4.926758e-01,-2.399431e+02,4.926758e-01,-2.318105e+02,4.926758e-01,-2.149286e+02,4.926758e-01,-1.875676e+02
4.931641e-01,-2.692142e+02,4.931641e-01,-2.674626e+02,4.931641e-01,-2.642320e+02,4.931641e-01,-2.636578e+02,4.931641e-01,-2.605620e+02,4.931641e-01,-2.607043e+02,4.931641e-01,-2.557042e+02,4.931641e-01,-2.548173e+02,4.931641e-01,-2.534292e+02,4.931641e-01,-2.484305e+02,4.931641e-01,-2.452580e+02,4.931641e-01,-2.433439e+02,4.931641e-01,-2.391952e+02,4.931641e-01,-2.322932e+02,4.931641e-01,-2.148670e+02,4.931641e-01,-1.864119e+02
4.936523e-01,-2.694772e+02,4.936523e-01,-2.670366e+02,4.936523e-01,-2.641474e+02,4.936523e-01,-2.634047e+02,4.936523e-01,-2.606960e+02,4.936523e-01,-2.607703e+02,4.936523e-01,-2.565460e+02,4.936523e-01,-2.546079e+02,4.936523e-01,-2.529430e+02,4.936523e-01,-2.484846e+02,4.936523e-01,-2.451355e+02,4.936523e-01,-2.430979e+02,4.936523e-01,-2.388231e+02,4.936523e-01,-2.325509e+02,4.936523e-01,-2.150285e+02,4.936523e-01,-1.865265e+02
4.941406e-01,-2.700260e+02,4.941406e-01,-2.670334e+02,4.941406e-01,-2.650396e+02,4.941406e-01,-2.637495e+02,4.941406e-01,-2.614890e+02,4.941406e-01,-2.602262e+02,4.941406e-01,-2.572916e+02,4.941406e-01,-2.550964e+02,4.941406e-01,-2.526887e+02,4.941406e-01,-2.489162e+02,4.941406e-01,-2.449058e+02,4.941406e-01,-2.426308e+02,4.941406e-01,-2.394744e+02,4.941406e-01,-2.332059e+02,4.941406e-01,-2.158365e+02,4.941406e-01,-1.869283e+02
4.946289e-01,-2.694791e+02,4.946289e-01,-2.672509e+02,4.946289e-01,-2.651667e+02,4.946289e-01,-2.633706e+02,4.946289e-01,-2.619754e+02,4.946289e-01,-2.596247e+02,4.946289e-01,-2.567639e+02,4.946289e-01,-2.549817e+02,4.946289e-01,-2.525293e+02,4.946289e-01,-2.489147e+02,4.946289e-01,-2.439770e+02,4.946289e-01,-2.420336e+02,4.946289e-01,-2.395552e+02,4.946289e-01,-2.328619e+02,4.946289e-01,-2.158733e+02,4.946289e-01,-1.872491e+02
4.951172e-01,-2.686338e+02,4.951172e-01,-2.667078e+02,4.951172e-01,-2.654564e+02,4.951172e-01,-2.631037e+02,4.951172e-01,-2.618851e+02,4.951172e-01,-2.594201e+02,4.951172e-01,-2.566325e+02,4.951172e-01,-2.549904e+02,4.951172e-01,-2.518317e+02,4.951172e-01,-2.484878e+02,4.951172e-01,-2.441233e+02,4.951172e-01,-2.425289e+02,4.951172e-01,-2.385647e+02,4.951172e-01,-2.326604e+02,4.951172e-01,-2.156268e+02,4.951172e-01,-1.869898e+02
4.956055e-01,-2.689968e+02,4.956055e-01,-2.661836e+02,4.956055e-01,-2.650789e+02,4.956055e-01,-2.629650e+02,4.956055e-01,-2.613308e+02,4.956055e-01,-2.592478e+02,4.956055e-01,-2.571116e+02,4.956055e-01,-2.545537e+02,4.956055e-01,-2.515561e+02,4.956055e-01,-2.485426e+02,4.956055e-01,-2.442753e+02,4.956055e-01,-2.427217e+02,4.956055e-01,-2.390920e+02,4.956055e-01,-2.330909e+02,4.956055e-01,-2.165939e+02,4.956055e-01,-1.860020e+02
4.960938e-01,-2.688127e+02,4.960938e-01,-2.669845e+02,4.960938e-01,-2.645684e+02,4.960938e-01,-2.634829e+02,4.960938e-01,-2.614547e+02,4.960938e-01,-2.587488e+02,4.960938e-01,-2.573298e+02,4.960938e-01,-2.548189e+02,4.960938e-01,-2.520363e+02,4.960938e-01,-2.481552e+02,4.960938e-01,-2.442013e+02,4.960938e-01,-2.430273e+02,4.960938e-01,-2.392568e+02,4.960938e-01,-2.323156e+02,4.960938e-01,-2.171954e+02,4.960938e-01,-1.858722e+02
4.965820e-01,-2.693961e+02,4.965820e-01,-2.672948e+02,4.965820e-01,-2.655013e+02,4.965820e-01,-2.633082e+02,4.965820e-01,-2.615142e+02,4.965820e-01,-2.587837e+02,4.965820e-01,-2.567301e+02,4.965820e-01,-2.559994e+02,4.965820e-01,-2.521985e+02,4.965820e-01,-2.488707e+02,4.965820e-01,-2.449768e+02,4.965820e-01,-2.431228e+02,4.965820e-01,-2.391183e+02,4.965820e-01,-2.315551e+02,4.965820e-01,-2.175779e+02,4.965820e-01,-1.864913e+02
4.970703e-01,-2.687277e+02,4.970703e-01,-2.665020e+02,4.970703e-01,-2.658841e+02,4.970703e-01,-2.627354e+02,4.970703e-01,-2.612561e+02,4.970703e-01,-2.587295e+02,4.970703e-01,-2.563383e+02,4.970703e-01,-2.565218e+02,4.970703e-01,-2.516671e+02,4.970703e-01,-2.500269e+02,4.970703e-01,-2.443325e+02,4.970703e-01,-2.429538e+02,4.970703e-01,-2.391068e+02,4.970703e-01,-2.318730e+02,4.970703e-01,-2.179515e+02,4.970703e-01,-1.857323e+02
4.975586e-01,-2.692432e+02,4.975586e-01,-2.667759e+02,4.975586e-01,-2.654364e+02,4.975586e-01,-2.625509e+02,4.975586e-01,-2.609180e+02,4.975586e-01,-2.591364e+02,4.975586e-01,-2.566883e+02,4.975586e-01,-2.563689e+02,4.975586e-01,-2.515485e+02,4.975586e-01,-2.493422e+02,4.975586e-01,-2.445729e+02,4.975586e-01,-2.430305e+02,4.975586e-01,-2.391081e+02,4.975586e-01,-2.319437e+02,4.975586e-01,-2.175844e+02,4.975586e-01,-1.837882e+02
4.980469e-01,-2.697057e+02,4.980469e-01,-2.667618e+02,4.980469e-01,-2.653590e+02,4.980469e-01,-2.636277e+02,4.980469e-01,-2.602581e+02,4.980469e-01,-2.592731e+02,4.980469e-01,-2.569513e+02,4.980469e-01,-2.558210e+02,4.980469e-01,-2.521246e+02,4.980469e-01,-2.489613e+02,4.980469e-01,-2.451140e+02,4.980469e-01,-2.439532e+02,4.980469e-01,-2.394625e+02,4.980469e-01,-2.318666e+02,4.980469e-01,-2.176602e+02,4.980469e-01,-1.818580e+02
4.985352e-01,-2.699778e+02,4.985352e-01,-2.667190e+02,4.985352e-01,-2.643528e+02,4.985352e-01,-2.642013e+02,4.985352e-01,-2.602526e+02,4.985352e-01,-2.599615e+02,4.985352e-01,-2.573281e+02,4.985352e-01,-2.546484e+02,4.985352e-01,-2.526018e+02,4.985352e-01,-2.491576e+02,4.985352e-01,-2.450753e+02,4.985352e-01,-2.438083e+02,4.985352e-01,-2.403150e+02,4.985352e-01,-2.328386e+02,4.985352e-01,-2.172188e+02,4.985352e-01,-1.806530e+02
4.990234e-01,-2.708296e+02,4.990234e-01,-2.672173e+02,4.990234e-01,-2.643656e+02,4.990234e-01,-2.635725e+02,4.990234e-01,-2.602019e+02,4.990234e-01,-2.588859e+02,4.990234e-01,-2.573345e+02,4.990234e-01,-2.552061e+02,4.990234e-01,-2.524309e+02,4.990234e-01,-2.492876e+02,4.990234e-01,-2.448503e+02,4.990234e-01,-2.430542e+02,4.990234e-01,-2.412487e+02,4.990234e-01,-2.330653e+02,4.990234e-01,-2.170024e+02,4.990234e-01,-1.792061e+02
4.995117e-01,-2.702287e+02,4.995117e-01,-2.670041e+02,4.995117e-01,-2.647856e+02,4.995117e-01,-2.632439e+02,4.995117e-01,-2.611749e+02,4.995117e-01,-2.578926e+02,4.995117e-01,-2.571141e+02,4.995117e-01,-2.551136e+02,4.995117e-01,-2.522941e+02,4.995117e-01,-2.495432e+02,4.995117e-01,-2.440650e+02,4.995117e-01,-2.426995e+02,4.995117e-01,-2.399961e+02,4.995117e-01,-2.327589e+02,4.995117e-01,-2.180436e+02,4.995117e-01,-1.774941e+02
5.000000e-01,-2.728505e+02,5.000000e-01,-2.695812e+02,5.000000e-01,-2.678035e+02,5.000000e-01,-2.656083e+02,5.000000e-01,-2.649378e+02,5.000000e-01,-2.607595e+02,5.000000e-01,-2.597509e+02,5.000000e-01,-2.575403e+02,5.000000e-01,-2.557677e+02,5.000000e-01,-2.530902e+02,5.000000e-01,-2.469331e+02,5.000000e-01,-2.454709e+02,5.000000e-01,-2.429846e+02,5.000000e-01,-2.359923e+02,5.000000e-01,-2.220536e+02,5.000000e-01,-1.804644e+02


==> figures/psd_4_4.csv <==
f_fp_0,fp_0,f_fp_1,fp_1,f_fp_2,fp_2,f_fp_3,fp_3
0.000000e+00,-1.391637e+02,0.000000e+00,-1.584087e+02,0.000000e+00,-1.655893e+02,0.000000e+00,-1.648572e+02
4.882812e-04,-1.344398e+02,4.882812e-04,-1.527520e+02,4.882812e-04,-1.598298e+02,4.882812e-04,-1.590433e+02
9.765625e-04,-1.337258e+02,9.765625e-04,-1.520230e+02,9.765625e-04,-1.594189e+02,9.765625e-04,-1.572193e+02
1.464844e-03,-1.331983e+02,1.464844e-03,-1.525240e+02,1.464844e-03,-1.598080e+02,1.464844e-03,-1.577241e+02
1.953125e-03,-1.336961e+02,1.953125e-03,-1.522755e+02,1.953125e-03,-1.608625e+02,1.953125e-03,-1.582592e+02
2.441406e-03,-1.335542e+02,2.441406e-03,-1.526878e+02,2.441406e-03,-1.607964e+02,2.441406e-03,-1.575913e+02
2.929688e-03,-1.343941e+02,2.929688e-03,-1.521484e+02,2.929688e-03,-1.597469e+02,2.929688e-03,-1.576416e+02
3.417969e-03,-1.348205e+02,3.417969e-03,-1.507608e+02,3.417969e-03,-1.594832e+02,3.417969e-03,-1.570962e+02
3.906250e-03,-1.346622e+02,3.906250e-03,-1.511567e+02,3.906250e-03,-1.594249e+02,3.906250e-03,-1.566176e+02
4.394531e-03,-1.350699e+02,4.394531e-03,-1.515725e+02,4.394531e-03,-1.593386e+02,4.394531e-03,-1.574717e+02
4.882812e-03,-1.347047e+02,4.882812e-03,-1.516822e+02,4.882812e-03,-1.593228e+02,4.882812e-03,-1.575963e+02
5.371094e-03,-1.356679e+02,5.371094e-03,-1.524934e+02,5.371094e-03,-1.601239e+02,5.371094e-03,-1.572815e+02
5.859375e-03,-1.357275e+02,5.859375e-03,-1.522206e+02,5.859375e-03,-1.596084e+02,5.859375e-03,-1.564290e+02
6.347656e-03,-1.356678e+02,6.347656e-03,-1.520745e+02,6.347656e-03,-1.589822e+02,6.347656e-03,-1.568937e+02
6.835938e-03,-1.363880e+02,6.835938e-03,-1.515662e+02,6.835938e-03,-1.588982e+02,6.835938e-03,-1.580702e+02
7.324219e-03,-1.360933e+02,7.324219e-03,-1.512548e+02,7.324219e-03,-1.599074e+02,7.324219e-03,-1.575278e+02
7.812500e-03,-1.357567e+02,7.812500e-03,-1.514039e+02,7.812500e-03,-1.596684e+02,7.812500e-03,-1.576280e+02
8.300781e-03,-1.365041e+02,8.300781e-03,-1.522655e+02,8.300781e-03,-1.594575e+02,8.300781e-03,-1.585787e+02
8.789062e-03,-1.377229e+02,8.789062e-03,-1.522932e+02,8.789062e-03,-1.599839e+02,8.789062e-03,-1.586434e+02
9.277344e-03,-1.379777e+02,9.277344e-03,-1.520570e+02,9.277344e-03,-1.602684e+02,9.277344e-03,-1.577825e+02
9.765625e-03,-1.382185e+02,9.765625e-03,-1.524243e+02,9.765625e-03,-1.601781e+02,9.765625e-03,-1.570696e+02
1.025391e-02,-1.387342e+02,1.025391e-02,-1.519782e+02,1.025391e-02,-1.594172e+02,1.025391e-02,-1.574313e+02
1.074219e-02,-1.388877e+02,1.074219e-02,-1.517307e+02,1.074219e-02,-1.588692e+02,1.074219e-02,-1.573941e+02
1.123047e-02,-1.391281e+02,1.123047e-02,-1.521950e+02,1.123047e-02,-1.591078e+02,1.123047e-02,-1.578942e+02
1.171875e-02,-1.396350e+02,1.171875e-02,-1.522732e+02,1.171875e-02,-1.584963e+02,1.171875e-02,-1.583242e+02
1.220703e-02,-1.406088e+02,1.220703e-02,-1.514747e+02,1.220703e-02,-1.582480e+02,1.220703e-02,-1.578238e+02
1.269531e-02,-1.392627e+02,1.269531e-02,-1.521443e+02,1.269531e-02,-1.592663e+02,1.269531e-02,-1.579855e+02
1.318359e-02,-1.390587e+02,1.318359e-02,-1.527883e+02,1.318359e-02,-1.598520e+02,1.318359e-02,-1.583819e+02
1.367188e-02,-1.400517e+02,1.367188e-02,-1.525479e+02,1.367188e-02,-1.593908e+02,1.367188e-02,-1.585358e+02
1.416016e-02,-1.405837e+02,1.416016e-02,-1.520395e+02,1.416016e-02,-1.593164e+02,1.416016e-02,-1.574253e+02
1.464844e-02,-1.396347e+02,1.464844e-02,-1.518384e+02,1.464844e-02,-1.594509e+02,1.464844e-02,-1.574204e+02
1.513672e-02,-1.393934e+02,1.513672e-02,-1.520261e+02,1.513672e-02,-1.592196e+02,1.513672e-02,-1.582654e+02
1.562500e-02,-1.392245e+02,1.562500e-02,-1.522242e+02,1.562500e-02,-1.599797e+02,1.562500e-02,-1.574946e+02
1.611328e-02,-1.392579e+02,1.611328e-02,-1.525477e+02,1.611328e-02,-1.603236e+02,1.611328e-02,-1.576710e+02
1.660156e-02,-1.396662e+02,1.660156e-02,-1.521683e+02,1.660156e-02,-1.601292e+02,1.660156e-02,-1.580809e+02
1.708984e-02,-1.398729e+02,1.708984e-02,-1.517939e+02,1.708984e-02,-1.594219e+02,1.708984e-02,-1.586769e+02
1.757812e-02,-1.387385e+02,1.757812e-02,-1.516820e+02,1.757812e-02,-1.594577e+02,1.757812e-02,-1.584533e+02
1.806641e-02,-1.384229e+02,1.806641e-02,-1.519407e+02,1.806641e-02,-1.601364e+02,1.806641e-02,-1.586681e+02
1.855469e-02,-1.384668e+02,1.855469e-02,-1.516513e+02,1.855469e-02,-1.594064e+02,1.855469e-02,-1.585733e+02
1.904297e-02,-1.387552e+02,1.904297e-02,-1.509067e+02,1.904297e-02,-1.592666e+02,1.904297e-02,-1.588058e+02
1.953125e-02,-1.397324e+02,1.953125e-02,-1.512195e+02,1.953125e-02,-1.606481e+02,1.953125e-02,-1.592498e+02
2.001953e-02,-1.386057e+02,2.001953e-02,-1.522533e+02,2.001953e-02,-1.604376e+02,2.001953e-02,-1.593846e+02
2.050781e-02,-1.375822e+02,2.050781e-02,-1.525771e+02,2.050781e-02,-1.596511e+02,2.050781e-02,-1.596822e+02
2.099609e-02,-1.380664e+02,2.099609e-02,-1.518495e+02,2.099609e-02,-1.595145e+02,2.099609e-02,-1.587440e+02
2.148438e-02,-1.386187e+02,2.148438e-02,-1.519970e+02,2.148438e-02,-1.592196e+02,2.148438e-02,-1.579096e+02
2.197266e-02,-1.391240e+02,2.197266e-02,-1.521053e+02,2.197266e-02,-1.581637e+02,2.197266e-02,-1.584319e+02
2.246094e-02,-1.387664e+02,2.246094e-02,-1.516111e+02,2.246094e-02,-1.584041e+02,2.246094e-02,-1.584295e+02
2.294922e-02,-1.389672e+02,2.294922e-02,-1.518609e+02,2.294922e-02,-1.594793e+02,2.294922e-02,-1.584604e+02
2.343750e-02,-1.393900e+02,2.343750e-02,-1.518611e+02,2.343750e-02,-1.600143e+02,2.343750e-02,-1.590070e+02
2.392578e-02,-1.393191e+02,2.392578e-02,-1.512302e+02,2.392578e-02,-1.603300e+02,2.392578e-02,-1.588984e+02
2.441406e-02,-1.390325e+02,2.441406e-02,-1.518446e+02,2.441406e-02,-1.594138e+02,2.441406e-02,-1.583752e+02
2.490234e-02,-1.390308e+02,2.490234e-02,-1.518837e+02,2.490234e-02,-1.589411e+02,2.490234e-02,-1.580541e+02
2.539062e-02,-1.390120e+02,2.539062e-02,-1.512516e+02,2.539062e-02,-1.591387e+02,2.539062e-02,-1.585046e+02
2.587891e-02,-1.393579e+02,2.587891e-02,-1.510109e+02,2.587891e-02,-1.595662e+02,2.587891e-02,-1.590198e+02
2.636719e-02,-1.396012e+02,2.636719e-02,-1.511556e+02,2.636719e-02,-1.594683e+02,2.636719e-02,-1.587418e+02
2.685547e-02,-1.390838e+02,2.685547e-02,-1.509040e+02,2.685547e-02,-1.591028e+02,2.685547e-02,-1.590566e+02
2.734375e-02,-1.385532e+02,2.734375e-02,-1.508791e+02,2.734375e-02,-1.588438e+02,2.734375e-02,-1.594385e+02
2.783203e-02,-1.401087e+02,2.783203e-02,-1.517277e+02,2.783203e-02,-1.584043e+02,2.783203e-02,-1.597036e+02
2.832031e-02,-1.398574e+02,2.832031e-02,-1.521292e+02,2.832031e-02,-1.590702e+02,2.832031e-02,-1.599959e+02
2.880859e-02,-1.393106e+02,2.880859e-02,-1.512400e+02,2.880859e-02,-1.593611e+02,2.880859e-02,-1.597646e+02
2.929688e-02,-1.397013e+02,2.929688e-02,-1.512430e+02,2.929688e-02,-1.595649e+02,2.929688e-02,-1.595464e+02
2.978516e-02,-1.400408e+02,2.978516e-02,-1.518591e+02,2.978516e-02,-1.592961e+02,2.978516e-02,-1.589560e+02
3.027344e-02,-1.407814e+02,3.027344e-02,-1.517348e+02,3.027344e-02,-1.592806e+02,3.027344e-02,-1.590961e+02
3.076172e-02,-1.410170e+02,3.076172e-02,-1.515450e+02,3.076172e-02,-1.595383e+02,3.076172e-02,-1.589265e+02
3.125000e-02,-1.408815e+02,3.125000e-02,-1.513162e+02,3.125000e-02,-1.595095e+02,3.125000e-02,-1.594154e+02
3.173828e-02,-1.410553e+02,3.173828e-02,-1.521745e+02,3.173828e-02,-1.590194e+02,3.173828e-02,-1.595588e+02
3.222656e-02,-1.408313e+02,3.222656e-02,-1.527589e+02,3.222656e-02,-1.583582e+02,3.222656e-02,-1.593153e+02
3.271484e-02,-1.402198e+02,3.271484e-02,-1.528900e+02,3.271484e-02,-1.589533e+02,3.271484e-02,-1.592719e+02
3.320312e-02,-1.406182e+02,3.320312e-02,-1.515692e+02,3.320312e-02,-1.592752e+02,3.320312e-02,-1.589613e+02
3.369141e-02,-1.413675e+02,3.369141e-02,-1.511900e+02,3.369141e-02,-1.596611e+02,3.369141e-02,-1.600839e+02
3.417969e-02,-1.422716e+02,3.417969e-02,-1.512968e+02,3.417969e-02,-1.593313e+02,3.417969e-02,-1.598674e+02
3.466797e-02,-1.426020e+02,3.466797e-02,-1.514900e+02,3.466797e-02,-1.594871e+02,3.466797e-02,-1.597293e+02
3.515625e-02,-1.425941e+02,3.515625e-02,-1.517725e+02,3.515625e-02,-1.599468e+02,3.515625e-02,-1.589916e+02
3.564453e-02,-1.423145e+02,3.564453e-02,-1.519688e+02,3.564453e-02,-1.597139e+02,3.564453e-02,-1.595380e+02
3.613281e-02,-1.426064e+02,3.613281e-02,-1.513988e+02,3.613281e-02,-1.593334e+02,3.613281e-02,-1.593354e+02
3.662109e-02,-1.418438e+02,3.662109e-02,-1.505120e+02,3.662109e-02,-1.594580e+02,3.662109e-02,-1.590382e+02
3.710938e-02,-1.428794e+02,3.710938e-02,-1.505628e+02,3.710938e-02,-1.599054e+02,3.710938e-02,-1.599138e+02
3.759766e-02,-1.433626e+02,3.759766e-02,-1.501088e+02,3.759766e-02,-1.594297e+02,3.759766e-02,-1.600047e+02
3.808594e-02,-1.433168e+02,3.808594e-02,-1.502392e+02,3.808594e-02,-1.600785e+02,3.808594e-02,-1.600536e+02
3.857422e-02,-1.438917e+02,3.857422e-02,-1.505010e+02,3.857422e-02,-1.604922e+02,3.857422e-02,-1.606832e+02
3.906250e-02,-1.444724e+02,3.906250e-02,-1.497882e+02,3.906250e-02,-1.596844e+02,3.906250e-02,-1.604515e+02
3.955078e-02,-1.451785e+02,3.955078e-02,-1.495806e+02,3.955078e-02,-1.594896e+02,3.955078e-02,-1.597709e+02
4.003906e-02,-1.463568e+02,4.003906e-02,-1.501783e+02,4.003906e-02,-1.594945e+02,4.003906e-02,-1.596839e+02
4.052734e-02,-1.462152e+02,4.052734e-02,-1.498763e+02,4.052734e-02,-1.595106e+02,4.052734e-02,-1.588795e+02
4.101562e-02,-1.464836e+02,4.101562e-02,-1.507258e+02,4.101562e-02,-1.594126e+02,4.101562e-02,-1.587837e+02
4.150391e-02,-1.470197e+02,4.150391e-02,-1.510402e+02,4.150391e-02,-1.583747e+02,4.150391e-02,-1.590688e+02
4.199219e-02,-1.471130e+02,4.199219e-02,-1.510285e+02,4.199219e-02,-1.583292e+02,4.199219e-02,-1.599560e+02
4.248047e-02,-1.468319e+02,4.248047e-02,-1.514769e+02,4.248047e-02,-1.585904e+02,4.248047e-02,-1.598328e+02
4.296875e-02,-1.466567e+02,4.296875e-02,-1.511353e+02,4.296875e-02,-1.594754e+02,4.296875e-02,-1.597587e+02
4.345703e-02,-1.474772e+02,4.345703e-02,-1.513729e+02,4.345703e-02,-1.604742e+02,4.345703e-02,-1.603011e+02
4.394531e-02,-1.476425e+02,4.394531e-02,-1.509751e+02,4.394531e-02,-1.602887e+02,4.394531e-02,-1.599926e+02
4.443359e-02,-1.473541e+02,4.443359e-02,-1.513937e+02,4.443359e-02,-1.596215e+02,4.443359e-02,-1.602959e+02
4.492188e-02,-1.473241e+02,4.492188e-02,-1.516946e+02,4.492188e-02,-1.593341e+02,4.492188e-02,-1.601009e+02
4.541016e-02,-1.473980e+02,4.541016e-02,-1.507082e+02,4.541016e-02,-1.596457e+02,4.541016e-02,-1.601391e+02
4.589844e-02,-1.462898e+02,4.589844e-02,-1.508455e+02,4.589844e-02,-1.600739e+02,4.589844e-02,-1.601274e+02
4.638672e-02,-1.461724e+02,4.638672e-02,-1.501436e+02,4.638672e-02,-1.593097e+02,4.638672e-02,-1.600886e+02
4.687500e-02,-1.472769e+02,4.687500e-02,-1.498758e+02,4.687500e-02,-1.586562e+02,4.687500e-02,-1.597567e+02
4.736328e-02,-1.466834e+02,4.736328e-02,-1.503461e+02,4.736328e-02,-1.593112e+02,4.736328e-02,-1.594716e+02
4.785156e-02,-1.455705e+02,4.785156e-02,-1.505513e+02,4.785156e-02,-1.597781e+02,4.785156e-02,-1.595716e+02
4.833984e-02,-1.456171e+02,4.833984e-02,-1.501527e+02,4.833984e-02,-1.596116e+02,4.833984e-02,-1.586337e+02
4.882812e-02,-1.450437e+02,4.882812e-02,-1.506433e+02,4.882812e-02,-1.585234e+02,4.882812e-02,-1.583858e+02
4.931641e-02,-1.451922e+02,4.931641e-02,-1.505263e+02,4.931641e-02,-1.586613e+02,4.931641e-02,-1.585635e+02
4.980469e-02,-1.444555e+02,4.980469e-02,-1.503334e+02,4.980469e-02,-1.591384e+02,4.980469e-02,-1.590583e+02
5.029297e-02,-1.442447e+02,5.029297e-02,-1.503090e+02,5.029297e-02,-1.596698e+02,5.029297e-02,-1.597225e+02
5.078125e-02,-1.443657e+02,5.078125e-02,-1.499932e+02,5.078125e-02,-1.597564e+02,5.078125e-02,-1.594994e+02
5.126953e-02,-1.435105e+02,5.126953e-02,-1.505999e+02,5.126953e-02,-1.595464e+02,5.126953e-02,-1.592647e+02
5.175781e-02,-1.427279e+02,5.175781e-02,-1.506721e+02,5.175781e-02,-1.595324e+02,5.175781e-02,-1.595739e+02
5.224609e-02,-1.422978e+02,5.224609e-02,-1.500702e+02,5.224609e-02,-1.592804e+02,5.224609e-02,-1.597964e+02
5.273438e-02,-1.432706e+02,5.273438e-02,-1.499632e+02,5.273438e-02,-1.586862e+02,5.273438e-02,-1.596005e+02
5.322266e-02,-1.437276e+02,5.322266e-02,-1.501397e+02,5.322266e-02,-1.598079e+02,5.322266e-02,-1.588998e+02
5.371094e-02,-1.429248e+02,5.371094e-02,-1.505404e+02,5.371094e-02,-1.602553e+02,5.371094e-02,-1.592832e+02
5.419922e-02,-1.429568e+02,5.419922e-02,-1.495127e+02,5.419922e-02,-1.591255e+02,5.419922e-02,-1.594462e+02
5.468750e-02,-1.429668e+02,5.468750e-02,-1.496193e+02,5.468750e-02,-1.586294e+02,5.468750e-02,-1.592252e+02
5.517578e-02,-1.418284e+02,5.517578e-02,-1.496260e+02,5.517578e-02,-1.594891e+02,5.517578e-02,-1.592901e+02
5.566406e-02,-1.412621e+02,5.566406e-02,-1.486958e+02,5.566406e-02,-1.594340e+02,5.566406e-02,-1.596559e+02
5.615234e-02,-1.421631e+02,5.615234e-02,-1.488923e+02,5.615234e-02,-1.589962e+02,5.615234e-02,-1.599675e+02
5.664062e-02,-1.426645e+02,5.664062e-02,-1.500845e+02,5.664062e-02,-1.599130e+02,5.664062e-02,-1.597705e+02
5.712891e-02,-1.412841e+02,5.712891e-02,-1.503842e+02,5.712891e-02,-1.608592e+02,5.712891e-02,-1.588775e+02
5.761719e-02,-1.411912e+02,5.761719e-02,-1.505714e+02,5.761719e-02,-1.598530e+02,5.761719e-02,-1.591317e+02
5.810547e-02,-1.425018e+02,5.810547e-02,-1.494767e+02,5.810547e-02,-1.590847e+02,5.810547e-02,-1.594236e+02
5.859375e-02,-1.422828e+02,5.859375e-02,-1.494510e+02,5.859375e-02,-1.587293e+02,5.859375e-02,-1.590940e+02
5.908203e-02,-1.409649e+02,5.908203e-02,-1.498110e+02,5.908203e-02,-1.586021e+02,5.908203e-02,-1.589950e+02
5.957031e-02,-1.410701e+02,5.957031e-02,-1.498985e+02,5.957031e-02,-1.595823e+02,5.957031e-02,-1.592531e+02
6.005859e-02,-1.417242e+02,6.005859e-02,-1.497192e+02,6.005859e-02,-1.590625e+02,6.005859e-02,-1.601654e+02
6.054688e-02,-1.414841e+02,6.054688e-02,-1.490537e+02,6.054688e-02,-1.582368e+02,6.054688e-02,-1.606637e+02
6.103516e-02,-1.415218e+02,6.103516e-02,-1.485054e+02,6.103516e-02,-1.581970e+02,6.103516e-02,-1.598590e+02
6.152344e-02,-9.837228e+01,6.152344e-02,-1.482648e+02,6.152344e-02,-1.586540e+02,6.152344e-02,-1.588330e+02
6.201172e-02,-8.245209e+01,6.201172e-02,-1.475567e+02,6.201172e-02,-1.551130e+02,6.201172e-02,-1.587282e+02
6.250000e-02,-7.794558e+01,6.250000e-02,-1.468911e+02,6.250000e-02,-1.517769e+02,6.250000e-02,-1.576191e+02
6.298828e-02,-8.245114e+01,6.298828e-02,-1.488327e+02,6.298828e-02,-1.547202e+02,6.298828e-02,-1.584417e+02
6.347656e-02,-9.836139e+01,6.347656e-02,-1.498556e+02,6.347656e-02,-1.581727e+02,6.347656e-02,-1.595144e+02
6.396484e-02,-1.400618e+02,6.396484e-02,-1.493692e+02,6.396484e-02,-1.590407e+02,6.396484e-02,-1.598220e+02
6.445312e-02,-1.411088e+02,6.445312e-02,-1.483830e+02,6.445312e-02,-1.593804e+02,6.445312e-02,-1.598208e+02
6.494141e-02,-1.409261e+02,6.494141e-02,-1.482116e+02,6.494141e-02,-1.587206e+02,6.494141e-02,-1.592597e+02
6.542969e-02,-1.409091e+02,6.542969e-02,-1.485891e+02,6.542969e-02,-1.578776e+02,6.542969e-02,-1.585123e+02
6.591797e-02,-1.410267e+02,6.591797e-02,-1.492633e+02,6.591797e-02,-1.576491e+02,6.591797e-02,-1.596975e+02
6.640625e-02,-1.410856e+02,6.640625e-02,-1.491279e+02,6.640625e-02,-1.583450e+02,6.640625e-02,-1.602316e+02
6.689453e-02,-1.409479e+02,6.689453e-02,-1.490600e+02,6.689453e-02,-1.602359e+02,6.689453e-02,-1.595283e+02
6.738281e-02,-1.414673e+02,6.738281e-02,-1.482735e+02,6.738281e-02,-1.597703e+02,6.738281e-02,-1.597369e+02
6.787109e-02,-1.409230e+02,6.787109e-02,-1.479241e+02,6.787109e-02,-1.591259e+02,6.787109e-02,-1.588054e+02
6.835938e-02,-1.407382e+02,6.835938e-02,-1.477485e+02,6.835938e-02,-1.590082e+02,6.835938e-02,-1.585211e+02
6.884766e-02,-1.407120e+02,6.884766e-02,-1.479244e+02,6.884766e-02,-1.587814e+02,6.884766e-02,-1.597430e+02
6.933594e-02,-1.409901e+02,6.933594e-02,-1.483279e+02,6.933594e-02,-1.585539e+02,6.933594e-02,-1.593336e+02
6.982422e-02,-1.417269e+02,6.982422e-02,-1.487920e+02,6.982422e-02,-1.582282e+02,6.982422e-02,-1.585104e+02
7.031250e-02,-1.418247e+02,7.031250e-02,-1.497021e+02,7.031250e-02,-1.589794e+02,7.031250e-02,-1.585377e+02
7.080078e-02,-1.422511e+02,7.080078e-02,-1.507331e+02,7.080078e-02,-1.597502e+02,7.080078e-02,-1.585506e+02
7.128906e-02,-1.424998e+02,7.128906e-02,-1.497607e+02,7.128906e-02,-1.591308e+02,7.128906e-02,-1.589191e+02
7.177734e-02,-1.423497e+02,7.177734e-02,-1.488129e+02,7.177734e-02,-1.580123e+02,7.177734e-02,-1.593849e+02
7.226562e-02,-1.428545e+02,7.226562e-02,-1.490029e+02,7.226562e-02,-1.577808e+02,7.226562e-02,-1.598145e+02
7.275391e-02,-1.431647e+02,7.275391e-02,-1.496314e+02,7.275391e-02,-1.576661e+02,7.275391e-02,-1.590664e+02
7.324219e-02,-1.444400e+02,7.324219e-02,-1.494250e+02,7.324219e-02,-1.571813e+02,7.324219e-02,-1.588967e+02
7.373047e-02,-1.450393e+02,7.373047e-02,-1.491712e+02,7.373047e-02,-1.580936e+02,7.373047e-02,-1.589929e+02
7.421875e-02,-1.445397e+02,7.421875e-02,-1.493899e+02,7.421875e-02,-1.589061e+02,7.421875e-02,-1.589165e+02
7.470703e-02,-1.450903e+02,7.470703e-02,-1.478163e+02,7.470703e-02,-1.581958e+02,7.470703e-02,-1.589050e+02
7.519531e-02,-1.460154e+02,7.519531e-02,-1.473543e+02,7.519531e-02,-1.588513e+02,7.519531e-02,-1.593652e+02
7.568359e-02,-1.456347e+02,7.568359e-02,-1.479282e+02,7.568359e-02,-1.590893e+02,7.568359e-02,-1.593105e+02
7.617188e-02,-1.464038e+02,7.617188e-02,-1.481881e+02,7.617188e-02,-1.577109e+02,7.617188e-02,-1.590028e+02
7.666016e-02,-1.473595e+02,7.666016e-02,-1.489866e+02,7.666016e-02,-1.580508e+02,7.666016e-02,-1.591462e+02
7.714844e-02,-1.469254e+02,7.714844e-02,-1.491340e+02,7.714844e-02,-1.580503e+02,7.714844e-02,-1.583938e+02
7.763672e-02,-1.466794e+02,7.763672e-02,-1.484276e+02,7.763672e-02,-1.580000e+02,7.763672e-02,-1.578997e+02
7.812500e-02,-1.475676e+02,7.812500e-02,-1.481152e+02,7.812500e-02,-1.587717e+02,7.812500e-02,-1.583316e+02
7.861328e-02,-1.489478e+02,7.861328e-02,-1.475742e+02,7.861328e-02,-1.592722e+02,7.861328e-02,-1.594853e+02
7.910156e-02,-1.496407e+02,7.910156e-02,-1.472042e+02,7.910156e-02,-1.586175e+02,7.910156e-02,-1.593091e+02
7.958984e-02,-1.500082e+02,7.958984e-02,-1.474236e+02,7.958984e-02,-1.582379e+02,7.958984e-02,-1.590260e+02
8.007812e-02,-1.509237e+02,8.007812e-02,-1.482761e+02,8.007812e-02,-1.580827e+02,8.007812e-02,-1.594717e+02
8.056641e-02,-1.512986e+02,8.056641e-02,-1.479278e+02,8.056641e-02,-1.585971e+02,8.056641e-02,-1.608069e+02
8.105469e-02,-1.518241e+02,8.105469e-02,-1.475966e+02,8.105469e-02,-1.586014e+02,8.105469e-02,-1.607983e+02
8.154297e-02,-1.527717e+02,8.154297e-02,-1.478790e+02,8.154297e-02,-1.587210e+02,8.154297e-02,-1.599581e+02
8.203125e-02,-1.534562e+02,8.203125e-02,-1.480983e+02,8.203125e-02,-1.588067e+02,8.203125e-02,-1.585988e+02
8.251953e-02,-1.532205e+02,8.251953e-02,-1.470110e+02,8.251953e-02,-1.589165e+02,8.251953e-02,-1.584919e+02
8.300781e-02,-1.532746e+02,8.300781e-02,-1.467422e+02,8.300781e-02,-1.588887e+02,8.300781e-02,-1.598953e+02
8.349609e-02,-1.522456e+02,8.349609e-02,-1.464705e+02,8.349609e-02,-1.581681e+02,8.349609e-02,-1.596620e+02
8.398438e-02,-1.512000e+02,8.398438e-02,-1.465778e+02,8.398438e-02,-1.585672e+02,8.398438e-02,-1.592013e+02
8.447266e-02,-1.510861e+02,8.447266e-02,-1.470801e+02,8.447266e-02,-1.585177e+02,8.447266e-02,-1.589896e+02
8.496094e-02,-1.512617e+02,8.496094e-02,-1.473628e+02,8.496094e-02,-1.584494e+02,8.496094e-02,-1.594445e+02
8.544922e-02,-1.502162e+02,8.544922e-02,-1.461783e+02,8.544922e-02,-1.584073e+02,8.544922e-02,-1.587110e+02
8.593750e-02,-1.493115e+02,8.593750e-02,-1.457006e+02,8.593750e-02,-1.590957e+02,8.593750e-02,-1.586534e+02
8.642578e-02,-1.481663e+02,8.642578e-02,-1.466506e+02,8.642578e-02,-1.593408e+02,8.642578e-02,-1.590446e+02
8.691406e-02,-1.474929e+02,8.691406e-02,-1.467954e+02,8.691406e-02,-1.581256e+02,8.691406e-02,-1.602308e+02
8.740234e-02,-1.465625e+02,8.740234e-02,-1.461944e+02,8.740234e-02,-1.581875e+02,8.740234e-02,-1.598427e+02
8.789062e-02,-1.456846e+02,8.789062e-02,-1.459730e+02,8.789062e-02,-1.586124e+02,8.789062e-02,-1.582253e+02
8.837891e-02,-1.458179e+02,8.837891e-02,-1.467964e+02,8.837891e-02,-1.580108e+02,8.837891e-02,-1.582559e+02
8.886719e-02,-1.452163e+02,8.886719e-02,-1.471685e+02,8.886719e-02,-1.580242e+02,8.886719e-02,-1.578602e+02
8.935547e-02,-1.452255e+02,8.935547e-02,-1.466463e+02,8.935547e-02,-1.582839e+02,8.935547e-02,-1.577771e+02
8.984375e-02,-1.450653e+02,8.984375e-02,-1.462121e+02,8.984375e-02,-1.586853e+02,8.984375e-02,-1.582563e+02
9.033203e-02,-1.444643e+02,9.033203e-02,-1.460686e+02,9.033203e-02,-1.584445e+02,9.033203e-02,-1.585177e+02
9.082031e-02,-1.437266e+02,9.082031e-02,-1.463030e+02,9.082031e-02,-1.580662e+02,9.082031e-02,-1.582330e+02
9.130859e-02,-1.432145e+02,9.130859e-02,-1.462691e+02,9.130859e-02,-1.573637e+02,9.130859e-02,-1.579793e+02
9.179688e-02,-1.424803e+02,9.179688e-02,-1.462958e+02,9.179688e-02,-1.575026e+02,9.179688e-02,-1.578158e+02
9.228516e-02,-1.420658e+02,9.228516e-02,-1.466076e+02,9.228516e-02,-1.582170e+02,9.228516e-02,-1.577210e+02
9.277344e-02,-1.422761e+02,9.277344e-02,-1.459011e+02,9.277344e-02,-1.579493e+02,9.277344e-02,-1.577113e+02
9.326172e-02,-1.424477e+02,9.326172e-02,-1.446276e+02,9.326172e-02,-1.578240e+02,9.326172e-02,-1.584289e+02
9.375000e-02,-1.427085e+02,9.375000e-02,-1.446036e+02,9.375000e-02,-1.575224e+02,9.375000e-02,-1.594690e+02
9.423828e-02,-1.416913e+02,9.423828e-02,-1.445674e+02,9.423828e-02,-1.579918e+02,9.423828e-02,-1.592022e+02
9.472656e-02,-1.412897e+02,9.472656e-02,-1.447240e+02,9.472656e-02,-1.583305e+02,9.472656e-02,-1.587150e+02
9.521484e-02,-1.416556e+02,9.521484e-02,-1.444696e+02,9.521484e-02,-1.590776e+02,9.521484e-02,-1.584432e+02
9.570312e-02,-1.411828e+02,9.570312e-02,-1.446248e+02,9.570312e-02,-1.586874e+02,9.570312e-02,-1.583204e+02
9.619141e-02,-1.412093e+02,9.619141e-02,-1.440044e+02,9.619141e-02,-1.577072e+02,9.619141e-02,-1.584026e+02
9.667969e-02,-1.421200e+02,9.667969e-02,-1.442044e+02,9.667969e-02,-1.580289e+02,9.667969e-02,-1.591948e+02
9.716797e-02,-1.419947e+02,9.716797e-02,-1.450377e+02,9.716797e-02,-1.565696e+02,9.716797e-02,-1.586282e+02
9.765625e-02,-1.413462e+02,9.765625e-02,-1.443042e+02,9.765625e-02,-1.565878e+02,9.765625e-02,-1.586255e+02
9.814453e-02,-1.410454e+02,9.814453e-02,-1.442844e+02,9.814453e-02,-1.578286e+02,9.814453e-02,-1.588195e+02
9.863281e-02,-1.402405e+02,9.863281e-02,-1.446817e+02,9.863281e-02,-1.578777e+02,9.863281e-02,-1.587277e+02
9.912109e-02,-1.402336e+02,9.912109e-02,-1.440321e+02,9.912109e-02,-1.572924e+02,9.912109e-02,-1.586919e+02
9.960938e-02,-1.406506e+02,9.960938e-02,-1.441967e+02,9.960938e-02,-1.573582e+02,9.960938e-02,-1.588912e+02
1.000977e-01,-1.412683e+02,1.000977e-01,-1.433654e+02,1.000977e-01,-1.579009e+02,1.000977e-01,-1.581844e+02
1.005859e-01,-1.401098e+02,1.005859e-01,-1.427703e+02,1.005859e-01,-1.573852e+02,1.005859e-01,-1.575326e+02
1.010742e-01,-1.406501e+02,1.010742e-01,-1.428008e+02,1.010742e-01,-1.567005e+02,1.010742e-01,-1.582337e+02
1.015625e-01,-1.413893e+02,1.015625e-01,-1.431229e+02,1.015625e-01,-1.572103e+02,1.015625e-01,-1.581172e+02
1.020508e-01,-1.409813e+02,1.020508e-01,-1.433445e+02,1.020508e-01,-1.576980e+02,1.020508e-01,-1.577556e+02
1.025391e-01,-1.406492e+02,1.025391e-01,-1.431186e+02,1.025391e-01,-1.571203e+02,1.025391e-01,-1.575619e+02
1.030273e-01,-1.406362e+02,1.030273e-01,-1.433358e+02,1.030273e-01,-1.570805e+02,1.030273e-01,-1.572335e+02
1.035156e-01,-1.404383e+02,1.035156e-01,-1.437139e+02,1.035156e-01,-1.577354e+02,1.035156e-01,-1.579772e+02
1.040039e-01,-1.408447e+02,1.040039e-01,-1.427567e+02,1.040039e-01,-1.582421e+02,1.040039e-01,-1.586322e+02
1.044922e-01,-1.418042e+02,1.044922e-01,-1.419046e+02,1.044922e-01,-1.579659e+02,1.044922e-01,-1.590494e+02
1.049805e-01,-1.423146e+02,1.049805e-01,-1.430864e+02,1.049805e-01,-1.578600e+02,1.049805e-01,-1.592205e+02
1.054688e-01,-1.419253e+02,1.054688e-01,-1.425816e+02,1.054688e-01,-1.572356e+02,1.054688e-01,-1.582607e+02
1.059570e-01,-1.417563e+02,1.059570e-01,-1.424395e+02,1.059570e-01,-1.567954e+02,1.059570e-01,-1.574120e+02
1.064453e-01,-1.420591e+02,1.064453e-01,-1.425805e+02,1.064453e-01,-1.574628e+02,1.064453e-01,-1.564688e+02
1.069336e-01,-1.429881e+02,1.069336e-01,-1.429892e+02,1.069336e-01,-1.587012e+02,1.069336e-01,-1.566726e+02
1.074219e-01,-1.439464e+02,1.074219e-01,-1.423033e+02,1.074219e-01,-1.581328e+02,1.074219e-01,-1.575741e+02
1.079102e-01,-1.430923e+02,1.079102e-01,-1.418370e+02,1.079102e-01,-1.574849e+02,1.079102e-01,-1.569691e+02
1.083984e-01,-1.438085e+02,1.083984e-01,-1.416307e+02,1.083984e-01,-1.573006e+02,1.083984e-01,-1.570753e+02
1.088867e-01,-1.451099e+02,1.088867e-01,-1.412339e+02,1.088867e-01,-1.571386e+02,1.088867e-01,-1.572801e+02
1.093750e-01,-1.466584e+02,1.093750e-01,-1.407041e+02,1.093750e-01,-1.571392e+02,1.093750e-01,-1.558880e+02
1.098633e-01,-1.477166e+02,1.098633e-01,-1.405217e+02,1.098633e-01,-1.583544e+02,1.098633e-01,-1.559666e+02
1.103516e-01,-1.482720e+02,1.103516e-01,-1.409854e+02,1.103516e-01,-1.584534e+02,1.103516e-01,-1.564114e+02
1.108398e-01,-1.489156e+02,1.108398e-01,-1.413343e+02,1.108398e-01,-1.585846e+02,1.108398e-01,-1.555962e+02
1.113281e-01,-1.504920e+02,1.113281e-01,-1.412837e+02,1.113281e-01,-1.570815e+02,1.113281e-01,-1.558519e+02
1.118164e-01,-1.517626e+02,1.118164e-01,-1.405271e+02,1.118164e-01,-1.558034e+02,1.118164e-01,-1.561741e+02
1.123047e-01,-1.535514e+02,1.123047e-01,-1.402655e+02,1.123047e-01,-1.564890e+02,1.123047e-01,-1.558830e+02
1.127930e-01,-1.555406e+02,1.127930e-01,-1.399222e+02,1.127930e-01,-1.577664e+02,1.127930e-01,-1.557331e+02
1.132812e-01,-1.554917e+02,1.132812e-01,-1.398501e+02,1.132812e-01,-1.573528e+02,1.132812e-01,-1.563939e+02
1.137695e-01,-1.540883e+02,1.137695e-01,-1.400564e+02,1.137695e-01,-1.569217e+02,1.137695e-01,-1.562804e+02
1.142578e-01,-1.510988e+02,1.142578e-01,-1.400518e+02,1.142578e-01,-1.571790e+02,1.142578e-01,-1.559622e+02
1.147461e-01,-1.488189e+02,1.147461e-01,-1.392041e+02,1.147461e-01,-1.574483e+02,1.147461e-01,-1.562973e+02
1.152344e-01,-1.472450e+02,1.152344e-01,-1.385879e+02,1.152344e-01,-1.578165e+02,1.152344e-01,-1.564256e+02
1.157227e-01,-1.462725e+02,1.157227e-01,-1.384490e+02,1.157227e-01,-1.569028e+02,1.157227e-01,-1.571105e+02
1.162109e-01,-1.443821e+02,1.162109e-01,-1.387372e+02,1.162109e-01,-1.565919e+02,1.162109e-01,-1.569453e+02
1.166992e-01,-1.437188e+02,1.166992e-01,-1.379075e+02,1.166992e-01,-1.571705e+02,1.166992e-01,-1.567516e+02
1.171875e-01,-1.424050e+02,1.171875e-01,-1.375905e+02,1.171875e-01,-1.574588e+02,1.171875e-01,-1.565195e+02
1.176758e-01,-1.417729e+02,1.176758e-01,-1.380954e+02,1.176758e-01,-1.584621e+02,1.176758e-01,-1.565352e+02
1.181641e-01,-1.405186e+02,1.181641e-01,-1.374525e+02,1.181641e-01,-1.582876e+02,1.181641e-01,-1.561603e+02
1.186523e-01,-1.402616e+02,1.186523e-01,-1.374453e+02,1.186523e-01,-1.571758e+02,1.186523e-01,-1.552915e+02
1.191406e-01,-1.409756e+02,1.191406e-01,-1.372870e+02,1.191406e-01,-1.575748e+02,1.191406e-01,-1.553020e+02
1.196289e-01,-1.389407e+02,1.196289e-01,-1.369769e+02,1.196289e-01,-1.575143e+02,1.196289e-01,-1.555425e+02
1.201172e-01,-1.375550e+02,1.201172e-01,-1.375476e+02,1.201172e-01,-1.570876e+02,1.201172e-01,-1.557909e+02
1.206055e-01,-1.375702e+02,1.206055e-01,-1.378342e+02,1.206055e-01,-1.568156e+02,1.206055e-01,-1.559132e+02
1.210938e-01,-1.367589e+02,1.210938e-01,-1.368338e+02,1.210938e-01,-1.574354e+02,1.210938e-01,-1.566728e+02
1.215820e-01,-1.367271e+02,1.215820e-01,-1.359159e+02,1.215820e-01,-1.579142e+02,1.215820e-01,-1.566324e+02
1.220703e-01,-1.369559e+02,1.220703e-01,-1.366424e+02,1.220703e-01,-1.573420e+02,1.220703e-01,-1.560836e+02
1.225586e-01,-1.370315e+02,1.225586e-01,-1.367244e+02,1.225586e-01,-1.565801e+02,1.225586e-01,-1.560884e+02
1.230469e-01,-1.361036e+02,1.230469e-01,-1.365419e+02,1.230469e-01,-1.571527e+02,1.230469e-01,-1.555167e+02
1.235352e-01,-1.351580e+02,1.235352e-01,-1.362447e+02,1.235352e-01,-1.579255e+02,1.235352e-01,-1.559220e+02
1.240234e-01,-1.356258e+02,1.240234e-01,-1.363418e+02,1.240234e-01,-1.565433e+02,1.240234e-01,-1.564201e+02
1.245117e-01,-1.365809e+02,1.245117e-01,-1.359537e+02,1.245117e-01,-1.563317e+02,1.245117e-01,-1.566828e+02
1.250000e-01,-1.365854e+02,1.250000e-01,-1.358190e+02,1.250000e-01,-1.570143e+02,1.250000e-01,-1.555658e+02
1.254883e-01,-1.366771e+02,1.254883e-01,-1.371402e+02,1.254883e-01,-1.570440e+02,1.254883e-01,-1.553999e+02
1.259766e-01,-1.364295e+02,1.259766e-01,-1.376748e+02,1.259766e-01,-1.567999e+02,1.259766e-01,-1.561964e+02
1.264648e-01,-1.357927e+02,1.264648e-01,-1.368303e+02,1.264648e-01,-1.576340e+02,1.264648e-01,-1.559869e+02
1.269531e-01,-1.363911e+02,1.269531e-01,-1.369092e+02,1.269531e-01,-1.572480e+02,1.269531e-01,-1.558847e+02
1.274414e-01,-1.373408e+02,1.274414e-01,-1.367480e+02,1.274414e-01,-1.560908e+02,1.274414e-01,-1.555665e+02
1.279297e-01,-1.374260e+02,1.279297e-01,-1.366747e+02,1.279297e-01,-1.559019e+02,1.279297e-01,-1.553897e+02
1.284180e-01,-1.368251e+02,1.284180e-01,-1.366439e+02,1.284180e-01,-1.569889e+02,1.284180e-01,-1.553152e+02
1.289062e-01,-1.369851e+02,1.289062e-01,-1.374390e+02,1.289062e-01,-1.567130e+02,1.289062e-01,-1.558011e+02
1.293945e-01,-1.376276e+02,1.293945e-01,-1.379204e+02,1.293945e-01,-1.560599e+02,1.293945e-01,-1.565889e+02
1.298828e-01,-1.378234e+02,1.298828e-01,-1.383160e+02,1.298828e-01,-1.563456e+02,1.298828e-01,-1.554387e+02
1.303711e-01,-1.376150e+02,1.303711e-01,-1.386656e+02,1.303711e-01,-1.565599e+02,1.303711e-01,-1.552324e+02
1.308594e-01,-1.376407e+02,1.308594e-01,-1.393603e+02,1.308594e-01,-1.558775e+02,1.308594e-01,-1.554925e+02
1.313477e-01,-1.377121e+02,1.313477e-01,-1.400780e+02,1.313477e-01,-1.557180e+02,1.313477e-01,-1.557608e+02
1.318359e-01,-1.379263e+02,1.318359e-01,-1.406723e+02,1.318359e-01,-1.556897e+02,1.318359e-01,-1.556632e+02
1.323242e-01,-1.376300e+02,1.323242e-01,-1.418863e+02,1.323242e-01,-1.559835e+02,1.323242e-01,-1.549697e+02
1.328125e-01,-1.372068e+02,1.328125e-01,-1.426727e+02,1.328125e-01,-1.573492e+02,1.328125e-01,-1.559831e+02
1.333008e-01,-1.377452e+02,1.333008e-01,-1.441007e+02,1.333008e-01,-1.577240e+02,1.333008e-01,-1.567690e+02
1.337891e-01,-1.388452e+02,1.337891e-01,-1.454542e+02,1.337891e-01,-1.570388e+02,1.337891e-01,-1.560854e+02
1.342773e-01,-1.385325e+02,1.342773e-01,-1.469847e+02,1.342773e-01,-1.566705e+02,1.342773e-01,-1.562936e+02
1.347656e-01,-1.385636e+02,1.347656e-01,-1.483985e+02,1.347656e-01,-1.560768e+02,1.347656e-01,-1.556108e+02
1.352539e-01,-1.391610e+02,1.352539e-01,-1.499993e+02,1.352539e-01,-1.565304e+02,1.352539e-01,-1.559025e+02
1.357422e-01,-1.395296e+02,1.357422e-01,-1.522605e+02,1.357422e-01,-1.560199e+02,1.357422e-01,-1.568566e+02
1.362305e-01,-1.390325e+02,1.362305e-01,-1.557340e+02,1.362305e-01,-1.558041e+02,1.362305e-01,-1.574122e+02
1.367188e-01,-1.391133e+02,1.367188e-01,-1.593077e+02,1.367188e-01,-1.566015e+02,1.367188e-01,-1.565561e+02
1.372070e-01,-1.391975e+02,1.372070e-01,-1.582704e+02,1.372070e-01,-1.569143e+02,1.372070e-01,-1.565722e+02
1.376953e-01,-1.404796e+02,1.376953e-01,-1.549161e+02,1.376953e-01,-1.561614e+02,1.376953e-01,-1.571973e+02
1.381836e-01,-1.410962e+02,1.381836e-01,-1.529560e+02,1.381836e-01,-1.557287e+02,1.381836e-01,-1.561455e+02
1.386719e-01,-1.408587e+02,1.386719e-01,-1.516331e+02,1.386719e-01,-1.559625e+02,1.386719e-01,-1.556678e+02
1.391602e-01,-1.409477e+02,1.391602e-01,-1.494602e+02,1.391602e-01,-1.557863e+02,1.391602e-01,-1.551860e+02
1.396484e-01,-1.409200e+02,1.396484e-01,-1.486088e+02,1.396484e-01,-1.560186e+02,1.396484e-01,-1.556594e+02
1.401367e-01,-1.418302e+02,1.401367e-01,-1.475047e+02,1.401367e-01,-1.564155e+02,1.401367e-01,-1.562344e+02
1.406250e-01,-1.423651e+02,1.406250e-01,-1.462467e+02,1.406250e-01,-1.560161e+02,1.406250e-01,-1.565690e+02
1.411133e-01,-1.422115e+02,1.411133e-01,-1.455565e+02,1.411133e-01,-1.559657e+02,1.411133e-01,-1.573160e+02
1.416016e-01,-1.415463e+02,1.416016e-01,-1.442485e+02,1.416016e-01,-1.557069e+02,1.416016e-01,-1.566153e+02
1.420898e-01,-1.420228e+02,1.420898e-01,-1.436915e+02,1.420898e-01,-1.554267e+02,1.420898e-01,-1.559624e+02
1.425781e-01,-1.424766e+02,1.425781e-01,-1.439143e+02,1.425781e-01,-1.549240e+02,1.425781e-01,-1.555551e+02
1.430664e-01,-1.422993e+02,1.430664e-01,-1.432899e+02,1.430664e-01,-1.550365e+02,1.430664e-01,-1.556810e+02
1.435547e-01,-1.421727e+02,1.435547e-01,-1.435112e+02,1.435547e-01,-1.563253e+02,1.435547e-01,-1.563856e+02
1.440430e-01,-1.414421e+02,1.440430e-01,-1.431923e+02,1.440430e-01,-1.559484e+02,1.440430e-01,-1.566046e+02
1.445312e-01,-1.412100e+02,1.445312e-01,-1.422105e+02,1.445312e-01,-1.558793e+02,1.445312e-01,-1.569319e+02
1.450195e-01,-1.424984e+02,1.450195e-01,-1.418876e+02,1.450195e-01,-1.565592e+02,1.450195e-01,-1.565748e+02
1.455078e-01,-1.433476e+02,1.455078e-01,-1.421761e+02,1.455078e-01,-1.560988e+02,1.455078e-01,-1.559943e+02
1.459961e-01,-1.436953e+02,1.459961e-01,-1.409945e+02,1.459961e-01,-1.549119e+02,1.459961e-01,-1.565455e+02
1.464844e-01,-1.438554e+02,1.464844e-01,-1.404864e+02,1.464844e-01,-1.549498e+02,1.464844e-01,-1.567381e+02
1.469727e-01,-1.427227e+02,1.469727e-01,-1.406739e+02,1.469727e-01,-1.551354e+02,1.469727e-01,-1.561388e+02
1.474609e-01,-1.424565e+02,1.474609e-01,-1.405450e+02,1.474609e-01,-1.555563e+02,1.474609e-01,-1.567043e+02
1.479492e-01,-1.426000e+02,1.479492e-01,-1.410531e+02,1.479492e-01,-1.555815e+02,1.479492e-01,-1.565651e+02
1.484375e-01,-1.433539e+02,1.484375e-01,-1.412747e+02,1.484375e-01,-1.557134e+02,1.484375e-01,-1.565041e+02
1.489258e-01,-1.433265e+02,1.489258e-01,-1.407350e+02,1.489258e-01,-1.552307e+02,1.489258e-01,-1.559508e+02
1.494141e-01,-1.441139e+02,1.494141e-01,-1.414058e+02,1.494141e-01,-1.552009e+02,1.494141e-01,-1.557094e+02
1.499023e-01,-1.444418e+02,1.499023e-01,-1.418678e+02,1.499023e-01,-1.547002e+02,1.499023e-01,-1.566870e+02
1.503906e-01,-1.445722e+02,1.503906e-01,-1.408080e+02,1.503906e-01,-1.542803e+02,1.503906e-01,-1.575033e+02
1.508789e-01,-1.443263e+02,1.508789e-01,-1.410678e+02,1.508789e-01,-1.553918e+02,1.508789e-01,-1.573426e+02
1.513672e-01,-1.440486e+02,1.513672e-01,-1.411094e+02,1.513672e-01,-1.552384e+02,1.513672e-01,-1.571320e+02
1.518555e-01,-1.447656e+02,1.518555e-01,-1.411563e+02,1.518555e-01,-1.552661e+02,1.518555e-01,-1.572702e+02
1.523438e-01,-1.452437e+02,1.523438e-01,-1.414064e+02,1.523438e-01,-1.544980e+02,1.523438e-01,-1.562319e+02
1.528320e-01,-1.445684e+02,1.528320e-01,-1.410622e+02,1.528320e-01,-1.544492e+02,1.528320e-01,-1.564432e+02
1.533203e-01,-1.450445e+02,1.533203e-01,-1.403314e+02,1.533203e-01,-1.551416e+02,1.533203e-01,-1.564655e+02
1.538086e-01,-1.451193e+02,1.538086e-01,-1.408867e+02,1.538086e-01,-1.547003e+02,1.538086e-01,-1.555255e+02
1.542969e-01,-1.451354e+02,1.542969e-01,-1.417738e+02,1.542969e-01,-1.541384e+02,1.542969e-01,-1.548904e+02
1.547852e-01,-1.456617e+02,1.547852e-01,-1.423591e+02,1.547852e-01,-1.547134e+02,1.547852e-01,-1.564389e+02
1.552734e-01,-1.462262e+02,1.552734e-01,-1.424516e+02,1.552734e-01,-1.554196e+02,1.552734e-01,-1.569894e+02
1.557617e-01,-1.456176e+02,1.557617e-01,-1.417781e+02,1.557617e-01,-1.551745e+02,1.557617e-01,-1.560980e+02
1.562500e-01,-1.459591e+02,1.562500e-01,-1.413240e+02,1.562500e-01,-1.544125e+02,1.562500e-01,-1.562915e+02
1.567383e-01,-1.468652e+02,1.567383e-01,-1.419613e+02,1.567383e-01,-1.551808e+02,1.567383e-01,-1.575029e+02
1.572266e-01,-1.471510e+02,1.572266e-01,-1.416700e+02,1.572266e-01,-1.547063e+02,1.572266e-01,-1.573186e+02
1.577148e-01,-1.477230e+02,1.577148e-01,-1.419656e+02,1.577148e-01,-1.540264e+02,1.577148e-01,-1.566944e+02
1.582031e-01,-1.477407e+02,1.582031e-01,-1.437242e+02,1.582031e-01,-1.541902e+02,1.582031e-01,-1.566647e+02
1.586914e-01,-1.476285e+02,1.586914e-01,-1.443106e+02,1.586914e-01,-1.544203e+02,1.586914e-01,-1.564035e+02
1.591797e-01,-1.473043e+02,1.591797e-01,-1.440016e+02,1.591797e-01,-1.549418e+02,1.591797e-01,-1.561904e+02
1.596680e-01,-1.463545e+02,1.596680e-01,-1.442895e+02,1.596680e-01,-1.551823e+02,1.596680e-01,-1.561506e+02
1.601562e-01,-1.463599e+02,1.601562e-01,-1.445603e+02,1.601562e-01,-1.548330e+02,1.601562e-01,-1.565395e+02
1.606445e-01,-1.470916e+02,1.606445e-01,-1.449774e+02,1.606445e-01,-1.538603e+02,1.606445e-01,-1.566914e+02
1.611328e-01,-1.470151e+02,1.611328e-01,-1.458918e+02,1.611328e-01,-1.544311e+02,1.611328e-01,-1.560205e+02
1.616211e-01,-1.473581e+02,1.616211e-01,-1.469991e+02,1.616211e-01,-1.543788e+02,1.616211e-01,-1.562210e+02
1.621094e-01,-1.482505e+02,1.621094e-01,-1.467084e+02,1.621094e-01,-1.537581e+02,1.621094e-01,-1.561737e+02
1.625977e-01,-1.483874e+02,1.625977e-01,-1.470557e+02,1.625977e-01,-1.537946e+02,1.625977e-01,-1.558620e+02
1.630859e-01,-1.477636e+02,1.630859e-01,-1.483037e+02,1.630859e-01,-1.541931e+02,1.630859e-01,-1.575027e+02
1.635742e-01,-1.475340e+02,1.635742e-01,-1.498176e+02,1.635742e-01,-1.541024e+02,1.635742e-01,-1.570067e+02
1.640625e-01,-1.480846e+02,1.640625e-01,-1.505105e+02,1.640625e-01,-1.547014e+02,1.640625e-01,-1.560431e+02
1.645508e-01,-1.480057e+02,1.645508e-01,-1.507681e+02,1.645508e-01,-1.543345e+02,1.645508e-01,-1.562778e+02
1.650391e-01,-1.484123e+02,1.650391e-01,-1.521517e+02,1.650391e-01,-1.531748e+02,1.650391e-01,-1.567208e+02
1.655273e-01,-1.484247e+02,1.655273e-01,-1.529928e+02,1.655273e-01,-1.533028e+02,1.655273e-01,-1.571519e+02
1.660156e-01,-1.489657e+02,1.660156e-01,-1.546272e+02,1.660156e-01,-1.537986e+02,1.660156e-01,-1.563409e+02
1.665039e-01,-1.490980e+02,1.665039e-01,-1.568538e+02,1.665039e-01,-1.531891e+02,1.665039e-01,-1.562881e+02
1.669922e-01,-1.483393e+02,1.669922e-01,-1.586625e+02,1.669922e-01,-1.532472e+02,1.669922e-01,-1.570730e+02
1.674805e-01,-1.481569e+02,1.674805e-01,-1.612012e+02,1.674805e-01,-1.543112e+02,1.674805e-01,-1.571163e+02
1.679688e-01,-1.486638e+02,1.679688e-01,-1.627298e+02,1.679688e-01,-1.539733e+02,1.679688e-01,-1.564612e+02
1.684570e-01,-1.482722e+02,1.684570e-01,-1.630220e+02,1.684570e-01,-1.529609e+02,1.684570e-01,-1.563428e+02
1.689453e-01,-1.481652e+02,1.689453e-01,-1.615515e+02,1.689453e-01,-1.530175e+02,1.689453e-01,-1.568865e+02
1.694336e-01,-1.489759e+02,1.694336e-01,-1.585967e+02,1.694336e-01,-1.533016e+02,1.694336e-01,-1.565486e+02
1.699219e-01,-1.501641e+02,1.699219e-01,-1.557639e+02,1.699219e-01,-1.531786e+02,1.699219e-01,-1.562719e+02
1.704102e-01,-1.502321e+02,1.704102e-01,-1.544539e+02,1.704102e-01,-1.529624e+02,1.704102e-01,-1.564696e+02
1.708984e-01,-1.496297e+02,1.708984e-01,-1.529823e+02,1.708984e-01,-1.530695e+02,1.708984e-01,-1.565629e+02
1.713867e-01,-1.497638e+02,1.713867e-01,-1.515264e+02,1.713867e-01,-1.537092e+02,1.713867e-01,-1.567035e+02
1.718750e-01,-1.501809e+02,1.718750e-01,-1.511635e+02,1.718750e-01,-1.538852e+02,1.718750e-01,-1.564553e+02
1.723633e-01,-1.504110e+02,1.723633e-01,-1.508585e+02,1.723633e-01,-1.535964e+02,1.723633e-01,-1.560657e+02
1.728516e-01,-1.502661e+02,1.728516e-01,-1.499798e+02,1.728516e-01,-1.535929e+02,1.728516e-01,-1.562921e+02
1.733398e-01,-1.497468e+02,1.733398e-01,-1.491227e+02,1.733398e-01,-1.532798e+02,1.733398e-01,-1.557459e+02
1.738281e-01,-1.489934e+02,1.738281e-01,-1.485059e+02,1.738281e-01,-1.531912e+02,1.738281e-01,-1.545671e+02
1.743164e-01,-1.490774e+02,1.743164e-01,-1.476240e+02,1.743164e-01,-1.523542e+02,1.743164e-01,-1.546591e+02
1.748047e-01,-1.491946e+02,1.748047e-01,-1.473044e+02,1.748047e-01,-1.526709e+02,1.748047e-01,-1.550642e+02
1.752930e-01,-1.492636e+02,1.752930e-01,-1.458403e+02,1.752930e-01,-1.529056e+02,1.752930e-01,-1.554168e+02
1.757812e-01,-1.491578e+02,1.757812e-01,-1.446072e+02,1.757812e-01,-1.529941e+02,1.757812e-01,-1.556253e+02
1.762695e-01,-1.491659e+02,1.762695e-01,-1.450532e+02,1.762695e-01,-1.528074e+02,1.762695e-01,-1.560347e+02
1.767578e-01,-1.493866e+02,1.767578e-01,-1.446200e+02,1.767578e-01,-1.525229e+02,1.767578e-01,-1.571616e+02
1.772461e-01,-1.490212e+02,1.772461e-01,-1.446324e+02,1.772461e-01,-1.522826e+02,1.772461e-01,-1.569978e+02
1.777344e-01,-1.491568e+02,1.777344e-01,-1.441623e+02,1.777344e-01,-1.521278e+02,1.777344e-01,-1.558218e+02
1.782227e-01,-1.500276e+02,1.782227e-01,-1.432261e+02,1.782227e-01,-1.520612e+02,1.782227e-01,-1.555527e+02
1.787109e-01,-1.501063e+02,1.787109e-01,-1.431216e+02,1.787109e-01,-1.520483e+02,1.787109e-01,-1.558250e+02
1.791992e-01,-1.497470e+02,1.791992e-01,-1.437440e+02,1.791992e-01,-1.529649e+02,1.791992e-01,-1.553521e+02
1.796875e-01,-1.492008e+02,1.796875e-01,-1.440435e+02,1.796875e-01,-1.534242e+02,1.796875e-01,-1.559204e+02
1.801758e-01,-1.497657e+02,1.801758e-01,-1.426574e+02,1.801758e-01,-1.531854e+02,1.801758e-01,-1.553487e+02
1.806641e-01,-1.506341e+02,1.806641e-01,-1.424912e+02,1.806641e-01,-1.525949e+02,1.806641e-01,-1.551423e+02
1.811523e-01,-1.502163e+02,1.811523e-01,-1.432175e+02,1.811523e-01,-1.523983e+02,1.811523e-01,-1.555448e+02
1.816406e-01,-1.489335e+02,1.816406e-01,-1.423399e+02,1.816406e-01,-1.523730e+02,1.816406e-01,-1.553316e+02
1.821289e-01,-1.492794e+02,1.821289e-01,-1.417381e+02,1.821289e-01,-1.522226e+02,1.821289e-01,-1.548361e+02
1.826172e-01,-1.506797e+02,1.826172e-01,-1.422357e+02,1.826172e-01,-1.524416e+02,1.826172e-01,-1.550758e+02
1.831055e-01,-1.502791e+02,1.831055e-01,-1.426772e+02,1.831055e-01,-1.519249e+02,1.831055e-01,-1.564451e+02
1.835938e-01,-1.505832e+02,1.835938e-01,-1.413225e+02,1.835938e-01,-1.521334e+02,1.835938e-01,-1.557784e+02
1.840820e-01,-1.520532e+02,1.840820e-01,-1.406988e+02,1.840820e-01,-1.526861e+02,1.840820e-01,-1.559579e+02
1.845703e-01,-1.511323e+02,1.845703e-01,-1.414344e+02,1.845703e-01,-1.532792e+02,1.845703e-01,-1.557196e+02
1.850586e-01,-1.501448e+02,1.850586e-01,-1.409499e+02,1.850586e-01,-1.534675e+02,1.850586e-01,-1.555160e+02
1.855469e-01,-1.500645e+02,1.855469e-01,-1.413299e+02,1.855469e-01,-1.518121e+02,1.855469e-01,-1.550804e+02
1.860352e-01,-1.503337e+02,1.860352e-01,-1.417911e+02,1.860352e-01,-1.507282e+02,1.860352e-01,-1.554613e+02
1.865234e-01,-1.500365e+02,1.865234e-01,-9.829650e+01,1.865234e-01,-1.522013e+02,1.865234e-01,-1.556382e+02
1.870117e-01,-1.480196e+02,1.870117e-01,-8.238921e+01,1.870117e-01,-1.520796e+02,1.870117e-01,-1.554692e+02
1.875000e-01,-1.458682e+02,1.875000e-01,-7.788407e+01,1.875000e-01,-1.512892e+02,1.875000e-01,-1.545007e+02
1.879883e-01,-1.485666e+02,1.879883e-01,-8.239057e+01,1.879883e-01,-1.509921e+02,1.879883e-01,-1.559258e+02
1.884766e-01,-1.514823e+02,1.884766e-01,-9.831061e+01,1.884766e-01,-1.507165e+02,1.884766e-01,-1.560700e+02
1.889648e-01,-1.514517e+02,1.889648e-01,-1.410169e+02,1.889648e-01,-1.511525e+02,1.889648e-01,-1.551157e+02
1.894531e-01,-1.514071e+02,1.894531e-01,-1.414977e+02,1.894531e-01,-1.519943e+02,1.894531e-01,-1.553422e+02
1.899414e-01,-1.514078e+02,1.899414e-01,-1.422588e+02,1.899414e-01,-1.523286e+02,1.899414e-01,-1.550609e+02
1.904297e-01,-1.513243e+02,1.904297e-01,-1.422435e+02,1.904297e-01,-1.525077e+02,1.904297e-01,-1.555101e+02
1.909180e-01,-1.509636e+02,1.909180e-01,-1.424490e+02,1.909180e-01,-1.513762e+02,1.909180e-01,-1.561136e+02
1.914062e-01,-1.508753e+02,1.914062e-01,-1.427040e+02,1.914062e-01,-1.513737e+02,1.914062e-01,-1.551403e+02
1.918945e-01,-1.513814e+02,1.918945e-01,-1.419187e+02,1.918945e-01,-1.519491e+02,1.918945e-01,-1.548602e+02
1.923828e-01,-1.520441e+02,1.923828e-01,-1.420850e+02,1.923828e-01,-1.506791e+02,1.923828e-01,-1.548805e+02
1.928711e-01,-1.519904e+02,1.928711e-01,-1.419201e+02,1.928711e-01,-1.506229e+02,1.928711e-01,-1.548742e+02
1.933594e-01,-1.517247e+02,1.933594e-01,-1.425471e+02,1.933594e-01,-1.513658e+02,1.933594e-01,-1.556453e+02
1.938477e-01,-1.510078e+02,1.938477e-01,-1.425358e+02,1.938477e-01,-1.511558e+02,1.938477e-01,-1.551880e+02
1.943359e-01,-1.502297e+02,1.943359e-01,-1.421203e+02,1.943359e-01,-1.511685e+02,1.943359e-01,-1.544925e+02
1.948242e-01,-1.501429e+02,1.948242e-01,-1.424277e+02,1.948242e-01,-1.513614e+02,1.948242e-01,-1.542538e+02
1.953125e-01,-1.511789e+02,1.953125e-01,-1.429200e+02,1.953125e-01,-1.514105e+02,1.953125e-01,-1.548025e+02
1.958008e-01,-1.515608e+02,1.958008e-01,-1.433479e+02,1.958008e-01,-1.512572e+02,1.958008e-01,-1.548246e+02
1.962891e-01,-1.513378e+02,1.962891e-01,-1.430242e+02,1.962891e-01,-1.508619e+02,1.962891e-01,-1.549695e+02
1.967773e-01,-1.515547e+02,1.967773e-01,-1.425017e+02,1.967773e-01,-1.514342e+02,1.967773e-01,-1.562673e+02
1.972656e-01,-1.515642e+02,1.972656e-01,-1.425136e+02,1.972656e-01,-1.513424e+02,1.972656e-01,-1.554570e+02
1.977539e-01,-1.520248e+02,1.977539e-01,-1.432439e+02,1.977539e-01,-1.498422e+02,1.977539e-01,-1.549457e+02
1.982422e-01,-1.518233e+02,1.982422e-01,-1.446675e+02,1.982422e-01,-1.498919e+02,1.982422e-01,-1.552800e+02
1.987305e-01,-1.515762e+02,1.987305e-01,-1.446660e+02,1.987305e-01,-1.510346e+02,1.987305e-01,-1.553629e+02
1.992188e-01,-1.512998e+02,1.992188e-01,-1.455922e+02,1.992188e-01,-1.505896e+02,1.992188e-01,-1.554559e+02
1.997070e-01,-1.509586e+02,1.997070e-01,-1.473554e+02,1.997070e-01,-1.503036e+02,1.997070e-01,-1.561035e+02
2.001953e-01,-1.505846e+02,2.001953e-01,-1.469973e+02,2.001953e-01,-1.505892e+02,2.001953e-01,-1.552525e+02
2.006836e-01,-1.509771e+02,2.006836e-01,-1.471901e+02,2.006836e-01,-1.501273e+02,2.006836e-01,-1.545592e+02
2.011719e-01,-1.511588e+02,2.011719e-01,-1.479418e+02,2.011719e-01,-1.497231e+02,2.011719e-01,-1.544692e+02
2.016602e-01,-1.513994e+02,2.016602e-01,-1.487246e+02,2.016602e-01,-1.495114e+02,2.016602e-01,-1.547768e+02
2.021484e-01,-1.516875e+02,2.021484e-01,-1.490822e+02,2.021484e-01,-1.493500e+02,2.021484e-01,-1.547168e+02
2.026367e-01,-1.510965e+02,2.026367e-01,-1.496589e+02,2.026367e-01,-1.488312e+02,2.026367e-01,-1.549497e+02
2.031250e-01,-1.511935e+02,2.031250e-01,-1.501574e+02,2.031250e-01,-1.493784e+02,2.031250e-01,-1.554487e+02
2.036133e-01,-1.510477e+02,2.036133e-01,-1.512714e+02,2.036133e-01,-1.494973e+02,2.036133e-01,-1.558428e+02
2.041016e-01,-1.510219e+02,2.041016e-01,-1.528877e+02,2.041016e-01,-1.496382e+02,2.041016e-01,-1.544578e+02
2.045898e-01,-1.518274e+02,2.045898e-01,-1.542383e+02,2.045898e-01,-1.500708e+02,2.045898e-01,-1.549200e+02
2.050781e-01,-1.521799e+02,2.050781e-01,-1.557898e+02,2.050781e-01,-1.497112e+02,2.050781e-01,-1.554473e+02
2.055664e-01,-1.531811e+02,2.055664e-01,-1.585908e+02,2.055664e-01,-1.487918e+02,2.055664e-01,-1.546798e+02
2.060547e-01,-1.529764e+02,2.060547e-01,-1.618522e+02,2.060547e-01,-1.482024e+02,2.060547e-01,-1.548619e+02
2.065430e-01,-1.525417e+02,2.065430e-01,-1.649695e+02,2.065430e-01,-1.483685e+02,2.065430e-01,-1.549095e+02
2.070312e-01,-1.526320e+02,2.070312e-01,-1.652453e+02,2.070312e-01,-1.486607e+02,2.070312e-01,-1.551756e+02
2.075195e-01,-1.512610e+02,2.075195e-01,-1.627269e+02,2.075195e-01,-1.481850e+02,2.075195e-01,-1.560160e+02
2.080078e-01,-1.511900e+02,2.080078e-01,-1.589592e+02,2.080078e-01,-1.492031e+02,2.080078e-01,-1.558719e+02
2.084961e-01,-1.519330e+02,2.084961e-01,-1.567801e+02,2.084961e-01,-1.492045e+02,2.084961e-01,-1.559560e+02
2.089844e-01,-1.517653e+02,2.089844e-01,-1.546687e+02,2.089844e-01,-1.483513e+02,2.089844e-01,-1.558138e+02
2.094727e-01,-1.522218e+02,2.094727e-01,-1.528775e+02,2.094727e-01,-1.475134e+02,2.094727e-01,-1.555051e+02
2.099609e-01,-1.523605e+02,2.099609e-01,-1.518086e+02,2.099609e-01,-1.468936e+02,2.099609e-01,-1.559015e+02
2.104492e-01,-1.523215e+02,2.104492e-01,-1.506311e+02,2.104492e-01,-1.469906e+02,2.104492e-01,-1.565076e+02
2.109375e-01,-1.514157e+02,2.109375e-01,-1.499779e+02,2.109375e-01,-1.474205e+02,2.109375e-01,-1.559942e+02
2.114258e-01,-1.512132e+02,2.114258e-01,-1.496544e+02,2.114258e-01,-1.476902e+02,2.114258e-01,-1.553824e+02
2.119141e-01,-1.512814e+02,2.119141e-01,-1.477196e+02,2.119141e-01,-1.471862e+02,2.119141e-01,-1.547081e+02
2.124023e-01,-1.525147e+02,2.124023e-01,-1.471738e+02,2.124023e-01,-1.471870e+02,2.124023e-01,-1.545943e+02
2.128906e-01,-1.528979e+02,2.128906e-01,-1.462700e+02,2.128906e-01,-1.477681e+02,2.128906e-01,-1.546099e+02
2.133789e-01,-1.521819e+02,2.133789e-01,-1.450226e+02,2.133789e-01,-1.479860e+02,2.133789e-01,-1.549242e+02
2.138672e-01,-1.525231e+02,2.138672e-01,-1.451358e+02,2.138672e-01,-1.474519e+02,2.138672e-01,-1.561472e+02
2.143555e-01,-1.525585e+02,2.143555e-01,-1.446127e+02,2.143555e-01,-1.465828e+02,2.143555e-01,-1.559096e+02
2.148438e-01,-1.523011e+02,2.148438e-01,-1.435611e+02,2.148438e-01,-1.468688e+02,2.148438e-01,-1.555079e+02
2.153320e-01,-1.514877e+02,2.153320e-01,-1.432262e+02,2.153320e-01,-1.479660e+02,2.153320e-01,-1.561218e+02
2.158203e-01,-1.512327e+02,2.158203e-01,-1.431913e+02,2.158203e-01,-1.477045e+02,2.158203e-01,-1.560901e+02
2.163086e-01,-1.519851e+02,2.163086e-01,-1.430326e+02,2.163086e-01,-1.464736e+02,2.163086e-01,-1.559128e+02
2.167969e-01,-1.520618e+02,2.167969e-01,-1.433018e+02,2.167969e-01,-1.464783e+02,2.167969e-01,-1.560690e+02
2.172852e-01,-1.523821e+02,2.172852e-01,-1.439320e+02,2.172852e-01,-1.464396e+02,2.172852e-01,-1.556897e+02
2.177734e-01,-1.526997e+02,2.177734e-01,-1.425362e+02,2.177734e-01,-1.462052e+02,2.177734e-01,-1.552540e+02
2.182617e-01,-1.523534e+02,2.182617e-01,-1.410055e+02,2.182617e-01,-1.463268e+02,2.182617e-01,-1.553491e+02
2.187500e-01,-1.517363e+02,2.187500e-01,-1.413748e+02,2.187500e-01,-1.462876e+02,2.187500e-01,-1.555608e+02
2.192383e-01,-1.511999e+02,2.192383e-01,-1.421326e+02,2.192383e-01,-1.467687e+02,2.192383e-01,-1.556560e+02
2.197266e-01,-1.511640e+02,2.197266e-01,-1.416803e+02,2.197266e-01,-1.458180e+02,2.197266e-01,-1.552339e+02
2.202148e-01,-1.515129e+02,2.202148e-01,-1.412398e+02,2.202148e-01,-1.452843e+02,2.202148e-01,-1.540639e+02
2.207031e-01,-1.515254e+02,2.207031e-01,-1.413583e+02,2.207031e-01,-1.449861e+02,2.207031e-01,-1.539131e+02
2.211914e-01,-1.520495e+02,2.211914e-01,-1.414511e+02,2.211914e-01,-1.453423e+02,2.211914e-01,-1.541572e+02
2.216797e-01,-1.520131e+02,2.216797e-01,-1.413550e+02,2.216797e-01,-1.458855e+02,2.216797e-01,-1.551240e+02
2.221680e-01,-1.521382e+02,2.221680e-01,-1.409189e+02,2.221680e-01,-1.459687e+02,2.221680e-01,-1.556194e+02
2.226562e-01,-1.528765e+02,2.226562e-01,-1.401758e+02,2.226562e-01,-1.453440e+02,2.226562e-01,-1.554434e+02
2.231445e-01,-1.527624e+02,2.231445e-01,-1.409542e+02,2.231445e-01,-1.448733e+02,2.231445e-01,-1.549069e+02
2.236328e-01,-1.527268e+02,2.236328e-01,-1.416323e+02,2.236328e-01,-1.450775e+02,2.236328e-01,-1.551041e+02
2.241211e-01,-1.530220e+02,2.241211e-01,-1.405350e+02,2.241211e-01,-1.453301e+02,2.241211e-01,-1.550224e+02
2.246094e-01,-1.529917e+02,2.246094e-01,-1.400983e+02,2.246094e-01,-1.455432e+02,2.246094e-01,-1.544649e+02
2.250977e-01,-1.524662e+02,2.250977e-01,-1.410979e+02,2.250977e-01,-1.448520e+02,2.250977e-01,-1.545081e+02
2.255859e-01,-1.519515e+02,2.255859e-01,-1.410565e+02,2.255859e-01,-1.444409e+02,2.255859e-01,-1.552553e+02
2.260742e-01,-1.511876e+02,2.260742e-01,-1.405190e+02,2.260742e-01,-1.439348e+02,2.260742e-01,-1.558203e+02
2.265625e-01,-1.503955e+02,2.265625e-01,-1.404919e+02,2.265625e-01,-1.436665e+02,2.265625e-01,-1.556143e+02
2.270508e-01,-1.508662e+02,2.270508e-01,-1.402338e+02,2.270508e-01,-1.434177e+02,2.270508e-01,-1.546808e+02
2.275391e-01,-1.520399e+02,2.275391e-01,-1.405662e+02,2.275391e-01,-1.438863e+02,2.275391e-01,-1.547081e+02
2.280273e-01,-1.529004e+02,2.280273e-01,-1.402803e+02,2.280273e-01,-1.434690e+02,2.280273e-01,-1.549462e+02
2.285156e-01,-1.522917e+02,2.285156e-01,-1.407918e+02,2.285156e-01,-1.430517e+02,2.285156e-01,-1.550633e+02
2.290039e-01,-1.531643e+02,2.290039e-01,-1.419596e+02,2.290039e-01,-1.431010e+02,2.290039e-01,-1.549335e+02
2.294922e-01,-1.531171e+02,2.294922e-01,-1.413373e+02,2.294922e-01,-1.429770e+02,2.294922e-01,-1.549853e+02
2.299805e-01,-1.517223e+02,2.299805e-01,-1.417555e+02,2.299805e-01,-1.429863e+02,2.299805e-01,-1.559634e+02
2.304688e-01,-1.516343e+02,2.304688e-01,-1.417457e+02,2.304688e-01,-1.425865e+02,2.304688e-01,-1.564215e+02
2.309570e-01,-1.520266e+02,2.309570e-01,-1.416493e+02,2.309570e-01,-1.422221e+02,2.309570e-01,-1.560360e+02
2.314453e-01,-1.524431e+02,2.314453e-01,-1.422531e+02,2.314453e-01,-1.430846e+02,2.314453e-01,-1.545934e+02
2.319336e-01,-1.528158e+02,2.319336e-01,-1.424413e+02,2.319336e-01,-1.426345e+02,2.319336e-01,-1.548311e+02
2.324219e-01,-1.528143e+02,2.324219e-01,-1.427205e+02,2.324219e-01,-1.412063e+02,2.324219e-01,-1.551639e+02
2.329102e-01,-1.526859e+02,2.329102e-01,-1.426763e+02,2.329102e-01,-1.407576e+02,2.329102e-01,-1.547952e+02
2.333984e-01,-1.526794e+02,2.333984e-01,-1.428894e+02,2.333984e-01,-1.411887e+02,2.333984e-01,-1.543866e+02
2.338867e-01,-1.532612e+02,2.338867e-01,-1.437541e+02,2.338867e-01,-1.410079e+02,2.338867e-01,-1.547886e+02
2.343750e-01,-1.528811e+02,2.343750e-01,-1.448591e+02,2.343750e-01,-1.409314e+02,2.343750e-01,-1.556812e+02
2.348633e-01,-1.521042e+02,2.348633e-01,-1.459546e+02,2.348633e-01,-1.401651e+02,2.348633e-01,-1.557223e+02
2.353516e-01,-1.525751e+02,2.353516e-01,-1.482273e+02,2.353516e-01,-1.402550e+02,2.353516e-01,-1.547222e+02
2.358398e-01,-1.529974e+02,2.358398e-01,-1.508981e+02,2.358398e-01,-1.404371e+02,2.358398e-01,-1.550805e+02
2.363281e-01,-1.527605e+02,2.363281e-01,-1.521450e+02,2.363281e-01,-1.407873e+02,2.363281e-01,-1.556414e+02
2.368164e-01,-1.528407e+02,2.368164e-01,-1.539864e+02,2.368164e-01,-1.411620e+02,2.368164e-01,-1.555481e+02
2.373047e-01,-1.530969e+02,2.373047e-01,-1.563529e+02,2.373047e-01,-1.404880e+02,2.373047e-01,-1.553064e+02
2.377930e-01,-1.534618e+02,2.377930e-01,-1.616842e+02,2.377930e-01,-1.401407e+02,2.377930e-01,-1.549193e+02
2.382812e-01,-1.530929e+02,2.382812e-01,-1.617206e+02,2.382812e-01,-1.405725e+02,2.382812e-01,-1.547976e+02
2.387695e-01,-1.536413e+02,2.387695e-01,-1.570921e+02,2.387695e-01,-1.398415e+02,2.387695e-01,-1.553178e+02
2.392578e-01,-1.542349e+02,2.392578e-01,-1.532573e+02,2.392578e-01,-1.385730e+02,2.392578e-01,-1.554290e+02
2.397461e-01,-1.536582e+02,2.397461e-01,-1.500787e+02,2.397461e-01,-1.385589e+02,2.397461e-01,-1.552893e+02
2.402344e-01,-1.535933e+02,2.402344e-01,-1.472818e+02,2.402344e-01,-1.390774e+02,2.402344e-01,-1.553013e+02
2.407227e-01,-1.533166e+02,2.407227e-01,-1.450880e+02,2.407227e-01,-1.390115e+02,2.407227e-01,-1.550367e+02
2.412109e-01,-1.530335e+02,2.412109e-01,-1.439880e+02,2.412109e-01,-1.380258e+02,2.412109e-01,-1.544301e+02
2.416992e-01,-1.536806e+02,2.416992e-01,-1.432679e+02,2.416992e-01,-1.379860e+02,2.416992e-01,-1.549580e+02
2.421875e-01,-1.531376e+02,2.421875e-01,-1.416368e+02,2.421875e-01,-1.379099e+02,2.421875e-01,-1.546512e+02
2.426758e-01,-1.524793e+02,2.426758e-01,-1.400808e+02,2.426758e-01,-1.384824e+02,2.426758e-01,-1.548477e+02
2.431641e-01,-1.531325e+02,2.431641e-01,-1.392950e+02,2.431641e-01,-1.387546e+02,2.431641e-01,-1.557178e+02
2.436523e-01,-1.538000e+02,2.436523e-01,-1.390121e+02,2.436523e-01,-1.376383e+02,2.436523e-01,-1.548151e+02
2.441406e-01,-1.537930e+02,2.441406e-01,-1.383773e+02,2.441406e-01,-1.367658e+02,2.441406e-01,-1.547958e+02
2.446289e-01,-1.534856e+02,2.446289e-01,-1.374577e+02,2.446289e-01,-1.369601e+02,2.446289e-01,-1.550104e+02
2.451172e-01,-1.530570e+02,2.451172e-01,-1.376254e+02,2.451172e-01,-1.368630e+02,2.451172e-01,-1.546502e+02
2.456055e-01,-1.537947e+02,2.456055e-01,-1.375630e+02,2.456055e-01,-1.361220e+02,2.456055e-01,-1.536217e+02
2.460938e-01,-1.535007e+02,2.460938e-01,-1.372740e+02,2.460938e-01,-1.370325e+02,2.460938e-01,-1.537808e+02
2.465820e-01,-1.531637e+02,2.465820e-01,-1.370478e+02,2.465820e-01,-1.363305e+02,2.465820e-01,-1.544538e+02
2.470703e-01,-1.537661e+02,2.470703e-01,-1.363096e+02,2.470703e-01,-1.353982e+02,2.470703e-01,-1.551015e+02
2.475586e-01,-1.536563e+02,2.475586e-01,-1.359858e+02,2.475586e-01,-1.358183e+02,2.475586e-01,-1.542189e+02
2.480469e-01,-1.539740e+02,2.480469e-01,-1.355237e+02,2.480469e-01,-1.358606e+02,2.480469e-01,-1.542863e+02
2.485352e-01,-1.540444e+02,2.485352e-01,-1.348634e+02,2.485352e-01,-1.360902e+02,2.485352e-01,-1.547774e+02
2.490234e-01,-1.540412e+02,2.490234e-01,-1.356793e+02,2.490234e-01,-1.369094e+02,2.490234e-01,-1.556891e+02
2.495117e-01,-1.535475e+02,2.495117e-01,-1.360781e+02,2.495117e-01,-1.368891e+02,2.495117e-01,-1.548325e+02
2.500000e-01,-1.541448e+02,2.500000e-01,-1.358058e+02,2.500000e-01,-1.360136e+02,2.500000e-01,-1.545916e+02
2.504883e-01,-1.547908e+02,2.504883e-01,-1.356999e+02,2.504883e-01,-1.361438e+02,2.504883e-01,-1.550164e+02
2.509766e-01,-1.552687e+02,2.509766e-01,-1.355416e+02,2.509766e-01,-1.369777e+02,2.509766e-01,-1.544381e+02
2.514648e-01,-1.549849e+02,2.514648e-01,-1.356199e+02,2.514648e-01,-1.369329e+02,2.514648e-01,-1.546067e+02
2.519531e-01,-1.554478e+02,2.519531e-01,-1.356474e+02,2.519531e-01,-1.363457e+02,2.519531e-01,-1.545753e+02
2.524414e-01,-1.552917e+02,2.524414e-01,-1.358226e+02,2.524414e-01,-1.366462e+02,2.524414e-01,-1.545119e+02
2.529297e-01,-1.547997e+02,2.529297e-01,-1.363792e+02,2.529297e-01,-1.370007e+02,2.529297e-01,-1.543303e+02
2.534180e-01,-1.534577e+02,2.534180e-01,-1.357025e+02,2.534180e-01,-1.367389e+02,2.534180e-01,-1.540671e+02
2.539062e-01,-1.532672e+02,2.539062e-01,-1.354792e+02,2.539062e-01,-1.374516e+02,2.539062e-01,-1.539324e+02
2.543945e-01,-1.543046e+02,2.543945e-01,-1.359822e+02,2.543945e-01,-1.379863e+02,2.543945e-01,-1.539648e+02
2.548828e-01,-1.545117e+02,2.548828e-01,-1.366705e+02,2.548828e-01,-1.374073e+02,2.548828e-01,-1.542621e+02
2.553711e-01,-1.546954e+02,2.553711e-01,-1.369353e+02,2.553711e-01,-1.370659e+02,2.553711e-01,-1.542199e+02
2.558594e-01,-1.542101e+02,2.558594e-01,-1.371087e+02,2.558594e-01,-1.381934e+02,2.558594e-01,-1.542737e+02
2.563477e-01,-1.537803e+02,2.563477e-01,-1.368022e+02,2.563477e-01,-1.394839e+02,2.563477e-01,-1.541113e+02
2.568359e-01,-1.544583e+02,2.568359e-01,-1.360947e+02,2.568359e-01,-1.405398e+02,2.568359e-01,-1.538270e+02
2.573242e-01,-1.547843e+02,2.573242e-01,-1.370635e+02,2.573242e-01,-1.409401e+02,2.573242e-01,-1.537902e+02
2.578125e-01,-1.542015e+02,2.578125e-01,-1.377375e+02,2.578125e-01,-1.419775e+02,2.578125e-01,-1.542073e+02
2.583008e-01,-1.536158e+02,2.583008e-01,-1.379068e+02,2.583008e-01,-1.431607e+02,2.583008e-01,-1.546615e+02
2.587891e-01,-1.543554e+02,2.587891e-01,-1.377782e+02,2.587891e-01,-1.443996e+02,2.587891e-01,-1.548226e+02
2.592773e-01,-1.549780e+02,2.592773e-01,-1.380132e+02,2.592773e-01,-1.459293e+02,2.592773e-01,-1.544662e+02
2.597656e-01,-1.554764e+02,2.597656e-01,-1.393367e+02,2.597656e-01,-1.481221e+02,2.597656e-01,-1.544108e+02
2.602539e-01,-1.547873e+02,2.602539e-01,-1.396903e+02,2.602539e-01,-1.498651e+02,2.602539e-01,-1.543977e+02
2.607422e-01,-1.543759e+02,2.607422e-01,-1.391550e+02,2.607422e-01,-1.521913e+02,2.607422e-01,-1.546148e+02
2.612305e-01,-1.542087e+02,2.612305e-01,-1.388264e+02,2.612305e-01,-1.564128e+02,2.612305e-01,-1.543216e+02
2.617188e-01,-1.553029e+02,2.617188e-01,-1.397959e+02,2.617188e-01,-1.627111e+02,2.617188e-01,-1.535344e+02
2.622070e-01,-1.555193e+02,2.622070e-01,-1.399733e+02,2.622070e-01,-1.632812e+02,2.622070e-01,-1.534520e+02
2.626953e-01,-1.555240e+02,2.626953e-01,-1.394153e+02,2.626953e-01,-1.573412e+02,2.626953e-01,-1.544038e+02
2.631836e-01,-1.561621e+02,2.631836e-01,-1.395331e+02,2.631836e-01,-1.528196e+02,2.631836e-01,-1.548002e+02
2.636719e-01,-1.558202e+02,2.636719e-01,-1.403359e+02,2.636719e-01,-1.506970e+02,2.636719e-01,-1.546847e+02
2.641602e-01,-1.557129e+02,2.641602e-01,-1.409558e+02,2.641602e-01,-1.500593e+02,2.641602e-01,-1.540165e+02
2.646484e-01,-1.559407e+02,2.646484e-01,-1.406821e+02,2.646484e-01,-1.488420e+02,2.646484e-01,-1.540748e+02
2.651367e-01,-1.555303e+02,2.651367e-01,-1.411182e+02,2.651367e-01,-1.481773e+02,2.651367e-01,-1.554532e+02
2.656250e-01,-1.555085e+02,2.656250e-01,-1.407736e+02,2.656250e-01,-1.468087e+02,2.656250e-01,-1.547651e+02
2.661133e-01,-1.552694e+02,2.661133e-01,-1.406880e+02,2.661133e-01,-1.455187e+02,2.661133e-01,-1.539100e+02
2.666016e-01,-1.549795e+02,2.666016e-01,-1.412527e+02,2.666016e-01,-1.445431e+02,2.666016e-01,-1.540585e+02
2.670898e-01,-1.551846e+02,2.670898e-01,-1.420886e+02,2.670898e-01,-1.431254e+02,2.670898e-01,-1.545538e+02
2.675781e-01,-1.558086e+02,2.675781e-01,-1.418289e+02,2.675781e-01,-1.420512e+02,2.675781e-01,-1.544587e+02
2.680664e-01,-1.553891e+02,2.680664e-01,-1.415213e+02,2.680664e-01,-1.418836e+02,2.680664e-01,-1.546391e+02
2.685547e-01,-1.553546e+02,2.685547e-01,-1.416280e+02,2.685547e-01,-1.421230e+02,2.685547e-01,-1.544300e+02
2.690430e-01,-1.558613e+02,2.690430e-01,-1.420556e+02,2.690430e-01,-1.419397e+02,2.690430e-01,-1.543349e+02
2.695312e-01,-1.555255e+02,2.695312e-01,-1.421926e+02,2.695312e-01,-1.412365e+02,2.695312e-01,-1.543850e+02
2.700195e-01,-1.552134e+02,2.700195e-01,-1.421554e+02,2.700195e-01,-1.409690e+02,2.700195e-01,-1.549656e+02
2.705078e-01,-1.559209e+02,2.705078e-01,-1.425120e+02,2.705078e-01,-1.416271e+02,2.705078e-01,-1.553418e+02
2.709961e-01,-1.566464e+02,2.709961e-01,-1.428114e+02,2.709961e-01,-1.414293e+02,2.709961e-01,-1.542252e+02
2.714844e-01,-1.562151e+02,2.714844e-01,-1.436020e+02,2.714844e-01,-1.416986e+02,2.714844e-01,-1.534722e+02
2.719727e-01,-1.559314e+02,2.719727e-01,-1.436089e+02,2.719727e-01,-1.423708e+02,2.719727e-01,-1.536667e+02
2.724609e-01,-1.551449e+02,2.724609e-01,-1.431287e+02,2.724609e-01,-1.418024e+02,2.724609e-01,-1.537440e+02
2.729492e-01,-1.547280e+02,2.729492e-01,-1.437203e+02,2.729492e-01,-1.416071e+02,2.729492e-01,-1.537551e+02
2.734375e-01,-1.546316e+02,2.734375e-01,-1.441853e+02,2.734375e-01,-1.414538e+02,2.734375e-01,-1.544292e+02
2.739258e-01,-1.555321e+02,2.739258e-01,-1.440575e+02,2.739258e-01,-1.405696e+02,2.739258e-01,-1.540788e+02
2.744141e-01,-1.563903e+02,2.744141e-01,-1.430280e+02,2.744141e-01,-1.406538e+02,2.744141e-01,-1.531722e+02
2.749023e-01,-1.566154e+02,2.749023e-01,-1.422641e+02,2.749023e-01,-1.412075e+02,2.749023e-01,-1.534958e+02
2.753906e-01,-1.558582e+02,2.753906e-01,-1.429206e+02,2.753906e-01,-1.405218e+02,2.753906e-01,-1.546045e+02
2.758789e-01,-1.553511e+02,2.758789e-01,-1.439467e+02,2.758789e-01,-1.403622e+02,2.758789e-01,-1.551545e+02
2.763672e-01,-1.555478e+02,2.763672e-01,-1.440234e+02,2.763672e-01,-1.409692e+02,2.763672e-01,-1.551427e+02
2.768555e-01,-1.562242e+02,2.768555e-01,-1.448123e+02,2.768555e-01,-1.411612e+02,2.768555e-01,-1.551128e+02
2.773438e-01,-1.557642e+02,2.773438e-01,-1.446620e+02,2.773438e-01,-1.405051e+02,2.773438e-01,-1.540087e+02
2.778320e-01,-1.559808e+02,2.778320e-01,-1.439272e+02,2.778320e-01,-1.407692e+02,2.778320e-01,-1.537218e+02
2.783203e-01,-1.560774e+02,2.783203e-01,-1.444170e+02,2.783203e-01,-1.406095e+02,2.783203e-01,-1.543208e+02
2.788086e-01,-1.558206e+02,2.788086e-01,-1.453739e+02,2.788086e-01,-1.404733e+02,2.788086e-01,-1.548417e+02
2.792969e-01,-1.562452e+02,2.792969e-01,-1.452755e+02,2.792969e-01,-1.407164e+02,2.792969e-01,-1.550717e+02
2.797852e-01,-1.561797e+02,2.797852e-01,-1.455324e+02,2.797852e-01,-1.411379e+02,2.797852e-01,-1.549302e+02
2.802734e-01,-1.563533e+02,2.802734e-01,-1.456704e+02,2.802734e-01,-1.419877e+02,2.802734e-01,-1.550322e+02
2.807617e-01,-1.565713e+02,2.807617e-01,-1.463111e+02,2.807617e-01,-1.426485e+02,2.807617e-01,-1.545574e+02
2.812500e-01,-1.559813e+02,2.812500e-01,-1.458216e+02,2.812500e-01,-1.420855e+02,2.812500e-01,-1.535538e+02
2.817383e-01,-1.558970e+02,2.817383e-01,-1.448213e+02,2.817383e-01,-1.428371e+02,2.817383e-01,-1.528431e+02
2.822266e-01,-1.565516e+02,2.822266e-01,-1.461680e+02,2.822266e-01,-1.434331e+02,2.822266e-01,-1.531278e+02
2.827148e-01,-1.567831e+02,2.827148e-01,-1.466282e+02,2.827148e-01,-1.418371e+02,2.827148e-01,-1.535337e+02
2.832031e-01,-1.569984e+02,2.832031e-01,-1.456905e+02,2.832031e-01,-1.424141e+02,2.832031e-01,-1.538482e+02
2.836914e-01,-1.563539e+02,2.836914e-01,-1.463202e+02,2.836914e-01,-1.434482e+02,2.836914e-01,-1.541171e+02
2.841797e-01,-1.563462e+02,2.841797e-01,-1.465103e+02,2.841797e-01,-1.435573e+02,2.841797e-01,-1.537819e+02
2.846680e-01,-1.567546e+02,2.846680e-01,-1.468131e+02,2.846680e-01,-1.436149e+02,2.846680e-01,-1.541193e+02
2.851562e-01,-1.568199e+02,2.851562e-01,-1.459539e+02,2.851562e-01,-1.442140e+02,2.851562e-01,-1.542693e+02
2.856445e-01,-1.561688e+02,2.856445e-01,-1.466545e+02,2.856445e-01,-1.450133e+02,2.856445e-01,-1.550707e+02
2.861328e-01,-1.562293e+02,2.861328e-01,-1.478354e+02,2.861328e-01,-1.457408e+02,2.861328e-01,-1.548376e+02
2.866211e-01,-1.569303e+02,2.866211e-01,-1.473811e+02,2.866211e-01,-1.464942e+02,2.866211e-01,-1.532483e+02
2.871094e-01,-1.570657e+02,2.871094e-01,-1.472077e+02,2.871094e-01,-1.472074e+02,2.871094e-01,-1.526247e+02
2.875977e-01,-1.565202e+02,2.875977e-01,-1.477155e+02,2.875977e-01,-1.477330e+02,2.875977e-01,-1.533162e+02
2.880859e-01,-1.567423e+02,2.880859e-01,-1.475219e+02,2.880859e-01,-1.486454e+02,2.880859e-01,-1.534327e+02
2.885742e-01,-1.566728e+02,2.885742e-01,-1.475196e+02,2.885742e-01,-1.490714e+02,2.885742e-01,-1.533647e+02
2.890625e-01,-1.562462e+02,2.890625e-01,-1.485982e+02,2.890625e-01,-1.504542e+02,2.890625e-01,-1.531566e+02
2.895508e-01,-1.567714e+02,2.895508e-01,-1.488497e+02,2.895508e-01,-1.517711e+02,2.895508e-01,-1.532433e+02
2.900391e-01,-1.573383e+02,2.900391e-01,-1.480982e+02,2.900391e-01,-1.521436e+02,2.900391e-01,-1.544503e+02
2.905273e-01,-1.572042e+02,2.905273e-01,-1.474188e+02,2.905273e-01,-1.536448e+02,2.905273e-01,-1.543312e+02
2.910156e-01,-1.569736e+02,2.910156e-01,-1.474112e+02,2.910156e-01,-1.556708e+02,2.910156e-01,-1.536419e+02
2.915039e-01,-1.573304e+02,2.915039e-01,-1.482187e+02,2.915039e-01,-1.570920e+02,2.915039e-01,-1.538217e+02
2.919922e-01,-1.562224e+02,2.919922e-01,-1.486444e+02,2.919922e-01,-1.597946e+02,2.919922e-01,-1.543721e+02
2.924805e-01,-1.569631e+02,2.924805e-01,-1.491552e+02,2.924805e-01,-1.642090e+02,2.924805e-01,-1.532455e+02
2.929688e-01,-1.577392e+02,2.929688e-01,-1.488507e+02,2.929688e-01,-1.694578e+02,2.929688e-01,-1.523031e+02
2.934570e-01,-1.566842e+02,2.934570e-01,-1.486633e+02,2.934570e-01,-1.684489e+02,2.934570e-01,-1.526390e+02
2.939453e-01,-1.563174e+02,2.939453e-01,-1.494454e+02,2.939453e-01,-1.632796e+02,2.939453e-01,-1.539782e+02
2.944336e-01,-1.573024e+02,2.944336e-01,-1.495890e+02,2.944336e-01,-1.606189e+02,2.944336e-01,-1.540424e+02
2.949219e-01,-1.576349e+02,2.949219e-01,-1.485029e+02,2.949219e-01,-1.579098e+02,2.949219e-01,-1.528983e+02
2.954102e-01,-1.575143e+02,2.954102e-01,-1.488768e+02,2.954102e-01,-1.552882e+02,2.954102e-01,-1.518324e+02
2.958984e-01,-1.575171e+02,2.958984e-01,-1.496489e+02,2.958984e-01,-1.535821e+02,2.958984e-01,-1.522614e+02
2.963867e-01,-1.570709e+02,2.963867e-01,-1.496116e+02,2.963867e-01,-1.518309e+02,2.963867e-01,-1.528415e+02
2.968750e-01,-1.561497e+02,2.968750e-01,-1.498138e+02,2.968750e-01,-1.503338e+02,2.968750e-01,-1.520061e+02
2.973633e-01,-1.564679e+02,2.973633e-01,-1.497899e+02,2.973633e-01,-1.496022e+02,2.973633e-01,-1.521778e+02
2.978516e-01,-1.568762e+02,2.978516e-01,-1.492251e+02,2.978516e-01,-1.498252e+02,2.978516e-01,-1.525264e+02
2.983398e-01,-1.567520e+02,2.983398e-01,-1.487184e+02,2.983398e-01,-1.492563e+02,2.983398e-01,-1.531538e+02
2.988281e-01,-1.575311e+02,2.988281e-01,-1.488335e+02,2.988281e-01,-1.486289e+02,2.988281e-01,-1.528800e+02
2.993164e-01,-1.578641e+02,2.993164e-01,-1.497371e+02,2.993164e-01,-1.475508e+02,2.993164e-01,-1.528785e+02
2.998047e-01,-1.575030e+02,2.998047e-01,-1.491492e+02,2.998047e-01,-1.467342e+02,2.998047e-01,-1.532513e+02
3.002930e-01,-1.572223e+02,3.002930e-01,-1.482663e+02,3.002930e-01,-1.453154e+02,3.002930e-01,-1.533505e+02
3.007812e-01,-1.569495e+02,3.007812e-01,-1.494922e+02,3.007812e-01,-1.450610e+02,3.007812e-01,-1.529511e+02
3.012695e-01,-1.574351e+02,3.012695e-01,-1.496199e+02,3.012695e-01,-1.453301e+02,3.012695e-01,-1.519942e+02
3.017578e-01,-1.569983e+02,3.017578e-01,-1.495594e+02,3.017578e-01,-1.451268e+02,3.017578e-01,-1.521778e+02
3.022461e-01,-1.568907e+02,3.022461e-01,-1.494976e+02,3.022461e-01,-1.449918e+02,3.022461e-01,-1.527160e+02
3.027344e-01,-1.574244e+02,3.027344e-01,-1.497096e+02,3.027344e-01,-1.442911e+02,3.027344e-01,-1.525412e+02
3.032227e-01,-1.578102e+02,3.032227e-01,-1.500060e+02,3.032227e-01,-1.436498e+02,3.032227e-01,-1.522736e+02
3.037109e-01,-1.579297e+02,3.037109e-01,-1.514763e+02,3.037109e-01,-1.430051e+02,3.037109e-01,-1.526085e+02
3.041992e-01,-1.574751e+02,3.041992e-01,-1.514749e+02,3.041992e-01,-1.433420e+02,3.041992e-01,-1.527036e+02
3.046875e-01,-1.570526e+02,3.046875e-01,-1.510012e+02,3.046875e-01,-1.436210e+02,3.046875e-01,-1.528448e+02
3.051758e-01,-1.578581e+02,3.051758e-01,-1.508344e+02,3.051758e-01,-1.433680e+02,3.051758e-01,-1.525223e+02
3.056641e-01,-1.581328e+02,3.056641e-01,-1.503272e+02,3.056641e-01,-1.431733e+02,3.056641e-01,-1.531039e+02
3.061523e-01,-1.578280e+02,3.061523e-01,-1.512860e+02,3.061523e-01,-1.436131e+02,3.061523e-01,-1.534494e+02
3.066406e-01,-1.577521e+02,3.066406e-01,-1.510847e+02,3.066406e-01,-1.429619e+02,3.066406e-01,-1.520486e+02
3.071289e-01,-1.565707e+02,3.071289e-01,-1.500266e+02,3.071289e-01,-1.424724e+02,3.071289e-01,-1.520656e+02
3.076172e-01,-1.566190e+02,3.076172e-01,-1.500125e+02,3.076172e-01,-1.432714e+02,3.076172e-01,-1.523996e+02
3.081055e-01,-1.576236e+02,3.081055e-01,-1.506968e+02,3.081055e-01,-1.434019e+02,3.081055e-01,-1.524424e+02
3.085938e-01,-1.570941e+02,3.085938e-01,-1.508558e+02,3.085938e-01,-1.432695e+02,3.085938e-01,-1.521822e+02
3.090820e-01,-1.579317e+02,3.090820e-01,-1.506880e+02,3.090820e-01,-1.430972e+02,3.090820e-01,-1.524006e+02
3.095703e-01,-1.577342e+02,3.095703e-01,-1.501401e+02,3.095703e-01,-1.421770e+02,3.095703e-01,-1.531667e+02
3.100586e-01,-1.580337e+02,3.100586e-01,-1.508057e+02,3.100586e-01,-1.418556e+02,3.100586e-01,-1.528088e+02
3.105469e-01,-1.580913e+02,3.105469e-01,-1.524393e+02,3.105469e-01,-1.426028e+02,3.105469e-01,-1.524988e+02
3.110352e-01,-1.586699e+02,3.110352e-01,-1.523017e+02,3.110352e-01,-1.426890e+02,3.110352e-01,-1.525925e+02
3.115234e-01,-1.579190e+02,3.115234e-01,-1.511292e+02,3.115234e-01,-9.830522e+01,3.115234e-01,-1.520878e+02
3.120117e-01,-1.565323e+02,3.120117e-01,-1.512471e+02,3.120117e-01,-8.238795e+01,3.120117e-01,-1.506298e+02
3.125000e-01,-1.544916e+02,3.125000e-01,-1.516555e+02,3.125000e-01,-7.788179e+01,3.125000e-01,-1.498137e+02
3.129883e-01,-1.566954e+02,3.129883e-01,-1.514244e+02,3.129883e-01,-8.238827e+01,3.129883e-01,-1.504594e+02
3.134766e-01,-1.582414e+02,3.134766e-01,-1.511282e+02,3.134766e-01,-9.830988e+01,3.134766e-01,-1.512007e+02
3.139648e-01,-1.585629e+02,3.139648e-01,-1.520089e+02,3.139648e-01,-1.411655e+02,3.139648e-01,-1.519061e+02
3.144531e-01,-1.590290e+02,3.144531e-01,-1.519758e+02,3.144531e-01,-1.412156e+02,3.144531e-01,-1.520800e+02
3.149414e-01,-1.591577e+02,3.149414e-01,-1.514561e+02,3.149414e-01,-1.419776e+02,3.149414e-01,-1.512845e+02
3.154297e-01,-1.590760e+02,3.154297e-01,-1.512365e+02,3.154297e-01,-1.417363e+02,3.154297e-01,-1.509434e+02
3.159180e-01,-1.588036e+02,3.159180e-01,-1.518679e+02,3.159180e-01,-1.422820e+02,3.159180e-01,-1.509773e+02
3.164062e-01,-1.595166e+02,3.164062e-01,-1.518587e+02,3.164062e-01,-1.424165e+02,3.164062e-01,-1.512981e+02
3.168945e-01,-1.591220e+02,3.168945e-01,-1.520388e+02,3.168945e-01,-1.416445e+02,3.168945e-01,-1.505110e+02
3.173828e-01,-1.578725e+02,3.173828e-01,-1.518137e+02,3.173828e-01,-1.420227e+02,3.173828e-01,-1.502827e+02
3.178711e-01,-1.575035e+02,3.178711e-01,-1.518628e+02,3.178711e-01,-1.415846e+02,3.178711e-01,-1.511699e+02
3.183594e-01,-1.583654e+02,3.183594e-01,-1.514091e+02,3.183594e-01,-1.422780e+02,3.183594e-01,-1.512580e+02
3.188477e-01,-1.590204e+02,3.188477e-01,-1.510326e+02,3.188477e-01,-1.428605e+02,3.188477e-01,-1.508249e+02
3.193359e-01,-1.582792e+02,3.193359e-01,-1.507688e+02,3.193359e-01,-1.429113e+02,3.193359e-01,-1.502528e+02
3.198242e-01,-1.582274e+02,3.198242e-01,-1.513167e+02,3.198242e-01,-1.435582e+02,3.198242e-01,-1.502372e+02
3.203125e-01,-1.580658e+02,3.203125e-01,-1.534050e+02,3.203125e-01,-1.437655e+02,3.203125e-01,-1.513494e+02
3.208008e-01,-1.584877e+02,3.208008e-01,-1.544221e+02,3.208008e-01,-1.433095e+02,3.208008e-01,-1.514138e+02
3.212891e-01,-1.593357e+02,3.212891e-01,-1.529275e+02,3.212891e-01,-1.436614e+02,3.212891e-01,-1.506131e+02
3.217773e-01,-1.589609e+02,3.217773e-01,-1.519812e+02,3.217773e-01,-1.442766e+02,3.217773e-01,-1.505480e+02
3.222656e-01,-1.583211e+02,3.222656e-01,-1.522704e+02,3.222656e-01,-1.448851e+02,3.222656e-01,-1.510401e+02
3.227539e-01,-1.585747e+02,3.227539e-01,-1.527334e+02,3.227539e-01,-1.451599e+02,3.227539e-01,-1.496101e+02
3.232422e-01,-1.595642e+02,3.232422e-01,-1.529623e+02,3.232422e-01,-1.448421e+02,3.232422e-01,-1.491434e+02
3.237305e-01,-1.598210e+02,3.237305e-01,-1.521996e+02,3.237305e-01,-1.446581e+02,3.237305e-01,-1.498680e+02
3.242188e-01,-1.594805e+02,3.242188e-01,-1.522286e+02,3.242188e-01,-1.455900e+02,3.242188e-01,-1.498973e+02
3.247070e-01,-1.589217e+02,3.247070e-01,-1.526298e+02,3.247070e-01,-1.464267e+02,3.247070e-01,-1.502155e+02
3.251953e-01,-1.588380e+02,3.251953e-01,-1.520443e+02,3.251953e-01,-1.465109e+02,3.251953e-01,-1.511498e+02
3.256836e-01,-1.587658e+02,3.256836e-01,-1.518177e+02,3.256836e-01,-1.472864e+02,3.256836e-01,-1.495147e+02
3.261719e-01,-1.589195e+02,3.261719e-01,-1.519293e+02,3.261719e-01,-1.485372e+02,3.261719e-01,-1.493712e+02
3.266602e-01,-1.597053e+02,3.266602e-01,-1.525635e+02,3.266602e-01,-1.497665e+02,3.266602e-01,-1.496728e+02
3.271484e-01,-1.593200e+02,3.271484e-01,-1.529756e+02,3.271484e-01,-1.503610e+02,3.271484e-01,-1.491202e+02
3.276367e-01,-1.588423e+02,3.276367e-01,-1.532551e+02,3.276367e-01,-1.507975e+02,3.276367e-01,-1.497809e+02
3.281250e-01,-1.587705e+02,3.281250e-01,-1.533543e+02,3.281250e-01,-1.515207e+02,3.281250e-01,-1.499572e+02
3.286133e-01,-1.593725e+02,3.286133e-01,-1.528114e+02,3.286133e-01,-1.520335e+02,3.286133e-01,-1.492701e+02
3.291016e-01,-1.590238e+02,3.291016e-01,-1.531218e+02,3.291016e-01,-1.537631e+02,3.291016e-01,-1.492419e+02
3.295898e-01,-1.586692e+02,3.295898e-01,-1.536500e+02,3.295898e-01,-1.560184e+02,3.295898e-01,-1.490842e+02
3.300781e-01,-1.581922e+02,3.300781e-01,-1.537006e+02,3.300781e-01,-1.571323e+02,3.300781e-01,-1.501281e+02
3.305664e-01,-1.588950e+02,3.305664e-01,-1.528055e+02,3.305664e-01,-1.602870e+02,3.305664e-01,-1.501580e+02
3.310547e-01,-1.597813e+02,3.310547e-01,-1.532697e+02,3.310547e-01,-1.646859e+02,3.310547e-01,-1.495091e+02
3.315430e-01,-1.589918e+02,3.315430e-01,-1.533678e+02,3.315430e-01,-1.687080e+02,3.315430e-01,-1.492745e+02
3.320312e-01,-1.589417e+02,3.320312e-01,-1.536602e+02,3.320312e-01,-1.681894e+02,3.320312e-01,-1.497264e+02
3.325195e-01,-1.594232e+02,3.325195e-01,-1.534421e+02,3.325195e-01,-1.628813e+02,3.325195e-01,-1.487970e+02
3.330078e-01,-1.594227e+02,3.330078e-01,-1.535236e+02,3.330078e-01,-1.593232e+02,3.330078e-01,-1.477327e+02
3.334961e-01,-1.592007e+02,3.334961e-01,-1.527439e+02,3.334961e-01,-1.573242e+02,3.334961e-01,-1.478779e+02
3.339844e-01,-1.592601e+02,3.339844e-01,-1.530645e+02,3.339844e-01,-1.558422e+02,3.339844e-01,-1.483392e+02
3.344727e-01,-1.602625e+02,3.344727e-01,-1.539415e+02,3.344727e-01,-1.542534e+02,3.344727e-01,-1.483162e+02
3.349609e-01,-1.590145e+02,3.349609e-01,-1.541486e+02,3.349609e-01,-1.523347e+02,3.349609e-01,-1.483565e+02
3.354492e-01,-1.588578e+02,3.354492e-01,-1.536359e+02,3.354492e-01,-1.499414e+02,3.354492e-01,-1.486338e+02
3.359375e-01,-1.591368e+02,3.359375e-01,-1.540871e+02,3.359375e-01,-1.493813e+02,3.359375e-01,-1.487761e+02
3.364258e-01,-1.589505e+02,3.364258e-01,-1.544680e+02,3.364258e-01,-1.495995e+02,3.364258e-01,-1.488092e+02
3.369141e-01,-1.592715e+02,3.369141e-01,-1.538759e+02,3.369141e-01,-1.488177e+02,3.369141e-01,-1.489288e+02
3.374023e-01,-1.597911e+02,3.374023e-01,-1.544502e+02,3.374023e-01,-1.477024e+02,3.374023e-01,-1.483743e+02
3.378906e-01,-1.604155e+02,3.378906e-01,-1.548088e+02,3.378906e-01,-1.467859e+02,3.378906e-01,-1.478205e+02
3.383789e-01,-1.602830e+02,3.383789e-01,-1.549887e+02,3.383789e-01,-1.461739e+02,3.383789e-01,-1.474996e+02
3.388672e-01,-1.603886e+02,3.388672e-01,-1.552752e+02,3.388672e-01,-1.455034e+02,3.388672e-01,-1.470949e+02
3.393555e-01,-1.602649e+02,3.393555e-01,-1.545643e+02,3.393555e-01,-1.449772e+02,3.393555e-01,-1.478483e+02
3.398438e-01,-1.595593e+02,3.398438e-01,-1.543037e+02,3.398438e-01,-1.451649e+02,3.398438e-01,-1.481844e+02
3.403320e-01,-1.599420e+02,3.403320e-01,-1.543524e+02,3.403320e-01,-1.444527e+02,3.403320e-01,-1.476272e+02
3.408203e-01,-1.606606e+02,3.408203e-01,-1.538792e+02,3.408203e-01,-1.437212e+02,3.408203e-01,-1.467126e+02
3.413086e-01,-1.615770e+02,3.413086e-01,-1.545324e+02,3.413086e-01,-1.435677e+02,3.413086e-01,-1.465493e+02
3.417969e-01,-1.611726e+02,3.417969e-01,-1.559108e+02,3.417969e-01,-1.436399e+02,3.417969e-01,-1.464379e+02
3.422852e-01,-1.599135e+02,3.422852e-01,-1.553578e+02,3.422852e-01,-1.436934e+02,3.422852e-01,-1.469335e+02
3.427734e-01,-1.602122e+02,3.427734e-01,-1.551868e+02,3.427734e-01,-1.429757e+02,3.427734e-01,-1.472803e+02
3.432617e-01,-1.604496e+02,3.432617e-01,-1.556108e+02,3.432617e-01,-1.424287e+02,3.432617e-01,-1.469175e+02
3.437500e-01,-1.606347e+02,3.437500e-01,-1.553708e+02,3.437500e-01,-1.427220e+02,3.437500e-01,-1.465713e+02
3.442383e-01,-1.605437e+02,3.442383e-01,-1.556447e+02,3.442383e-01,-1.423568e+02,3.442383e-01,-1.469406e+02
3.447266e-01,-1.608557e+02,3.447266e-01,-1.551354e+02,3.447266e-01,-1.425431e+02,3.447266e-01,-1.468797e+02
3.452148e-01,-1.604468e+02,3.452148e-01,-1.541716e+02,3.452148e-01,-1.434335e+02,3.452148e-01,-1.465988e+02
3.457031e-01,-1.597255e+02,3.457031e-01,-1.533325e+02,3.457031e-01,-1.430122e+02,3.457031e-01,-1.465428e+02
3.461914e-01,-1.597037e+02,3.461914e-01,-1.534535e+02,3.461914e-01,-1.421259e+02,3.461914e-01,-1.455641e+02
3.466797e-01,-1.602830e+02,3.466797e-01,-1.544220e+02,3.466797e-01,-1.413978e+02,3.466797e-01,-1.456379e+02
3.471680e-01,-1.611183e+02,3.471680e-01,-1.545389e+02,3.471680e-01,-1.405439e+02,3.471680e-01,-1.462691e+02
3.476562e-01,-1.619292e+02,3.476562e-01,-1.548982e+02,3.476562e-01,-1.406407e+02,3.476562e-01,-1.464676e+02
3.481445e-01,-1.611708e+02,3.481445e-01,-1.556243e+02,3.481445e-01,-1.412469e+02,3.481445e-01,-1.459517e+02
3.486328e-01,-1.596828e+02,3.486328e-01,-1.562739e+02,3.486328e-01,-1.408814e+02,3.486328e-01,-1.453505e+02
3.491211e-01,-1.600871e+02,3.491211e-01,-1.555836e+02,3.491211e-01,-1.411790e+02,3.491211e-01,-1.456677e+02
3.496094e-01,-1.614461e+02,3.496094e-01,-1.553258e+02,3.496094e-01,-1.412067e+02,3.496094e-01,-1.463769e+02
3.500977e-01,-1.611558e+02,3.500977e-01,-1.553694e+02,3.500977e-01,-1.410165e+02,3.500977e-01,-1.458352e+02
3.505859e-01,-1.611015e+02,3.505859e-01,-1.542927e+02,3.505859e-01,-1.411609e+02,3.505859e-01,-1.452612e+02
3.510742e-01,-1.616697e+02,3.510742e-01,-1.543627e+02,3.510742e-01,-1.408342e+02,3.510742e-01,-1.443780e+02
3.515625e-01,-1.615378e+02,3.515625e-01,-1.558428e+02,3.515625e-01,-1.411675e+02,3.515625e-01,-1.445123e+02
3.520508e-01,-1.611194e+02,3.520508e-01,-1.561416e+02,3.520508e-01,-1.412338e+02,3.520508e-01,-1.442240e+02
3.525391e-01,-1.612425e+02,3.525391e-01,-1.555715e+02,3.525391e-01,-1.413494e+02,3.525391e-01,-1.439678e+02
3.530273e-01,-1.619687e+02,3.530273e-01,-1.554840e+02,3.530273e-01,-1.410613e+02,3.530273e-01,-1.441314e+02
3.535156e-01,-1.612408e+02,3.535156e-01,-1.559662e+02,3.535156e-01,-1.414087e+02,3.535156e-01,-1.437450e+02
3.540039e-01,-1.607548e+02,3.540039e-01,-1.553011e+02,3.540039e-01,-1.419996e+02,3.540039e-01,-1.436375e+02
3.544922e-01,-1.611977e+02,3.544922e-01,-1.550775e+02,3.544922e-01,-1.417748e+02,3.544922e-01,-1.441961e+02
3.549805e-01,-1.619327e+02,3.549805e-01,-1.551657e+02,3.549805e-01,-1.417273e+02,3.549805e-01,-1.439209e+02
3.554688e-01,-1.623328e+02,3.554688e-01,-1.563092e+02,3.554688e-01,-1.422120e+02,3.554688e-01,-1.436358e+02
3.559570e-01,-1.614998e+02,3.559570e-01,-1.561561e+02,3.559570e-01,-1.425270e+02,3.559570e-01,-1.433455e+02
3.564453e-01,-1.604634e+02,3.564453e-01,-1.555945e+02,3.564453e-01,-1.431239e+02,3.564453e-01,-1.430591e+02
3.569336e-01,-1.608366e+02,3.569336e-01,-1.554445e+02,3.569336e-01,-1.438295e+02,3.569336e-01,-1.429251e+02
3.574219e-01,-1.621053e+02,3.574219e-01,-1.560126e+02,3.574219e-01,-1.444805e+02,3.574219e-01,-1.434645e+02
3.579102e-01,-1.623952e+02,3.579102e-01,-1.566584e+02,3.579102e-01,-1.449568e+02,3.579102e-01,-1.426510e+02
3.583984e-01,-1.624904e+02,3.583984e-01,-1.562966e+02,3.583984e-01,-1.450325e+02,3.583984e-01,-1.418927e+02
3.588867e-01,-1.622062e+02,3.588867e-01,-1.565190e+02,3.588867e-01,-1.452682e+02,3.588867e-01,-1.416554e+02
3.593750e-01,-1.620645e+02,3.593750e-01,-1.565561e+02,3.593750e-01,-1.456418e+02,3.593750e-01,-1.417446e+02
3.598633e-01,-1.623880e+02,3.598633e-01,-1.564751e+02,3.598633e-01,-1.471578e+02,3.598633e-01,-1.422623e+02
3.603516e-01,-1.624180e+02,3.603516e-01,-1.568142e+02,3.603516e-01,-1.487215e+02,3.603516e-01,-1.411699e+02
3.608398e-01,-1.626440e+02,3.608398e-01,-1.567966e+02,3.608398e-01,-1.496958e+02,3.608398e-01,-1.410851e+02
3.613281e-01,-1.626143e+02,3.613281e-01,-1.561771e+02,3.613281e-01,-1.510225e+02,3.613281e-01,-1.409239e+02
3.618164e-01,-1.638634e+02,3.618164e-01,-1.560654e+02,3.618164e-01,-1.531138e+02,3.618164e-01,-1.401883e+02
3.623047e-01,-1.634845e+02,3.623047e-01,-1.556373e+02,3.623047e-01,-1.569320e+02,3.623047e-01,-1.400097e+02
3.627930e-01,-1.620041e+02,3.627930e-01,-1.551482e+02,3.627930e-01,-1.625211e+02,3.627930e-01,-1.408497e+02
3.632812e-01,-1.622072e+02,3.632812e-01,-1.556736e+02,3.632812e-01,-1.628829e+02,3.632812e-01,-1.401367e+02
3.637695e-01,-1.629770e+02,3.637695e-01,-1.560002e+02,3.637695e-01,-1.577455e+02,3.637695e-01,-1.389056e+02
3.642578e-01,-1.642793e+02,3.642578e-01,-1.566058e+02,3.642578e-01,-1.536986e+02,3.642578e-01,-1.383723e+02
3.647461e-01,-1.629936e+02,3.647461e-01,-1.572518e+02,3.647461e-01,-1.508220e+02,3.647461e-01,-1.383495e+02
3.652344e-01,-1.618213e+02,3.652344e-01,-1.567130e+02,3.652344e-01,-1.491079e+02,3.652344e-01,-1.383662e+02
3.657227e-01,-1.618278e+02,3.657227e-01,-1.563451e+02,3.657227e-01,-1.469344e+02,3.657227e-01,-1.381616e+02
3.662109e-01,-1.621520e+02,3.662109e-01,-1.572033e+02,3.662109e-01,-1.457359e+02,3.662109e-01,-1.394201e+02
3.666992e-01,-1.631384e+02,3.666992e-01,-1.570779e+02,3.666992e-01,-1.441022e+02,3.666992e-01,-1.392185e+02
3.671875e-01,-1.629398e+02,3.671875e-01,-1.563746e+02,3.671875e-01,-1.429412e+02,3.671875e-01,-1.382734e+02
3.676758e-01,-1.627311e+02,3.676758e-01,-1.560772e+02,3.676758e-01,-1.427918e+02,3.676758e-01,-1.380817e+02
3.681641e-01,-1.626745e+02,3.681641e-01,-1.563306e+02,3.681641e-01,-1.411806e+02,3.681641e-01,-1.379548e+02
3.686523e-01,-1.630080e+02,3.686523e-01,-1.567122e+02,3.686523e-01,-1.393574e+02,3.686523e-01,-1.384007e+02
3.691406e-01,-1.623649e+02,3.691406e-01,-1.564900e+02,3.691406e-01,-1.395496e+02,3.691406e-01,-1.379258e+02
3.696289e-01,-1.617938e+02,3.696289e-01,-1.566482e+02,3.696289e-01,-1.394095e+02,3.696289e-01,-1.368511e+02
3.701172e-01,-1.619319e+02,3.701172e-01,-1.567936e+02,3.701172e-01,-1.379861e+02,3.701172e-01,-1.366037e+02
3.706055e-01,-1.621320e+02,3.706055e-01,-1.565178e+02,3.706055e-01,-1.383839e+02,3.706055e-01,-1.368938e+02
3.710938e-01,-1.626460e+02,3.710938e-01,-1.571190e+02,3.710938e-01,-1.389504e+02,3.710938e-01,-1.377643e+02
3.715820e-01,-1.623999e+02,3.715820e-01,-1.575287e+02,3.715820e-01,-1.383984e+02,3.715820e-01,-1.377011e+02
3.720703e-01,-1.622077e+02,3.720703e-01,-1.571691e+02,3.720703e-01,-1.378373e+02,3.720703e-01,-1.383168e+02
3.725586e-01,-1.628393e+02,3.725586e-01,-1.575541e+02,3.725586e-01,-1.381162e+02,3.725586e-01,-1.373944e+02
3.730469e-01,-1.630599e+02,3.730469e-01,-1.573233e+02,3.730469e-01,-1.372441e+02,3.730469e-01,-1.362794e+02
3.735352e-01,-1.627694e+02,3.735352e-01,-1.576151e+02,3.735352e-01,-1.364849e+02,3.735352e-01,-1.356468e+02
3.740234e-01,-1.629543e+02,3.740234e-01,-1.577758e+02,3.740234e-01,-1.362489e+02,3.740234e-01,-1.348374e+02
3.745117e-01,-1.632054e+02,3.745117e-01,-1.570611e+02,3.745117e-01,-1.369143e+02,3.745117e-01,-1.351853e+02
3.750000e-01,-1.639694e+02,3.750000e-01,-1.565205e+02,3.750000e-01,-1.366489e+02,3.750000e-01,-1.358191e+02
3.754883e-01,-1.632720e+02,3.754883e-01,-1.566871e+02,3.754883e-01,-1.359530e+02,3.754883e-01,-1.362721e+02
3.759766e-01,-1.627142e+02,3.759766e-01,-1.564062e+02,3.759766e-01,-1.360764e+02,3.759766e-01,-1.378005e+02
3.764648e-01,-1.628873e+02,3.764648e-01,-1.567149e+02,3.764648e-01,-1.369242e+02,3.764648e-01,-1.375662e+02
3.769531e-01,-1.641029e+02,3.769531e-01,-1.570363e+02,3.769531e-01,-1.367347e+02,3.769531e-01,-1.369073e+02
3.774414e-01,-1.642130e+02,3.774414e-01,-1.573955e+02,3.774414e-01,-1.368444e+02,3.774414e-01,-1.366458e+02
3.779297e-01,-1.632723e+02,3.779297e-01,-1.575533e+02,3.779297e-01,-1.375021e+02,3.779297e-01,-1.370499e+02
3.784180e-01,-1.632817e+02,3.784180e-01,-1.571420e+02,3.784180e-01,-1.375773e+02,3.784180e-01,-1.374953e+02
3.789062e-01,-1.636046e+02,3.789062e-01,-1.576595e+02,3.789062e-01,-1.372593e+02,3.789062e-01,-1.367097e+02
3.793945e-01,-1.640003e+02,3.793945e-01,-1.582716e+02,3.793945e-01,-1.379827e+02,3.793945e-01,-1.361768e+02
3.798828e-01,-1.645717e+02,3.798828e-01,-1.585314e+02,3.798828e-01,-1.375469e+02,3.798828e-01,-1.374587e+02
3.803711e-01,-1.653820e+02,3.803711e-01,-1.583099e+02,3.803711e-01,-1.371194e+02,3.803711e-01,-1.385401e+02
3.808594e-01,-1.649410e+02,3.808594e-01,-1.581580e+02,3.808594e-01,-1.373970e+02,3.808594e-01,-1.388882e+02
3.813477e-01,-1.642522e+02,3.813477e-01,-1.576061e+02,3.813477e-01,-1.378928e+02,3.813477e-01,-1.393032e+02
3.818359e-01,-1.636191e+02,3.818359e-01,-1.577758e+02,3.818359e-01,-1.382380e+02,3.818359e-01,-1.396721e+02
3.823242e-01,-1.630771e+02,3.823242e-01,-1.586115e+02,3.823242e-01,-1.386927e+02,3.823242e-01,-1.412284e+02
3.828125e-01,-1.642666e+02,3.828125e-01,-1.582739e+02,3.828125e-01,-1.390021e+02,3.828125e-01,-1.418717e+02
3.833008e-01,-1.637600e+02,3.833008e-01,-1.584007e+02,3.833008e-01,-1.386562e+02,3.833008e-01,-1.421593e+02
3.837891e-01,-1.631999e+02,3.837891e-01,-1.591519e+02,3.837891e-01,-1.392116e+02,3.837891e-01,-1.434131e+02
3.842773e-01,-1.635446e+02,3.842773e-01,-1.590218e+02,3.842773e-01,-1.393533e+02,3.842773e-01,-1.460394e+02
3.847656e-01,-1.644127e+02,3.847656e-01,-1.593280e+02,3.847656e-01,-1.396463e+02,3.847656e-01,-1.475695e+02
3.852539e-01,-1.649647e+02,3.852539e-01,-1.592108e+02,3.852539e-01,-1.406963e+02,3.852539e-01,-1.493356e+02
3.857422e-01,-1.641519e+02,3.857422e-01,-1.583485e+02,3.857422e-01,-1.400412e+02,3.857422e-01,-1.522067e+02
3.862305e-01,-1.649886e+02,3.862305e-01,-1.581692e+02,3.862305e-01,-1.396538e+02,3.862305e-01,-1.557196e+02
3.867188e-01,-1.650336e+02,3.867188e-01,-1.585829e+02,3.867188e-01,-1.398983e+02,3.867188e-01,-1.581907e+02
3.872070e-01,-1.649380e+02,3.872070e-01,-1.584257e+02,3.872070e-01,-1.399638e+02,3.872070e-01,-1.583884e+02
3.876953e-01,-1.647543e+02,3.876953e-01,-1.576302e+02,3.876953e-01,-1.404549e+02,3.876953e-01,-1.559265e+02
3.881836e-01,-1.646653e+02,3.881836e-01,-1.583150e+02,3.881836e-01,-1.410109e+02,3.881836e-01,-1.533033e+02
3.886719e-01,-1.643497e+02,3.886719e-01,-1.600153e+02,3.886719e-01,-1.412167e+02,3.886719e-01,-1.513052e+02
3.891602e-01,-1.640001e+02,3.891602e-01,-1.597604e+02,3.891602e-01,-1.419673e+02,3.891602e-01,-1.492039e+02
3.896484e-01,-1.655534e+02,3.896484e-01,-1.588673e+02,3.896484e-01,-1.419213e+02,3.896484e-01,-1.474911e+02
3.901367e-01,-1.657640e+02,3.901367e-01,-1.590077e+02,3.901367e-01,-1.411299e+02,3.901367e-01,-1.463857e+02
3.906250e-01,-1.658726e+02,3.906250e-01,-1.592353e+02,3.906250e-01,-1.412735e+02,3.906250e-01,-1.455950e+02
3.911133e-01,-1.649326e+02,3.911133e-01,-1.586510e+02,3.911133e-01,-1.420256e+02,3.911133e-01,-1.450001e+02
3.916016e-01,-1.647876e+02,3.916016e-01,-1.589150e+02,3.916016e-01,-1.420950e+02,3.916016e-01,-1.453952e+02
3.920898e-01,-1.656718e+02,3.920898e-01,-1.592014e+02,3.920898e-01,-1.428689e+02,3.920898e-01,-1.453163e+02
3.925781e-01,-1.661194e+02,3.925781e-01,-1.591223e+02,3.925781e-01,-1.436117e+02,3.925781e-01,-1.433071e+02
3.930664e-01,-1.651202e+02,3.930664e-01,-1.600196e+02,3.930664e-01,-1.434015e+02,3.930664e-01,-1.419618e+02
3.935547e-01,-1.647125e+02,3.935547e-01,-1.603494e+02,3.935547e-01,-1.426950e+02,3.935547e-01,-1.416063e+02
3.940430e-01,-1.646807e+02,3.940430e-01,-1.602595e+02,3.940430e-01,-1.426008e+02,3.940430e-01,-1.420263e+02
3.945312e-01,-1.645764e+02,3.945312e-01,-1.601182e+02,3.945312e-01,-1.428817e+02,3.945312e-01,-1.412924e+02
3.950195e-01,-1.649291e+02,3.950195e-01,-1.596257e+02,3.950195e-01,-1.431903e+02,3.950195e-01,-1.415348e+02
3.955078e-01,-1.652235e+02,3.955078e-01,-1.603564e+02,3.955078e-01,-1.438447e+02,3.955078e-01,-1.419404e+02
3.959961e-01,-1.648960e+02,3.959961e-01,-1.605364e+02,3.959961e-01,-1.446309e+02,3.959961e-01,-1.421716e+02
3.964844e-01,-1.645110e+02,3.964844e-01,-1.601276e+02,3.964844e-01,-1.455258e+02,3.964844e-01,-1.418272e+02
3.969727e-01,-1.648667e+02,3.969727e-01,-1.598721e+02,3.969727e-01,-1.456680e+02,3.969727e-01,-1.416482e+02
3.974609e-01,-1.654223e+02,3.974609e-01,-1.603287e+02,3.974609e-01,-1.452135e+02,3.974609e-01,-1.416547e+02
3.979492e-01,-1.653407e+02,3.979492e-01,-1.602320e+02,3.979492e-01,-1.445050e+02,3.979492e-01,-1.408705e+02
3.984375e-01,-1.651399e+02,3.984375e-01,-1.596526e+02,3.984375e-01,-1.446738e+02,3.984375e-01,-1.409194e+02
3.989258e-01,-1.657232e+02,3.989258e-01,-1.591681e+02,3.989258e-01,-1.451149e+02,3.989258e-01,-1.407490e+02
3.994141e-01,-1.659365e+02,3.994141e-01,-1.598111e+02,3.994141e-01,-1.452390e+02,3.994141e-01,-1.406308e+02
3.999023e-01,-1.662483e+02,3.999023e-01,-1.603198e+02,3.999023e-01,-1.454252e+02,3.999023e-01,-1.407167e+02
4.003906e-01,-1.654373e+02,4.003906e-01,-1.593903e+02,4.003906e-01,-1.449316e+02,4.003906e-01,-1.408516e+02
4.008789e-01,-1.647794e+02,4.008789e-01,-1.598224e+02,4.008789e-01,-1.442055e+02,4.008789e-01,-1.414345e+02
4.013672e-01,-1.656372e+02,4.013672e-01,-1.595148e+02,4.013672e-01,-1.444133e+02,4.013672e-01,-1.412836e+02
4.018555e-01,-1.655475e+02,4.018555e-01,-1.598542e+02,4.018555e-01,-1.460585e+02,4.018555e-01,-1.414328e+02
4.023438e-01,-1.645943e+02,4.023438e-01,-1.605535e+02,4.023438e-01,-1.461774e+02,4.023438e-01,-1.413315e+02
4.028320e-01,-1.646682e+02,4.028320e-01,-1.610064e+02,4.028320e-01,-1.458924e+02,4.028320e-01,-1.406538e+02
4.033203e-01,-1.648973e+02,4.033203e-01,-1.615315e+02,4.033203e-01,-1.456809e+02,4.033203e-01,-1.405704e+02
4.038086e-01,-1.643873e+02,4.038086e-01,-1.610470e+02,4.038086e-01,-1.453467e+02,4.038086e-01,-1.406603e+02
4.042969e-01,-1.644444e+02,4.042969e-01,-1.613185e+02,4.042969e-01,-1.463730e+02,4.042969e-01,-1.406988e+02
4.047852e-01,-1.660177e+02,4.047852e-01,-1.614103e+02,4.047852e-01,-1.464956e+02,4.047852e-01,-1.410885e+02
4.052734e-01,-1.670968e+02,4.052734e-01,-1.611076e+02,4.052734e-01,-1.455221e+02,4.052734e-01,-1.422056e+02
4.057617e-01,-1.669946e+02,4.057617e-01,-1.604924e+02,4.057617e-01,-1.452430e+02,4.057617e-01,-1.420558e+02
4.062500e-01,-1.660263e+02,4.062500e-01,-1.604645e+02,4.062500e-01,-1.457656e+02,4.062500e-01,-1.415680e+02
4.067383e-01,-1.662228e+02,4.067383e-01,-1.609691e+02,4.067383e-01,-1.467971e+02,4.067383e-01,-1.420629e+02
4.072266e-01,-1.667499e+02,4.072266e-01,-1.618716e+02,4.072266e-01,-1.475231e+02,4.072266e-01,-1.433642e+02
4.077148e-01,-1.672466e+02,4.077148e-01,-1.622449e+02,4.077148e-01,-1.477261e+02,4.077148e-01,-1.436499e+02
4.082031e-01,-1.671435e+02,4.082031e-01,-1.618440e+02,4.082031e-01,-1.476209e+02,4.082031e-01,-1.430424e+02
4.086914e-01,-1.677007e+02,4.086914e-01,-1.617247e+02,4.086914e-01,-1.473508e+02,4.086914e-01,-1.433209e+02
4.091797e-01,-1.674962e+02,4.091797e-01,-1.616903e+02,4.091797e-01,-1.477118e+02,4.091797e-01,-1.440121e+02
4.096680e-01,-1.680572e+02,4.096680e-01,-1.612633e+02,4.096680e-01,-1.484019e+02,4.096680e-01,-1.451012e+02
4.101562e-01,-1.671706e+02,4.101562e-01,-1.610354e+02,4.101562e-01,-1.481341e+02,4.101562e-01,-1.456955e+02
4.106445e-01,-1.667805e+02,4.106445e-01,-1.613849e+02,4.106445e-01,-1.473372e+02,4.106445e-01,-1.467759e+02
4.111328e-01,-1.670697e+02,4.111328e-01,-1.618192e+02,4.111328e-01,-1.472595e+02,4.111328e-01,-1.457198e+02
4.116211e-01,-1.675642e+02,4.116211e-01,-1.618874e+02,4.116211e-01,-1.478885e+02,4.116211e-01,-1.447341e+02
4.121094e-01,-1.674262e+02,4.121094e-01,-1.622703e+02,4.121094e-01,-1.476475e+02,4.121094e-01,-1.456514e+02
4.125977e-01,-1.668283e+02,4.125977e-01,-1.622996e+02,4.125977e-01,-1.474528e+02,4.125977e-01,-1.469743e+02
4.130859e-01,-1.666550e+02,4.130859e-01,-1.624658e+02,4.130859e-01,-1.481203e+02,4.130859e-01,-1.478112e+02
4.135742e-01,-1.662952e+02,4.135742e-01,-1.618637e+02,4.135742e-01,-1.482207e+02,4.135742e-01,-1.486329e+02
4.140625e-01,-1.658141e+02,4.140625e-01,-1.609150e+02,4.140625e-01,-1.478997e+02,4.140625e-01,-1.497900e+02
4.145508e-01,-1.659425e+02,4.145508e-01,-1.606267e+02,4.145508e-01,-1.487390e+02,4.145508e-01,-1.507057e+02
4.150391e-01,-1.659918e+02,4.150391e-01,-1.613177e+02,4.150391e-01,-1.485992e+02,4.150391e-01,-1.510910e+02
4.155273e-01,-1.667548e+02,4.155273e-01,-1.612439e+02,4.155273e-01,-1.488136e+02,4.155273e-01,-1.517822e+02
4.160156e-01,-1.672622e+02,4.160156e-01,-1.620456e+02,4.160156e-01,-1.492826e+02,4.160156e-01,-1.532513e+02
4.165039e-01,-1.669572e+02,4.165039e-01,-1.625717e+02,4.165039e-01,-1.486607e+02,4.165039e-01,-1.549106e+02
4.169922e-01,-1.669670e+02,4.169922e-01,-1.625298e+02,4.169922e-01,-1.484331e+02,4.169922e-01,-1.557242e+02
4.174805e-01,-1.668514e+02,4.174805e-01,-1.616967e+02,4.174805e-01,-1.484138e+02,4.174805e-01,-1.572398e+02
4.179688e-01,-1.659697e+02,4.179688e-01,-1.616696e+02,4.179688e-01,-1.485474e+02,4.179688e-01,-1.572611e+02
4.184570e-01,-1.656138e+02,4.184570e-01,-1.619961e+02,4.184570e-01,-1.484595e+02,4.184570e-01,-1.566153e+02
4.189453e-01,-1.660073e+02,4.189453e-01,-1.620902e+02,4.189453e-01,-1.490822e+02,4.189453e-01,-1.559422e+02
4.194336e-01,-1.670496e+02,4.194336e-01,-1.617137e+02,4.194336e-01,-1.505417e+02,4.194336e-01,-1.551323e+02
4.199219e-01,-1.660988e+02,4.199219e-01,-1.613587e+02,4.199219e-01,-1.501177e+02,4.199219e-01,-1.536242e+02
4.204102e-01,-1.661100e+02,4.204102e-01,-1.618377e+02,4.204102e-01,-1.496500e+02,4.204102e-01,-1.520344e+02
4.208984e-01,-1.668252e+02,4.208984e-01,-1.624056e+02,4.208984e-01,-1.496214e+02,4.208984e-01,-1.510375e+02
4.213867e-01,-1.674052e+02,4.213867e-01,-1.624394e+02,4.213867e-01,-1.497069e+02,4.213867e-01,-1.505338e+02
4.218750e-01,-1.667451e+02,4.218750e-01,-1.630889e+02,4.218750e-01,-1.497913e+02,4.218750e-01,-1.501985e+02
4.223633e-01,-1.666847e+02,4.223633e-01,-1.627403e+02,4.223633e-01,-1.496216e+02,4.223633e-01,-1.499236e+02
4.228516e-01,-1.677055e+02,4.228516e-01,-1.633561e+02,4.228516e-01,-1.495551e+02,4.228516e-01,-1.487341e+02
4.233398e-01,-1.679244e+02,4.233398e-01,-1.635585e+02,4.233398e-01,-1.501228e+02,4.233398e-01,-1.477304e+02
4.238281e-01,-1.683497e+02,4.238281e-01,-1.630592e+02,4.238281e-01,-1.503143e+02,4.238281e-01,-1.470723e+02
4.243164e-01,-1.678830e+02,4.243164e-01,-1.628413e+02,4.243164e-01,-1.498431e+02,4.243164e-01,-1.473990e+02
4.248047e-01,-1.670376e+02,4.248047e-01,-1.628228e+02,4.248047e-01,-1.502346e+02,4.248047e-01,-1.463696e+02
4.252930e-01,-1.672621e+02,4.252930e-01,-1.627371e+02,4.252930e-01,-1.501209e+02,4.252930e-01,-1.457285e+02
4.257812e-01,-1.679159e+02,4.257812e-01,-1.625696e+02,4.257812e-01,-1.495068e+02,4.257812e-01,-1.451708e+02
4.262695e-01,-1.684672e+02,4.262695e-01,-1.623267e+02,4.262695e-01,-1.492810e+02,4.262695e-01,-1.446848e+02
4.267578e-01,-1.681768e+02,4.267578e-01,-1.631444e+02,4.267578e-01,-1.498689e+02,4.267578e-01,-1.437937e+02
4.272461e-01,-1.669312e+02,4.272461e-01,-1.634045e+02,4.272461e-01,-1.501406e+02,4.272461e-01,-1.435394e+02
4.277344e-01,-1.673337e+02,4.277344e-01,-1.635570e+02,4.277344e-01,-1.505401e+02,4.277344e-01,-1.439578e+02
4.282227e-01,-1.668775e+02,4.282227e-01,-1.635813e+02,4.282227e-01,-1.513081e+02,4.282227e-01,-1.438660e+02
4.287109e-01,-1.670223e+02,4.287109e-01,-1.629263e+02,4.287109e-01,-1.515208e+02,4.287109e-01,-1.439043e+02
4.291992e-01,-1.675205e+02,4.291992e-01,-1.626372e+02,4.291992e-01,-1.514492e+02,4.291992e-01,-1.434031e+02
4.296875e-01,-1.672540e+02,4.296875e-01,-1.626440e+02,4.296875e-01,-1.512404e+02,4.296875e-01,-1.422811e+02
4.301758e-01,-1.670814e+02,4.301758e-01,-1.626922e+02,4.301758e-01,-1.510440e+02,4.301758e-01,-1.426374e+02
4.306641e-01,-1.676186e+02,4.306641e-01,-1.626733e+02,4.306641e-01,-1.509376e+02,4.306641e-01,-1.422621e+02
4.311523e-01,-1.679365e+02,4.311523e-01,-1.630635e+02,4.311523e-01,-1.509504e+02,4.311523e-01,-1.422370e+02
4.316406e-01,-1.678176e+02,4.316406e-01,-1.635580e+02,4.316406e-01,-1.509880e+02,4.316406e-01,-1.426730e+02
4.321289e-01,-1.676611e+02,4.321289e-01,-1.639585e+02,4.321289e-01,-1.510578e+02,4.321289e-01,-1.422455e+02
4.326172e-01,-1.683542e+02,4.326172e-01,-1.642805e+02,4.326172e-01,-1.512007e+02,4.326172e-01,-1.416020e+02
4.331055e-01,-1.688079e+02,4.331055e-01,-1.638961e+02,4.331055e-01,-1.499510e+02,4.331055e-01,-1.420897e+02
4.335938e-01,-1.690895e+02,4.335938e-01,-1.638318e+02,4.335938e-01,-1.502650e+02,4.335938e-01,-1.420763e+02
4.340820e-01,-1.688155e+02,4.340820e-01,-1.635689e+02,4.340820e-01,-1.510286e+02,4.340820e-01,-1.414882e+02
4.345703e-01,-1.680374e+02,4.345703e-01,-1.633366e+02,4.345703e-01,-1.509939e+02,4.345703e-01,-1.409044e+02
4.350586e-01,-1.682833e+02,4.350586e-01,-1.631690e+02,4.350586e-01,-1.510763e+02,4.350586e-01,-1.409841e+02
4.355469e-01,-1.690949e+02,4.355469e-01,-1.629919e+02,4.355469e-01,-1.509907e+02,4.355469e-01,-1.415203e+02
4.360352e-01,-1.695230e+02,4.360352e-01,-1.642017e+02,4.360352e-01,-1.507482e+02,4.360352e-01,-1.410769e+02
4.365234e-01,-1.692427e+02,4.365234e-01,-1.651515e+02,4.365234e-01,-1.511597e+02,4.365234e-01,-9.830543e+01
4.370117e-01,-1.662485e+02,4.370117e-01,-1.620795e+02,4.370117e-01,-1.504175e+02,4.370117e-01,-8.238417e+01
4.375000e-01,-1.638749e+02,4.375000e-01,-1.594354e+02,4.375000e-01,-1.489223e+02,4.375000e-01,-7.787771e+01
4.379883e-01,-1.666474e+02,4.379883e-01,-1.622337e+02,4.379883e-01,-1.509785e+02,4.379883e-01,-8.238436e+01
4.384766e-01,-1.683940e+02,4.384766e-01,-1.643270e+02,4.384766e-01,-1.520548e+02,4.384766e-01,-9.830657e+01
4.389648e-01,-1.683940e+02,4.389648e-01,-1.636913e+02,4.389648e-01,-1.517107e+02,4.389648e-01,-1.409614e+02
4.394531e-01,-1.687127e+02,4.394531e-01,-1.637873e+02,4.394531e-01,-1.512359e+02,4.394531e-01,-1.410788e+02
4.399414e-01,-1.689336e+02,4.399414e-01,-1.641903e+02,4.399414e-01,-1.506171e+02,4.399414e-01,-1.408293e+02
4.404297e-01,-1.689687e+02,4.404297e-01,-1.647446e+02,4.404297e-01,-1.509385e+02,4.404297e-01,-1.417332e+02
4.409180e-01,-1.688406e+02,4.409180e-01,-1.646353e+02,4.409180e-01,-1.520405e+02,4.409180e-01,-1.414851e+02
4.414062e-01,-1.689602e+02,4.414062e-01,-1.648109e+02,4.414062e-01,-1.521295e+02,4.414062e-01,-1.412993e+02
4.418945e-01,-1.694832e+02,4.418945e-01,-1.640097e+02,4.418945e-01,-1.521053e+02,4.418945e-01,-1.410910e+02
4.423828e-01,-1.690856e+02,4.423828e-01,-1.640394e+02,4.423828e-01,-1.523290e+02,4.423828e-01,-1.422779e+02
4.428711e-01,-1.690061e+02,4.428711e-01,-1.647537e+02,4.428711e-01,-1.517763e+02,4.428711e-01,-1.420318e+02
4.433594e-01,-1.695332e+02,4.433594e-01,-1.646329e+02,4.433594e-01,-1.516767e+02,4.433594e-01,-1.417642e+02
4.438477e-01,-1.694559e+02,4.438477e-01,-1.642368e+02,4.438477e-01,-1.519788e+02,4.438477e-01,-1.412889e+02
4.443359e-01,-1.687547e+02,4.443359e-01,-1.647214e+02,4.443359e-01,-1.515880e+02,4.443359e-01,-1.406999e+02
4.448242e-01,-1.683960e+02,4.448242e-01,-1.650636e+02,4.448242e-01,-1.520022e+02,4.448242e-01,-1.412128e+02
4.453125e-01,-1.682944e+02,4.453125e-01,-1.653510e+02,4.453125e-01,-1.523132e+02,4.453125e-01,-1.416931e+02
4.458008e-01,-1.679018e+02,4.458008e-01,-1.653269e+02,4.458008e-01,-1.521755e+02,4.458008e-01,-1.418466e+02
4.462891e-01,-1.679042e+02,4.462891e-01,-1.650086e+02,4.462891e-01,-1.523451e+02,4.462891e-01,-1.419773e+02
4.467773e-01,-1.683955e+02,4.467773e-01,-1.646621e+02,4.467773e-01,-1.520784e+02,4.467773e-01,-1.423188e+02
4.472656e-01,-1.696021e+02,4.472656e-01,-1.644799e+02,4.472656e-01,-1.523053e+02,4.472656e-01,-1.422192e+02
4.477539e-01,-1.702170e+02,4.477539e-01,-1.649760e+02,4.477539e-01,-1.525377e+02,4.477539e-01,-1.421606e+02
4.482422e-01,-1.691047e+02,4.482422e-01,-1.655570e+02,4.482422e-01,-1.527821e+02,4.482422e-01,-1.432020e+02
4.487305e-01,-1.695492e+02,4.487305e-01,-1.655666e+02,4.487305e-01,-1.526410e+02,4.487305e-01,-1.440012e+02
4.492188e-01,-1.700538e+02,4.492188e-01,-1.650228e+02,4.492188e-01,-1.529464e+02,4.492188e-01,-1.444802e+02
4.497070e-01,-1.700427e+02,4.497070e-01,-1.642862e+02,4.497070e-01,-1.527106e+02,4.497070e-01,-1.452201e+02
4.501953e-01,-1.703432e+02,4.501953e-01,-1.644837e+02,4.501953e-01,-1.528258e+02,4.501953e-01,-1.451841e+02
4.506836e-01,-1.695022e+02,4.506836e-01,-1.654590e+02,4.506836e-01,-1.535107e+02,4.506836e-01,-1.456861e+02
4.511719e-01,-1.694029e+02,4.511719e-01,-1.650985e+02,4.511719e-01,-1.533826e+02,4.511719e-01,-1.458349e+02
4.516602e-01,-1.698535e+02,4.516602e-01,-1.648398e+02,4.516602e-01,-1.528244e+02,4.516602e-01,-1.462630e+02
4.521484e-01,-1.701377e+02,4.521484e-01,-1.648819e+02,4.521484e-01,-1.531054e+02,4.521484e-01,-1.469809e+02
4.526367e-01,-1.702002e+02,4.526367e-01,-1.647256e+02,4.526367e-01,-1.533221e+02,4.526367e-01,-1.475135e+02
4.531250e-01,-1.695310e+02,4.531250e-01,-1.652060e+02,4.531250e-01,-1.534098e+02,4.531250e-01,-1.469869e+02
4.536133e-01,-1.695311e+02,4.536133e-01,-1.655544e+02,4.536133e-01,-1.537265e+02,4.536133e-01,-1.473708e+02
4.541016e-01,-1.703093e+02,4.541016e-01,-1.650745e+02,4.541016e-01,-1.530753e+02,4.541016e-01,-1.488650e+02
4.545898e-01,-1.704555e+02,4.545898e-01,-1.648645e+02,4.545898e-01,-1.522835e+02,4.545898e-01,-1.490079e+02
4.550781e-01,-1.698462e+02,4.550781e-01,-1.656456e+02,4.550781e-01,-1.523740e+02,4.550781e-01,-1.490304e+02
4.555664e-01,-1.696635e+02,4.555664e-01,-1.646534e+02,4.555664e-01,-1.535429e+02,4.555664e-01,-1.492248e+02
4.560547e-01,-1.699562e+02,4.560547e-01,-1.644245e+02,4.560547e-01,-1.545577e+02,4.560547e-01,-1.491655e+02
4.565430e-01,-1.694508e+02,4.565430e-01,-1.651936e+02,4.565430e-01,-1.544472e+02,4.565430e-01,-1.495958e+02
4.570312e-01,-1.694564e+02,4.570312e-01,-1.651864e+02,4.570312e-01,-1.538002e+02,4.570312e-01,-1.499894e+02
4.575195e-01,-1.701335e+02,4.575195e-01,-1.648804e+02,4.575195e-01,-1.534031e+02,4.575195e-01,-1.500649e+02
4.580078e-01,-1.705418e+02,4.580078e-01,-1.651788e+02,4.580078e-01,-1.533128e+02,4.580078e-01,-1.490111e+02
4.584961e-01,-1.700467e+02,4.584961e-01,-1.650300e+02,4.584961e-01,-1.535913e+02,4.584961e-01,-1.487962e+02
4.589844e-01,-1.699949e+02,4.589844e-01,-1.648424e+02,4.589844e-01,-1.537527e+02,4.589844e-01,-1.487679e+02
4.594727e-01,-1.699683e+02,4.594727e-01,-1.648184e+02,4.594727e-01,-1.534537e+02,4.594727e-01,-1.476558e+02
4.599609e-01,-1.699635e+02,4.599609e-01,-1.647641e+02,4.599609e-01,-1.532319e+02,4.599609e-01,-1.472695e+02
4.604492e-01,-1.700089e+02,4.604492e-01,-1.650004e+02,4.604492e-01,-1.534976e+02,4.604492e-01,-1.475055e+02
4.609375e-01,-1.709820e+02,4.609375e-01,-1.653217e+02,4.609375e-01,-1.543562e+02,4.609375e-01,-1.466543e+02
4.614258e-01,-1.713737e+02,4.614258e-01,-1.657080e+02,4.614258e-01,-1.549832e+02,4.614258e-01,-1.455017e+02
4.619141e-01,-1.706594e+02,4.619141e-01,-1.658226e+02,4.619141e-01,-1.550548e+02,4.619141e-01,-1.442953e+02
4.624023e-01,-1.712525e+02,4.624023e-01,-1.657338e+02,4.624023e-01,-1.546285e+02,4.624023e-01,-1.446868e+02
4.628906e-01,-1.716764e+02,4.628906e-01,-1.660853e+02,4.628906e-01,-1.538532e+02,4.628906e-01,-1.444337e+02
4.633789e-01,-1.708569e+02,4.633789e-01,-1.665500e+02,4.633789e-01,-1.542709e+02,4.633789e-01,-1.442055e+02
4.638672e-01,-1.706827e+02,4.638672e-01,-1.662474e+02,4.638672e-01,-1.545163e+02,4.638672e-01,-1.433708e+02
4.643555e-01,-1.706105e+02,4.643555e-01,-1.654389e+02,4.643555e-01,-1.538686e+02,4.643555e-01,-1.428422e+02
4.648438e-01,-1.713544e+02,4.648438e-01,-1.653138e+02,4.648438e-01,-1.541573e+02,4.648438e-01,-1.431299e+02
4.653320e-01,-1.710277e+02,4.653320e-01,-1.650227e+02,4.653320e-01,-1.541356e+02,4.653320e-01,-1.431016e+02
4.658203e-01,-1.706577e+02,4.658203e-01,-1.653024e+02,4.658203e-01,-1.535336e+02,4.658203e-01,-1.420804e+02
4.663086e-01,-1.713838e+02,4.663086e-01,-1.661388e+02,4.663086e-01,-1.534144e+02,4.663086e-01,-1.411704e+02
4.667969e-01,-1.713775e+02,4.667969e-01,-1.657339e+02,4.667969e-01,-1.540569e+02,4.667969e-01,-1.408692e+02
4.672852e-01,-1.714968e+02,4.672852e-01,-1.656167e+02,4.672852e-01,-1.547643e+02,4.672852e-01,-1.407178e+02
4.677734e-01,-1.712073e+02,4.677734e-01,-1.666603e+02,4.677734e-01,-1.546697e+02,4.677734e-01,-1.403191e+02
4.682617e-01,-1.715660e+02,4.682617e-01,-1.665784e+02,4.682617e-01,-1.545565e+02,4.682617e-01,-1.408269e+02
4.687500e-01,-1.712147e+02,4.687500e-01,-1.657166e+02,4.687500e-01,-1.548483e+02,4.687500e-01,-1.405718e+02
4.692383e-01,-1.705724e+02,4.692383e-01,-1.655841e+02,4.692383e-01,-1.548641e+02,4.692383e-01,-1.401232e+02
4.697266e-01,-1.713860e+02,4.697266e-01,-1.656351e+02,4.697266e-01,-1.542754e+02,4.697266e-01,-1.398132e+02
4.702148e-01,-1.721817e+02,4.702148e-01,-1.661870e+02,4.702148e-01,-1.544249e+02,4.702148e-01,-1.396998e+02
4.707031e-01,-1.722545e+02,4.707031e-01,-1.668564e+02,4.707031e-01,-1.548259e+02,4.707031e-01,-1.399820e+02
4.711914e-01,-1.720698e+02,4.711914e-01,-1.669144e+02,4.711914e-01,-1.544715e+02,4.711914e-01,-1.397886e+02
4.716797e-01,-1.722398e+02,4.716797e-01,-1.661565e+02,4.716797e-01,-1.546532e+02,4.716797e-01,-1.398822e+02
4.721680e-01,-1.717386e+02,4.721680e-01,-1.663196e+02,4.721680e-01,-1.548826e+02,4.721680e-01,-1.398727e+02
4.726562e-01,-1.715792e+02,4.726562e-01,-1.670428e+02,4.726562e-01,-1.541393e+02,4.726562e-01,-1.390341e+02
4.731445e-01,-1.718207e+02,4.731445e-01,-1.662940e+02,4.731445e-01,-1.540119e+02,4.731445e-01,-1.383917e+02
4.736328e-01,-1.712065e+02,4.736328e-01,-1.666391e+02,4.736328e-01,-1.547426e+02,4.736328e-01,-1.386926e+02
4.741211e-01,-1.708260e+02,4.741211e-01,-1.665108e+02,4.741211e-01,-1.544680e+02,4.741211e-01,-1.397672e+02
4.746094e-01,-1.712272e+02,4.746094e-01,-1.662419e+02,4.746094e-01,-1.549422e+02,4.746094e-01,-1.396869e+02
4.750977e-01,-1.722734e+02,4.750977e-01,-1.660062e+02,4.750977e-01,-1.558631e+02,4.750977e-01,-1.388243e+02
4.755859e-01,-1.724534e+02,4.755859e-01,-1.665378e+02,4.755859e-01,-1.560520e+02,4.755859e-01,-1.382850e+02
4.760742e-01,-1.725754e+02,4.760742e-01,-1.669680e+02,4.760742e-01,-1.549312e+02,4.760742e-01,-1.388983e+02
4.765625e-01,-1.716312e+02,4.765625e-01,-1.660934e+02,4.765625e-01,-1.544739e+02,4.765625e-01,-1.393342e+02
4.770508e-01,-1.722795e+02,4.770508e-01,-1.654275e+02,4.770508e-01,-1.546621e+02,4.770508e-01,-1.391918e+02
4.775391e-01,-1.722244e+02,4.775391e-01,-1.662171e+02,4.775391e-01,-1.549614e+02,4.775391e-01,-1.390082e+02
4.780273e-01,-1.718639e+02,4.780273e-01,-1.665942e+02,4.780273e-01,-1.550345e+02,4.780273e-01,-1.390064e+02
4.785156e-01,-1.719476e+02,4.785156e-01,-1.665528e+02,4.785156e-01,-1.551860e+02,4.785156e-01,-1.389825e+02
4.790039e-01,-1.724238e+02,4.790039e-01,-1.665347e+02,4.790039e-01,-1.557867e+02,4.790039e-01,-1.383779e+02
4.794922e-01,-1.730125e+02,4.794922e-01,-1.656373e+02,4.794922e-01,-1.554878e+02,4.794922e-01,-1.385447e+02
4.799805e-01,-1.730817e+02,4.799805e-01,-1.656172e+02,4.799805e-01,-1.558478e+02,4.799805e-01,-1.386258e+02
4.804688e-01,-1.733156e+02,4.804688e-01,-1.662542e+02,4.804688e-01,-1.553589e+02,4.804688e-01,-1.390529e+02
4.809570e-01,-1.735568e+02,4.809570e-01,-1.657593e+02,4.809570e-01,-1.554019e+02,4.809570e-01,-1.392353e+02
4.814453e-01,-1.735581e+02,4.814453e-01,-1.662363e+02,4.814453e-01,-1.559439e+02,4.814453e-01,-1.388172e+02
4.819336e-01,-1.737601e+02,4.819336e-01,-1.666738e+02,4.819336e-01,-1.562485e+02,4.819336e-01,-1.396017e+02
4.824219e-01,-1.739244e+02,4.824219e-01,-1.666553e+02,4.824219e-01,-1.558628e+02,4.824219e-01,-1.393919e+02
4.829102e-01,-1.737999e+02,4.829102e-01,-1.660867e+02,4.829102e-01,-1.552980e+02,4.829102e-01,-1.389473e+02
4.833984e-01,-1.734271e+02,4.833984e-01,-1.652196e+02,4.833984e-01,-1.550546e+02,4.833984e-01,-1.392566e+02
4.838867e-01,-1.730814e+02,4.838867e-01,-1.656505e+02,4.838867e-01,-1.555757e+02,4.838867e-01,-1.396097e+02
4.843750e-01,-1.733983e+02,4.843750e-01,-1.672540e+02,4.843750e-01,-1.557765e+02,4.843750e-01,-1.400165e+02
4.848633e-01,-1.732240e+02,4.848633e-01,-1.671388e+02,4.848633e-01,-1.555881e+02,4.848633e-01,-1.402066e+02
4.853516e-01,-1.736517e+02,4.853516e-01,-1.671171e+02,4.853516e-01,-1.555496e+02,4.853516e-01,-1.397177e+02
4.858398e-01,-1.737281e+02,4.858398e-01,-1.661705e+02,4.858398e-01,-1.546897e+02,4.858398e-01,-1.394166e+02
4.863281e-01,-1.738765e+02,4.863281e-01,-1.660214e+02,4.863281e-01,-1.551471e+02,4.863281e-01,-1.397325e+02
4.868164e-01,-1.742320e+02,4.868164e-01,-1.667197e+02,4.868164e-01,-1.558185e+02,4.868164e-01,-1.410130e+02
4.873047e-01,-1.749273e+02,4.873047e-01,-1.666948e+02,4.873047e-01,-1.556542e+02,4.873047e-01,-1.406913e+02
4.877930e-01,-1.739796e+02,4.877930e-01,-1.670081e+02,4.877930e-01,-1.562937e+02,4.877930e-01,-1.396767e+02
4.882812e-01,-1.728398e+02,4.882812e-01,-1.660921e+02,4.882812e-01,-1.560772e+02,4.882812e-01,-1.394355e+02
4.887695e-01,-1.726726e+02,4.887695e-01,-1.664565e+02,4.887695e-01,-1.551153e+02,4.887695e-01,-1.390007e+02
4.892578e-01,-1.736322e+02,4.892578e-01,-1.670143e+02,4.892578e-01,-1.547866e+02,4.892578e-01,-1.386792e+02
4.897461e-01,-1.745586e+02,4.897461e-01,-1.665088e+02,4.897461e-01,-1.553134e+02,4.897461e-01,-1.382170e+02
4.902344e-01,-1.735439e+02,4.902344e-01,-1.669903e+02,4.902344e-01,-1.554004e+02,4.902344e-01,-1.374163e+02
4.907227e-01,-1.729576e+02,4.907227e-01,-1.673573e+02,4.907227e-01,-1.547971e+02,4.907227e-01,-1.376500e+02
4.912109e-01,-1.734084e+02,4.912109e-01,-1.668440e+02,4.912109e-01,-1.548898e+02,4.912109e-01,-1.375615e+02
4.916992e-01,-1.733178e+02,4.916992e-01,-1.661678e+02,4.916992e-01,-1.556561e+02,4.916992e-01,-1.360042e+02
4.921875e-01,-1.739287e+02,4.921875e-01,-1.655262e+02,4.921875e-01,-1.556299e+02,4.921875e-01,-1.354257e+02
4.926758e-01,-1.732350e+02,4.926758e-01,-1.654033e+02,4.926758e-01,-1.552686e+02,4.926758e-01,-1.362097e+02
4.931641e-01,-1.736775e+02,4.931641e-01,-1.660606e+02,4.931641e-01,-1.552988e+02,4.931641e-01,-1.351986e+02
4.936523e-01,-1.738298e+02,4.936523e-01,-1.669412e+02,4.936523e-01,-1.556151e+02,4.936523e-01,-1.345954e+02
4.941406e-01,-1.742310e+02,4.941406e-01,-1.658189e+02,4.941406e-01,-1.552108e+02,4.941406e-01,-1.343481e+02
4.946289e-01,-1.745100e+02,4.946289e-01,-1.655841e+02,4.946289e-01,-1.546939e+02,4.946289e-01,-1.338413e+02
4.951172e-01,-1.742506e+02,4.951172e-01,-1.659071e+02,4.951172e-01,-1.544745e+02,4.951172e-01,-1.332993e+02
4.956055e-01,-1.741425e+02,4.956055e-01,-1.662835e+02,4.956055e-01,-1.549145e+02,4.956055e-01,-1.330563e+02
4.960938e-01,-1.739238e+02,4.960938e-01,-1.658902e+02,4.960938e-01,-1.544928e+02,4.960938e-01,-1.330172e+02
4.965820e-01,-1.730315e+02,4.965820e-01,-1.650880e+02,4.965820e-01,-1.549793e+02,4.965820e-01,-1.332478e+02
4.970703e-01,-1.730612e+02,4.970703e-01,-1.654164e+02,4.970703e-01,-1.562203e+02,4.970703e-01,-1.334252e+02
4.975586e-01,-1.731763e+02,4.975586e-01,-1.662297e+02,4.975586e-01,-1.570947e+02,4.975586e-01,-1.332731e+02
4.980469e-01,-1.735615e+02,4.980469e-01,-1.660253e+02,4.980469e-01,-1.550995e+02,4.980469e-01,-1.337391e+02
4.985352e-01,-1.733294e+02,4.985352e-01,-1.651295e+02,4.985352e-01,-1.547881e+02,4.985352e-01,-1.338611e+02
4.990234e-01,-1.739222e+02,4.990234e-01,-1.650865e+02,4.990234e-01,-1.554982e+02,4.990234e-01,-1.317506e+02
4.995117e-01,-1.739000e+02,4.995117e-01,-1.656403e+02,4.995117e-01,-1.552600e+02,4.995117e-01,-1.310857e+02
5.000000e-01,-1.756507e+02,5.000000e-01,-1.693415e+02,5.000000e-01,-1.576509e+02,5.000000e-01,-1.343831e+02


==> figures/psd_4_8.csv <==
f_fp_0,fp_0,f_fp_1,fp_1,f_fp_2,fp_2,f_fp_3,fp_3,f_fp_4,fp_4,f_fp_5,fp_5,f_fp_6,fp_6,f_fp_7,fp_7
0.000000e+00,-1.612822e+02,0.000000e+00,-1.918705e+02,0.000000e+00,-2.002479e+02,0.000000e+00,-2.028056e+02,0.000000e+00,-2.065200e+02,0.000000e+00,-2.083589e+02,0.000000e+00,-2.081315e+02,0.000000e+00,-2.095522e+02
4.882812e-04,-1.557852e+02,4.882812e-04,-1.868660e+02,4.882812e-04,-1.950460e+02,4.882812e-04,-1.985457e+02,4.882812e-04,-2.021779e+02,4.882812e-04,-2.045496e+02,4.882812e-04,-2.038556e+02,4.882812e-04,-2.042912e+02
9.765625e-04,-1.548405e+02,9.765625e-04,-1.854731e+02,9.765625e-04,-1.937051e+02,9.765625e-04,-1.989707e+02,9.765625e-04,-2.027573e+02,9.765625e-04,-2.037908e+02,9.765625e-04,-2.033320e+02,9.765625e-04,-2.034972e+02
1.464844e-03,-1.550632e+02,1.464844e-03,-1.854671e+02,1.464844e-03,-1.927229e+02,1.464844e-03,-1.990323e+02,1.464844e-03,-2.036426e+02,1.464844e-03,-2.036420e+02,1.464844e-03,-2.021986e+02,1.464844e-03,-2.035448e+02
1.953125e-03,-1.555915e+02,1.953125e-03,-1.862401e+02,1.953125e-03,-1.921601e+02,1.953125e-03,-1.983208e+02,1.953125e-03,-2.030770e+02,1.953125e-03,-2.040180e+02,1.953125e-03,-2.021095e+02,1.953125e-03,-2.029581e+02
2.441406e-03,-1.565112e+02,2.441406e-03,-1.859436e+02,2.441406e-03,-1.928050e+02,2.441406e-03,-1.977040e+02,2.441406e-03,-2.033848e+02,2.441406e-03,-2.041121e+02,2.441406e-03,-2.023293e+02,2.441406e-03,-2.025472e+02
2.929688e-03,-1.566884e+02,2.929688e-03,-1.856128e+02,2.929688e-03,-1.925816e+02,2.929688e-03,-1.978951e+02,2.929688e-03,-2.040866e+02,2.929688e-03,-2.041254e+02,2.929688e-03,-2.029516e+02,2.929688e-03,-2.024984e+02
3.417969e-03,-1.567996e+02,3.417969e-03,-1.856748e+02,3.417969e-03,-1.921934e+02,3.417969e-03,-1.987977e+02,3.417969e-03,-2.040807e+02,3.417969e-03,-2.036426e+02,3.417969e-03,-2.036521e+02,3.417969e-03,-2.030751e+02
3.906250e-03,-1.578137e+02,3.906250e-03,-1.865803e+02,3.906250e-03,-1.924468e+02,3.906250e-03,-1.992434e+02,3.906250e-03,-2.035638e+02,3.906250e-03,-2.037013e+02,3.906250e-03,-2.027909e+02,3.906250e-03,-2.036785e+02
4.394531e-03,-1.594492e+02,4.394531e-03,-1.880004e+02,4.394531e-03,-1.919155e+02,4.394531e-03,-1.996381e+02,4.394531e-03,-2.036510e+02,4.394531e-03,-2.041550e+02,4.394531e-03,-2.028140e+02,4.394531e-03,-2.033347e+02
4.882812e-03,-1.601204e+02,4.882812e-03,-1.879204e+02,4.882812e-03,-1.922454e+02,4.882812e-03,-1.995070e+02,4.882812e-03,-2.043337e+02,4.882812e-03,-2.045843e+02,4.882812e-03,-2.027928e+02,4.882812e-03,-2.035963e+02
5.371094e-03,-1.611817e+02,5.371094e-03,-1.868951e+02,5.371094e-03,-1.928646e+02,5.371094e-03,-1.989599e+02,5.371094e-03,-2.034262e+02,5.371094e-03,-2.041583e+02,5.371094e-03,-2.027720e+02,5.371094e-03,-2.038395e+02
5.859375e-03,-1.622851e+02,5.859375e-03,-1.862086e+02,5.859375e-03,-1.928950e+02,5.859375e-03,-1.991189e+02,5.859375e-03,-2.025488e+02,5.859375e-03,-2.035301e+02,5.859375e-03,-2.031002e+02,5.859375e-03,-2.031573e+02
6.347656e-03,-1.635150e+02,6.347656e-03,-1.856689e+02,6.347656e-03,-1.922875e+02,6.347656e-03,-2.000470e+02,6.347656e-03,-2.022740e+02,6.347656e-03,-2.037652e+02,6.347656e-03,-2.025067e+02,6.347656e-03,-2.030421e+02
6.835938e-03,-1.633205e+02,6.835938e-03,-1.865076e+02,6.835938e-03,-1.925148e+02,6.835938e-03,-1.995144e+02,6.835938e-03,-2.024783e+02,6.835938e-03,-2.037849e+02,6.835938e-03,-2.025759e+02,6.835938e-03,-2.036072e+02
7.324219e-03,-1.637993e+02,7.324219e-03,-1.870167e+02,7.324219e-03,-1.928221e+02,7.324219e-03,-1.989138e+02,7.324219e-03,-2.028426e+02,7.324219e-03,-2.038418e+02,7.324219e-03,-2.030080e+02,7.324219e-03,-2.045099e+02
7.812500e-03,-1.636831e+02,7.812500e-03,-1.864809e+02,7.812500e-03,-1.922921e+02,7.812500e-03,-1.984204e+02,7.812500e-03,-2.034464e+02,7.812500e-03,-2.039846e+02,7.812500e-03,-2.030139e+02,7.812500e-03,-2.045025e+02
8.300781e-03,-1.633773e+02,8.300781e-03,-1.860028e+02,8.300781e-03,-1.922693e+02,8.300781e-03,-1.987535e+02,8.300781e-03,-2.039371e+02,8.300781e-03,-2.039529e+02,8.300781e-03,-2.027945e+02,8.300781e-03,-2.040871e+02
8.789062e-03,-1.632324e+02,8.789062e-03,-1.863662e+02,8.789062e-03,-1.928944e+02,8.789062e-03,-1.990971e+02,8.789062e-03,-2.025962e+02,8.789062e-03,-2.042701e+02,8.789062e-03,-2.022339e+02,8.789062e-03,-2.044329e+02
9.277344e-03,-1.633926e+02,9.277344e-03,-1.864945e+02,9.277344e-03,-1.926996e+02,9.277344e-03,-1.990068e+02,9.277344e-03,-2.014530e+02,9.277344e-03,-2.042761e+02,9.277344e-03,-2.021448e+02,9.277344e-03,-2.049199e+02
9.765625e-03,-1.631651e+02,9.765625e-03,-1.863384e+02,9.765625e-03,-1.929510e+02,9.765625e-03,-1.990655e+02,9.765625e-03,-2.013313e+02,9.765625e-03,-2.038101e+02,9.765625e-03,-2.015575e+02,9.765625e-03,-2.040765e+02
1.025391e-02,-1.631846e+02,1.025391e-02,-1.864776e+02,1.025391e-02,-1.932474e+02,1.025391e-02,-1.986485e+02,1.025391e-02,-2.018505e+02,1.025391e-02,-2.036975e+02,1.025391e-02,-2.018070e+02,1.025391e-02,-2.038501e+02
1.074219e-02,-1.635203e+02,1.074219e-02,-1.866538e+02,1.074219e-02,-1.924584e+02,1.074219e-02,-1.987957e+02,1.074219e-02,-2.022765e+02,1.074219e-02,-2.042892e+02,1.074219e-02,-2.026686e+02,1.074219e-02,-2.044281e+02
1.123047e-02,-1.637685e+02,1.123047e-02,-1.865709e+02,1.123047e-02,-1.923314e+02,1.123047e-02,-1.985803e+02,1.123047e-02,-2.019610e+02,1.123047e-02,-2.052898e+02,1.123047e-02,-2.025238e+02,1.123047e-02,-2.052717e+02
1.171875e-02,-1.636198e+02,1.171875e-02,-1.866847e+02,1.171875e-02,-1.928750e+02,1.171875e-02,-1.982304e+02,1.171875e-02,-2.019465e+02,1.171875e-02,-2.044685e+02,1.171875e-02,-2.026015e+02,1.171875e-02,-2.053725e+02
1.220703e-02,-1.631763e+02,1.220703e-02,-1.864348e+02,1.220703e-02,-1.941046e+02,1.220703e-02,-1.979211e+02,1.220703e-02,-2.027467e+02,1.220703e-02,-2.040879e+02,1.220703e-02,-2.026823e+02,1.220703e-02,-2.046017e+02
1.269531e-02,-1.637722e+02,1.269531e-02,-1.864525e+02,1.269531e-02,-1.937824e+02,1.269531e-02,-1.983007e+02,1.269531e-02,-2.035393e+02,1.269531e-02,-2.042480e+02,1.269531e-02,-2.026419e+02,1.269531e-02,-2.041165e+02
1.318359e-02,-1.647030e+02,1.318359e-02,-1.858956e+02,1.318359e-02,-1.933740e+02,1.318359e-02,-1.990304e+02,1.318359e-02,-2.030281e+02,1.318359e-02,-2.044515e+02,1.318359e-02,-2.024117e+02,1.318359e-02,-2.040845e+02
1.367188e-02,-1.647818e+02,1.367188e-02,-1.857876e+02,1.367188e-02,-1.934346e+02,1.367188e-02,-1.992807e+02,1.367188e-02,-2.030548e+02,1.367188e-02,-2.045812e+02,1.367188e-02,-2.027838e+02,1.367188e-02,-2.046261e+02
1.416016e-02,-1.632658e+02,1.416016e-02,-1.853823e+02,1.416016e-02,-1.925072e+02,1.416016e-02,-1.996035e+02,1.416016e-02,-2.039066e+02,1.416016e-02,-2.039440e+02,1.416016e-02,-2.031116e+02,1.416016e-02,-2.049122e+02
1.464844e-02,-1.631054e+02,1.464844e-02,-1.853347e+02,1.464844e-02,-1.915465e+02,1.464844e-02,-1.998592e+02,1.464844e-02,-2.023136e+02,1.464844e-02,-2.047050e+02,1.464844e-02,-2.030011e+02,1.464844e-02,-2.045828e+02
1.513672e-02,-1.639973e+02,1.513672e-02,-1.859390e+02,1.513672e-02,-1.920944e+02,1.513672e-02,-1.986555e+02,1.513672e-02,-2.023814e+02,1.513672e-02,-2.048365e+02,1.513672e-02,-2.025222e+02,1.513672e-02,-2.051791e+02
1.562500e-02,-1.648171e+02,1.562500e-02,-1.865993e+02,1.562500e-02,-1.933265e+02,1.562500e-02,-1.987198e+02,1.562500e-02,-2.038346e+02,1.562500e-02,-2.048858e+02,1.562500e-02,-2.032455e+02,1.562500e-02,-2.060165e+02
1.611328e-02,-1.657362e+02,1.611328e-02,-1.863614e+02,1.611328e-02,-1.937110e+02,1.611328e-02,-1.994863e+02,1.611328e-02,-2.041247e+02,1.611328e-02,-2.048488e+02,1.611328e-02,-2.037606e+02,1.611328e-02,-2.050337e+02
1.660156e-02,-1.658360e+02,1.660156e-02,-1.859633e+02,1.660156e-02,-1.930642e+02,1.660156e-02,-1.993209e+02,1.660156e-02,-2.024471e+02,1.660156e-02,-2.039601e+02,1.660156e-02,-2.031651e+02,1.660156e-02,-2.044296e+02
1.708984e-02,-1.660884e+02,1.708984e-02,-1.853371e+02,1.708984e-02,-1.927864e+02,1.708984e-02,-1.987533e+02,1.708984e-02,-2.024942e+02,1.708984e-02,-2.040242e+02,1.708984e-02,-2.026339e+02,1.708984e-02,-2.040007e+02
1.757812e-02,-1.675838e+02,1.757812e-02,-1.849365e+02,1.757812e-02,-1.925204e+02,1.757812e-02,-1.985066e+02,1.757812e-02,-2.029840e+02,1.757812e-02,-2.043576e+02,1.757812e-02,-2.027634e+02,1.757812e-02,-2.044115e+02
1.806641e-02,-1.689031e+02,1.806641e-02,-1.856395e+02,1.806641e-02,-1.922656e+02,1.806641e-02,-1.983849e+02,1.806641e-02,-2.029795e+02,1.806641e-02,-2.042009e+02,1.806641e-02,-2.025344e+02,1.806641e-02,-2.050936e+02
1.855469e-02,-1.692916e+02,1.855469e-02,-1.857684e+02,1.855469e-02,-1.925921e+02,1.855469e-02,-1.984974e+02,1.855469e-02,-2.026404e+02,1.855469e-02,-2.045713e+02,1.855469e-02,-2.022164e+02,1.855469e-02,-2.049782e+02
1.904297e-02,-1.699505e+02,1.904297e-02,-1.855916e+02,1.904297e-02,-1.923811e+02,1.904297e-02,-1.993447e+02,1.904297e-02,-2.016254e+02,1.904297e-02,-2.044789e+02,1.904297e-02,-2.025391e+02,1.904297e-02,-2.050014e+02
1.953125e-02,-1.714459e+02,1.953125e-02,-1.853709e+02,1.953125e-02,-1.929485e+02,1.953125e-02,-1.994297e+02,1.953125e-02,-2.015271e+02,1.953125e-02,-2.040567e+02,1.953125e-02,-2.025053e+02,1.953125e-02,-2.047260e+02
2.001953e-02,-1.727806e+02,2.001953e-02,-1.853843e+02,2.001953e-02,-1.931569e+02,2.001953e-02,-1.987146e+02,2.001953e-02,-2.019027e+02,2.001953e-02,-2.042566e+02,2.001953e-02,-2.028566e+02,2.001953e-02,-2.051334e+02
2.050781e-02,-1.745990e+02,2.050781e-02,-1.851260e+02,2.050781e-02,-1.931810e+02,2.050781e-02,-1.982110e+02,2.050781e-02,-2.026012e+02,2.050781e-02,-2.037876e+02,2.050781e-02,-2.035437e+02,2.050781e-02,-2.049183e+02
2.099609e-02,-1.753140e+02,2.099609e-02,-1.849107e+02,2.099609e-02,-1.934763e+02,2.099609e-02,-1.987477e+02,2.099609e-02,-2.022912e+02,2.099609e-02,-2.036880e+02,2.099609e-02,-2.032300e+02,2.099609e-02,-2.048772e+02
2.148438e-02,-1.757342e+02,2.148438e-02,-1.843191e+02,2.148438e-02,-1.927442e+02,2.148438e-02,-1.992493e+02,2.148438e-02,-2.019852e+02,2.148438e-02,-2.042174e+02,2.148438e-02,-2.026993e+02,2.148438e-02,-2.055327e+02
2.197266e-02,-1.756702e+02,2.197266e-02,-1.845651e+02,2.197266e-02,-1.934946e+02,2.197266e-02,-1.985017e+02,2.197266e-02,-2.029783e+02,2.197266e-02,-2.045878e+02,2.197266e-02,-2.026295e+02,2.197266e-02,-2.059091e+02
2.246094e-02,-1.749705e+02,2.246094e-02,-1.843792e+02,2.246094e-02,-1.939787e+02,2.246094e-02,-1.983035e+02,2.246094e-02,-2.029401e+02,2.246094e-02,-2.030164e+02,2.246094e-02,-2.023259e+02,2.246094e-02,-2.057612e+02
2.294922e-02,-1.739659e+02,2.294922e-02,-1.846348e+02,2.294922e-02,-1.933579e+02,2.294922e-02,-1.985988e+02,2.294922e-02,-2.016388e+02,2.294922e-02,-2.031376e+02,2.294922e-02,-2.027969e+02,2.294922e-02,-2.061752e+02
2.343750e-02,-1.725669e+02,2.343750e-02,-1.843126e+02,2.343750e-02,-1.927468e+02,2.343750e-02,-1.990568e+02,2.343750e-02,-2.014798e+02,2.343750e-02,-2.041134e+02,2.343750e-02,-2.034556e+02,2.343750e-02,-2.062722e+02
2.392578e-02,-1.712603e+02,2.392578e-02,-1.842469e+02,2.392578e-02,-1.921843e+02,2.392578e-02,-1.993862e+02,2.392578e-02,-2.015807e+02,2.392578e-02,-2.044427e+02,2.392578e-02,-2.031969e+02,2.392578e-02,-2.058228e+02
2.441406e-02,-1.704035e+02,2.441406e-02,-1.841474e+02,2.441406e-02,-1.919925e+02,2.441406e-02,-1.985200e+02,2.441406e-02,-2.018381e+02,2.441406e-02,-2.041330e+02,2.441406e-02,-2.031687e+02,2.441406e-02,-2.053200e+02
2.490234e-02,-1.698843e+02,2.490234e-02,-1.840251e+02,2.490234e-02,-1.920266e+02,2.490234e-02,-1.991116e+02,2.490234e-02,-2.015333e+02,2.490234e-02,-2.041920e+02,2.490234e-02,-2.028354e+02,2.490234e-02,-2.046419e+02
2.539062e-02,-1.693013e+02,2.539062e-02,-1.838426e+02,2.539062e-02,-1.917137e+02,2.539062e-02,-1.990731e+02,2.539062e-02,-2.012384e+02,2.539062e-02,-2.036445e+02,2.539062e-02,-2.032527e+02,2.539062e-02,-2.052756e+02
2.587891e-02,-1.675092e+02,2.587891e-02,-1.837608e+02,2.587891e-02,-1.914358e+02,2.587891e-02,-1.980660e+02,2.587891e-02,-2.023621e+02,2.587891e-02,-2.038418e+02,2.587891e-02,-2.039600e+02,2.587891e-02,-2.058815e+02
2.636719e-02,-1.667097e+02,2.636719e-02,-1.834513e+02,2.636719e-02,-1.917821e+02,2.636719e-02,-1.979767e+02,2.636719e-02,-2.022007e+02,2.636719e-02,-2.043640e+02,2.636719e-02,-2.030554e+02,2.636719e-02,-2.049386e+02
2.685547e-02,-1.669135e+02,2.685547e-02,-1.829473e+02,2.685547e-02,-1.926588e+02,2.685547e-02,-1.982967e+02,2.685547e-02,-2.015989e+02,2.685547e-02,-2.042019e+02,2.685547e-02,-2.028233e+02,2.685547e-02,-2.052835e+02
2.734375e-02,-1.672592e+02,2.734375e-02,-1.828025e+02,2.734375e-02,-1.928656e+02,2.734375e-02,-1.984381e+02,2.734375e-02,-2.017165e+02,2.734375e-02,-2.039687e+02,2.734375e-02,-2.028836e+02,2.734375e-02,-2.048657e+02
2.783203e-02,-1.676729e+02,2.783203e-02,-1.825912e+02,2.783203e-02,-1.926064e+02,2.783203e-02,-1.981814e+02,2.783203e-02,-2.023978e+02,2.783203e-02,-2.038603e+02,2.783203e-02,-2.027003e+02,2.783203e-02,-2.046182e+02
2.832031e-02,-1.656791e+02,2.832031e-02,-1.824879e+02,2.832031e-02,-1.929982e+02,2.832031e-02,-1.983115e+02,2.832031e-02,-2.018072e+02,2.832031e-02,-2.039817e+02,2.832031e-02,-2.022516e+02,2.832031e-02,-2.056861e+02
2.880859e-02,-1.654535e+02,2.880859e-02,-1.824742e+02,2.880859e-02,-1.919488e+02,2.880859e-02,-1.992129e+02,2.880859e-02,-2.021729e+02,2.880859e-02,-2.046394e+02,2.880859e-02,-2.026985e+02,2.880859e-02,-2.047550e+02
2.929688e-02,-1.659260e+02,2.929688e-02,-1.825810e+02,2.929688e-02,-1.924089e+02,2.929688e-02,-1.992577e+02,2.929688e-02,-2.029945e+02,2.929688e-02,-2.043063e+02,2.929688e-02,-2.028775e+02,2.929688e-02,-2.050936e+02
2.978516e-02,-1.654341e+02,2.978516e-02,-1.821410e+02,2.978516e-02,-1.934816e+02,2.978516e-02,-1.984823e+02,2.978516e-02,-2.020472e+02,2.978516e-02,-2.041346e+02,2.978516e-02,-2.022109e+02,2.978516e-02,-2.055510e+02
3.027344e-02,-9.806175e+01,3.027344e-02,-1.813304e+02,3.027344e-02,-1.928255e+02,3.027344e-02,-1.980747e+02,3.027344e-02,-2.014491e+02,3.027344e-02,-2.037802e+02,3.027344e-02,-2.025723e+02,3.027344e-02,-2.052282e+02
3.076172e-02,-8.214419e+01,3.076172e-02,-1.804569e+02,3.076172e-02,-1.915959e+02,3.076172e-02,-1.977295e+02,3.076172e-02,-2.014899e+02,3.076172e-02,-1.983676e+02,3.076172e-02,-2.005219e+02,3.076172e-02,-2.051716e+02
3.125000e-02,-7.763800e+01,3.125000e-02,-1.795965e+02,3.125000e-02,-1.917227e+02,3.125000e-02,-1.980017e+02,3.125000e-02,-2.016041e+02,3.125000e-02,-1.948194e+02,3.125000e-02,-1.979040e+02,3.125000e-02,-2.049023e+02
3.173828e-02,-8.214416e+01,3.173828e-02,-1.815646e+02,3.173828e-02,-1.930180e+02,3.173828e-02,-1.991647e+02,3.173828e-02,-2.025907e+02,3.173828e-02,-1.983595e+02,3.173828e-02,-2.004601e+02,3.173828e-02,-2.055198e+02
3.222656e-02,-9.806143e+01,3.222656e-02,-1.823899e+02,3.222656e-02,-1.935165e+02,3.222656e-02,-1.994092e+02,3.222656e-02,-2.022817e+02,3.222656e-02,-2.033901e+02,3.222656e-02,-2.032302e+02,3.222656e-02,-2.057763e+02
3.271484e-02,-1.652553e+02,3.271484e-02,-1.817358e+02,3.271484e-02,-1.931422e+02,3.271484e-02,-1.978180e+02,3.271484e-02,-2.010292e+02,3.271484e-02,-2.043811e+02,3.271484e-02,-2.030132e+02,3.271484e-02,-2.051320e+02
3.320312e-02,-1.654016e+02,3.320312e-02,-1.797662e+02,3.320312e-02,-1.927818e+02,3.320312e-02,-1.977246e+02,3.320312e-02,-2.011649e+02,3.320312e-02,-2.043174e+02,3.320312e-02,-2.032875e+02,3.320312e-02,-2.046643e+02
3.369141e-02,-1.657788e+02,3.369141e-02,-1.791872e+02,3.369141e-02,-1.923779e+02,3.369141e-02,-1.979098e+02,3.369141e-02,-2.019341e+02,3.369141e-02,-2.037867e+02,3.369141e-02,-2.031753e+02,3.369141e-02,-2.040377e+02
3.417969e-02,-1.660394e+02,3.417969e-02,-1.799639e+02,3.417969e-02,-1.925592e+02,3.417969e-02,-1.983778e+02,3.417969e-02,-2.024453e+02,3.417969e-02,-2.034840e+02,3.417969e-02,-2.033624e+02,3.417969e-02,-2.044236e+02
3.466797e-02,-1.664220e+02,3.466797e-02,-1.806167e+02,3.466797e-02,-1.932928e+02,3.466797e-02,-1.987013e+02,3.466797e-02,-2.024170e+02,3.466797e-02,-2.041507e+02,3.466797e-02,-2.031303e+02,3.466797e-02,-2.052839e+02
3.515625e-02,-1.664567e+02,3.515625e-02,-1.800315e+02,3.515625e-02,-1.926198e+02,3.515625e-02,-1.978221e+02,3.515625e-02,-2.013030e+02,3.515625e-02,-2.053998e+02,3.515625e-02,-2.024487e+02,3.515625e-02,-2.052809e+02
3.564453e-02,-1.667508e+02,3.564453e-02,-1.796329e+02,3.564453e-02,-1.925600e+02,3.564453e-02,-1.979412e+02,3.564453e-02,-2.011214e+02,3.564453e-02,-2.050385e+02,3.564453e-02,-2.023140e+02,3.564453e-02,-2.046657e+02
3.613281e-02,-1.667553e+02,3.613281e-02,-1.788323e+02,3.613281e-02,-1.936010e+02,3.613281e-02,-1.984097e+02,3.613281e-02,-2.015649e+02,3.613281e-02,-2.035667e+02,3.613281e-02,-2.031687e+02,3.613281e-02,-2.051774e+02
3.662109e-02,-1.678036e+02,3.662109e-02,-1.791670e+02,3.662109e-02,-1.927516e+02,3.662109e-02,-1.985906e+02,3.662109e-02,-2.023829e+02,3.662109e-02,-2.034171e+02,3.662109e-02,-2.028774e+02,3.662109e-02,-2.056871e+02
3.710938e-02,-1.692336e+02,3.710938e-02,-1.792942e+02,3.710938e-02,-1.916387e+02,3.710938e-02,-1.979198e+02,3.710938e-02,-2.018419e+02,3.710938e-02,-2.038466e+02,3.710938e-02,-2.028562e+02,3.710938e-02,-2.049100e+02
3.759766e-02,-1.705127e+02,3.759766e-02,-1.785801e+02,3.759766e-02,-1.909494e+02,3.759766e-02,-1.980595e+02,3.759766e-02,-2.024378e+02,3.759766e-02,-2.043370e+02,3.759766e-02,-2.033877e+02,3.759766e-02,-2.044560e+02
3.808594e-02,-1.712080e+02,3.808594e-02,-1.784323e+02,3.808594e-02,-1.917114e+02,3.808594e-02,-1.986052e+02,3.808594e-02,-2.027795e+02,3.808594e-02,-2.047838e+02,3.808594e-02,-2.026414e+02,3.808594e-02,-2.047714e+02
3.857422e-02,-1.729603e+02,3.857422e-02,-1.780051e+02,3.857422e-02,-1.929604e+02,3.857422e-02,-1.985050e+02,3.857422e-02,-2.015925e+02,3.857422e-02,-2.055775e+02,3.857422e-02,-2.027523e+02,3.857422e-02,-2.054580e+02
3.906250e-02,-1.744949e+02,3.906250e-02,-1.777562e+02,3.906250e-02,-1.931427e+02,3.906250e-02,-1.977784e+02,3.906250e-02,-2.020240e+02,3.906250e-02,-2.047637e+02,3.906250e-02,-2.029949e+02,3.906250e-02,-2.060070e+02
3.955078e-02,-1.764265e+02,3.955078e-02,-1.772934e+02,3.955078e-02,-1.931480e+02,3.955078e-02,-1.977387e+02,3.955078e-02,-2.021187e+02,3.955078e-02,-2.045382e+02,3.955078e-02,-2.034367e+02,3.955078e-02,-2.058048e+02
4.003906e-02,-1.790747e+02,4.003906e-02,-1.763677e+02,4.003906e-02,-1.932433e+02,4.003906e-02,-1.982321e+02,4.003906e-02,-2.019322e+02,4.003906e-02,-2.037952e+02,4.003906e-02,-2.038159e+02,4.003906e-02,-2.052183e+02
4.052734e-02,-1.826381e+02,4.052734e-02,-1.758978e+02,4.052734e-02,-1.930747e+02,4.052734e-02,-1.987597e+02,4.052734e-02,-2.024293e+02,4.052734e-02,-2.033278e+02,4.052734e-02,-2.029722e+02,4.052734e-02,-2.052230e+02
4.101562e-02,-1.844323e+02,4.101562e-02,-1.754271e+02,4.101562e-02,-1.920424e+02,4.101562e-02,-1.989149e+02,4.101562e-02,-2.015101e+02,4.101562e-02,-2.034998e+02,4.101562e-02,-2.027056e+02,4.101562e-02,-2.054588e+02
4.150391e-02,-1.812935e+02,4.150391e-02,-1.756402e+02,4.150391e-02,-1.912545e+02,4.150391e-02,-1.986364e+02,4.150391e-02,-2.012468e+02,4.150391e-02,-2.039898e+02,4.150391e-02,-2.026820e+02,4.150391e-02,-2.050045e+02
4.199219e-02,-1.768946e+02,4.199219e-02,-1.750530e+02,4.199219e-02,-1.916155e+02,4.199219e-02,-1.978894e+02,4.199219e-02,-2.017734e+02,4.199219e-02,-2.036763e+02,4.199219e-02,-2.029628e+02,4.199219e-02,-2.055849e+02
4.248047e-02,-1.742916e+02,4.248047e-02,-1.743441e+02,4.248047e-02,-1.924719e+02,4.248047e-02,-1.975780e+02,4.248047e-02,-2.024000e+02,4.248047e-02,-2.028311e+02,4.248047e-02,-2.033793e+02,4.248047e-02,-2.050945e+02
4.296875e-02,-1.730595e+02,4.296875e-02,-1.740560e+02,4.296875e-02,-1.926910e+02,4.296875e-02,-1.977950e+02,4.296875e-02,-2.021435e+02,4.296875e-02,-2.029684e+02,4.296875e-02,-2.035441e+02,4.296875e-02,-2.050860e+02
4.345703e-02,-1.716841e+02,4.345703e-02,-1.740438e+02,4.345703e-02,-1.927806e+02,4.345703e-02,-1.982523e+02,4.345703e-02,-2.018995e+02,4.345703e-02,-2.036882e+02,4.345703e-02,-2.029210e+02,4.345703e-02,-2.046106e+02
4.394531e-02,-1.707423e+02,4.394531e-02,-1.740402e+02,4.394531e-02,-1.926383e+02,4.394531e-02,-1.981035e+02,4.394531e-02,-2.018449e+02,4.394531e-02,-2.048804e+02,4.394531e-02,-2.027656e+02,4.394531e-02,-2.051701e+02
4.443359e-02,-1.698434e+02,4.443359e-02,-1.733902e+02,4.443359e-02,-1.922578e+02,4.443359e-02,-1.971859e+02,4.443359e-02,-2.017224e+02,4.443359e-02,-2.045422e+02,4.443359e-02,-2.037141e+02,4.443359e-02,-2.047240e+02
4.492188e-02,-1.683631e+02,4.492188e-02,-1.725631e+02,4.492188e-02,-1.920409e+02,4.492188e-02,-1.967904e+02,4.492188e-02,-2.014389e+02,4.492188e-02,-2.039167e+02,4.492188e-02,-2.042882e+02,4.492188e-02,-2.040310e+02
4.541016e-02,-1.675069e+02,4.541016e-02,-1.726258e+02,4.541016e-02,-1.912698e+02,4.541016e-02,-1.973249e+02,4.541016e-02,-2.013059e+02,4.541016e-02,-2.036682e+02,4.541016e-02,-2.034392e+02,4.541016e-02,-2.042649e+02
4.589844e-02,-1.667928e+02,4.589844e-02,-1.724793e+02,4.589844e-02,-1.916979e+02,4.589844e-02,-1.981633e+02,4.589844e-02,-2.015213e+02,4.589844e-02,-2.032515e+02,4.589844e-02,-2.023032e+02,4.589844e-02,-2.042404e+02
4.638672e-02,-1.663427e+02,4.638672e-02,-1.720468e+02,4.638672e-02,-1.915893e+02,4.638672e-02,-1.981256e+02,4.638672e-02,-2.020248e+02,4.638672e-02,-2.033887e+02,4.638672e-02,-2.018100e+02,4.638672e-02,-2.042973e+02
4.687500e-02,-1.653680e+02,4.687500e-02,-1.715451e+02,4.687500e-02,-1.910803e+02,4.687500e-02,-1.981207e+02,4.687500e-02,-2.020312e+02,4.687500e-02,-2.035143e+02,4.687500e-02,-2.021751e+02,4.687500e-02,-2.045337e+02
4.736328e-02,-1.648226e+02,4.736328e-02,-1.718135e+02,4.736328e-02,-1.916649e+02,4.736328e-02,-1.972143e+02,4.736328e-02,-2.021776e+02,4.736328e-02,-2.035597e+02,4.736328e-02,-2.031509e+02,4.736328e-02,-2.042841e+02
4.785156e-02,-1.646587e+02,4.785156e-02,-1.719235e+02,4.785156e-02,-1.921610e+02,4.785156e-02,-1.971188e+02,4.785156e-02,-2.021517e+02,4.785156e-02,-2.041051e+02,4.785156e-02,-2.033228e+02,4.785156e-02,-2.042078e+02
4.833984e-02,-1.650134e+02,4.833984e-02,-1.709859e+02,4.833984e-02,-1.913729e+02,4.833984e-02,-1.981148e+02,4.833984e-02,-2.023579e+02,4.833984e-02,-2.053278e+02,4.833984e-02,-2.040410e+02,4.833984e-02,-2.036532e+02
4.882812e-02,-1.653396e+02,4.882812e-02,-1.703105e+02,4.882812e-02,-1.903856e+02,4.882812e-02,-1.984683e+02,4.882812e-02,-2.022524e+02,4.882812e-02,-2.059925e+02,4.882812e-02,-2.043012e+02,4.882812e-02,-2.039782e+02
4.931641e-02,-1.652243e+02,4.931641e-02,-1.700700e+02,4.931641e-02,-1.911177e+02,4.931641e-02,-1.983910e+02,4.931641e-02,-2.022433e+02,4.931641e-02,-2.058545e+02,4.931641e-02,-2.034671e+02,4.931641e-02,-2.032563e+02
4.980469e-02,-1.649040e+02,4.980469e-02,-1.688331e+02,4.980469e-02,-1.909982e+02,4.980469e-02,-1.984558e+02,4.980469e-02,-2.017928e+02,4.980469e-02,-2.050840e+02,4.980469e-02,-2.028401e+02,4.980469e-02,-2.030906e+02
5.029297e-02,-1.639512e+02,5.029297e-02,-1.673493e+02,5.029297e-02,-1.905771e+02,5.029297e-02,-1.981200e+02,5.029297e-02,-2.013318e+02,5.029297e-02,-2.048063e+02,5.029297e-02,-2.031321e+02,5.029297e-02,-2.031155e+02
5.078125e-02,-1.634967e+02,5.078125e-02,-1.674338e+02,5.078125e-02,-1.915026e+02,5.078125e-02,-1.978673e+02,5.078125e-02,-2.015480e+02,5.078125e-02,-2.046290e+02,5.078125e-02,-2.036524e+02,5.078125e-02,-2.032815e+02
5.126953e-02,-1.630122e+02,5.126953e-02,-1.673279e+02,5.126953e-02,-1.912545e+02,5.126953e-02,-1.981776e+02,5.126953e-02,-2.028063e+02,5.126953e-02,-2.049539e+02,5.126953e-02,-2.031627e+02,5.126953e-02,-2.038035e+02
5.175781e-02,-1.629772e+02,5.175781e-02,-1.670089e+02,5.175781e-02,-1.910772e+02,5.175781e-02,-1.985776e+02,5.175781e-02,-2.037605e+02,5.175781e-02,-2.040350e+02,5.175781e-02,-2.031395e+02,5.175781e-02,-2.036974e+02
5.224609e-02,-1.637698e+02,5.224609e-02,-1.677614e+02,5.224609e-02,-1.913378e+02,5.224609e-02,-1.977910e+02,5.224609e-02,-2.029122e+02,5.224609e-02,-2.035170e+02,5.224609e-02,-2.027694e+02,5.224609e-02,-2.033549e+02
5.273438e-02,-1.644994e+02,5.273438e-02,-1.673716e+02,5.273438e-02,-1.907977e+02,5.273438e-02,-1.977211e+02,5.273438e-02,-2.026717e+02,5.273438e-02,-2.042094e+02,5.273438e-02,-2.021381e+02,5.273438e-02,-2.032526e+02
5.322266e-02,-1.660492e+02,5.322266e-02,-1.661160e+02,5.322266e-02,-1.914227e+02,5.322266e-02,-1.979609e+02,5.322266e-02,-2.023557e+02,5.322266e-02,-2.042313e+02,5.322266e-02,-2.024227e+02,5.322266e-02,-2.030916e+02
5.371094e-02,-1.666726e+02,5.371094e-02,-1.661517e+02,5.371094e-02,-1.921821e+02,5.371094e-02,-1.973879e+02,5.371094e-02,-2.018545e+02,5.371094e-02,-2.035148e+02,5.371094e-02,-2.022811e+02,5.371094e-02,-2.022701e+02
5.419922e-02,-1.676063e+02,5.419922e-02,-1.660175e+02,5.419922e-02,-1.915434e+02,5.419922e-02,-1.975895e+02,5.419922e-02,-2.020046e+02,5.419922e-02,-2.034607e+02,5.419922e-02,-2.027193e+02,5.419922e-02,-2.022247e+02
5.468750e-02,-1.685936e+02,5.468750e-02,-1.648613e+02,5.468750e-02,-1.913062e+02,5.468750e-02,-1.977011e+02,5.468750e-02,-2.028630e+02,5.468750e-02,-2.042636e+02,5.468750e-02,-2.020228e+02,5.468750e-02,-2.034107e+02
5.517578e-02,-1.704676e+02,5.517578e-02,-1.633840e+02,5.517578e-02,-1.916359e+02,5.517578e-02,-1.963945e+02,5.517578e-02,-2.030831e+02,5.517578e-02,-2.040736e+02,5.517578e-02,-2.019620e+02,5.517578e-02,-2.029617e+02
5.566406e-02,-1.741699e+02,5.566406e-02,-1.634315e+02,5.566406e-02,-1.910378e+02,5.566406e-02,-1.963995e+02,5.566406e-02,-2.017106e+02,5.566406e-02,-2.033571e+02,5.566406e-02,-2.026781e+02,5.566406e-02,-2.026306e+02
5.615234e-02,-1.793905e+02,5.615234e-02,-1.630696e+02,5.615234e-02,-1.910995e+02,5.615234e-02,-1.976859e+02,5.615234e-02,-2.016737e+02,5.615234e-02,-2.035606e+02,5.615234e-02,-2.022919e+02,5.615234e-02,-2.024485e+02
5.664062e-02,-1.809409e+02,5.664062e-02,-1.624939e+02,5.664062e-02,-1.918294e+02,5.664062e-02,-1.976813e+02,5.664062e-02,-2.022043e+02,5.664062e-02,-2.040472e+02,5.664062e-02,-2.016682e+02,5.664062e-02,-2.013870e+02
5.712891e-02,-1.746922e+02,5.712891e-02,-1.620247e+02,5.712891e-02,-1.911544e+02,5.712891e-02,-1.977569e+02,5.712891e-02,-2.017173e+02,5.712891e-02,-2.043566e+02,5.712891e-02,-2.016420e+02,5.712891e-02,-2.013556e+02
5.761719e-02,-1.701608e+02,5.761719e-02,-1.617707e+02,5.761719e-02,-1.912446e+02,5.761719e-02,-1.975651e+02,5.761719e-02,-2.011545e+02,5.761719e-02,-2.037939e+02,5.761719e-02,-2.022849e+02,5.761719e-02,-2.013452e+02
5.810547e-02,-1.663708e+02,5.810547e-02,-1.619802e+02,5.810547e-02,-1.919008e+02,5.810547e-02,-1.967646e+02,5.810547e-02,-2.017544e+02,5.810547e-02,-2.033413e+02,5.810547e-02,-2.027850e+02,5.810547e-02,-2.011244e+02
5.859375e-02,-1.640202e+02,5.859375e-02,-1.606761e+02,5.859375e-02,-1.914021e+02,5.859375e-02,-1.964008e+02,5.859375e-02,-2.019338e+02,5.859375e-02,-2.031006e+02,5.859375e-02,-2.027373e+02,5.859375e-02,-2.019497e+02
5.908203e-02,-1.634139e+02,5.908203e-02,-1.602301e+02,5.908203e-02,-1.905176e+02,5.908203e-02,-1.972505e+02,5.908203e-02,-2.008014e+02,5.908203e-02,-2.027364e+02,5.908203e-02,-2.031470e+02,5.908203e-02,-2.022240e+02
5.957031e-02,-1.621624e+02,5.957031e-02,-1.601021e+02,5.957031e-02,-1.908992e+02,5.957031e-02,-1.966831e+02,5.957031e-02,-2.009806e+02,5.957031e-02,-2.026324e+02,5.957031e-02,-2.036568e+02,5.957031e-02,-2.012461e+02
6.005859e-02,-1.603823e+02,6.005859e-02,-1.592795e+02,6.005859e-02,-1.912302e+02,6.005859e-02,-1.958480e+02,6.005859e-02,-2.017219e+02,6.005859e-02,-2.032585e+02,6.005859e-02,-2.035798e+02,6.005859e-02,-2.010806e+02
6.054688e-02,-1.596762e+02,6.054688e-02,-1.590529e+02,6.054688e-02,-1.911442e+02,6.054688e-02,-1.955495e+02,6.054688e-02,-2.019288e+02,6.054688e-02,-2.036975e+02,6.054688e-02,-2.028800e+02,6.054688e-02,-2.012718e+02
6.103516e-02,-1.589192e+02,6.103516e-02,-1.587226e+02,6.103516e-02,-1.903462e+02,6.103516e-02,-1.957705e+02,6.103516e-02,-2.016833e+02,6.103516e-02,-2.040213e+02,6.103516e-02,-2.024694e+02,6.103516e-02,-2.011534e+02
6.152344e-02,-1.579481e+02,6.152344e-02,-1.578491e+02,6.152344e-02,-1.907776e+02,6.152344e-02,-1.963346e+02,6.152344e-02,-2.017188e+02,6.152344e-02,-2.040805e+02,6.152344e-02,-2.022565e+02,6.152344e-02,-2.018609e+02
6.201172e-02,-1.580771e+02,6.201172e-02,-1.572350e+02,6.201172e-02,-1.905605e+02,6.201172e-02,-1.966894e+02,6.201172e-02,-2.023519e+02,6.201172e-02,-2.038518e+02,6.201172e-02,-2.019008e+02,6.201172e-02,-2.019558e+02
6.250000e-02,-1.583702e+02,6.250000e-02,-1.578859e+02,6.250000e-02,-1.903828e+02,6.250000e-02,-1.963190e+02,6.250000e-02,-2.023949e+02,6.250000e-02,-2.029572e+02,6.250000e-02,-2.024429e+02,6.250000e-02,-2.016548e+02
6.298828e-02,-1.581332e+02,6.298828e-02,-1.580978e+02,6.298828e-02,-1.909110e+02,6.298828e-02,-1.962182e+02,6.298828e-02,-2.021001e+02,6.298828e-02,-2.029274e+02,6.298828e-02,-2.025062e+02,6.298828e-02,-2.018788e+02
6.347656e-02,-1.581743e+02,6.347656e-02,-1.575228e+02,6.347656e-02,-1.901529e+02,6.347656e-02,-1.962434e+02,6.347656e-02,-2.022251e+02,6.347656e-02,-2.029506e+02,6.347656e-02,-2.028706e+02,6.347656e-02,-2.021780e+02
6.396484e-02,-1.585370e+02,6.396484e-02,-1.582317e+02,6.396484e-02,-1.905802e+02,6.396484e-02,-1.950359e+02,6.396484e-02,-2.025160e+02,6.396484e-02,-2.034769e+02,6.396484e-02,-2.030749e+02,6.396484e-02,-2.014315e+02
6.445312e-02,-1.586266e+02,6.445312e-02,-1.599156e+02,6.445312e-02,-1.905018e+02,6.445312e-02,-1.953141e+02,6.445312e-02,-2.022008e+02,6.445312e-02,-2.039227e+02,6.445312e-02,-2.031256e+02,6.445312e-02,-2.005940e+02
6.494141e-02,-1.589803e+02,6.494141e-02,-1.607756e+02,6.494141e-02,-1.904896e+02,6.494141e-02,-1.958087e+02,6.494141e-02,-2.015020e+02,6.494141e-02,-2.044888e+02,6.494141e-02,-2.026816e+02,6.494141e-02,-2.007995e+02
6.542969e-02,-1.592390e+02,6.542969e-02,-1.604234e+02,6.542969e-02,-1.904891e+02,6.542969e-02,-1.963614e+02,6.542969e-02,-2.010591e+02,6.542969e-02,-2.038965e+02,6.542969e-02,-2.024910e+02,6.542969e-02,-2.014274e+02
6.591797e-02,-1.603500e+02,6.591797e-02,-1.618142e+02,6.591797e-02,-1.898368e+02,6.591797e-02,-1.960466e+02,6.591797e-02,-2.007248e+02,6.591797e-02,-2.039718e+02,6.591797e-02,-2.025063e+02,6.591797e-02,-2.020288e+02
6.640625e-02,-1.606351e+02,6.640625e-02,-1.643372e+02,6.640625e-02,-1.893675e+02,6.640625e-02,-1.957249e+02,6.640625e-02,-2.007613e+02,6.640625e-02,-2.045035e+02,6.640625e-02,-2.027341e+02,6.640625e-02,-2.023705e+02
6.689453e-02,-1.607751e+02,6.689453e-02,-1.676590e+02,6.689453e-02,-1.897799e+02,6.689453e-02,-1.956046e+02,6.689453e-02,-2.012031e+02,6.689453e-02,-2.038144e+02,6.689453e-02,-2.032097e+02,6.689453e-02,-2.021860e+02
6.738281e-02,-1.615845e+02,6.738281e-02,-1.704188e+02,6.738281e-02,-1.898843e+02,6.738281e-02,-1.960877e+02,6.738281e-02,-2.016667e+02,6.738281e-02,-2.039061e+02,6.738281e-02,-2.028000e+02,6.738281e-02,-2.021466e+02
6.787109e-02,-1.636629e+02,6.787109e-02,-1.742465e+02,6.787109e-02,-1.887986e+02,6.787109e-02,-1.969034e+02,6.787109e-02,-2.020553e+02,6.787109e-02,-2.038920e+02,6.787109e-02,-2.033364e+02,6.787109e-02,-2.011115e+02
6.835938e-02,-1.638124e+02,6.835938e-02,-1.802140e+02,6.835938e-02,-1.889529e+02,6.835938e-02,-1.972823e+02,6.835938e-02,-2.021007e+02,6.835938e-02,-2.039688e+02,6.835938e-02,-2.030376e+02,6.835938e-02,-2.007308e+02
6.884766e-02,-1.639418e+02,6.884766e-02,-1.774423e+02,6.884766e-02,-1.894777e+02,6.884766e-02,-1.971820e+02,6.884766e-02,-2.023213e+02,6.884766e-02,-2.037259e+02,6.884766e-02,-2.026185e+02,6.884766e-02,-2.017514e+02
6.933594e-02,-1.640869e+02,6.933594e-02,-1.732667e+02,6.933594e-02,-1.898531e+02,6.933594e-02,-1.972213e+02,6.933594e-02,-2.027776e+02,6.933594e-02,-2.032682e+02,6.933594e-02,-2.022022e+02,6.933594e-02,-2.017302e+02
6.982422e-02,-1.643385e+02,6.982422e-02,-1.707561e+02,6.982422e-02,-1.903218e+02,6.982422e-02,-1.969047e+02,6.982422e-02,-2.020316e+02,6.982422e-02,-2.037000e+02,6.982422e-02,-2.024404e+02,6.982422e-02,-2.021912e+02
7.031250e-02,-1.642483e+02,7.031250e-02,-1.691864e+02,7.031250e-02,-1.889939e+02,7.031250e-02,-1.967906e+02,7.031250e-02,-2.016581e+02,7.031250e-02,-2.042279e+02,7.031250e-02,-2.033397e+02,7.031250e-02,-2.023521e+02
7.080078e-02,-1.645330e+02,7.080078e-02,-1.682079e+02,7.080078e-02,-1.883719e+02,7.080078e-02,-1.964357e+02,7.080078e-02,-2.018260e+02,7.080078e-02,-2.041503e+02,7.080078e-02,-2.038254e+02,7.080078e-02,-2.017747e+02
7.128906e-02,-1.655104e+02,7.128906e-02,-1.667796e+02,7.128906e-02,-1.880464e+02,7.128906e-02,-1.963214e+02,7.128906e-02,-2.017308e+02,7.128906e-02,-2.036540e+02,7.128906e-02,-2.034888e+02,7.128906e-02,-2.022151e+02
7.177734e-02,-1.664263e+02,7.177734e-02,-1.652296e+02,7.177734e-02,-1.887583e+02,7.177734e-02,-1.961353e+02,7.177734e-02,-2.015696e+02,7.177734e-02,-2.032042e+02,7.177734e-02,-2.020178e+02,7.177734e-02,-2.028183e+02
7.226562e-02,-1.675980e+02,7.226562e-02,-1.646487e+02,7.226562e-02,-1.886494e+02,7.226562e-02,-1.955827e+02,7.226562e-02,-2.012773e+02,7.226562e-02,-2.023465e+02,7.226562e-02,-2.013858e+02,7.226562e-02,-2.030106e+02
7.275391e-02,-1.681011e+02,7.275391e-02,-1.641948e+02,7.275391e-02,-1.884671e+02,7.275391e-02,-1.964728e+02,7.275391e-02,-2.014314e+02,7.275391e-02,-2.033663e+02,7.275391e-02,-2.021158e+02,7.275391e-02,-2.033558e+02
7.324219e-02,-1.689078e+02,7.324219e-02,-1.645903e+02,7.324219e-02,-1.889180e+02,7.324219e-02,-1.961360e+02,7.324219e-02,-2.021321e+02,7.324219e-02,-2.051099e+02,7.324219e-02,-2.024083e+02,7.324219e-02,-2.029161e+02
7.373047e-02,-1.682613e+02,7.373047e-02,-1.645061e+02,7.373047e-02,-1.878052e+02,7.373047e-02,-1.956031e+02,7.373047e-02,-2.021304e+02,7.373047e-02,-2.038211e+02,7.373047e-02,-2.024981e+02,7.373047e-02,-2.027522e+02
7.421875e-02,-1.681525e+02,7.421875e-02,-1.641941e+02,7.421875e-02,-1.879075e+02,7.421875e-02,-1.959205e+02,7.421875e-02,-2.017758e+02,7.421875e-02,-2.027839e+02,7.421875e-02,-2.028799e+02,7.421875e-02,-2.028993e+02
7.470703e-02,-1.689386e+02,7.470703e-02,-1.638301e+02,7.470703e-02,-1.887085e+02,7.470703e-02,-1.963540e+02,7.470703e-02,-2.012225e+02,7.470703e-02,-2.026407e+02,7.470703e-02,-2.029011e+02,7.470703e-02,-2.034917e+02
7.519531e-02,-1.698660e+02,7.519531e-02,-1.633592e+02,7.519531e-02,-1.895381e+02,7.519531e-02,-1.959749e+02,7.519531e-02,-2.010574e+02,7.519531e-02,-2.034569e+02,7.519531e-02,-2.024208e+02,7.519531e-02,-2.026620e+02
7.568359e-02,-1.699370e+02,7.568359e-02,-1.639214e+02,7.568359e-02,-1.889695e+02,7.568359e-02,-1.958060e+02,7.568359e-02,-2.014258e+02,7.568359e-02,-2.035611e+02,7.568359e-02,-2.028454e+02,7.568359e-02,-2.027926e+02
7.617188e-02,-1.710951e+02,7.617188e-02,-1.653387e+02,7.617188e-02,-1.874935e+02,7.617188e-02,-1.956067e+02,7.617188e-02,-2.019165e+02,7.617188e-02,-2.029320e+02,7.617188e-02,-2.028985e+02,7.617188e-02,-2.034274e+02
7.666016e-02,-1.714890e+02,7.666016e-02,-1.648599e+02,7.666016e-02,-1.863347e+02,7.666016e-02,-1.962900e+02,7.666016e-02,-2.018786e+02,7.666016e-02,-2.033665e+02,7.666016e-02,-2.026715e+02,7.666016e-02,-2.034486e+02
7.714844e-02,-1.717022e+02,7.714844e-02,-1.648653e+02,7.714844e-02,-1.865690e+02,7.714844e-02,-1.966145e+02,7.714844e-02,-2.022252e+02,7.714844e-02,-2.037996e+02,7.714844e-02,-2.028502e+02,7.714844e-02,-2.039035e+02
7.763672e-02,-1.721552e+02,7.763672e-02,-1.655348e+02,7.763672e-02,-1.878062e+02,7.763672e-02,-1.960806e+02,7.763672e-02,-2.019616e+02,7.763672e-02,-2.036032e+02,7.763672e-02,-2.025050e+02,7.763672e-02,-2.031453e+02
7.812500e-02,-1.718724e+02,7.812500e-02,-1.656330e+02,7.812500e-02,-1.879614e+02,7.812500e-02,-1.951120e+02,7.812500e-02,-2.014295e+02,7.812500e-02,-2.033795e+02,7.812500e-02,-2.027729e+02,7.812500e-02,-2.030386e+02
7.861328e-02,-1.724411e+02,7.861328e-02,-1.650116e+02,7.861328e-02,-1.863173e+02,7.861328e-02,-1.950530e+02,7.861328e-02,-2.005840e+02,7.861328e-02,-2.035468e+02,7.861328e-02,-2.025823e+02,7.861328e-02,-2.036647e+02
7.910156e-02,-1.730786e+02,7.910156e-02,-1.660209e+02,7.910156e-02,-1.863134e+02,7.910156e-02,-1.960752e+02,7.910156e-02,-2.016358e+02,7.910156e-02,-2.041003e+02,7.910156e-02,-2.027116e+02,7.910156e-02,-2.032199e+02
7.958984e-02,-1.736984e+02,7.958984e-02,-1.675461e+02,7.958984e-02,-1.868988e+02,7.958984e-02,-1.961955e+02,7.958984e-02,-2.015576e+02,7.958984e-02,-2.034067e+02,7.958984e-02,-2.027490e+02,7.958984e-02,-2.034413e+02
8.007812e-02,-1.738145e+02,8.007812e-02,-1.685488e+02,8.007812e-02,-1.863494e+02,8.007812e-02,-1.961734e+02,8.007812e-02,-2.009263e+02,8.007812e-02,-2.030315e+02,8.007812e-02,-2.015539e+02,8.007812e-02,-2.042594e+02
8.056641e-02,-1.738826e+02,8.056641e-02,-1.686353e+02,8.056641e-02,-1.868779e+02,8.056641e-02,-1.963102e+02,8.056641e-02,-2.015713e+02,8.056641e-02,-2.036301e+02,8.056641e-02,-2.014648e+02,8.056641e-02,-2.046624e+02
8.105469e-02,-1.742590e+02,8.105469e-02,-1.701385e+02,8.105469e-02,-1.867506e+02,8.105469e-02,-1.967367e+02,8.105469e-02,-2.022837e+02,8.105469e-02,-2.033114e+02,8.105469e-02,-2.015627e+02,8.105469e-02,-2.051820e+02
8.154297e-02,-1.748666e+02,8.154297e-02,-1.721963e+02,8.154297e-02,-1.861835e+02,8.154297e-02,-1.961731e+02,8.154297e-02,-2.024071e+02,8.154297e-02,-2.028583e+02,8.154297e-02,-2.014829e+02,8.154297e-02,-2.053945e+02
8.203125e-02,-1.747941e+02,8.203125e-02,-1.738313e+02,8.203125e-02,-1.862286e+02,8.203125e-02,-1.952537e+02,8.203125e-02,-2.010245e+02,8.203125e-02,-2.030322e+02,8.203125e-02,-2.013700e+02,8.203125e-02,-2.055744e+02
8.251953e-02,-1.752489e+02,8.251953e-02,-1.764642e+02,8.251953e-02,-1.857016e+02,8.251953e-02,-1.956779e+02,8.251953e-02,-1.999739e+02,8.251953e-02,-2.032096e+02,8.251953e-02,-2.019538e+02,8.251953e-02,-2.049808e+02
8.300781e-02,-1.760962e+02,8.300781e-02,-1.780264e+02,8.300781e-02,-1.853548e+02,8.300781e-02,-1.953803e+02,8.300781e-02,-1.997723e+02,8.300781e-02,-2.043929e+02,8.300781e-02,-2.017634e+02,8.300781e-02,-2.052064e+02
8.349609e-02,-1.762718e+02,8.349609e-02,-1.819377e+02,8.349609e-02,-1.857339e+02,8.349609e-02,-1.960191e+02,8.349609e-02,-2.002026e+02,8.349609e-02,-2.036456e+02,8.349609e-02,-2.017814e+02,8.349609e-02,-2.048549e+02
8.398438e-02,-1.766659e+02,8.398438e-02,-1.879499e+02,8.398438e-02,-1.857396e+02,8.398438e-02,-1.965489e+02,8.398438e-02,-2.002780e+02,8.398438e-02,-2.026734e+02,8.398438e-02,-2.021825e+02,8.398438e-02,-2.041720e+02
8.447266e-02,-1.763694e+02,8.447266e-02,-1.864521e+02,8.447266e-02,-1.850100e+02,8.447266e-02,-1.957435e+02,8.447266e-02,-2.007243e+02,8.447266e-02,-2.027355e+02,8.447266e-02,-2.023166e+02,8.447266e-02,-2.040639e+02
8.496094e-02,-1.765537e+02,8.496094e-02,-1.821409e+02,8.496094e-02,-1.851938e+02,8.496094e-02,-1.951283e+02,8.496094e-02,-2.001605e+02,8.496094e-02,-2.023763e+02,8.496094e-02,-2.019250e+02,8.496094e-02,-2.039088e+02
8.544922e-02,-1.773026e+02,8.544922e-02,-1.778218e+02,8.544922e-02,-1.849943e+02,8.544922e-02,-1.953537e+02,8.544922e-02,-2.003795e+02,8.544922e-02,-2.027702e+02,8.544922e-02,-2.018020e+02,8.544922e-02,-2.042119e+02
8.593750e-02,-1.771951e+02,8.593750e-02,-1.749695e+02,8.593750e-02,-1.853478e+02,8.593750e-02,-1.954924e+02,8.593750e-02,-2.010969e+02,8.593750e-02,-2.033261e+02,8.593750e-02,-2.020816e+02,8.593750e-02,-2.047939e+02
8.642578e-02,-1.769140e+02,8.642578e-02,-1.733015e+02,8.642578e-02,-1.858653e+02,8.642578e-02,-1.950661e+02,8.642578e-02,-2.015059e+02,8.642578e-02,-2.032269e+02,8.642578e-02,-2.028697e+02,8.642578e-02,-2.046346e+02
8.691406e-02,-1.771584e+02,8.691406e-02,-1.713030e+02,8.691406e-02,-1.844029e+02,8.691406e-02,-1.948872e+02,8.691406e-02,-2.016418e+02,8.691406e-02,-2.029772e+02,8.691406e-02,-2.023035e+02,8.691406e-02,-2.031689e+02
8.740234e-02,-1.776477e+02,8.740234e-02,-1.701039e+02,8.740234e-02,-1.829564e+02,8.740234e-02,-1.946840e+02,8.740234e-02,-2.014459e+02,8.740234e-02,-2.028167e+02,8.740234e-02,-2.019246e+02,8.740234e-02,-2.032100e+02
8.789062e-02,-1.779743e+02,8.789062e-02,-1.695988e+02,8.789062e-02,-1.827617e+02,8.789062e-02,-1.950331e+02,8.789062e-02,-2.011767e+02,8.789062e-02,-2.028859e+02,8.789062e-02,-2.016691e+02,8.789062e-02,-2.040823e+02
8.837891e-02,-1.781811e+02,8.837891e-02,-1.688645e+02,8.837891e-02,-1.837588e+02,8.837891e-02,-1.944933e+02,8.837891e-02,-2.012177e+02,8.837891e-02,-2.035756e+02,8.837891e-02,-2.019743e+02,8.837891e-02,-2.033795e+02
8.886719e-02,-1.783678e+02,8.886719e-02,-1.677064e+02,8.886719e-02,-1.838402e+02,8.886719e-02,-1.940564e+02,8.886719e-02,-2.016152e+02,8.886719e-02,-2.040046e+02,8.886719e-02,-2.017149e+02,8.886719e-02,-2.030298e+02
8.935547e-02,-1.792970e+02,8.935547e-02,-1.675854e+02,8.935547e-02,-1.839433e+02,8.935547e-02,-1.944489e+02,8.935547e-02,-2.007785e+02,8.935547e-02,-2.030838e+02,8.935547e-02,-2.008237e+02,8.935547e-02,-2.037302e+02
8.984375e-02,-1.800561e+02,8.984375e-02,-1.679292e+02,8.984375e-02,-1.831050e+02,8.984375e-02,-1.943575e+02,8.984375e-02,-1.996076e+02,8.984375e-02,-2.028623e+02,8.984375e-02,-2.012899e+02,8.984375e-02,-2.043056e+02
9.033203e-02,-1.803469e+02,9.033203e-02,-1.666718e+02,9.033203e-02,-1.828171e+02,9.033203e-02,-1.946064e+02,9.033203e-02,-1.996544e+02,9.033203e-02,-2.034621e+02,9.033203e-02,-2.012910e+02,9.033203e-02,-2.045192e+02
9.082031e-02,-1.796734e+02,9.082031e-02,-1.651879e+02,9.082031e-02,-1.829793e+02,9.082031e-02,-1.947846e+02,9.082031e-02,-2.011052e+02,9.082031e-02,-2.041838e+02,9.082031e-02,-2.016942e+02,9.082031e-02,-2.045708e+02
9.130859e-02,-1.803673e+02,9.130859e-02,-1.654905e+02,9.130859e-02,-1.829052e+02,9.130859e-02,-1.948766e+02,9.130859e-02,-2.014626e+02,9.130859e-02,-2.040670e+02,9.130859e-02,-2.017333e+02,9.130859e-02,-2.042942e+02
9.179688e-02,-1.819403e+02,9.179688e-02,-1.660006e+02,9.179688e-02,-1.825724e+02,9.179688e-02,-1.948525e+02,9.179688e-02,-2.013140e+02,9.179688e-02,-2.034874e+02,9.179688e-02,-2.016780e+02,9.179688e-02,-2.037718e+02
9.228516e-02,-1.824196e+02,9.228516e-02,-1.656266e+02,9.228516e-02,-1.826644e+02,9.228516e-02,-1.948596e+02,9.228516e-02,-2.013220e+02,9.228516e-02,-2.029487e+02,9.228516e-02,-2.016248e+02,9.228516e-02,-2.037176e+02
9.277344e-02,-1.818992e+02,9.277344e-02,-9.806141e+01,9.277344e-02,-1.824648e+02,9.277344e-02,-1.946898e+02,9.277344e-02,-2.002105e+02,9.277344e-02,-2.027747e+02,9.277344e-02,-2.023986e+02,9.277344e-02,-2.042908e+02
9.326172e-02,-1.807981e+02,9.326172e-02,-8.214388e+01,9.326172e-02,-1.818318e+02,9.326172e-02,-1.939982e+02,9.326172e-02,-2.002051e+02,9.326172e-02,-2.035935e+02,9.326172e-02,-2.023536e+02,9.326172e-02,-2.036786e+02
9.375000e-02,-1.794737e+02,9.375000e-02,-7.763770e+01,9.375000e-02,-1.808798e+02,9.375000e-02,-1.925400e+02,9.375000e-02,-2.002748e+02,9.375000e-02,-2.032815e+02,9.375000e-02,-2.024587e+02,9.375000e-02,-2.036283e+02
9.423828e-02,-1.807397e+02,9.423828e-02,-8.214390e+01,9.423828e-02,-1.808121e+02,9.423828e-02,-1.939115e+02,9.423828e-02,-1.995791e+02,9.423828e-02,-2.035985e+02,9.423828e-02,-2.029136e+02,9.423828e-02,-2.037024e+02
9.472656e-02,-1.823027e+02,9.472656e-02,-9.806157e+01,9.472656e-02,-1.813790e+02,9.472656e-02,-1.944023e+02,9.472656e-02,-1.996122e+02,9.472656e-02,-2.031144e+02,9.472656e-02,-2.027881e+02,9.472656e-02,-2.042387e+02
9.521484e-02,-1.822209e+02,9.521484e-02,-1.661944e+02,9.521484e-02,-1.810054e+02,9.521484e-02,-1.946103e+02,9.521484e-02,-1.995404e+02,9.521484e-02,-2.023813e+02,9.521484e-02,-2.017644e+02,9.521484e-02,-2.045457e+02
9.570312e-02,-1.814753e+02,9.570312e-02,-1.665746e+02,9.570312e-02,-1.805237e+02,9.570312e-02,-1.957174e+02,9.570312e-02,-2.004121e+02,9.570312e-02,-2.030105e+02,9.570312e-02,-2.016842e+02,9.570312e-02,-2.039035e+02
9.619141e-02,-1.820751e+02,9.619141e-02,-1.659357e+02,9.619141e-02,-1.802211e+02,9.619141e-02,-1.955993e+02,9.619141e-02,-2.009792e+02,9.619141e-02,-2.031280e+02,9.619141e-02,-2.019289e+02,9.619141e-02,-2.044415e+02
9.667969e-02,-1.827414e+02,9.667969e-02,-1.658495e+02,9.667969e-02,-1.804506e+02,9.667969e-02,-1.949421e+02,9.667969e-02,-2.001333e+02,9.667969e-02,-2.034107e+02,9.667969e-02,-2.021503e+02,9.667969e-02,-2.050395e+02
9.716797e-02,-1.819699e+02,9.716797e-02,-1.666598e+02,9.716797e-02,-1.804647e+02,9.716797e-02,-1.950074e+02,9.716797e-02,-1.996988e+02,9.716797e-02,-2.027964e+02,9.716797e-02,-2.013798e+02,9.716797e-02,-2.040987e+02
9.765625e-02,-1.817948e+02,9.765625e-02,-1.670003e+02,9.765625e-02,-1.796184e+02,9.765625e-02,-1.954732e+02,9.765625e-02,-2.006934e+02,9.765625e-02,-2.023709e+02,9.765625e-02,-2.012669e+02,9.765625e-02,-2.035930e+02
9.814453e-02,-1.820480e+02,9.814453e-02,-1.672232e+02,9.814453e-02,-1.792106e+02,9.814453e-02,-1.940556e+02,9.814453e-02,-2.014482e+02,9.814453e-02,-2.023165e+02,9.814453e-02,-2.012699e+02,9.814453e-02,-2.034416e+02
9.863281e-02,-1.825279e+02,9.863281e-02,-1.681708e+02,9.863281e-02,-1.790765e+02,9.863281e-02,-1.937331e+02,9.863281e-02,-2.001496e+02,9.863281e-02,-2.022725e+02,9.863281e-02,-2.009869e+02,9.863281e-02,-2.035762e+02
9.912109e-02,-1.842236e+02,9.912109e-02,-1.699860e+02,9.912109e-02,-1.791334e+02,9.912109e-02,-1.942538e+02,9.912109e-02,-1.996270e+02,9.912109e-02,-2.029658e+02,9.912109e-02,-2.014045e+02,9.912109e-02,-2.027620e+02
9.960938e-02,-1.858087e+02,9.960938e-02,-1.703124e+02,9.960938e-02,-1.788656e+02,9.960938e-02,-1.945445e+02,9.960938e-02,-2.003070e+02,9.960938e-02,-2.030960e+02,9.960938e-02,-2.020312e+02,9.960938e-02,-2.030244e+02
1.000977e-01,-1.852399e+02,1.000977e-01,-1.708793e+02,1.000977e-01,-1.784846e+02,1.000977e-01,-1.946415e+02,1.000977e-01,-2.008407e+02,1.000977e-01,-2.024255e+02,1.000977e-01,-2.020657e+02,1.000977e-01,-2.029031e+02
1.005859e-01,-1.845678e+02,1.005859e-01,-1.719368e+02,1.005859e-01,-1.775635e+02,1.005859e-01,-1.947433e+02,1.005859e-01,-2.002952e+02,1.005859e-01,-2.025150e+02,1.005859e-01,-2.024108e+02,1.005859e-01,-2.026415e+02
1.010742e-01,-1.849871e+02,1.010742e-01,-1.737293e+02,1.010742e-01,-1.771035e+02,1.010742e-01,-1.948120e+02,1.010742e-01,-2.001598e+02,1.010742e-01,-2.029908e+02,1.010742e-01,-2.016244e+02,1.010742e-01,-2.042103e+02
1.015625e-01,-1.852864e+02,1.015625e-01,-1.768907e+02,1.015625e-01,-1.775644e+02,1.015625e-01,-1.940573e+02,1.015625e-01,-2.008429e+02,1.015625e-01,-2.027749e+02,1.015625e-01,-2.018066e+02,1.015625e-01,-2.049414e+02
1.020508e-01,-1.857288e+02,1.020508e-01,-1.784771e+02,1.020508e-01,-1.774943e+02,1.020508e-01,-1.942493e+02,1.020508e-01,-1.998465e+02,1.020508e-01,-2.021722e+02,1.020508e-01,-2.022500e+02,1.020508e-01,-2.045168e+02
1.025391e-01,-1.858696e+02,1.025391e-01,-1.807150e+02,1.025391e-01,-1.770405e+02,1.025391e-01,-1.943646e+02,1.025391e-01,-1.997165e+02,1.025391e-01,-2.022433e+02,1.025391e-01,-2.017900e+02,1.025391e-01,-2.031238e+02
1.030273e-01,-1.853781e+02,1.030273e-01,-1.864861e+02,1.030273e-01,-1.768912e+02,1.030273e-01,-1.945366e+02,1.030273e-01,-1.991260e+02,1.030273e-01,-2.027022e+02,1.030273e-01,-2.017652e+02,1.030273e-01,-2.022879e+02
1.035156e-01,-1.855208e+02,1.035156e-01,-1.902608e+02,1.035156e-01,-1.761394e+02,1.035156e-01,-1.945326e+02,1.035156e-01,-1.998897e+02,1.035156e-01,-2.027177e+02,1.035156e-01,-2.010434e+02,1.035156e-01,-2.020548e+02
1.040039e-01,-1.858227e+02,1.040039e-01,-1.838335e+02,1.040039e-01,-1.759515e+02,1.040039e-01,-1.947584e+02,1.040039e-01,-2.003113e+02,1.040039e-01,-2.034419e+02,1.040039e-01,-2.008836e+02,1.040039e-01,-2.024294e+02
1.044922e-01,-1.855569e+02,1.044922e-01,-1.784655e+02,1.044922e-01,-1.763860e+02,1.044922e-01,-1.947677e+02,1.044922e-01,-1.999384e+02,1.044922e-01,-2.033672e+02,1.044922e-01,-2.010271e+02,1.044922e-01,-2.027025e+02
1.049805e-01,-1.852140e+02,1.049805e-01,-1.753170e+02,1.049805e-01,-1.761914e+02,1.049805e-01,-1.948603e+02,1.049805e-01,-1.999658e+02,1.049805e-01,-2.031349e+02,1.049805e-01,-2.008489e+02,1.049805e-01,-2.034466e+02
1.054688e-01,-1.858348e+02,1.054688e-01,-1.732381e+02,1.054688e-01,-1.755565e+02,1.054688e-01,-1.946591e+02,1.054688e-01,-2.007750e+02,1.054688e-01,-2.032333e+02,1.054688e-01,-2.016973e+02,1.054688e-01,-2.035024e+02
1.059570e-01,-1.874380e+02,1.059570e-01,-1.706878e+02,1.059570e-01,-1.752933e+02,1.059570e-01,-1.947890e+02,1.059570e-01,-2.000909e+02,1.059570e-01,-2.028039e+02,1.059570e-01,-2.024860e+02,1.059570e-01,-2.030128e+02
1.064453e-01,-1.861282e+02,1.064453e-01,-1.693487e+02,1.064453e-01,-1.752209e+02,1.064453e-01,-1.947904e+02,1.064453e-01,-1.997191e+02,1.064453e-01,-2.023415e+02,1.064453e-01,-2.026443e+02,1.064453e-01,-2.032123e+02
1.069336e-01,-1.865299e+02,1.069336e-01,-1.690293e+02,1.069336e-01,-1.735726e+02,1.069336e-01,-1.939328e+02,1.069336e-01,-1.997403e+02,1.069336e-01,-2.025513e+02,1.069336e-01,-2.017416e+02,1.069336e-01,-2.032574e+02
1.074219e-01,-1.877026e+02,1.074219e-01,-1.682102e+02,1.074219e-01,-1.728473e+02,1.074219e-01,-1.935439e+02,1.074219e-01,-2.000439e+02,1.074219e-01,-2.032105e+02,1.074219e-01,-2.014752e+02,1.074219e-01,-2.029307e+02
1.079102e-01,-1.866257e+02,1.079102e-01,-1.669933e+02,1.079102e-01,-1.725745e+02,1.079102e-01,-1.932646e+02,1.079102e-01,-2.005031e+02,1.079102e-01,-2.029457e+02,1.079102e-01,-2.020231e+02,1.079102e-01,-2.028707e+02
1.083984e-01,-1.863362e+02,1.083984e-01,-1.663395e+02,1.083984e-01,-1.721654e+02,1.083984e-01,-1.929862e+02,1.083984e-01,-1.998934e+02,1.083984e-01,-2.030556e+02,1.083984e-01,-2.014264e+02,1.083984e-01,-2.025485e+02
1.088867e-01,-1.862896e+02,1.088867e-01,-1.653915e+02,1.088867e-01,-1.725528e+02,1.088867e-01,-1.933195e+02,1.088867e-01,-1.992787e+02,1.088867e-01,-2.021799e+02,1.088867e-01,-2.012772e+02,1.088867e-01,-2.031242e+02
1.093750e-01,-1.872575e+02,1.093750e-01,-1.651228e+02,1.093750e-01,-1.726922e+02,1.093750e-01,-1.935633e+02,1.093750e-01,-1.991733e+02,1.093750e-01,-2.012494e+02,1.093750e-01,-2.016859e+02,1.093750e-01,-2.021386e+02
1.098633e-01,-1.869516e+02,1.098633e-01,-1.649947e+02,1.098633e-01,-1.719034e+02,1.098633e-01,-1.931064e+02,1.098633e-01,-2.003101e+02,1.098633e-01,-2.022478e+02,1.098633e-01,-2.017559e+02,1.098633e-01,-2.017584e+02
1.103516e-01,-1.866505e+02,1.103516e-01,-1.643390e+02,1.103516e-01,-1.704072e+02,1.103516e-01,-1.934189e+02,1.103516e-01,-2.003523e+02,1.103516e-01,-2.024997e+02,1.103516e-01,-2.027800e+02,1.103516e-01,-2.028784e+02
1.108398e-01,-1.865657e+02,1.108398e-01,-1.633432e+02,1.108398e-01,-1.702427e+02,1.108398e-01,-1.937841e+02,1.108398e-01,-1.995159e+02,1.108398e-01,-2.021480e+02,1.108398e-01,-2.036505e+02,1.108398e-01,-2.024098e+02
1.113281e-01,-1.866218e+02,1.113281e-01,-1.632906e+02,1.113281e-01,-1.696795e+02,1.113281e-01,-1.938122e+02,1.113281e-01,-1.996247e+02,1.113281e-01,-2.018354e+02,1.113281e-01,-2.033160e+02,1.113281e-01,-2.016569e+02
1.118164e-01,-1.868639e+02,1.118164e-01,-1.633686e+02,1.118164e-01,-1.691015e+02,1.118164e-01,-1.937177e+02,1.118164e-01,-1.993868e+02,1.118164e-01,-2.024220e+02,1.118164e-01,-2.028659e+02,1.118164e-01,-2.010970e+02
1.123047e-01,-1.873877e+02,1.123047e-01,-1.636667e+02,1.123047e-01,-1.692794e+02,1.123047e-01,-1.935978e+02,1.123047e-01,-2.001097e+02,1.123047e-01,-2.031513e+02,1.123047e-01,-2.020164e+02,1.123047e-01,-2.017798e+02
1.127930e-01,-1.881713e+02,1.127930e-01,-1.637092e+02,1.127930e-01,-1.689387e+02,1.127930e-01,-1.930462e+02,1.127930e-01,-1.999572e+02,1.127930e-01,-2.027192e+02,1.127930e-01,-2.015834e+02,1.127930e-01,-2.026998e+02
1.132812e-01,-1.889848e+02,1.132812e-01,-1.638020e+02,1.132812e-01,-1.680371e+02,1.132812e-01,-1.928090e+02,1.132812e-01,-1.990058e+02,1.132812e-01,-2.020657e+02,1.132812e-01,-2.019000e+02,1.132812e-01,-2.025741e+02
1.137695e-01,-1.888059e+02,1.137695e-01,-1.644035e+02,1.137695e-01,-1.675170e+02,1.137695e-01,-1.933089e+02,1.137695e-01,-1.986609e+02,1.137695e-01,-2.020805e+02,1.137695e-01,-2.023508e+02,1.137695e-01,-2.016640e+02
1.142578e-01,-1.890347e+02,1.142578e-01,-1.641141e+02,1.142578e-01,-1.673014e+02,1.142578e-01,-1.933369e+02,1.142578e-01,-1.988072e+02,1.142578e-01,-2.025145e+02,1.142578e-01,-2.016481e+02,1.142578e-01,-2.017931e+02
1.147461e-01,-1.889432e+02,1.147461e-01,-1.641185e+02,1.147461e-01,-1.675667e+02,1.147461e-01,-1.923675e+02,1.147461e-01,-1.986681e+02,1.147461e-01,-2.030378e+02,1.147461e-01,-2.013091e+02,1.147461e-01,-2.020400e+02
1.152344e-01,-1.892227e+02,1.152344e-01,-1.648403e+02,1.152344e-01,-1.669277e+02,1.152344e-01,-1.922423e+02,1.152344e-01,-1.994143e+02,1.152344e-01,-2.024124e+02,1.152344e-01,-2.015449e+02,1.152344e-01,-2.019553e+02
1.157227e-01,-1.892277e+02,1.157227e-01,-1.642182e+02,1.157227e-01,-1.653361e+02,1.157227e-01,-1.933251e+02,1.157227e-01,-1.998643e+02,1.157227e-01,-2.019465e+02,1.157227e-01,-2.016704e+02,1.157227e-01,-2.017627e+02
1.162109e-01,-1.897183e+02,1.162109e-01,-1.649157e+02,1.162109e-01,-1.644597e+02,1.162109e-01,-1.930333e+02,1.162109e-01,-1.998089e+02,1.162109e-01,-2.018268e+02,1.162109e-01,-2.015612e+02,1.162109e-01,-2.015696e+02
1.166992e-01,-1.887738e+02,1.166992e-01,-1.668085e+02,1.166992e-01,-1.651082e+02,1.166992e-01,-1.924577e+02,1.166992e-01,-1.991421e+02,1.166992e-01,-2.023134e+02,1.166992e-01,-2.021823e+02,1.166992e-01,-2.013958e+02
1.171875e-01,-1.884442e+02,1.171875e-01,-1.683615e+02,1.171875e-01,-1.647701e+02,1.171875e-01,-1.927672e+02,1.171875e-01,-1.991229e+02,1.171875e-01,-2.025589e+02,1.171875e-01,-2.020580e+02,1.171875e-01,-2.004986e+02
1.176758e-01,-1.889381e+02,1.176758e-01,-1.700857e+02,1.176758e-01,-1.646719e+02,1.176758e-01,-1.918305e+02,1.176758e-01,-1.997317e+02,1.176758e-01,-2.020355e+02,1.176758e-01,-2.020145e+02,1.176758e-01,-2.004687e+02
1.181641e-01,-1.894992e+02,1.181641e-01,-1.738627e+02,1.181641e-01,-1.643344e+02,1.181641e-01,-1.918571e+02,1.181641e-01,-1.995831e+02,1.181641e-01,-2.013596e+02,1.181641e-01,-2.018516e+02,1.181641e-01,-2.014054e+02
1.186523e-01,-1.894803e+02,1.186523e-01,-1.798253e+02,1.186523e-01,-1.639675e+02,1.186523e-01,-1.919555e+02,1.186523e-01,-1.988051e+02,1.186523e-01,-2.014373e+02,1.186523e-01,-2.016468e+02,1.186523e-01,-2.010894e+02
1.191406e-01,-1.899170e+02,1.191406e-01,-1.807857e+02,1.191406e-01,-1.625380e+02,1.191406e-01,-1.917910e+02,1.191406e-01,-1.985380e+02,1.191406e-01,-2.015762e+02,1.191406e-01,-2.019838e+02,1.191406e-01,-2.012449e+02
1.196289e-01,-1.901443e+02,1.196289e-01,-1.747552e+02,1.196289e-01,-1.618679e+02,1.196289e-01,-1.921345e+02,1.196289e-01,-1.989295e+02,1.196289e-01,-2.024173e+02,1.196289e-01,-2.021341e+02,1.196289e-01,-2.020824e+02
1.201172e-01,-1.896780e+02,1.201172e-01,-1.702715e+02,1.201172e-01,-1.617465e+02,1.201172e-01,-1.920219e+02,1.201172e-01,-1.990100e+02,1.201172e-01,-2.034042e+02,1.201172e-01,-2.024691e+02,1.201172e-01,-2.030541e+02
1.206055e-01,-1.900856e+02,1.206055e-01,-1.674562e+02,1.206055e-01,-1.610295e+02,1.206055e-01,-1.918989e+02,1.206055e-01,-1.995105e+02,1.206055e-01,-2.030392e+02,1.206055e-01,-2.020585e+02,1.206055e-01,-2.014296e+02
1.210938e-01,-1.904731e+02,1.210938e-01,-1.655909e+02,1.210938e-01,-1.600049e+02,1.210938e-01,-1.924384e+02,1.210938e-01,-1.997958e+02,1.210938e-01,-2.023080e+02,1.210938e-01,-2.010550e+02,1.210938e-01,-1.996743e+02
1.215820e-01,-1.903884e+02,1.215820e-01,-1.626324e+02,1.215820e-01,-1.599945e+02,1.215820e-01,-1.918648e+02,1.215820e-01,-1.999834e+02,1.215820e-01,-2.022567e+02,1.215820e-01,-2.012855e+02,1.215820e-01,-1.997229e+02
1.220703e-01,-1.901358e+02,1.220703e-01,-1.601973e+02,1.220703e-01,-1.605847e+02,1.220703e-01,-1.912407e+02,1.220703e-01,-1.993044e+02,1.220703e-01,-2.013377e+02,1.220703e-01,-2.015873e+02,1.220703e-01,-2.006495e+02
1.225586e-01,-1.908514e+02,1.225586e-01,-1.590938e+02,1.225586e-01,-1.592751e+02,1.225586e-01,-1.910301e+02,1.225586e-01,-1.986087e+02,1.225586e-01,-2.008432e+02,1.225586e-01,-2.023181e+02,1.225586e-01,-2.010581e+02
1.230469e-01,-1.903726e+02,1.230469e-01,-1.583534e+02,1.230469e-01,-1.589433e+02,1.230469e-01,-1.910006e+02,1.230469e-01,-1.982880e+02,1.230469e-01,-2.012283e+02,1.230469e-01,-2.024685e+02,1.230469e-01,-2.004542e+02
1.235352e-01,-1.903904e+02,1.235352e-01,-1.581427e+02,1.235352e-01,-1.586011e+02,1.235352e-01,-1.909671e+02,1.235352e-01,-1.980681e+02,1.235352e-01,-2.015478e+02,1.235352e-01,-2.022778e+02,1.235352e-01,-1.997661e+02
1.240234e-01,-1.902305e+02,1.240234e-01,-1.578869e+02,1.240234e-01,-1.573818e+02,1.240234e-01,-1.907245e+02,1.240234e-01,-1.984985e+02,1.240234e-01,-2.022159e+02,1.240234e-01,-2.023871e+02,1.240234e-01,-1.998923e+02
1.245117e-01,-1.904177e+02,1.245117e-01,-1.576286e+02,1.245117e-01,-1.565955e+02,1.245117e-01,-1.917708e+02,1.245117e-01,-1.989278e+02,1.245117e-01,-2.019049e+02,1.245117e-01,-2.012453e+02,1.245117e-01,-2.000072e+02
1.250000e-01,-1.904110e+02,1.250000e-01,-1.571045e+02,1.250000e-01,-1.567766e+02,1.250000e-01,-1.913547e+02,1.250000e-01,-1.994875e+02,1.250000e-01,-2.019327e+02,1.250000e-01,-2.007938e+02,1.250000e-01,-2.004265e+02
1.254883e-01,-1.892242e+02,1.254883e-01,-1.569698e+02,1.254883e-01,-1.573798e+02,1.254883e-01,-1.910106e+02,1.254883e-01,-1.996781e+02,1.254883e-01,-2.021328e+02,1.254883e-01,-2.015194e+02,1.254883e-01,-2.018355e+02
1.259766e-01,-1.888484e+02,1.259766e-01,-1.579129e+02,1.259766e-01,-1.582527e+02,1.259766e-01,-1.909663e+02,1.259766e-01,-1.989751e+02,1.259766e-01,-2.015022e+02,1.259766e-01,-2.024598e+02,1.259766e-01,-2.010702e+02
1.264648e-01,-1.893184e+02,1.264648e-01,-1.584133e+02,1.264648e-01,-1.594375e+02,1.264648e-01,-1.909688e+02,1.264648e-01,-1.990725e+02,1.264648e-01,-2.010478e+02,1.264648e-01,-2.012939e+02,1.264648e-01,-2.009854e+02
1.269531e-01,-1.899307e+02,1.269531e-01,-1.585231e+02,1.269531e-01,-1.595702e+02,1.269531e-01,-1.900664e+02,1.269531e-01,-1.985358e+02,1.269531e-01,-2.012953e+02,1.269531e-01,-2.004316e+02,1.269531e-01,-2.011678e+02
1.274414e-01,-1.903939e+02,1.274414e-01,-1.592491e+02,1.274414e-01,-1.601934e+02,1.274414e-01,-1.900142e+02,1.274414e-01,-1.983723e+02,1.274414e-01,-2.015381e+02,1.274414e-01,-2.008862e+02,1.274414e-01,-2.002663e+02
1.279297e-01,-1.905708e+02,1.279297e-01,-1.596862e+02,1.279297e-01,-1.617807e+02,1.279297e-01,-1.907313e+02,1.279297e-01,-1.991942e+02,1.279297e-01,-2.015692e+02,1.279297e-01,-2.010772e+02,1.279297e-01,-1.996750e+02
1.284180e-01,-1.904530e+02,1.284180e-01,-1.599364e+02,1.284180e-01,-1.633361e+02,1.284180e-01,-1.907979e+02,1.284180e-01,-1.989461e+02,1.284180e-01,-2.016766e+02,1.284180e-01,-2.024623e+02,1.284180e-01,-1.996788e+02
1.289062e-01,-1.901778e+02,1.289062e-01,-1.599742e+02,1.289062e-01,-1.653870e+02,1.289062e-01,-1.901068e+02,1.289062e-01,-1.981055e+02,1.289062e-01,-2.020073e+02,1.289062e-01,-2.020629e+02,1.289062e-01,-2.000069e+02
1.293945e-01,-1.899707e+02,1.293945e-01,-1.607002e+02,1.293945e-01,-1.672089e+02,1.293945e-01,-1.903211e+02,1.293945e-01,-1.975027e+02,1.293945e-01,-2.017769e+02,1.293945e-01,-2.008689e+02,1.293945e-01,-2.008686e+02
1.298828e-01,-1.904039e+02,1.298828e-01,-1.623100e+02,1.298828e-01,-1.697143e+02,1.298828e-01,-1.901956e+02,1.298828e-01,-1.974971e+02,1.298828e-01,-2.016868e+02,1.298828e-01,-2.002889e+02,1.298828e-01,-2.021332e+02
1.303711e-01,-1.909316e+02,1.303711e-01,-1.630228e+02,1.303711e-01,-1.740928e+02,1.303711e-01,-1.904615e+02,1.303711e-01,-1.976004e+02,1.303711e-01,-2.018679e+02,1.303711e-01,-2.006259e+02,1.303711e-01,-2.015407e+02
1.308594e-01,-1.904585e+02,1.308594e-01,-1.621543e+02,1.308594e-01,-1.810097e+02,1.308594e-01,-1.901282e+02,1.308594e-01,-1.977856e+02,1.308594e-01,-2.016148e+02,1.308594e-01,-2.021418e+02,1.308594e-01,-2.001519e+02
1.313477e-01,-1.910080e+02,1.313477e-01,-1.624037e+02,1.313477e-01,-1.798141e+02,1.313477e-01,-1.902126e+02,1.313477e-01,-1.976013e+02,1.313477e-01,-2.010427e+02,1.313477e-01,-2.019463e+02,1.313477e-01,-2.007789e+02
1.318359e-01,-1.908257e+02,1.318359e-01,-1.635100e+02,1.318359e-01,-1.754285e+02,1.318359e-01,-1.902679e+02,1.318359e-01,-1.982606e+02,1.318359e-01,-2.010017e+02,1.318359e-01,-2.013103e+02,1.318359e-01,-2.004071e+02
1.323242e-01,-1.899675e+02,1.323242e-01,-1.639084e+02,1.323242e-01,-1.715104e+02,1.323242e-01,-1.901096e+02,1.323242e-01,-1.979524e+02,1.323242e-01,-2.009614e+02,1.323242e-01,-2.017636e+02,1.323242e-01,-2.006203e+02
1.328125e-01,-1.899110e+02,1.328125e-01,-1.639329e+02,1.328125e-01,-1.690473e+02,1.328125e-01,-1.902552e+02,1.328125e-01,-1.974250e+02,1.328125e-01,-2.009745e+02,1.328125e-01,-2.010764e+02,1.328125e-01,-2.017578e+02
1.333008e-01,-1.907089e+02,1.333008e-01,-1.650019e+02,1.333008e-01,-1.675395e+02,1.333008e-01,-1.898702e+02,1.333008e-01,-1.984186e+02,1.333008e-01,-2.004482e+02,1.333008e-01,-2.019471e+02,1.333008e-01,-2.021748e+02
1.337891e-01,-1.914914e+02,1.337891e-01,-1.661229e+02,1.337891e-01,-1.664467e+02,1.337891e-01,-1.886010e+02,1.337891e-01,-1.987300e+02,1.337891e-01,-1.997176e+02,1.337891e-01,-2.026180e+02,1.337891e-01,-2.012249e+02
1.342773e-01,-1.918975e+02,1.342773e-01,-1.660202e+02,1.342773e-01,-1.655603e+02,1.342773e-01,-1.885418e+02,1.342773e-01,-1.975141e+02,1.342773e-01,-2.003566e+02,1.342773e-01,-2.008513e+02,1.342773e-01,-2.005655e+02
1.347656e-01,-1.915083e+02,1.347656e-01,-1.666921e+02,1.347656e-01,-1.650364e+02,1.347656e-01,-1.899583e+02,1.347656e-01,-1.973674e+02,1.347656e-01,-2.007360e+02,1.347656e-01,-2.009072e+02,1.347656e-01,-2.001372e+02
1.352539e-01,-1.906921e+02,1.352539e-01,-1.670040e+02,1.352539e-01,-1.649541e+02,1.352539e-01,-1.901747e+02,1.352539e-01,-1.972385e+02,1.352539e-01,-2.004987e+02,1.352539e-01,-2.014703e+02,1.352539e-01,-2.005174e+02
1.357422e-01,-1.905403e+02,1.357422e-01,-1.675858e+02,1.357422e-01,-1.648553e+02,1.357422e-01,-1.892784e+02,1.357422e-01,-1.974163e+02,1.357422e-01,-1.997410e+02,1.357422e-01,-2.015721e+02,1.357422e-01,-2.004304e+02
1.362305e-01,-1.912011e+02,1.362305e-01,-1.685538e+02,1.362305e-01,-1.661336e+02,1.362305e-01,-1.889387e+02,1.362305e-01,-1.973222e+02,1.362305e-01,-1.998809e+02,1.362305e-01,-2.006592e+02,1.362305e-01,-2.003098e+02
1.367188e-01,-1.911933e+02,1.367188e-01,-1.687791e+02,1.367188e-01,-1.652290e+02,1.367188e-01,-1.891416e+02,1.367188e-01,-1.974402e+02,1.367188e-01,-2.008324e+02,1.367188e-01,-2.009981e+02,1.367188e-01,-2.003341e+02
1.372070e-01,-1.911735e+02,1.372070e-01,-1.687837e+02,1.372070e-01,-1.638801e+02,1.372070e-01,-1.894451e+02,1.372070e-01,-1.971063e+02,1.372070e-01,-2.011252e+02,1.372070e-01,-2.022614e+02,1.372070e-01,-2.008311e+02
1.376953e-01,-1.907793e+02,1.376953e-01,-1.699683e+02,1.376953e-01,-1.638991e+02,1.376953e-01,-1.891359e+02,1.376953e-01,-1.974892e+02,1.376953e-01,-2.003474e+02,1.376953e-01,-2.017412e+02,1.376953e-01,-2.010333e+02
1.381836e-01,-1.906943e+02,1.381836e-01,-1.711755e+02,1.381836e-01,-1.639350e+02,1.381836e-01,-1.892782e+02,1.381836e-01,-1.970889e+02,1.381836e-01,-2.002975e+02,1.381836e-01,-2.013166e+02,1.381836e-01,-2.008110e+02
1.386719e-01,-1.910355e+02,1.386719e-01,-1.709986e+02,1.386719e-01,-1.640797e+02,1.386719e-01,-1.892681e+02,1.386719e-01,-1.979954e+02,1.386719e-01,-2.004809e+02,1.386719e-01,-2.018437e+02,1.386719e-01,-2.009080e+02
1.391602e-01,-1.915997e+02,1.391602e-01,-1.707186e+02,1.391602e-01,-1.641401e+02,1.391602e-01,-1.886837e+02,1.391602e-01,-1.987539e+02,1.391602e-01,-2.010354e+02,1.391602e-01,-2.029164e+02,1.391602e-01,-2.006447e+02
1.396484e-01,-1.913120e+02,1.396484e-01,-1.708010e+02,1.396484e-01,-1.637657e+02,1.396484e-01,-1.882752e+02,1.396484e-01,-1.977462e+02,1.396484e-01,-2.009831e+02,1.396484e-01,-2.021083e+02,1.396484e-01,-2.007012e+02
1.401367e-01,-1.914474e+02,1.401367e-01,-1.711398e+02,1.401367e-01,-1.639416e+02,1.401367e-01,-1.881961e+02,1.401367e-01,-1.964654e+02,1.401367e-01,-2.010745e+02,1.401367e-01,-2.016874e+02,1.401367e-01,-2.002108e+02
1.406250e-01,-1.907331e+02,1.406250e-01,-1.715217e+02,1.406250e-01,-1.650096e+02,1.406250e-01,-1.877182e+02,1.406250e-01,-1.966162e+02,1.406250e-01,-2.015973e+02,1.406250e-01,-2.009891e+02,1.406250e-01,-1.996885e+02
1.411133e-01,-1.902087e+02,1.411133e-01,-1.722309e+02,1.411133e-01,-1.661907e+02,1.411133e-01,-1.876761e+02,1.411133e-01,-1.972409e+02,1.411133e-01,-2.015397e+02,1.411133e-01,-2.009558e+02,1.411133e-01,-1.993327e+02
1.416016e-01,-1.902830e+02,1.416016e-01,-1.732417e+02,1.416016e-01,-1.669819e+02,1.416016e-01,-1.878566e+02,1.416016e-01,-1.967165e+02,1.416016e-01,-2.012372e+02,1.416016e-01,-2.022714e+02,1.416016e-01,-1.991522e+02
1.420898e-01,-1.908357e+02,1.420898e-01,-1.737827e+02,1.420898e-01,-1.672441e+02,1.420898e-01,-1.872407e+02,1.420898e-01,-1.969496e+02,1.420898e-01,-2.005383e+02,1.420898e-01,-2.025790e+02,1.420898e-01,-1.993785e+02
1.425781e-01,-1.910394e+02,1.425781e-01,-1.737733e+02,1.425781e-01,-1.681739e+02,1.425781e-01,-1.878647e+02,1.425781e-01,-1.968703e+02,1.425781e-01,-2.003060e+02,1.425781e-01,-2.026771e+02,1.425781e-01,-2.005339e+02
1.430664e-01,-1.907968e+02,1.430664e-01,-1.733642e+02,1.430664e-01,-1.696563e+02,1.430664e-01,-1.877306e+02,1.430664e-01,-1.960128e+02,1.430664e-01,-2.011325e+02,1.430664e-01,-2.018530e+02,1.430664e-01,-2.012337e+02
1.435547e-01,-1.910959e+02,1.435547e-01,-1.731421e+02,1.435547e-01,-1.706527e+02,1.435547e-01,-1.875675e+02,1.435547e-01,-1.963248e+02,1.435547e-01,-2.008493e+02,1.435547e-01,-2.021438e+02,1.435547e-01,-2.006327e+02
1.440430e-01,-1.917288e+02,1.440430e-01,-1.736827e+02,1.440430e-01,-1.721660e+02,1.440430e-01,-1.874976e+02,1.440430e-01,-1.974988e+02,1.440430e-01,-2.005162e+02,1.440430e-01,-2.024431e+02,1.440430e-01,-1.999878e+02
1.445312e-01,-1.922165e+02,1.445312e-01,-1.751100e+02,1.445312e-01,-1.746561e+02,1.445312e-01,-1.866713e+02,1.445312e-01,-1.971557e+02,1.445312e-01,-2.004088e+02,1.445312e-01,-2.016560e+02,1.445312e-01,-1.997019e+02
1.450195e-01,-1.921711e+02,1.450195e-01,-1.746066e+02,1.450195e-01,-1.773252e+02,1.450195e-01,-1.861129e+02,1.450195e-01,-1.970789e+02,1.450195e-01,-1.999569e+02,1.450195e-01,-2.008486e+02,1.450195e-01,-1.998175e+02
1.455078e-01,-1.915044e+02,1.455078e-01,-1.749781e+02,1.455078e-01,-1.797354e+02,1.455078e-01,-1.856124e+02,1.455078e-01,-1.975306e+02,1.455078e-01,-2.003045e+02,1.455078e-01,-2.001369e+02,1.455078e-01,-1.998993e+02
1.459961e-01,-1.922581e+02,1.459961e-01,-1.763460e+02,1.459961e-01,-1.833136e+02,1.459961e-01,-1.858025e+02,1.459961e-01,-1.972139e+02,1.459961e-01,-2.005653e+02,1.459961e-01,-2.008038e+02,1.459961e-01,-1.998806e+02
1.464844e-01,-1.939886e+02,1.464844e-01,-1.762785e+02,1.464844e-01,-1.886338e+02,1.464844e-01,-1.862704e+02,1.464844e-01,-1.971784e+02,1.464844e-01,-2.004275e+02,1.464844e-01,-2.010869e+02,1.464844e-01,-1.992768e+02
1.469727e-01,-1.936671e+02,1.469727e-01,-1.768631e+02,1.469727e-01,-1.856206e+02,1.469727e-01,-1.859454e+02,1.469727e-01,-1.966442e+02,1.469727e-01,-2.003555e+02,1.469727e-01,-2.014992e+02,1.469727e-01,-1.987575e+02
1.474609e-01,-1.932517e+02,1.474609e-01,-1.775776e+02,1.474609e-01,-1.806811e+02,1.474609e-01,-1.859470e+02,1.474609e-01,-1.961284e+02,1.474609e-01,-2.004418e+02,1.474609e-01,-2.012135e+02,1.474609e-01,-1.989543e+02
1.479492e-01,-1.930926e+02,1.479492e-01,-1.777739e+02,1.479492e-01,-1.772998e+02,1.479492e-01,-1.855727e+02,1.479492e-01,-1.958444e+02,1.479492e-01,-1.998503e+02,1.479492e-01,-2.009761e+02,1.479492e-01,-1.993468e+02
1.484375e-01,-1.922344e+02,1.484375e-01,-1.775429e+02,1.484375e-01,-1.747987e+02,1.484375e-01,-1.859337e+02,1.484375e-01,-1.955417e+02,1.484375e-01,-1.997944e+02,1.484375e-01,-2.012547e+02,1.484375e-01,-1.994204e+02
1.489258e-01,-1.919987e+02,1.489258e-01,-1.776691e+02,1.489258e-01,-1.731591e+02,1.489258e-01,-1.852217e+02,1.489258e-01,-1.957825e+02,1.489258e-01,-1.997683e+02,1.489258e-01,-2.006056e+02,1.489258e-01,-1.995001e+02
1.494141e-01,-1.928361e+02,1.494141e-01,-1.776209e+02,1.494141e-01,-1.710923e+02,1.494141e-01,-1.852763e+02,1.494141e-01,-1.959675e+02,1.494141e-01,-1.996538e+02,1.494141e-01,-2.000910e+02,1.494141e-01,-1.998416e+02
1.499023e-01,-1.931202e+02,1.499023e-01,-1.775815e+02,1.499023e-01,-1.694695e+02,1.499023e-01,-1.849892e+02,1.499023e-01,-1.956817e+02,1.499023e-01,-1.996493e+02,1.499023e-01,-2.001858e+02,1.499023e-01,-1.997934e+02
1.503906e-01,-1.921800e+02,1.503906e-01,-1.778682e+02,1.503906e-01,-1.685949e+02,1.503906e-01,-1.854098e+02,1.503906e-01,-1.954578e+02,1.503906e-01,-1.994865e+02,1.503906e-01,-2.008479e+02,1.503906e-01,-1.994646e+02
1.508789e-01,-1.913525e+02,1.508789e-01,-1.781536e+02,1.508789e-01,-1.680823e+02,1.508789e-01,-1.849797e+02,1.508789e-01,-1.950566e+02,1.508789e-01,-1.996962e+02,1.508789e-01,-2.004519e+02,1.508789e-01,-1.990295e+02
1.513672e-01,-1.916893e+02,1.513672e-01,-1.793914e+02,1.513672e-01,-1.679378e+02,1.513672e-01,-1.849550e+02,1.513672e-01,-1.949866e+02,1.513672e-01,-2.005751e+02,1.513672e-01,-2.005839e+02,1.513672e-01,-1.985725e+02
1.518555e-01,-1.925419e+02,1.518555e-01,-1.805576e+02,1.518555e-01,-1.678741e+02,1.518555e-01,-1.841717e+02,1.518555e-01,-1.956440e+02,1.518555e-01,-2.008586e+02,1.518555e-01,-2.009620e+02,1.518555e-01,-1.987470e+02
1.523438e-01,-1.929948e+02,1.523438e-01,-1.794630e+02,1.523438e-01,-1.674051e+02,1.523438e-01,-1.834059e+02,1.523438e-01,-1.965950e+02,1.523438e-01,-2.011618e+02,1.523438e-01,-2.001241e+02,1.523438e-01,-1.995749e+02
1.528320e-01,-1.928721e+02,1.528320e-01,-1.794644e+02,1.528320e-01,-1.666508e+02,1.528320e-01,-1.835099e+02,1.528320e-01,-1.958984e+02,1.528320e-01,-2.009383e+02,1.528320e-01,-1.999057e+02,1.528320e-01,-1.990147e+02
1.533203e-01,-1.929443e+02,1.533203e-01,-1.806190e+02,1.533203e-01,-1.665216e+02,1.533203e-01,-1.836353e+02,1.533203e-01,-1.953518e+02,1.533203e-01,-2.002346e+02,1.533203e-01,-2.003241e+02,1.533203e-01,-1.985821e+02
1.538086e-01,-1.929643e+02,1.538086e-01,-1.806327e+02,1.538086e-01,-1.676074e+02,1.538086e-01,-1.840739e+02,1.538086e-01,-1.951888e+02,1.538086e-01,-1.998069e+02,1.538086e-01,-2.005873e+02,1.538086e-01,-1.994066e+02
1.542969e-01,-1.933476e+02,1.542969e-01,-1.807855e+02,1.542969e-01,-1.658427e+02,1.542969e-01,-1.845512e+02,1.542969e-01,-1.946561e+02,1.542969e-01,-1.998584e+02,1.542969e-01,-2.005399e+02,1.542969e-01,-1.990978e+02
1.547852e-01,-1.927867e+02,1.547852e-01,-1.815329e+02,1.547852e-01,-1.652431e+02,1.547852e-01,-1.837093e+02,1.547852e-01,-1.946523e+02,1.547852e-01,-2.000731e+02,1.547852e-01,-2.001836e+02,1.547852e-01,-1.984330e+02
1.552734e-01,-1.933509e+02,1.552734e-01,-1.814480e+02,1.552734e-01,-9.806121e+01,1.552734e-01,-1.825901e+02,1.552734e-01,-1.956269e+02,1.552734e-01,-2.009235e+02,1.552734e-01,-2.004845e+02,1.552734e-01,-1.983496e+02
1.557617e-01,-1.917489e+02,1.557617e-01,-1.812292e+02,1.557617e-01,-8.214346e+01,1.557617e-01,-1.818001e+02,1.557617e-01,-1.951059e+02,1.557617e-01,-2.016278e+02,1.557617e-01,-2.003160e+02,1.557617e-01,-1.991253e+02
1.562500e-01,-1.896174e+02,1.562500e-01,-1.811220e+02,1.562500e-01,-7.763725e+01,1.562500e-01,-1.818434e+02,1.562500e-01,-1.940078e+02,1.562500e-01,-2.002705e+02,1.562500e-01,-1.990854e+02,1.562500e-01,-1.988161e+02
1.567383e-01,-1.917325e+02,1.567383e-01,-1.824319e+02,1.567383e-01,-8.214342e+01,1.567383e-01,-1.812132e+02,1.567383e-01,-1.943698e+02,1.567383e-01,-1.991516e+02,1.567383e-01,-1.996173e+02,1.567383e-01,-1.978820e+02
1.572266e-01,-1.932817e+02,1.572266e-01,-1.826115e+02,1.572266e-01,-9.806093e+01,1.572266e-01,-1.816950e+02,1.572266e-01,-1.943460e+02,1.572266e-01,-1.988344e+02,1.572266e-01,-2.001245e+02,1.572266e-01,-1.980209e+02
1.577148e-01,-1.928107e+02,1.577148e-01,-1.825122e+02,1.577148e-01,-1.650340e+02,1.577148e-01,-1.814133e+02,1.577148e-01,-1.949304e+02,1.577148e-01,-1.996643e+02,1.577148e-01,-2.005721e+02,1.577148e-01,-1.984962e+02
1.582031e-01,-1.935000e+02,1.582031e-01,-1.826688e+02,1.582031e-01,-1.651818e+02,1.582031e-01,-1.808019e+02,1.582031e-01,-1.949225e+02,1.582031e-01,-2.000307e+02,1.582031e-01,-2.013023e+02,1.582031e-01,-1.983890e+02
1.586914e-01,-1.933239e+02,1.586914e-01,-1.828318e+02,1.586914e-01,-1.651320e+02,1.586914e-01,-1.810008e+02,1.586914e-01,-1.949053e+02,1.586914e-01,-1.995466e+02,1.586914e-01,-2.008834e+02,1.586914e-01,-1.985906e+02
1.591797e-01,-1.934154e+02,1.591797e-01,-1.836205e+02,1.591797e-01,-1.654627e+02,1.591797e-01,-1.812884e+02,1.591797e-01,-1.952916e+02,1.591797e-01,-1.997572e+02,1.591797e-01,-2.007296e+02,1.591797e-01,-1.996041e+02
1.596680e-01,-1.941751e+02,1.596680e-01,-1.825038e+02,1.596680e-01,-1.670598e+02,1.596680e-01,-1.812983e+02,1.596680e-01,-1.949648e+02,1.596680e-01,-2.003345e+02,1.596680e-01,-2.005819e+02,1.596680e-01,-1.987624e+02
1.601562e-01,-1.936733e+02,1.601562e-01,-1.819437e+02,1.601562e-01,-1.676456e+02,1.601562e-01,-1.798577e+02,1.601562e-01,-1.945649e+02,1.601562e-01,-2.002444e+02,1.601562e-01,-2.006420e+02,1.601562e-01,-1.982368e+02
1.606445e-01,-1.931491e+02,1.606445e-01,-1.834004e+02,1.606445e-01,-1.676037e+02,1.606445e-01,-1.793091e+02,1.606445e-01,-1.952549e+02,1.606445e-01,-2.004731e+02,1.606445e-01,-2.011372e+02,1.606445e-01,-1.982735e+02
1.611328e-01,-1.935568e+02,1.611328e-01,-1.850517e+02,1.611328e-01,-1.676484e+02,1.611328e-01,-1.797146e+02,1.611328e-01,-1.945141e+02,1.611328e-01,-1.998606e+02,1.611328e-01,-2.010070e+02,1.611328e-01,-1.983585e+02
1.616211e-01,-1.945527e+02,1.616211e-01,-1.851953e+02,1.616211e-01,-1.687431e+02,1.616211e-01,-1.798398e+02,1.616211e-01,-1.937583e+02,1.616211e-01,-1.991228e+02,1.616211e-01,-2.004755e+02,1.616211e-01,-1.987108e+02
1.621094e-01,-1.942130e+02,1.621094e-01,-1.846076e+02,1.621094e-01,-1.694324e+02,1.621094e-01,-1.786708e+02,1.621094e-01,-1.944712e+02,1.621094e-01,-1.996945e+02,1.621094e-01,-1.996741e+02,1.621094e-01,-1.989290e+02
1.625977e-01,-1.932462e+02,1.625977e-01,-1.834228e+02,1.625977e-01,-1.705028e+02,1.625977e-01,-1.779946e+02,1.625977e-01,-1.954947e+02,1.625977e-01,-1.997084e+02,1.625977e-01,-1.994966e+02,1.625977e-01,-1.988526e+02
1.630859e-01,-1.932744e+02,1.630859e-01,-1.836320e+02,1.630859e-01,-1.726721e+02,1.630859e-01,-1.777864e+02,1.630859e-01,-1.951173e+02,1.630859e-01,-1.994473e+02,1.630859e-01,-1.999947e+02,1.630859e-01,-1.989533e+02
1.635742e-01,-1.941035e+02,1.635742e-01,-1.839620e+02,1.635742e-01,-1.737446e+02,1.635742e-01,-1.787674e+02,1.635742e-01,-1.950395e+02,1.635742e-01,-1.996858e+02,1.635742e-01,-1.995042e+02,1.635742e-01,-1.994953e+02
1.640625e-01,-1.946943e+02,1.640625e-01,-1.841281e+02,1.640625e-01,-1.751778e+02,1.640625e-01,-1.788459e+02,1.640625e-01,-1.945909e+02,1.640625e-01,-1.995511e+02,1.640625e-01,-2.004096e+02,1.640625e-01,-1.993727e+02
1.645508e-01,-1.936427e+02,1.645508e-01,-1.853814e+02,1.645508e-01,-1.769984e+02,1.645508e-01,-1.783109e+02,1.645508e-01,-1.941851e+02,1.645508e-01,-1.992844e+02,1.645508e-01,-2.006061e+02,1.645508e-01,-1.991121e+02
1.650391e-01,-1.941376e+02,1.650391e-01,-1.861115e+02,1.650391e-01,-1.808125e+02,1.650391e-01,-1.776099e+02,1.650391e-01,-1.942715e+02,1.650391e-01,-1.992324e+02,1.650391e-01,-2.003070e+02,1.650391e-01,-1.994910e+02
1.655273e-01,-1.944510e+02,1.655273e-01,-1.845246e+02,1.655273e-01,-1.866339e+02,1.655273e-01,-1.765400e+02,1.655273e-01,-1.947846e+02,1.655273e-01,-1.993826e+02,1.655273e-01,-2.003407e+02,1.655273e-01,-1.992758e+02
1.660156e-01,-1.939024e+02,1.660156e-01,-1.846748e+02,1.660156e-01,-1.897793e+02,1.660156e-01,-1.763491e+02,1.660156e-01,-1.953196e+02,1.660156e-01,-1.998116e+02,1.660156e-01,-1.995291e+02,1.660156e-01,-1.993745e+02
1.665039e-01,-1.940075e+02,1.665039e-01,-1.858212e+02,1.665039e-01,-1.843017e+02,1.665039e-01,-1.764363e+02,1.665039e-01,-1.954600e+02,1.665039e-01,-1.999831e+02,1.665039e-01,-1.995744e+02,1.665039e-01,-1.995829e+02
1.669922e-01,-1.948169e+02,1.669922e-01,-1.865460e+02,1.669922e-01,-1.790250e+02,1.669922e-01,-1.757109e+02,1.669922e-01,-1.953488e+02,1.669922e-01,-1.984532e+02,1.669922e-01,-2.002021e+02,1.669922e-01,-2.001141e+02
1.674805e-01,-1.951607e+02,1.674805e-01,-1.862712e+02,1.674805e-01,-1.752445e+02,1.674805e-01,-1.757971e+02,1.674805e-01,-1.952448e+02,1.674805e-01,-1.986128e+02,1.674805e-01,-1.995573e+02,1.674805e-01,-1.996777e+02
1.679688e-01,-1.944260e+02,1.679688e-01,-1.861966e+02,1.679688e-01,-1.729525e+02,1.679688e-01,-1.756971e+02,1.679688e-01,-1.952255e+02,1.679688e-01,-2.001321e+02,1.679688e-01,-1.993031e+02,1.679688e-01,-1.989280e+02
1.684570e-01,-1.942275e+02,1.684570e-01,-1.860480e+02,1.684570e-01,-1.711395e+02,1.684570e-01,-1.752634e+02,1.684570e-01,-1.943810e+02,1.684570e-01,-2.003066e+02,1.684570e-01,-1.997129e+02,1.684570e-01,-1.993800e+02
1.689453e-01,-1.941731e+02,1.689453e-01,-1.853493e+02,1.689453e-01,-1.702191e+02,1.689453e-01,-1.749806e+02,1.689453e-01,-1.947521e+02,1.689453e-01,-1.995847e+02,1.689453e-01,-1.990649e+02,1.689453e-01,-2.000813e+02
1.694336e-01,-1.951324e+02,1.694336e-01,-1.863908e+02,1.694336e-01,-1.689908e+02,1.694336e-01,-1.754373e+02,1.694336e-01,-1.951581e+02,1.694336e-01,-1.990976e+02,1.694336e-01,-1.988386e+02,1.694336e-01,-2.000265e+02
1.699219e-01,-1.955916e+02,1.699219e-01,-1.878136e+02,1.699219e-01,-1.681291e+02,1.699219e-01,-1.750653e+02,1.699219e-01,-1.942867e+02,1.699219e-01,-1.992671e+02,1.699219e-01,-1.997043e+02,1.699219e-01,-1.995471e+02
1.704102e-01,-1.943595e+02,1.704102e-01,-1.877688e+02,1.704102e-01,-1.666338e+02,1.704102e-01,-1.736587e+02,1.704102e-01,-1.941691e+02,1.704102e-01,-1.993086e+02,1.704102e-01,-1.995174e+02,1.704102e-01,-1.989241e+02
1.708984e-01,-1.935901e+02,1.708984e-01,-1.877580e+02,1.708984e-01,-1.659443e+02,1.708984e-01,-1.723332e+02,1.708984e-01,-1.941383e+02,1.708984e-01,-1.996229e+02,1.708984e-01,-1.993965e+02,1.708984e-01,-1.998824e+02
1.713867e-01,-1.944231e+02,1.713867e-01,-1.872248e+02,1.713867e-01,-1.649386e+02,1.713867e-01,-1.725490e+02,1.713867e-01,-1.938196e+02,1.713867e-01,-2.000955e+02,1.713867e-01,-2.002347e+02,1.713867e-01,-2.001083e+02
1.718750e-01,-1.954550e+02,1.718750e-01,-1.869355e+02,1.718750e-01,-1.646690e+02,1.718750e-01,-1.724860e+02,1.718750e-01,-1.942786e+02,1.718750e-01,-1.997341e+02,1.718750e-01,-1.999347e+02,1.718750e-01,-1.999124e+02
1.723633e-01,-1.951908e+02,1.723633e-01,-1.878913e+02,1.723633e-01,-1.652410e+02,1.723633e-01,-1.721499e+02,1.723633e-01,-1.951147e+02,1.723633e-01,-1.984383e+02,1.723633e-01,-1.997172e+02,1.723633e-01,-1.995825e+02
1.728516e-01,-1.936458e+02,1.728516e-01,-1.876535e+02,1.728516e-01,-1.650247e+02,1.728516e-01,-1.718832e+02,1.728516e-01,-1.949844e+02,1.728516e-01,-1.988706e+02,1.728516e-01,-1.997665e+02,1.728516e-01,-2.001211e+02
1.733398e-01,-1.939972e+02,1.733398e-01,-1.873502e+02,1.733398e-01,-1.642325e+02,1.733398e-01,-1.705251e+02,1.733398e-01,-1.943493e+02,1.733398e-01,-1.996533e+02,1.733398e-01,-1.994119e+02,1.733398e-01,-2.008396e+02
1.738281e-01,-1.950525e+02,1.738281e-01,-1.877701e+02,1.738281e-01,-1.640027e+02,1.738281e-01,-1.703198e+02,1.738281e-01,-1.937869e+02,1.738281e-01,-1.989492e+02,1.738281e-01,-1.996481e+02,1.738281e-01,-2.000248e+02
1.743164e-01,-1.949385e+02,1.743164e-01,-1.876814e+02,1.743164e-01,-1.640781e+02,1.743164e-01,-1.701912e+02,1.743164e-01,-1.933841e+02,1.743164e-01,-1.987364e+02,1.743164e-01,-1.994343e+02,1.743164e-01,-1.998314e+02
1.748047e-01,-1.944962e+02,1.748047e-01,-1.872264e+02,1.748047e-01,-1.642664e+02,1.748047e-01,-1.689600e+02,1.748047e-01,-1.934298e+02,1.748047e-01,-1.996467e+02,1.748047e-01,-1.994256e+02,1.748047e-01,-1.997035e+02
1.752930e-01,-1.956892e+02,1.752930e-01,-1.875948e+02,1.752930e-01,-1.644738e+02,1.752930e-01,-1.687122e+02,1.752930e-01,-1.936580e+02,1.752930e-01,-2.000376e+02,1.752930e-01,-1.995130e+02,1.752930e-01,-1.992432e+02
1.757812e-01,-1.959939e+02,1.757812e-01,-1.883687e+02,1.757812e-01,-1.641864e+02,1.757812e-01,-1.685078e+02,1.757812e-01,-1.936081e+02,1.757812e-01,-1.992728e+02,1.757812e-01,-1.994867e+02,1.757812e-01,-1.994408e+02
1.762695e-01,-1.954749e+02,1.762695e-01,-1.888999e+02,1.762695e-01,-1.640907e+02,1.762695e-01,-1.688605e+02,1.762695e-01,-1.937271e+02,1.762695e-01,-1.989074e+02,1.762695e-01,-1.995000e+02,1.762695e-01,-1.996437e+02
1.767578e-01,-1.966541e+02,1.767578e-01,-1.888897e+02,1.767578e-01,-1.636100e+02,1.767578e-01,-1.682245e+02,1.767578e-01,-1.936160e+02,1.767578e-01,-1.985154e+02,1.767578e-01,-2.000789e+02,1.767578e-01,-1.996279e+02
1.772461e-01,-1.976487e+02,1.772461e-01,-1.879783e+02,1.772461e-01,-1.635424e+02,1.772461e-01,-1.670602e+02,1.772461e-01,-1.940361e+02,1.772461e-01,-1.984851e+02,1.772461e-01,-2.000864e+02,1.772461e-01,-1.995317e+02
1.777344e-01,-1.964226e+02,1.777344e-01,-1.881941e+02,1.777344e-01,-1.642363e+02,1.777344e-01,-1.662705e+02,1.777344e-01,-1.940652e+02,1.777344e-01,-1.985881e+02,1.777344e-01,-1.999777e+02,1.777344e-01,-1.992266e+02
1.782227e-01,-1.949661e+02,1.782227e-01,-1.885441e+02,1.782227e-01,-1.651664e+02,1.782227e-01,-1.658559e+02,1.782227e-01,-1.935351e+02,1.782227e-01,-1.984224e+02,1.782227e-01,-2.000307e+02,1.782227e-01,-1.993211e+02
1.787109e-01,-1.948778e+02,1.787109e-01,-1.882799e+02,1.787109e-01,-1.657524e+02,1.787109e-01,-1.656559e+02,1.787109e-01,-1.934987e+02,1.787109e-01,-1.983446e+02,1.787109e-01,-1.993623e+02,1.787109e-01,-1.987257e+02
1.791992e-01,-1.955428e+02,1.791992e-01,-1.890835e+02,1.791992e-01,-1.662691e+02,1.791992e-01,-1.654069e+02,1.791992e-01,-1.937761e+02,1.791992e-01,-1.990166e+02,1.791992e-01,-1.995182e+02,1.791992e-01,-1.986065e+02
1.796875e-01,-1.957142e+02,1.796875e-01,-1.896390e+02,1.796875e-01,-1.679853e+02,1.796875e-01,-1.643451e+02,1.796875e-01,-1.939245e+02,1.796875e-01,-1.991626e+02,1.796875e-01,-2.004164e+02,1.796875e-01,-1.983647e+02
1.801758e-01,-1.955458e+02,1.801758e-01,-1.897504e+02,1.801758e-01,-1.699841e+02,1.801758e-01,-1.636965e+02,1.801758e-01,-1.938662e+02,1.801758e-01,-1.988725e+02,1.801758e-01,-1.999020e+02,1.801758e-01,-1.985465e+02
1.806641e-01,-1.961216e+02,1.806641e-01,-1.894460e+02,1.806641e-01,-1.733876e+02,1.806641e-01,-1.628088e+02,1.806641e-01,-1.938228e+02,1.806641e-01,-1.988902e+02,1.806641e-01,-1.996362e+02,1.806641e-01,-1.985662e+02
1.811523e-01,-1.964421e+02,1.811523e-01,-1.892306e+02,1.811523e-01,-1.788889e+02,1.811523e-01,-1.622101e+02,1.811523e-01,-1.935456e+02,1.811523e-01,-1.989102e+02,1.811523e-01,-1.997698e+02,1.811523e-01,-1.981829e+02
1.816406e-01,-1.952344e+02,1.816406e-01,-1.892656e+02,1.816406e-01,-1.822835e+02,1.816406e-01,-1.619777e+02,1.816406e-01,-1.932451e+02,1.816406e-01,-1.989089e+02,1.816406e-01,-1.997016e+02,1.816406e-01,-1.982255e+02
1.821289e-01,-1.952580e+02,1.821289e-01,-1.888969e+02,1.821289e-01,-1.753803e+02,1.821289e-01,-1.623385e+02,1.821289e-01,-1.928642e+02,1.821289e-01,-1.981796e+02,1.821289e-01,-1.990193e+02,1.821289e-01,-1.981692e+02
1.826172e-01,-1.964437e+02,1.826172e-01,-1.894542e+02,1.826172e-01,-1.702207e+02,1.826172e-01,-1.627165e+02,1.826172e-01,-1.928121e+02,1.826172e-01,-1.992207e+02,1.826172e-01,-1.986851e+02,1.826172e-01,-1.984101e+02
1.831055e-01,-1.963970e+02,1.831055e-01,-1.901352e+02,1.831055e-01,-1.676930e+02,1.831055e-01,-1.616147e+02,1.831055e-01,-1.934210e+02,1.831055e-01,-1.984666e+02,1.831055e-01,-1.987390e+02,1.831055e-01,-1.981013e+02
1.835938e-01,-1.955964e+02,1.835938e-01,-1.898804e+02,1.835938e-01,-1.653275e+02,1.835938e-01,-1.612136e+02,1.835938e-01,-1.934551e+02,1.835938e-01,-1.977245e+02,1.835938e-01,-1.989440e+02,1.835938e-01,-1.984724e+02
1.840820e-01,-1.961763e+02,1.840820e-01,-1.904665e+02,1.840820e-01,-1.635765e+02,1.840820e-01,-1.602771e+02,1.840820e-01,-1.935861e+02,1.840820e-01,-1.984239e+02,1.840820e-01,-1.996880e+02,1.840820e-01,-1.987424e+02
1.845703e-01,-1.964609e+02,1.845703e-01,-1.911175e+02,1.845703e-01,-1.620918e+02,1.845703e-01,-1.592895e+02,1.845703e-01,-1.929401e+02,1.845703e-01,-1.990369e+02,1.845703e-01,-1.992998e+02,1.845703e-01,-1.981636e+02
1.850586e-01,-1.957200e+02,1.850586e-01,-1.902426e+02,1.850586e-01,-1.604265e+02,1.850586e-01,-1.589091e+02,1.850586e-01,-1.923275e+02,1.850586e-01,-1.996137e+02,1.850586e-01,-1.982820e+02,1.850586e-01,-1.981520e+02
1.855469e-01,-1.951430e+02,1.855469e-01,-1.899664e+02,1.855469e-01,-1.591983e+02,1.855469e-01,-1.588901e+02,1.855469e-01,-1.931187e+02,1.855469e-01,-1.991390e+02,1.855469e-01,-1.982400e+02,1.855469e-01,-1.980387e+02
1.860352e-01,-1.953854e+02,1.860352e-01,-1.904516e+02,1.860352e-01,-1.587473e+02,1.860352e-01,-1.579092e+02,1.860352e-01,-1.930429e+02,1.860352e-01,-1.982778e+02,1.860352e-01,-1.986999e+02,1.860352e-01,-1.983782e+02
1.865234e-01,-1.961129e+02,1.865234e-01,-1.903147e+02,1.865234e-01,-1.586769e+02,1.865234e-01,-1.581002e+02,1.865234e-01,-1.917015e+02,1.865234e-01,-1.979385e+02,1.865234e-01,-1.990214e+02,1.865234e-01,-1.982908e+02
1.870117e-01,-1.960957e+02,1.870117e-01,-1.907669e+02,1.870117e-01,-1.585141e+02,1.870117e-01,-1.576741e+02,1.870117e-01,-1.917775e+02,1.870117e-01,-1.990104e+02,1.870117e-01,-1.993076e+02,1.870117e-01,-1.989284e+02
1.875000e-01,-1.961626e+02,1.875000e-01,-1.920807e+02,1.875000e-01,-1.579581e+02,1.875000e-01,-1.578520e+02,1.875000e-01,-1.918790e+02,1.875000e-01,-1.999258e+02,1.875000e-01,-1.994010e+02,1.875000e-01,-1.989690e+02
1.879883e-01,-1.956207e+02,1.879883e-01,-1.919035e+02,1.879883e-01,-1.576713e+02,1.879883e-01,-1.587687e+02,1.879883e-01,-1.905681e+02,1.879883e-01,-1.985772e+02,1.879883e-01,-1.992475e+02,1.879883e-01,-1.995005e+02
1.884766e-01,-1.955088e+02,1.884766e-01,-1.916105e+02,1.884766e-01,-1.578477e+02,1.884766e-01,-1.582642e+02,1.884766e-01,-1.902125e+02,1.884766e-01,-1.985740e+02,1.884766e-01,-1.994374e+02,1.884766e-01,-1.992650e+02
1.889648e-01,-1.956366e+02,1.889648e-01,-1.908435e+02,1.889648e-01,-1.582115e+02,1.889648e-01,-1.588945e+02,1.889648e-01,-1.910546e+02,1.889648e-01,-1.994491e+02,1.889648e-01,-1.994699e+02,1.889648e-01,-1.979431e+02
1.894531e-01,-1.963433e+02,1.894531e-01,-1.901191e+02,1.894531e-01,-1.584927e+02,1.894531e-01,-1.600787e+02,1.894531e-01,-1.911710e+02,1.894531e-01,-1.990017e+02,1.894531e-01,-1.996294e+02,1.894531e-01,-1.980335e+02
1.899414e-01,-1.971474e+02,1.899414e-01,-1.909407e+02,1.899414e-01,-1.585776e+02,1.899414e-01,-1.604581e+02,1.899414e-01,-1.911343e+02,1.899414e-01,-1.979062e+02,1.899414e-01,-1.995889e+02,1.899414e-01,-1.987053e+02
1.904297e-01,-1.970210e+02,1.904297e-01,-1.913593e+02,1.904297e-01,-1.593166e+02,1.904297e-01,-1.614419e+02,1.904297e-01,-1.917072e+02,1.904297e-01,-1.981990e+02,1.904297e-01,-1.999541e+02,1.904297e-01,-1.992147e+02
1.909180e-01,-1.967407e+02,1.909180e-01,-1.909733e+02,1.909180e-01,-1.595313e+02,1.909180e-01,-1.630713e+02,1.909180e-01,-1.917626e+02,1.909180e-01,-1.979987e+02,1.909180e-01,-2.001052e+02,1.909180e-01,-1.997644e+02
1.914062e-01,-1.964902e+02,1.914062e-01,-1.906834e+02,1.914062e-01,-1.598805e+02,1.914062e-01,-1.645927e+02,1.914062e-01,-1.914782e+02,1.914062e-01,-1.983764e+02,1.914062e-01,-1.996928e+02,1.914062e-01,-1.997757e+02
1.918945e-01,-1.964711e+02,1.918945e-01,-1.905995e+02,1.918945e-01,-1.596564e+02,1.918945e-01,-1.667151e+02,1.918945e-01,-1.911629e+02,1.918945e-01,-1.985093e+02,1.918945e-01,-1.991040e+02,1.918945e-01,-1.997050e+02
1.923828e-01,-1.966893e+02,1.923828e-01,-1.901984e+02,1.923828e-01,-1.603053e+02,1.923828e-01,-1.705201e+02,1.923828e-01,-1.911407e+02,1.923828e-01,-1.981186e+02,1.923828e-01,-1.993566e+02,1.923828e-01,-1.989240e+02
1.928711e-01,-1.959324e+02,1.928711e-01,-1.907658e+02,1.928711e-01,-1.612787e+02,1.928711e-01,-1.755614e+02,1.928711e-01,-1.899181e+02,1.928711e-01,-1.979910e+02,1.928711e-01,-1.998595e+02,1.928711e-01,-1.982558e+02
1.933594e-01,-1.957391e+02,1.933594e-01,-1.921003e+02,1.933594e-01,-1.622594e+02,1.933594e-01,-1.810796e+02,1.933594e-01,-1.889180e+02,1.933594e-01,-1.982845e+02,1.933594e-01,-1.995718e+02,1.933594e-01,-1.987352e+02
1.938477e-01,-1.965028e+02,1.938477e-01,-1.921238e+02,1.938477e-01,-1.625933e+02,1.938477e-01,-1.783706e+02,1.938477e-01,-1.898178e+02,1.938477e-01,-1.983663e+02,1.938477e-01,-1.990361e+02,1.938477e-01,-1.998059e+02
1.943359e-01,-1.965179e+02,1.943359e-01,-1.917381e+02,1.943359e-01,-1.634166e+02,1.943359e-01,-1.742465e+02,1.943359e-01,-1.908191e+02,1.943359e-01,-1.977538e+02,1.943359e-01,-1.987648e+02,1.943359e-01,-1.994553e+02
1.948242e-01,-1.963684e+02,1.948242e-01,-1.915076e+02,1.948242e-01,-1.643278e+02,1.948242e-01,-1.709614e+02,1.948242e-01,-1.911483e+02,1.948242e-01,-1.981560e+02,1.948242e-01,-1.986013e+02,1.948242e-01,-1.992302e+02
1.953125e-01,-1.967555e+02,1.953125e-01,-1.916894e+02,1.953125e-01,-1.643026e+02,1.953125e-01,-1.688166e+02,1.953125e-01,-1.912862e+02,1.953125e-01,-1.981763e+02,1.953125e-01,-1.980802e+02,1.953125e-01,-1.995677e+02
1.958008e-01,-1.975753e+02,1.958008e-01,-1.917993e+02,1.958008e-01,-1.640386e+02,1.958008e-01,-1.675069e+02,1.958008e-01,-1.914005e+02,1.958008e-01,-1.975471e+02,1.958008e-01,-1.979447e+02,1.958008e-01,-1.991533e+02
1.962891e-01,-1.979915e+02,1.962891e-01,-1.924751e+02,1.962891e-01,-1.652875e+02,1.962891e-01,-1.665326e+02,1.962891e-01,-1.901989e+02,1.962891e-01,-1.972747e+02,1.962891e-01,-1.983353e+02,1.962891e-01,-1.992428e+02
1.967773e-01,-1.980602e+02,1.967773e-01,-1.923526e+02,1.967773e-01,-1.663644e+02,1.967773e-01,-1.651564e+02,1.967773e-01,-1.902974e+02,1.967773e-01,-1.975468e+02,1.967773e-01,-1.983797e+02,1.967773e-01,-1.997564e+02
1.972656e-01,-1.965213e+02,1.972656e-01,-1.922122e+02,1.972656e-01,-1.654967e+02,1.972656e-01,-1.647193e+02,1.972656e-01,-1.902126e+02,1.972656e-01,-1.978252e+02,1.972656e-01,-1.983882e+02,1.972656e-01,-1.998123e+02
1.977539e-01,-1.967630e+02,1.977539e-01,-1.925838e+02,1.977539e-01,-1.665057e+02,1.977539e-01,-1.649930e+02,1.977539e-01,-1.893297e+02,1.977539e-01,-1.979079e+02,1.977539e-01,-1.982892e+02,1.977539e-01,-2.001918e+02
1.982422e-01,-1.969428e+02,1.982422e-01,-1.926243e+02,1.982422e-01,-1.675037e+02,1.982422e-01,-1.638346e+02,1.982422e-01,-1.891204e+02,1.982422e-01,-1.973286e+02,1.982422e-01,-1.990476e+02,1.982422e-01,-2.008472e+02
1.987305e-01,-1.966998e+02,1.987305e-01,-1.923702e+02,1.987305e-01,-1.674334e+02,1.987305e-01,-1.631656e+02,1.987305e-01,-1.893957e+02,1.987305e-01,-1.970918e+02,1.987305e-01,-1.986854e+02,1.987305e-01,-2.011300e+02
1.992188e-01,-1.971921e+02,1.992188e-01,-1.926312e+02,1.992188e-01,-1.677833e+02,1.992188e-01,-1.635780e+02,1.992188e-01,-1.889868e+02,1.992188e-01,-1.978821e+02,1.992188e-01,-1.986279e+02,1.992188e-01,-2.003021e+02
1.997070e-01,-1.978139e+02,1.997070e-01,-1.922904e+02,1.997070e-01,-1.681094e+02,1.997070e-01,-1.635527e+02,1.997070e-01,-1.892696e+02,1.997070e-01,-1.973917e+02,1.997070e-01,-1.984131e+02,1.997070e-01,-1.992167e+02
2.001953e-01,-1.982096e+02,2.001953e-01,-1.925151e+02,2.001953e-01,-1.694928e+02,2.001953e-01,-1.637258e+02,2.001953e-01,-1.886892e+02,2.001953e-01,-1.969676e+02,2.001953e-01,-1.987457e+02,2.001953e-01,-1.991793e+02
2.006836e-01,-1.988849e+02,2.006836e-01,-1.929583e+02,2.006836e-01,-1.699107e+02,2.006836e-01,-1.650242e+02,2.006836e-01,-1.888054e+02,2.006836e-01,-1.964761e+02,2.006836e-01,-1.990576e+02,2.006836e-01,-1.996978e+02
2.011719e-01,-1.979486e+02,2.011719e-01,-1.931235e+02,2.011719e-01,-1.703497e+02,2.011719e-01,-1.650346e+02,2.011719e-01,-1.885709e+02,2.011719e-01,-1.963785e+02,2.011719e-01,-2.002165e+02,2.011719e-01,-1.997473e+02
2.016602e-01,-1.972163e+02,2.016602e-01,-1.929188e+02,2.016602e-01,-1.713198e+02,2.016602e-01,-1.642133e+02,2.016602e-01,-1.877662e+02,2.016602e-01,-1.965271e+02,2.016602e-01,-2.009164e+02,2.016602e-01,-1.998113e+02
2.021484e-01,-1.970697e+02,2.021484e-01,-1.921455e+02,2.021484e-01,-1.714201e+02,2.021484e-01,-1.646032e+02,2.021484e-01,-1.892135e+02,2.021484e-01,-1.969646e+02,2.021484e-01,-1.997370e+02,2.021484e-01,-2.003922e+02
2.026367e-01,-1.979539e+02,2.026367e-01,-1.933232e+02,2.026367e-01,-1.716265e+02,2.026367e-01,-1.650539e+02,2.026367e-01,-1.887754e+02,2.026367e-01,-1.973012e+02,2.026367e-01,-1.988540e+02,2.026367e-01,-2.001896e+02
2.031250e-01,-1.985791e+02,2.031250e-01,-1.942805e+02,2.031250e-01,-1.713879e+02,2.031250e-01,-1.654211e+02,2.031250e-01,-1.879123e+02,2.031250e-01,-1.974304e+02,2.031250e-01,-1.989568e+02,2.031250e-01,-1.997954e+02
2.036133e-01,-1.984154e+02,2.036133e-01,-1.933444e+02,2.036133e-01,-1.721782e+02,2.036133e-01,-1.662308e+02,2.036133e-01,-1.885451e+02,2.036133e-01,-1.978785e+02,2.036133e-01,-1.982956e+02,2.036133e-01,-1.994771e+02
2.041016e-01,-1.972354e+02,2.041016e-01,-1.933022e+02,2.041016e-01,-1.721600e+02,2.041016e-01,-1.664254e+02,2.041016e-01,-1.894643e+02,2.041016e-01,-1.970461e+02,2.041016e-01,-1.986937e+02,2.041016e-01,-1.999981e+02
2.045898e-01,-1.974600e+02,2.045898e-01,-1.930834e+02,2.045898e-01,-1.723766e+02,2.045898e-01,-1.670809e+02,2.045898e-01,-1.893449e+02,2.045898e-01,-1.967838e+02,2.045898e-01,-1.995588e+02,2.045898e-01,-2.007075e+02
2.050781e-01,-1.974908e+02,2.050781e-01,-1.932105e+02,2.050781e-01,-1.734650e+02,2.050781e-01,-1.684347e+02,2.050781e-01,-1.880638e+02,2.050781e-01,-1.968354e+02,2.050781e-01,-1.993058e+02,2.050781e-01,-2.003687e+02
2.055664e-01,-1.971550e+02,2.055664e-01,-1.944917e+02,2.055664e-01,-1.732484e+02,2.055664e-01,-1.690845e+02,2.055664e-01,-1.873202e+02,2.055664e-01,-1.973166e+02,2.055664e-01,-1.991557e+02,2.055664e-01,-2.003269e+02
2.060547e-01,-1.971691e+02,2.060547e-01,-1.942333e+02,2.060547e-01,-1.731026e+02,2.060547e-01,-1.696386e+02,2.060547e-01,-1.875063e+02,2.060547e-01,-1.972182e+02,2.060547e-01,-1.986787e+02,2.060547e-01,-2.008896e+02
2.065430e-01,-1.969032e+02,2.065430e-01,-1.933776e+02,2.065430e-01,-1.742975e+02,2.065430e-01,-1.721215e+02,2.065430e-01,-1.876334e+02,2.065430e-01,-1.973760e+02,2.065430e-01,-1.985541e+02,2.065430e-01,-2.008782e+02
2.070312e-01,-1.973484e+02,2.070312e-01,-1.933273e+02,2.070312e-01,-1.754650e+02,2.070312e-01,-1.750866e+02,2.070312e-01,-1.868449e+02,2.070312e-01,-1.976886e+02,2.070312e-01,-1.989098e+02,2.070312e-01,-2.005993e+02
2.075195e-01,-1.983424e+02,2.075195e-01,-1.934634e+02,2.075195e-01,-1.751443e+02,2.075195e-01,-1.759243e+02,2.075195e-01,-1.868175e+02,2.075195e-01,-1.971332e+02,2.075195e-01,-1.988129e+02,2.075195e-01,-2.012195e+02
2.080078e-01,-1.980498e+02,2.080078e-01,-1.941169e+02,2.080078e-01,-1.755157e+02,2.080078e-01,-1.780951e+02,2.080078e-01,-1.871843e+02,2.080078e-01,-1.966298e+02,2.080078e-01,-1.988673e+02,2.080078e-01,-2.015999e+02
2.084961e-01,-1.974849e+02,2.084961e-01,-1.943047e+02,2.084961e-01,-1.756035e+02,2.084961e-01,-1.823127e+02,2.084961e-01,-1.863266e+02,2.084961e-01,-1.969294e+02,2.084961e-01,-1.988642e+02,2.084961e-01,-2.016088e+02
2.089844e-01,-1.980247e+02,2.089844e-01,-1.938996e+02,2.089844e-01,-1.745757e+02,2.089844e-01,-1.886184e+02,2.089844e-01,-1.862636e+02,2.089844e-01,-1.968322e+02,2.089844e-01,-1.987359e+02,2.089844e-01,-2.016254e+02
2.094727e-01,-1.983382e+02,2.094727e-01,-1.939820e+02,2.094727e-01,-1.747497e+02,2.094727e-01,-1.860346e+02,2.094727e-01,-1.864247e+02,2.094727e-01,-1.972939e+02,2.094727e-01,-1.987995e+02,2.094727e-01,-2.007953e+02
2.099609e-01,-1.982698e+02,2.099609e-01,-1.940495e+02,2.099609e-01,-1.755953e+02,2.099609e-01,-1.807260e+02,2.099609e-01,-1.861158e+02,2.099609e-01,-1.977113e+02,2.099609e-01,-1.993011e+02,2.099609e-01,-2.001344e+02
2.104492e-01,-1.983472e+02,2.104492e-01,-1.940912e+02,2.104492e-01,-1.766319e+02,2.104492e-01,-1.778308e+02,2.104492e-01,-1.860342e+02,2.104492e-01,-1.971828e+02,2.104492e-01,-1.994617e+02,2.104492e-01,-2.008822e+02
2.109375e-01,-1.988412e+02,2.109375e-01,-1.937799e+02,2.109375e-01,-1.782621e+02,2.109375e-01,-1.756619e+02,2.109375e-01,-1.857135e+02,2.109375e-01,-1.969384e+02,2.109375e-01,-1.991739e+02,2.109375e-01,-2.008198e+02
2.114258e-01,-1.984166e+02,2.114258e-01,-1.935491e+02,2.114258e-01,-1.783718e+02,2.114258e-01,-1.737950e+02,2.114258e-01,-1.850122e+02,2.114258e-01,-1.963506e+02,2.114258e-01,-1.987933e+02,2.114258e-01,-2.009800e+02
2.119141e-01,-1.982474e+02,2.119141e-01,-1.935781e+02,2.119141e-01,-1.776609e+02,2.119141e-01,-1.722322e+02,2.119141e-01,-1.849674e+02,2.119141e-01,-1.957644e+02,2.119141e-01,-1.983512e+02,2.119141e-01,-2.011486e+02
2.124023e-01,-1.983750e+02,2.124023e-01,-1.940229e+02,2.124023e-01,-1.775482e+02,2.124023e-01,-1.704034e+02,2.124023e-01,-1.849919e+02,2.124023e-01,-1.963179e+02,2.124023e-01,-1.987697e+02,2.124023e-01,-2.000557e+02
2.128906e-01,-1.982470e+02,2.128906e-01,-1.941638e+02,2.128906e-01,-1.778798e+02,2.128906e-01,-1.694057e+02,2.128906e-01,-1.858586e+02,2.128906e-01,-1.964899e+02,2.128906e-01,-1.990101e+02,2.128906e-01,-2.002376e+02
2.133789e-01,-1.985713e+02,2.133789e-01,-1.941877e+02,2.133789e-01,-1.788543e+02,2.133789e-01,-1.689667e+02,2.133789e-01,-1.852904e+02,2.133789e-01,-1.962663e+02,2.133789e-01,-1.992380e+02,2.133789e-01,-2.008435e+02
2.138672e-01,-1.979891e+02,2.138672e-01,-1.943361e+02,2.138672e-01,-1.791274e+02,2.138672e-01,-1.682093e+02,2.138672e-01,-1.845811e+02,2.138672e-01,-1.959041e+02,2.138672e-01,-1.986646e+02,2.138672e-01,-2.003993e+02
2.143555e-01,-1.984502e+02,2.143555e-01,-1.947283e+02,2.143555e-01,-1.792851e+02,2.143555e-01,-1.675805e+02,2.143555e-01,-1.845755e+02,2.143555e-01,-1.960014e+02,2.143555e-01,-1.991171e+02,2.143555e-01,-2.000683e+02
2.148438e-01,-1.987305e+02,2.148438e-01,-1.950081e+02,2.148438e-01,-1.793163e+02,2.148438e-01,-1.666569e+02,2.148438e-01,-1.841272e+02,2.148438e-01,-1.960389e+02,2.148438e-01,-1.984429e+02,2.148438e-01,-1.996077e+02
2.153320e-01,-1.982036e+02,2.153320e-01,-1.948240e+02,2.153320e-01,-1.787329e+02,2.153320e-01,-1.663153e+02,2.153320e-01,-1.849822e+02,2.153320e-01,-1.956751e+02,2.153320e-01,-1.983174e+02,2.153320e-01,-1.993602e+02
2.158203e-01,-1.984420e+02,2.158203e-01,-1.948196e+02,2.158203e-01,-1.794040e+02,2.158203e-01,-1.659115e+02,2.158203e-01,-1.851279e+02,2.158203e-01,-1.953236e+02,2.158203e-01,-1.988735e+02,2.158203e-01,-2.001386e+02
2.163086e-01,-1.985275e+02,2.163086e-01,-1.949382e+02,2.163086e-01,-1.805570e+02,2.163086e-01,-1.659226e+02,2.163086e-01,-1.845061e+02,2.163086e-01,-1.955229e+02,2.163086e-01,-1.983131e+02,2.163086e-01,-2.003555e+02
2.167969e-01,-1.983984e+02,2.167969e-01,-1.956064e+02,2.167969e-01,-1.808976e+02,2.167969e-01,-1.654481e+02,2.167969e-01,-1.837806e+02,2.167969e-01,-1.962107e+02,2.167969e-01,-1.980539e+02,2.167969e-01,-2.003741e+02
2.172852e-01,-1.985213e+02,2.172852e-01,-1.958238e+02,2.172852e-01,-1.804734e+02,2.172852e-01,-1.647620e+02,2.172852e-01,-1.827889e+02,2.172852e-01,-1.964845e+02,2.172852e-01,-1.977356e+02,2.172852e-01,-2.009654e+02
2.177734e-01,-1.983451e+02,2.177734e-01,-1.956190e+02,2.177734e-01,-1.806789e+02,2.177734e-01,-9.806112e+01,2.177734e-01,-1.825326e+02,2.177734e-01,-1.955996e+02,2.177734e-01,-1.987303e+02,2.177734e-01,-2.005082e+02
2.182617e-01,-1.986890e+02,2.182617e-01,-1.947546e+02,2.182617e-01,-1.811624e+02,2.182617e-01,-8.214335e+01,2.182617e-01,-1.826601e+02,2.182617e-01,-1.956176e+02,2.182617e-01,-1.949940e+02,2.182617e-01,-2.001246e+02
2.187500e-01,-1.997188e+02,2.187500e-01,-1.945570e+02,2.187500e-01,-1.808299e+02,2.187500e-01,-7.763715e+01,2.187500e-01,-1.823059e+02,2.187500e-01,-1.950252e+02,2.187500e-01,-1.914687e+02,2.187500e-01,-2.009994e+02
2.192383e-01,-1.999940e+02,2.192383e-01,-1.948614e+02,2.192383e-01,-1.815052e+02,2.192383e-01,-8.214330e+01,2.192383e-01,-1.818124e+02,2.192383e-01,-1.952808e+02,2.192383e-01,-1.941944e+02,2.192383e-01,-2.008798e+02
2.197266e-01,-1.988088e+02,2.197266e-01,-1.949500e+02,2.197266e-01,-1.824353e+02,2.197266e-01,-9.806054e+01,2.197266e-01,-1.816289e+02,2.197266e-01,-1.953488e+02,2.197266e-01,-1.980889e+02,2.197266e-01,-2.001987e+02
2.202148e-01,-1.992663e+02,2.202148e-01,-1.950246e+02,2.202148e-01,-1.824805e+02,2.202148e-01,-1.647394e+02,2.202148e-01,-1.813817e+02,2.202148e-01,-1.952306e+02,2.202148e-01,-1.982545e+02,2.202148e-01,-1.992256e+02
2.207031e-01,-1.993649e+02,2.207031e-01,-1.951038e+02,2.207031e-01,-1.832414e+02,2.207031e-01,-1.653464e+02,2.207031e-01,-1.807519e+02,2.207031e-01,-1.949815e+02,2.207031e-01,-1.976180e+02,2.207031e-01,-1.982258e+02
2.211914e-01,-1.990540e+02,2.211914e-01,-1.955509e+02,2.211914e-01,-1.832188e+02,2.211914e-01,-1.666601e+02,2.211914e-01,-1.803073e+02,2.211914e-01,-1.946563e+02,2.211914e-01,-1.976755e+02,2.211914e-01,-1.987493e+02
2.216797e-01,-1.986470e+02,2.216797e-01,-1.957463e+02,2.216797e-01,-1.830403e+02,2.216797e-01,-1.657989e+02,2.216797e-01,-1.805165e+02,2.216797e-01,-1.951865e+02,2.216797e-01,-1.981113e+02,2.216797e-01,-1.992743e+02
2.221680e-01,-1.991126e+02,2.221680e-01,-1.952498e+02,2.221680e-01,-1.842795e+02,2.221680e-01,-1.658293e+02,2.221680e-01,-1.812330e+02,2.221680e-01,-1.949108e+02,2.221680e-01,-1.983272e+02,2.221680e-01,-1.999205e+02
2.226562e-01,-1.998863e+02,2.226562e-01,-1.953797e+02,2.226562e-01,-1.842717e+02,2.226562e-01,-1.663219e+02,2.226562e-01,-1.811398e+02,2.226562e-01,-1.947791e+02,2.226562e-01,-1.984613e+02,2.226562e-01,-2.002905e+02
2.231445e-01,-1.988982e+02,2.231445e-01,-1.959672e+02,2.231445e-01,-1.842552e+02,2.231445e-01,-1.668395e+02,2.231445e-01,-1.807766e+02,2.231445e-01,-1.953597e+02,2.231445e-01,-1.980856e+02,2.231445e-01,-2.008419e+02
2.236328e-01,-1.989007e+02,2.236328e-01,-1.952190e+02,2.236328e-01,-1.846675e+02,2.236328e-01,-1.681193e+02,2.236328e-01,-1.801186e+02,2.236328e-01,-1.962073e+02,2.236328e-01,-1.984656e+02,2.236328e-01,-1.994539e+02
2.241211e-01,-2.004714e+02,2.241211e-01,-1.949859e+02,2.241211e-01,-1.839718e+02,2.241211e-01,-1.686074e+02,2.241211e-01,-1.796501e+02,2.241211e-01,-1.955809e+02,2.241211e-01,-1.989765e+02,2.241211e-01,-1.990681e+02
2.246094e-01,-1.994817e+02,2.246094e-01,-1.956054e+02,2.246094e-01,-1.835253e+02,2.246094e-01,-1.695118e+02,2.246094e-01,-1.789425e+02,2.246094e-01,-1.949326e+02,2.246094e-01,-1.990122e+02,2.246094e-01,-2.006065e+02
2.250977e-01,-1.991900e+02,2.250977e-01,-1.967245e+02,2.250977e-01,-1.836368e+02,2.250977e-01,-1.706821e+02,2.250977e-01,-1.788474e+02,2.250977e-01,-1.941666e+02,2.250977e-01,-1.985251e+02,2.250977e-01,-2.013210e+02
2.255859e-01,-1.995024e+02,2.255859e-01,-1.968691e+02,2.255859e-01,-1.846422e+02,2.255859e-01,-1.715324e+02,2.255859e-01,-1.788215e+02,2.255859e-01,-1.944040e+02,2.255859e-01,-1.989119e+02,2.255859e-01,-2.011163e+02
2.260742e-01,-1.990166e+02,2.260742e-01,-1.957254e+02,2.260742e-01,-1.853141e+02,2.260742e-01,-1.730021e+02,2.260742e-01,-1.785219e+02,2.260742e-01,-1.948866e+02,2.260742e-01,-1.988881e+02,2.260742e-01,-2.014234e+02
2.265625e-01,-1.985321e+02,2.265625e-01,-1.951266e+02,2.265625e-01,-1.849839e+02,2.265625e-01,-1.747081e+02,2.265625e-01,-1.779437e+02,2.265625e-01,-1.946207e+02,2.265625e-01,-1.978894e+02,2.265625e-01,-2.025915e+02
2.270508e-01,-1.988132e+02,2.270508e-01,-1.954295e+02,2.270508e-01,-1.852934e+02,2.270508e-01,-1.778288e+02,2.270508e-01,-1.774743e+02,2.270508e-01,-1.943109e+02,2.270508e-01,-1.974919e+02,2.270508e-01,-2.020106e+02
2.275391e-01,-1.996770e+02,2.275391e-01,-1.961653e+02,2.275391e-01,-1.858102e+02,2.275391e-01,-1.817358e+02,2.275391e-01,-1.771527e+02,2.275391e-01,-1.947430e+02,2.275391e-01,-1.980701e+02,2.275391e-01,-2.011359e+02
2.280273e-01,-1.995881e+02,2.280273e-01,-1.964167e+02,2.280273e-01,-1.851884e+02,2.280273e-01,-1.857618e+02,2.280273e-01,-1.771516e+02,2.280273e-01,-1.956022e+02,2.280273e-01,-1.989400e+02,2.280273e-01,-2.009677e+02
2.285156e-01,-1.992998e+02,2.285156e-01,-1.971183e+02,2.285156e-01,-1.851038e+02,2.285156e-01,-1.898221e+02,2.285156e-01,-1.762266e+02,2.285156e-01,-1.954390e+02,2.285156e-01,-1.990077e+02,2.285156e-01,-2.010074e+02
2.290039e-01,-1.995164e+02,2.290039e-01,-1.958413e+02,2.290039e-01,-1.856132e+02,2.290039e-01,-1.826452e+02,2.290039e-01,-1.752114e+02,2.290039e-01,-1.940051e+02,2.290039e-01,-1.979460e+02,2.290039e-01,-2.012529e+02
2.294922e-01,-1.997237e+02,2.294922e-01,-1.954732e+02,2.294922e-01,-1.853206e+02,2.294922e-01,-1.784602e+02,2.294922e-01,-1.755445e+02,2.294922e-01,-1.940603e+02,2.294922e-01,-1.979761e+02,2.294922e-01,-2.004128e+02
2.299805e-01,-1.993295e+02,2.299805e-01,-1.955074e+02,2.299805e-01,-1.851645e+02,2.299805e-01,-1.761891e+02,2.299805e-01,-1.763792e+02,2.299805e-01,-1.956298e+02,2.299805e-01,-1.974393e+02,2.299805e-01,-2.005138e+02
2.304688e-01,-1.996174e+02,2.304688e-01,-1.958804e+02,2.304688e-01,-1.858613e+02,2.304688e-01,-1.736930e+02,2.304688e-01,-1.759218e+02,2.304688e-01,-1.951974e+02,2.304688e-01,-1.976134e+02,2.304688e-01,-2.014835e+02
2.309570e-01,-2.005333e+02,2.309570e-01,-1.963567e+02,2.309570e-01,-1.877053e+02,2.309570e-01,-1.719202e+02,2.309570e-01,-1.753733e+02,2.309570e-01,-1.942765e+02,2.309570e-01,-1.983875e+02,2.309570e-01,-2.013854e+02
2.314453e-01,-1.997702e+02,2.314453e-01,-1.968231e+02,2.314453e-01,-1.877825e+02,2.314453e-01,-1.709649e+02,2.314453e-01,-1.751633e+02,2.314453e-01,-1.941433e+02,2.314453e-01,-1.988198e+02,2.314453e-01,-2.003755e+02
2.319336e-01,-1.998040e+02,2.319336e-01,-1.965021e+02,2.319336e-01,-1.868879e+02,2.319336e-01,-1.701335e+02,2.319336e-01,-1.739186e+02,2.319336e-01,-1.941942e+02,2.319336e-01,-1.975558e+02,2.319336e-01,-2.007000e+02
2.324219e-01,-1.991526e+02,2.324219e-01,-1.959711e+02,2.324219e-01,-1.865901e+02,2.324219e-01,-1.693306e+02,2.324219e-01,-1.734914e+02,2.324219e-01,-1.949752e+02,2.324219e-01,-1.972950e+02,2.324219e-01,-2.017425e+02
2.329102e-01,-1.989444e+02,2.329102e-01,-1.954465e+02,2.329102e-01,-1.870662e+02,2.329102e-01,-1.669172e+02,2.329102e-01,-1.735792e+02,2.329102e-01,-1.942692e+02,2.329102e-01,-1.981385e+02,2.329102e-01,-2.007439e+02
2.333984e-01,-2.001557e+02,2.333984e-01,-1.956316e+02,2.333984e-01,-1.877524e+02,2.333984e-01,-1.659521e+02,2.333984e-01,-1.737639e+02,2.333984e-01,-1.936701e+02,2.333984e-01,-1.989638e+02,2.333984e-01,-2.006801e+02
2.338867e-01,-2.004325e+02,2.338867e-01,-1.956995e+02,2.338867e-01,-1.880243e+02,2.338867e-01,-1.653454e+02,2.338867e-01,-1.728358e+02,2.338867e-01,-1.943836e+02,2.338867e-01,-1.978711e+02,2.338867e-01,-2.014263e+02
2.343750e-01,-2.008537e+02,2.343750e-01,-1.963857e+02,2.343750e-01,-1.877551e+02,2.343750e-01,-1.650856e+02,2.343750e-01,-1.720296e+02,2.343750e-01,-1.945276e+02,2.343750e-01,-1.978036e+02,2.343750e-01,-2.021890e+02
2.348633e-01,-1.998216e+02,2.348633e-01,-1.960996e+02,2.348633e-01,-1.875879e+02,2.348633e-01,-1.648642e+02,2.348633e-01,-1.721079e+02,2.348633e-01,-1.933205e+02,2.348633e-01,-1.984610e+02,2.348633e-01,-2.021231e+02
2.353516e-01,-1.990830e+02,2.353516e-01,-1.950568e+02,2.353516e-01,-1.869767e+02,2.353516e-01,-1.652915e+02,2.353516e-01,-1.711076e+02,2.353516e-01,-1.936390e+02,2.353516e-01,-1.981657e+02,2.353516e-01,-2.004677e+02
2.358398e-01,-1.998984e+02,2.358398e-01,-1.954284e+02,2.358398e-01,-1.866174e+02,2.358398e-01,-1.651334e+02,2.358398e-01,-1.699114e+02,2.358398e-01,-1.942080e+02,2.358398e-01,-1.979247e+02,2.358398e-01,-2.004026e+02
2.363281e-01,-2.001848e+02,2.363281e-01,-1.961971e+02,2.363281e-01,-1.874228e+02,2.363281e-01,-1.643315e+02,2.363281e-01,-1.702559e+02,2.363281e-01,-1.938748e+02,2.363281e-01,-1.982819e+02,2.363281e-01,-2.014490e+02
2.368164e-01,-2.003536e+02,2.368164e-01,-1.963730e+02,2.368164e-01,-1.876649e+02,2.368164e-01,-1.633956e+02,2.368164e-01,-1.711381e+02,2.368164e-01,-1.944889e+02,2.368164e-01,-1.982459e+02,2.368164e-01,-2.018907e+02
2.373047e-01,-2.005821e+02,2.373047e-01,-1.959439e+02,2.373047e-01,-1.883590e+02,2.373047e-01,-1.641386e+02,2.373047e-01,-1.705949e+02,2.373047e-01,-1.941467e+02,2.373047e-01,-1.976573e+02,2.373047e-01,-2.010357e+02
2.377930e-01,-2.004248e+02,2.377930e-01,-1.961191e+02,2.377930e-01,-1.893800e+02,2.377930e-01,-1.642925e+02,2.377930e-01,-1.692161e+02,2.377930e-01,-1.935809e+02,2.377930e-01,-1.979813e+02,2.377930e-01,-2.009629e+02
2.382812e-01,-1.997154e+02,2.382812e-01,-1.962954e+02,2.382812e-01,-1.894856e+02,2.382812e-01,-1.634947e+02,2.382812e-01,-1.677988e+02,2.382812e-01,-1.934353e+02,2.382812e-01,-1.991571e+02,2.382812e-01,-2.013827e+02
2.387695e-01,-1.997602e+02,2.387695e-01,-1.964622e+02,2.387695e-01,-1.887882e+02,2.387695e-01,-1.635598e+02,2.387695e-01,-1.672377e+02,2.387695e-01,-1.935496e+02,2.387695e-01,-1.991724e+02,2.387695e-01,-2.012841e+02
2.392578e-01,-2.010157e+02,2.392578e-01,-1.968664e+02,2.392578e-01,-1.885318e+02,2.392578e-01,-1.641391e+02,2.392578e-01,-1.665981e+02,2.392578e-01,-1.931720e+02,2.392578e-01,-1.979728e+02,2.392578e-01,-2.010218e+02
2.397461e-01,-2.007689e+02,2.397461e-01,-1.968919e+02,2.397461e-01,-1.887491e+02,2.397461e-01,-1.640218e+02,2.397461e-01,-1.664600e+02,2.397461e-01,-1.931557e+02,2.397461e-01,-1.984153e+02,2.397461e-01,-2.007978e+02
2.402344e-01,-1.999066e+02,2.402344e-01,-1.965337e+02,2.402344e-01,-1.892869e+02,2.402344e-01,-1.651640e+02,2.402344e-01,-1.664563e+02,2.402344e-01,-1.934541e+02,2.402344e-01,-1.983311e+02,2.402344e-01,-2.007542e+02
2.407227e-01,-1.997565e+02,2.407227e-01,-1.960819e+02,2.407227e-01,-1.889913e+02,2.407227e-01,-1.663030e+02,2.407227e-01,-1.659928e+02,2.407227e-01,-1.929485e+02,2.407227e-01,-1.981351e+02,2.407227e-01,-2.015217e+02
2.412109e-01,-2.003373e+02,2.412109e-01,-1.966339e+02,2.412109e-01,-1.880322e+02,2.412109e-01,-1.665482e+02,2.412109e-01,-1.651452e+02,2.412109e-01,-1.922155e+02,2.412109e-01,-1.976868e+02,2.412109e-01,-2.017964e+02
2.416992e-01,-2.004359e+02,2.416992e-01,-1.972853e+02,2.416992e-01,-1.887798e+02,2.416992e-01,-1.672867e+02,2.416992e-01,-1.647800e+02,2.416992e-01,-1.922841e+02,2.416992e-01,-1.975116e+02,2.416992e-01,-2.013841e+02
2.421875e-01,-2.003007e+02,2.421875e-01,-1.973014e+02,2.421875e-01,-1.899909e+02,2.421875e-01,-1.684830e+02,2.421875e-01,-1.643680e+02,2.421875e-01,-1.930602e+02,2.421875e-01,-1.972365e+02,2.421875e-01,-2.014933e+02
2.426758e-01,-2.006484e+02,2.426758e-01,-1.970052e+02,2.426758e-01,-1.901190e+02,2.426758e-01,-1.707144e+02,2.426758e-01,-1.633930e+02,2.426758e-01,-1.933285e+02,2.426758e-01,-1.977124e+02,2.426758e-01,-2.014963e+02
2.431641e-01,-2.002467e+02,2.431641e-01,-1.969150e+02,2.431641e-01,-1.903931e+02,2.431641e-01,-1.733536e+02,2.431641e-01,-1.629886e+02,2.431641e-01,-1.934352e+02,2.431641e-01,-1.977546e+02,2.431641e-01,-2.002488e+02
2.436523e-01,-2.001445e+02,2.436523e-01,-1.983620e+02,2.436523e-01,-1.894096e+02,2.436523e-01,-1.785486e+02,2.436523e-01,-1.630492e+02,2.436523e-01,-1.930698e+02,2.436523e-01,-1.974067e+02,2.436523e-01,-2.004403e+02
2.441406e-01,-2.004873e+02,2.441406e-01,-1.982486e+02,2.441406e-01,-1.888110e+02,2.441406e-01,-1.814939e+02,2.441406e-01,-1.625557e+02,2.441406e-01,-1.923684e+02,2.441406e-01,-1.972799e+02,2.441406e-01,-2.012633e+02
2.446289e-01,-2.003538e+02,2.446289e-01,-1.973011e+02,2.446289e-01,-1.896327e+02,2.446289e-01,-1.743372e+02,2.446289e-01,-1.613983e+02,2.446289e-01,-1.918729e+02,2.446289e-01,-1.976330e+02,2.446289e-01,-2.014224e+02
2.451172e-01,-2.005634e+02,2.451172e-01,-1.974800e+02,2.451172e-01,-1.901447e+02,2.451172e-01,-1.703664e+02,2.451172e-01,-1.614431e+02,2.451172e-01,-1.928811e+02,2.451172e-01,-1.971307e+02,2.451172e-01,-2.010838e+02
2.456055e-01,-2.009890e+02,2.456055e-01,-1.971551e+02,2.456055e-01,-1.903877e+02,2.456055e-01,-1.676593e+02,2.456055e-01,-1.619503e+02,2.456055e-01,-1.930442e+02,2.456055e-01,-1.973126e+02,2.456055e-01,-2.011837e+02
2.460938e-01,-2.007120e+02,2.460938e-01,-1.968655e+02,2.460938e-01,-1.899404e+02,2.460938e-01,-1.647677e+02,2.460938e-01,-1.605352e+02,2.460938e-01,-1.925857e+02,2.460938e-01,-1.979600e+02,2.460938e-01,-2.013273e+02
2.465820e-01,-2.008783e+02,2.465820e-01,-1.971005e+02,2.465820e-01,-1.903219e+02,2.465820e-01,-1.626718e+02,2.465820e-01,-1.591222e+02,2.465820e-01,-1.927122e+02,2.465820e-01,-1.983899e+02,2.465820e-01,-2.013151e+02
2.470703e-01,-2.009415e+02,2.470703e-01,-1.969566e+02,2.470703e-01,-1.907809e+02,2.470703e-01,-1.615777e+02,2.470703e-01,-1.590675e+02,2.470703e-01,-1.922082e+02,2.470703e-01,-1.981099e+02,2.470703e-01,-2.014215e+02
2.475586e-01,-2.008682e+02,2.475586e-01,-1.972660e+02,2.475586e-01,-1.909499e+02,2.475586e-01,-1.596480e+02,2.475586e-01,-1.596735e+02,2.475586e-01,-1.927521e+02,2.475586e-01,-1.979708e+02,2.475586e-01,-2.014646e+02
2.480469e-01,-2.004455e+02,2.480469e-01,-1.977112e+02,2.480469e-01,-1.912591e+02,2.480469e-01,-1.584773e+02,2.480469e-01,-1.592012e+02,2.480469e-01,-1.932751e+02,2.480469e-01,-1.980574e+02,2.480469e-01,-2.012284e+02
2.485352e-01,-2.002691e+02,2.485352e-01,-1.975078e+02,2.485352e-01,-1.903449e+02,2.485352e-01,-1.577503e+02,2.485352e-01,-1.578067e+02,2.485352e-01,-1.927830e+02,2.485352e-01,-1.986683e+02,2.485352e-01,-2.011637e+02
2.490234e-01,-2.005000e+02,2.490234e-01,-1.977309e+02,2.490234e-01,-1.904998e+02,2.490234e-01,-1.575407e+02,2.490234e-01,-1.573069e+02,2.490234e-01,-1.921663e+02,2.490234e-01,-1.984198e+02,2.490234e-01,-2.012353e+02
2.495117e-01,-2.002714e+02,2.495117e-01,-1.968358e+02,2.495117e-01,-1.911559e+02,2.495117e-01,-1.568445e+02,2.495117e-01,-1.576583e+02,2.495117e-01,-1.919775e+02,2.495117e-01,-1.978044e+02,2.495117e-01,-2.011613e+02
2.500000e-01,-2.005112e+02,2.500000e-01,-1.976683e+02,2.500000e-01,-1.916041e+02,2.500000e-01,-1.573444e+02,2.500000e-01,-1.576040e+02,2.500000e-01,-1.918323e+02,2.500000e-01,-1.976916e+02,2.500000e-01,-2.010975e+02
2.504883e-01,-2.014429e+02,2.504883e-01,-1.978871e+02,2.504883e-01,-1.916413e+02,2.504883e-01,-1.577339e+02,2.504883e-01,-1.575408e+02,2.504883e-01,-1.916930e+02,2.504883e-01,-1.974753e+02,2.504883e-01,-2.016586e+02
2.509766e-01,-2.014701e+02,2.509766e-01,-1.976449e+02,2.509766e-01,-1.913420e+02,2.509766e-01,-1.585161e+02,2.509766e-01,-1.586785e+02,2.509766e-01,-1.912121e+02,2.509766e-01,-1.969373e+02,2.509766e-01,-2.015318e+02
2.514648e-01,-2.008625e+02,2.514648e-01,-1.973940e+02,2.514648e-01,-1.907146e+02,2.514648e-01,-1.586164e+02,2.514648e-01,-1.596722e+02,2.514648e-01,-1.914332e+02,2.514648e-01,-1.966792e+02,2.514648e-01,-2.010876e+02
2.519531e-01,-2.009600e+02,2.519531e-01,-1.975111e+02,2.519531e-01,-1.909053e+02,2.519531e-01,-1.580567e+02,2.519531e-01,-1.595280e+02,2.519531e-01,-1.917030e+02,2.519531e-01,-1.964628e+02,2.519531e-01,-2.007912e+02
2.524414e-01,-2.005975e+02,2.524414e-01,-1.976070e+02,2.524414e-01,-1.914225e+02,2.524414e-01,-1.583108e+02,2.524414e-01,-1.604161e+02,2.524414e-01,-1.912159e+02,2.524414e-01,-1.968206e+02,2.524414e-01,-2.010254e+02
2.529297e-01,-2.002761e+02,2.529297e-01,-1.974568e+02,2.529297e-01,-1.920730e+02,2.529297e-01,-1.591158e+02,2.529297e-01,-1.615335e+02,2.529297e-01,-1.910154e+02,2.529297e-01,-1.971468e+02,2.529297e-01,-2.015986e+02
2.534180e-01,-2.003157e+02,2.534180e-01,-1.973346e+02,2.534180e-01,-1.923643e+02,2.534180e-01,-1.598075e+02,2.534180e-01,-1.626470e+02,2.534180e-01,-1.910813e+02,2.534180e-01,-1.973953e+02,2.534180e-01,-2.014111e+02
2.539062e-01,-2.003598e+02,2.539062e-01,-1.977153e+02,2.539062e-01,-1.923174e+02,2.539062e-01,-1.602937e+02,2.539062e-01,-1.647083e+02,2.539062e-01,-1.910694e+02,2.539062e-01,-1.977498e+02,2.539062e-01,-2.007872e+02
2.543945e-01,-2.004563e+02,2.543945e-01,-1.983899e+02,2.543945e-01,-1.924076e+02,2.543945e-01,-1.607248e+02,2.543945e-01,-1.673832e+02,2.543945e-01,-1.903186e+02,2.543945e-01,-1.968476e+02,2.543945e-01,-2.004478e+02
2.548828e-01,-2.009364e+02,2.548828e-01,-1.980684e+02,2.548828e-01,-1.922770e+02,2.548828e-01,-1.619448e+02,2.548828e-01,-1.703670e+02,2.548828e-01,-1.902868e+02,2.548828e-01,-1.964166e+02,2.548828e-01,-2.010427e+02
2.553711e-01,-2.012809e+02,2.553711e-01,-1.979643e+02,2.553711e-01,-1.920354e+02,2.553711e-01,-1.629190e+02,2.553711e-01,-1.747797e+02,2.553711e-01,-1.909020e+02,2.553711e-01,-1.964989e+02,2.553711e-01,-2.009900e+02
2.558594e-01,-2.010321e+02,2.558594e-01,-1.973139e+02,2.558594e-01,-1.922120e+02,2.558594e-01,-1.633266e+02,2.558594e-01,-1.814623e+02,2.558594e-01,-1.918076e+02,2.558594e-01,-1.971715e+02,2.558594e-01,-2.010759e+02
2.563477e-01,-2.018450e+02,2.563477e-01,-1.969512e+02,2.563477e-01,-1.923898e+02,2.563477e-01,-1.635759e+02,2.563477e-01,-1.796876e+02,2.563477e-01,-1.924733e+02,2.563477e-01,-1.970134e+02,2.563477e-01,-2.008921e+02
2.568359e-01,-2.013629e+02,2.568359e-01,-1.978530e+02,2.568359e-01,-1.922963e+02,2.568359e-01,-1.634050e+02,2.568359e-01,-1.741217e+02,2.568359e-01,-1.908113e+02,2.568359e-01,-1.965930e+02,2.568359e-01,-2.010923e+02
2.573242e-01,-2.005623e+02,2.573242e-01,-1.980549e+02,2.573242e-01,-1.919068e+02,2.573242e-01,-1.633514e+02,2.573242e-01,-1.697619e+02,2.573242e-01,-1.892961e+02,2.573242e-01,-1.956766e+02,2.573242e-01,-2.016658e+02
2.578125e-01,-2.008919e+02,2.578125e-01,-1.975885e+02,2.578125e-01,-1.922577e+02,2.578125e-01,-1.635883e+02,2.578125e-01,-1.677065e+02,2.578125e-01,-1.889944e+02,2.578125e-01,-1.956125e+02,2.578125e-01,-2.007341e+02
2.583008e-01,-2.009337e+02,2.583008e-01,-1.979120e+02,2.583008e-01,-1.925276e+02,2.583008e-01,-1.647766e+02,2.583008e-01,-1.671962e+02,2.583008e-01,-1.890513e+02,2.583008e-01,-1.959112e+02,2.583008e-01,-1.998262e+02
2.587891e-01,-2.007032e+02,2.587891e-01,-1.983992e+02,2.587891e-01,-1.925856e+02,2.587891e-01,-1.660566e+02,2.587891e-01,-1.665935e+02,2.587891e-01,-1.887626e+02,2.587891e-01,-1.966979e+02,2.587891e-01,-2.008741e+02
2.592773e-01,-2.002710e+02,2.592773e-01,-1.981380e+02,2.592773e-01,-1.927574e+02,2.592773e-01,-1.664127e+02,2.592773e-01,-1.660477e+02,2.592773e-01,-1.895287e+02,2.592773e-01,-1.977834e+02,2.592773e-01,-2.009846e+02
2.597656e-01,-1.998389e+02,2.597656e-01,-1.988193e+02,2.597656e-01,-1.928476e+02,2.597656e-01,-1.673118e+02,2.597656e-01,-1.652470e+02,2.597656e-01,-1.899405e+02,2.597656e-01,-1.973947e+02,2.597656e-01,-2.011446e+02
2.602539e-01,-1.998270e+02,2.602539e-01,-1.984914e+02,2.602539e-01,-1.928079e+02,2.602539e-01,-1.678288e+02,2.602539e-01,-1.653524e+02,2.602539e-01,-1.900632e+02,2.602539e-01,-1.973019e+02,2.602539e-01,-2.008302e+02
2.607422e-01,-2.007145e+02,2.607422e-01,-1.976843e+02,2.607422e-01,-1.932936e+02,2.607422e-01,-1.676801e+02,2.607422e-01,-1.649474e+02,2.607422e-01,-1.889892e+02,2.607422e-01,-1.972763e+02,2.607422e-01,-2.004999e+02
2.612305e-01,-2.016333e+02,2.612305e-01,-1.987456e+02,2.612305e-01,-1.934790e+02,2.612305e-01,-1.677110e+02,2.612305e-01,-1.641423e+02,2.612305e-01,-1.877048e+02,2.612305e-01,-1.969668e+02,2.612305e-01,-2.006978e+02
2.617188e-01,-2.015155e+02,2.617188e-01,-1.981005e+02,2.617188e-01,-1.936050e+02,2.617188e-01,-1.688489e+02,2.617188e-01,-1.640763e+02,2.617188e-01,-1.879420e+02,2.617188e-01,-1.966830e+02,2.617188e-01,-2.002449e+02
2.622070e-01,-2.019433e+02,2.622070e-01,-1.974018e+02,2.622070e-01,-1.934824e+02,2.622070e-01,-1.698224e+02,2.622070e-01,-1.641912e+02,2.622070e-01,-1.884397e+02,2.622070e-01,-1.968562e+02,2.622070e-01,-2.009150e+02
2.626953e-01,-2.011071e+02,2.626953e-01,-1.971091e+02,2.626953e-01,-1.929109e+02,2.626953e-01,-1.703668e+02,2.626953e-01,-1.637842e+02,2.626953e-01,-1.893784e+02,2.626953e-01,-1.981514e+02,2.626953e-01,-2.015117e+02
2.631836e-01,-2.007972e+02,2.631836e-01,-1.973831e+02,2.631836e-01,-1.936526e+02,2.631836e-01,-1.711561e+02,2.631836e-01,-1.638814e+02,2.631836e-01,-1.897023e+02,2.631836e-01,-1.972357e+02,2.631836e-01,-2.012190e+02
2.636719e-01,-2.007263e+02,2.636719e-01,-1.977980e+02,2.636719e-01,-1.940187e+02,2.636719e-01,-1.705265e+02,2.636719e-01,-1.647997e+02,2.636719e-01,-1.886787e+02,2.636719e-01,-1.964704e+02,2.636719e-01,-2.008539e+02
2.641602e-01,-2.005801e+02,2.641602e-01,-1.972562e+02,2.641602e-01,-1.933978e+02,2.641602e-01,-1.701821e+02,2.641602e-01,-1.650436e+02,2.641602e-01,-1.881111e+02,2.641602e-01,-1.970007e+02,2.641602e-01,-2.011329e+02
2.646484e-01,-2.009618e+02,2.646484e-01,-1.977841e+02,2.646484e-01,-1.937065e+02,2.646484e-01,-1.714672e+02,2.646484e-01,-1.652993e+02,2.646484e-01,-1.880507e+02,2.646484e-01,-1.970306e+02,2.646484e-01,-2.013284e+02
2.651367e-01,-2.015913e+02,2.651367e-01,-1.978470e+02,2.651367e-01,-1.940813e+02,2.651367e-01,-1.713282e+02,2.651367e-01,-1.642284e+02,2.651367e-01,-1.886011e+02,2.651367e-01,-1.969748e+02,2.651367e-01,-2.010050e+02
2.656250e-01,-2.013124e+02,2.656250e-01,-1.970461e+02,2.656250e-01,-1.944533e+02,2.656250e-01,-1.708882e+02,2.656250e-01,-1.649917e+02,2.656250e-01,-1.884779e+02,2.656250e-01,-1.966077e+02,2.656250e-01,-2.004569e+02
2.661133e-01,-2.008053e+02,2.661133e-01,-1.977302e+02,2.661133e-01,-1.935557e+02,2.661133e-01,-1.716186e+02,2.661133e-01,-1.663229e+02,2.661133e-01,-1.887662e+02,2.661133e-01,-1.977186e+02,2.661133e-01,-2.006116e+02
2.666016e-01,-2.008657e+02,2.666016e-01,-1.989107e+02,2.666016e-01,-1.932144e+02,2.666016e-01,-1.727339e+02,2.666016e-01,-1.678138e+02,2.666016e-01,-1.890290e+02,2.666016e-01,-1.974744e+02,2.666016e-01,-2.021031e+02
2.670898e-01,-2.010731e+02,2.670898e-01,-1.988648e+02,2.670898e-01,-1.931260e+02,2.670898e-01,-1.735562e+02,2.670898e-01,-1.688041e+02,2.670898e-01,-1.888902e+02,2.670898e-01,-1.965640e+02,2.670898e-01,-2.009673e+02
2.675781e-01,-2.011035e+02,2.675781e-01,-1.979126e+02,2.675781e-01,-1.936683e+02,2.675781e-01,-1.733483e+02,2.675781e-01,-1.689880e+02,2.675781e-01,-1.878834e+02,2.675781e-01,-1.963846e+02,2.675781e-01,-2.001212e+02
2.680664e-01,-2.020033e+02,2.680664e-01,-1.980468e+02,2.680664e-01,-1.941561e+02,2.680664e-01,-1.728840e+02,2.680664e-01,-1.703997e+02,2.680664e-01,-1.875095e+02,2.680664e-01,-1.965962e+02,2.680664e-01,-2.001412e+02
2.685547e-01,-2.021915e+02,2.685547e-01,-1.988580e+02,2.685547e-01,-1.936971e+02,2.685547e-01,-1.722888e+02,2.685547e-01,-1.712533e+02,2.685547e-01,-1.872250e+02,2.685547e-01,-1.967864e+02,2.685547e-01,-1.993629e+02
2.690430e-01,-2.021162e+02,2.690430e-01,-1.989349e+02,2.690430e-01,-1.939910e+02,2.690430e-01,-1.729121e+02,2.690430e-01,-1.717011e+02,2.690430e-01,-1.869196e+02,2.690430e-01,-1.964263e+02,2.690430e-01,-1.993048e+02
2.695312e-01,-2.027288e+02,2.695312e-01,-1.986334e+02,2.695312e-01,-1.942632e+02,2.695312e-01,-1.745680e+02,2.695312e-01,-1.736470e+02,2.695312e-01,-1.866796e+02,2.695312e-01,-1.960774e+02,2.695312e-01,-1.996637e+02
2.700195e-01,-2.031499e+02,2.700195e-01,-1.978419e+02,2.700195e-01,-1.943853e+02,2.700195e-01,-1.767518e+02,2.700195e-01,-1.760740e+02,2.700195e-01,-1.860196e+02,2.700195e-01,-1.961663e+02,2.700195e-01,-1.998548e+02
2.705078e-01,-2.023886e+02,2.705078e-01,-1.975742e+02,2.705078e-01,-1.941931e+02,2.705078e-01,-1.769982e+02,2.705078e-01,-1.783941e+02,2.705078e-01,-1.857095e+02,2.705078e-01,-1.958801e+02,2.705078e-01,-2.005411e+02
2.709961e-01,-2.019700e+02,2.709961e-01,-1.980846e+02,2.709961e-01,-1.943692e+02,2.709961e-01,-1.762067e+02,2.709961e-01,-1.831721e+02,2.709961e-01,-1.857373e+02,2.709961e-01,-1.958101e+02,2.709961e-01,-2.010326e+02
2.714844e-01,-2.026875e+02,2.714844e-01,-1.987837e+02,2.714844e-01,-1.943539e+02,2.714844e-01,-1.762209e+02,2.714844e-01,-1.890225e+02,2.714844e-01,-1.859515e+02,2.714844e-01,-1.964453e+02,2.714844e-01,-2.016944e+02
2.719727e-01,-2.033191e+02,2.719727e-01,-1.985562e+02,2.719727e-01,-1.941405e+02,2.719727e-01,-1.762212e+02,2.719727e-01,-1.866790e+02,2.719727e-01,-1.855863e+02,2.719727e-01,-1.964914e+02,2.719727e-01,-2.009465e+02
2.724609e-01,-2.027831e+02,2.724609e-01,-1.981722e+02,2.724609e-01,-1.952165e+02,2.724609e-01,-1.762521e+02,2.724609e-01,-1.813796e+02,2.724609e-01,-1.859755e+02,2.724609e-01,-1.956913e+02,2.724609e-01,-2.003261e+02
2.729492e-01,-2.016509e+02,2.729492e-01,-1.975514e+02,2.729492e-01,-1.958948e+02,2.729492e-01,-1.763691e+02,2.729492e-01,-1.776155e+02,2.729492e-01,-1.861995e+02,2.729492e-01,-1.948193e+02,2.729492e-01,-2.005885e+02
2.734375e-01,-2.018224e+02,2.734375e-01,-1.984461e+02,2.734375e-01,-1.956678e+02,2.734375e-01,-1.768969e+02,2.734375e-01,-1.751856e+02,2.734375e-01,-1.855209e+02,2.734375e-01,-1.950755e+02,2.734375e-01,-2.008526e+02
2.739258e-01,-2.017471e+02,2.739258e-01,-1.991416e+02,2.739258e-01,-1.946532e+02,2.739258e-01,-1.773152e+02,2.739258e-01,-1.736819e+02,2.739258e-01,-1.850022e+02,2.739258e-01,-1.966745e+02,2.739258e-01,-2.013703e+02
2.744141e-01,-2.013808e+02,2.744141e-01,-1.991122e+02,2.744141e-01,-1.944285e+02,2.744141e-01,-1.771753e+02,2.744141e-01,-1.722608e+02,2.744141e-01,-1.846795e+02,2.744141e-01,-1.964191e+02,2.744141e-01,-2.009877e+02
2.749023e-01,-2.019677e+02,2.749023e-01,-1.985315e+02,2.749023e-01,-1.946657e+02,2.749023e-01,-1.784907e+02,2.749023e-01,-1.715325e+02,2.749023e-01,-1.842038e+02,2.749023e-01,-1.964572e+02,2.749023e-01,-2.010024e+02
2.753906e-01,-2.016628e+02,2.753906e-01,-1.990983e+02,2.753906e-01,-1.945796e+02,2.753906e-01,-1.797619e+02,2.753906e-01,-1.700387e+02,2.753906e-01,-1.839662e+02,2.753906e-01,-1.964217e+02,2.753906e-01,-2.006067e+02
2.758789e-01,-2.021800e+02,2.758789e-01,-1.998036e+02,2.758789e-01,-1.942653e+02,2.758789e-01,-1.791458e+02,2.758789e-01,-1.689862e+02,2.758789e-01,-1.832791e+02,2.758789e-01,-1.957849e+02,2.758789e-01,-2.009950e+02
2.763672e-01,-2.030734e+02,2.763672e-01,-1.995548e+02,2.763672e-01,-1.952526e+02,2.763672e-01,-1.786870e+02,2.763672e-01,-1.686105e+02,2.763672e-01,-1.829445e+02,2.763672e-01,-1.954714e+02,2.763672e-01,-2.006494e+02
2.768555e-01,-2.030306e+02,2.768555e-01,-1.993970e+02,2.768555e-01,-1.955879e+02,2.768555e-01,-1.786949e+02,2.768555e-01,-1.668812e+02,2.768555e-01,-1.832541e+02,2.768555e-01,-1.949848e+02,2.768555e-01,-2.010366e+02
2.773438e-01,-2.028733e+02,2.773438e-01,-1.980011e+02,2.773438e-01,-1.946204e+02,2.773438e-01,-1.792464e+02,2.773438e-01,-1.670194e+02,2.773438e-01,-1.831051e+02,2.773438e-01,-1.949745e+02,2.773438e-01,-2.014475e+02
2.778320e-01,-2.029450e+02,2.778320e-01,-1.972107e+02,2.778320e-01,-1.948543e+02,2.778320e-01,-1.795586e+02,2.778320e-01,-1.677082e+02,2.778320e-01,-1.827674e+02,2.778320e-01,-1.954242e+02,2.778320e-01,-2.007356e+02
2.783203e-01,-2.026586e+02,2.783203e-01,-1.981533e+02,2.783203e-01,-1.953330e+02,2.783203e-01,-1.799707e+02,2.783203e-01,-1.677603e+02,2.783203e-01,-1.823488e+02,2.783203e-01,-1.950891e+02,2.783203e-01,-2.010355e+02
2.788086e-01,-2.025200e+02,2.788086e-01,-1.988964e+02,2.788086e-01,-1.952477e+02,2.788086e-01,-1.805709e+02,2.788086e-01,-1.679071e+02,2.788086e-01,-1.823822e+02,2.788086e-01,-1.947736e+02,2.788086e-01,-2.019027e+02
2.792969e-01,-2.026954e+02,2.792969e-01,-1.990102e+02,2.792969e-01,-1.958241e+02,2.792969e-01,-1.811739e+02,2.792969e-01,-1.676346e+02,2.792969e-01,-1.825195e+02,2.792969e-01,-1.953357e+02,2.792969e-01,-2.012317e+02
2.797852e-01,-2.026385e+02,2.797852e-01,-1.993538e+02,2.797852e-01,-1.958620e+02,2.797852e-01,-1.805539e+02,2.797852e-01,-1.665793e+02,2.797852e-01,-1.830147e+02,2.797852e-01,-1.963053e+02,2.797852e-01,-2.013697e+02
2.802734e-01,-2.028878e+02,2.802734e-01,-1.982718e+02,2.802734e-01,-1.960949e+02,2.802734e-01,-1.805544e+02,2.802734e-01,-9.806181e+01,2.802734e-01,-1.828195e+02,2.802734e-01,-1.965460e+02,2.802734e-01,-2.007704e+02
2.807617e-01,-2.021280e+02,2.807617e-01,-1.936039e+02,2.807617e-01,-1.958116e+02,2.807617e-01,-1.806905e+02,2.807617e-01,-8.214349e+01,2.807617e-01,-1.819328e+02,2.807617e-01,-1.956447e+02,2.807617e-01,-2.005275e+02
2.812500e-01,-2.017597e+02,2.812500e-01,-1.898803e+02,2.812500e-01,-1.953859e+02,2.812500e-01,-1.811537e+02,2.812500e-01,-7.763724e+01,2.812500e-01,-1.810054e+02,2.812500e-01,-1.953858e+02,2.812500e-01,-2.004669e+02
2.817383e-01,-2.024482e+02,2.817383e-01,-1.932244e+02,2.817383e-01,-1.957488e+02,2.817383e-01,-1.818759e+02,2.817383e-01,-8.214345e+01,2.817383e-01,-1.816153e+02,2.817383e-01,-1.959298e+02,2.817383e-01,-2.001421e+02
2.822266e-01,-2.029321e+02,2.822266e-01,-1.979939e+02,2.822266e-01,-1.956132e+02,2.822266e-01,-1.823441e+02,2.822266e-01,-9.806144e+01,2.822266e-01,-1.816647e+02,2.822266e-01,-1.958360e+02,2.822266e-01,-1.994225e+02
2.827148e-01,-2.029425e+02,2.827148e-01,-1.989166e+02,2.827148e-01,-1.967759e+02,2.827148e-01,-1.832215e+02,2.827148e-01,-1.648272e+02,2.827148e-01,-1.815037e+02,2.827148e-01,-1.957147e+02,2.827148e-01,-1.998285e+02
2.832031e-01,-2.031318e+02,2.832031e-01,-1.990268e+02,2.832031e-01,-1.974827e+02,2.832031e-01,-1.828916e+02,2.832031e-01,-1.650572e+02,2.832031e-01,-1.813529e+02,2.832031e-01,-1.950956e+02,2.832031e-01,-1.999933e+02
2.836914e-01,-2.028521e+02,2.836914e-01,-1.992598e+02,2.836914e-01,-1.961300e+02,2.836914e-01,-1.825826e+02,2.836914e-01,-1.657694e+02,2.836914e-01,-1.815942e+02,2.836914e-01,-1.949103e+02,2.836914e-01,-2.002201e+02
2.841797e-01,-2.031096e+02,2.841797e-01,-1.992467e+02,2.841797e-01,-1.954518e+02,2.841797e-01,-1.829473e+02,2.841797e-01,-1.664106e+02,2.841797e-01,-1.807811e+02,2.841797e-01,-1.951727e+02,2.841797e-01,-1.998937e+02
2.846680e-01,-2.039042e+02,2.846680e-01,-1.990917e+02,2.846680e-01,-1.958755e+02,2.846680e-01,-1.839657e+02,2.846680e-01,-1.668850e+02,2.846680e-01,-1.799332e+02,2.846680e-01,-1.951198e+02,2.846680e-01,-2.002806e+02
2.851562e-01,-2.035529e+02,2.851562e-01,-1.989247e+02,2.851562e-01,-1.967920e+02,2.851562e-01,-1.838015e+02,2.851562e-01,-1.668680e+02,2.851562e-01,-1.794855e+02,2.851562e-01,-1.957120e+02,2.851562e-01,-2.006446e+02
2.856445e-01,-2.039333e+02,2.856445e-01,-1.995370e+02,2.856445e-01,-1.968234e+02,2.856445e-01,-1.838094e+02,2.856445e-01,-1.673662e+02,2.856445e-01,-1.786765e+02,2.856445e-01,-1.945274e+02,2.856445e-01,-1.999228e+02
2.861328e-01,-2.039335e+02,2.861328e-01,-2.003395e+02,2.861328e-01,-1.962894e+02,2.861328e-01,-1.836521e+02,2.861328e-01,-1.679417e+02,2.861328e-01,-1.782197e+02,2.861328e-01,-1.946507e+02,2.861328e-01,-1.996168e+02
2.866211e-01,-2.030486e+02,2.866211e-01,-2.005329e+02,2.866211e-01,-1.964472e+02,2.866211e-01,-1.837478e+02,2.866211e-01,-1.685284e+02,2.866211e-01,-1.790899e+02,2.866211e-01,-1.958223e+02,2.866211e-01,-2.002371e+02
2.871094e-01,-2.029099e+02,2.871094e-01,-2.002562e+02,2.871094e-01,-1.963820e+02,2.871094e-01,-1.840687e+02,2.871094e-01,-1.696583e+02,2.871094e-01,-1.786855e+02,2.871094e-01,-1.948208e+02,2.871094e-01,-2.006185e+02
2.875977e-01,-2.033646e+02,2.875977e-01,-1.991451e+02,2.875977e-01,-1.957903e+02,2.875977e-01,-1.849181e+02,2.875977e-01,-1.704996e+02,2.875977e-01,-1.784522e+02,2.875977e-01,-1.939743e+02,2.875977e-01,-2.001340e+02
2.880859e-01,-2.037916e+02,2.880859e-01,-1.995155e+02,2.880859e-01,-1.956816e+02,2.880859e-01,-1.850762e+02,2.880859e-01,-1.715096e+02,2.880859e-01,-1.790010e+02,2.880859e-01,-1.943769e+02,2.880859e-01,-1.989588e+02
2.885742e-01,-2.039477e+02,2.885742e-01,-1.998767e+02,2.885742e-01,-1.968033e+02,2.885742e-01,-1.847768e+02,2.885742e-01,-1.724891e+02,2.885742e-01,-1.779286e+02,2.885742e-01,-1.936376e+02,2.885742e-01,-1.989984e+02
2.890625e-01,-2.034694e+02,2.890625e-01,-1.993613e+02,2.890625e-01,-1.977124e+02,2.890625e-01,-1.849498e+02,2.890625e-01,-1.742182e+02,2.890625e-01,-1.771809e+02,2.890625e-01,-1.936490e+02,2.890625e-01,-2.001014e+02
2.895508e-01,-2.036359e+02,2.895508e-01,-1.990086e+02,2.895508e-01,-1.970166e+02,2.895508e-01,-1.851805e+02,2.895508e-01,-1.775843e+02,2.895508e-01,-1.770725e+02,2.895508e-01,-1.947801e+02,2.895508e-01,-2.004376e+02
2.900391e-01,-2.037391e+02,2.900391e-01,-1.997001e+02,2.900391e-01,-1.972379e+02,2.900391e-01,-1.854113e+02,2.900391e-01,-1.811173e+02,2.900391e-01,-1.773561e+02,2.900391e-01,-1.949481e+02,2.900391e-01,-1.999475e+02
2.905273e-01,-2.037801e+02,2.905273e-01,-1.995543e+02,2.905273e-01,-1.974649e+02,2.905273e-01,-1.852500e+02,2.905273e-01,-1.862563e+02,2.905273e-01,-1.768078e+02,2.905273e-01,-1.950168e+02,2.905273e-01,-1.999717e+02
2.910156e-01,-2.039619e+02,2.910156e-01,-1.991580e+02,2.910156e-01,-1.973950e+02,2.910156e-01,-1.853503e+02,2.910156e-01,-1.891519e+02,2.910156e-01,-1.761885e+02,2.910156e-01,-1.948573e+02,2.910156e-01,-1.995528e+02
2.915039e-01,-2.043288e+02,2.915039e-01,-1.988851e+02,2.915039e-01,-1.968230e+02,2.915039e-01,-1.854828e+02,2.915039e-01,-1.835432e+02,2.915039e-01,-1.758701e+02,2.915039e-01,-1.945183e+02,2.915039e-01,-1.991939e+02
2.919922e-01,-2.041219e+02,2.919922e-01,-1.998501e+02,2.919922e-01,-1.967429e+02,2.919922e-01,-1.864764e+02,2.919922e-01,-1.789690e+02,2.919922e-01,-1.746968e+02,2.919922e-01,-1.949352e+02,2.919922e-01,-1.999264e+02
2.924805e-01,-2.043065e+02,2.924805e-01,-1.998017e+02,2.924805e-01,-1.967643e+02,2.924805e-01,-1.860250e+02,2.924805e-01,-1.758131e+02,2.924805e-01,-1.741863e+02,2.924805e-01,-1.955106e+02,2.924805e-01,-1.995906e+02
2.929688e-01,-2.041560e+02,2.929688e-01,-2.002185e+02,2.929688e-01,-1.967519e+02,2.929688e-01,-1.863141e+02,2.929688e-01,-1.735984e+02,2.929688e-01,-1.744813e+02,2.929688e-01,-1.948542e+02,2.929688e-01,-1.995258e+02
2.934570e-01,-2.046457e+02,2.934570e-01,-2.002939e+02,2.934570e-01,-1.974816e+02,2.934570e-01,-1.867346e+02,2.934570e-01,-1.728489e+02,2.934570e-01,-1.745264e+02,2.934570e-01,-1.946494e+02,2.934570e-01,-2.000632e+02
2.939453e-01,-2.050547e+02,2.939453e-01,-1.994896e+02,2.939453e-01,-1.981758e+02,2.939453e-01,-1.865861e+02,2.939453e-01,-1.711095e+02,2.939453e-01,-1.737571e+02,2.939453e-01,-1.944676e+02,2.939453e-01,-1.995789e+02
2.944336e-01,-2.048169e+02,2.944336e-01,-1.987076e+02,2.944336e-01,-1.976461e+02,2.944336e-01,-1.872963e+02,2.944336e-01,-1.693474e+02,2.944336e-01,-1.727821e+02,2.944336e-01,-1.940073e+02,2.944336e-01,-1.998307e+02
2.949219e-01,-2.050287e+02,2.949219e-01,-1.986331e+02,2.949219e-01,-1.975281e+02,2.949219e-01,-1.878243e+02,2.949219e-01,-1.685917e+02,2.949219e-01,-1.723835e+02,2.949219e-01,-1.942802e+02,2.949219e-01,-1.995448e+02
2.954102e-01,-2.053645e+02,2.954102e-01,-1.995559e+02,2.954102e-01,-1.971716e+02,2.954102e-01,-1.875476e+02,2.954102e-01,-1.680512e+02,2.954102e-01,-1.718583e+02,2.954102e-01,-1.940704e+02,2.954102e-01,-1.998409e+02
2.958984e-01,-2.047389e+02,2.958984e-01,-2.004332e+02,2.958984e-01,-1.967451e+02,2.958984e-01,-1.875370e+02,2.958984e-01,-1.674711e+02,2.958984e-01,-1.719721e+02,2.958984e-01,-1.943528e+02,2.958984e-01,-1.999767e+02
2.963867e-01,-2.044145e+02,2.963867e-01,-2.017664e+02,2.963867e-01,-1.968166e+02,2.963867e-01,-1.875114e+02,2.963867e-01,-1.655921e+02,2.963867e-01,-1.717065e+02,2.963867e-01,-1.943522e+02,2.963867e-01,-1.996252e+02
2.968750e-01,-2.050231e+02,2.968750e-01,-2.004515e+02,2.968750e-01,-1.976865e+02,2.968750e-01,-1.874708e+02,2.968750e-01,-1.647652e+02,2.968750e-01,-1.712837e+02,2.968750e-01,-1.942628e+02,2.968750e-01,-1.997998e+02
2.973633e-01,-2.048479e+02,2.973633e-01,-1.991280e+02,2.973633e-01,-1.979118e+02,2.973633e-01,-1.872538e+02,2.973633e-01,-1.651311e+02,2.973633e-01,-1.712624e+02,2.973633e-01,-1.952273e+02,2.973633e-01,-1.996461e+02
2.978516e-01,-2.035198e+02,2.978516e-01,-1.997231e+02,2.978516e-01,-1.974003e+02,2.978516e-01,-1.873779e+02,2.978516e-01,-1.647588e+02,2.978516e-01,-1.713141e+02,2.978516e-01,-1.942883e+02,2.978516e-01,-1.996374e+02
2.983398e-01,-2.032896e+02,2.983398e-01,-1.991473e+02,2.983398e-01,-1.972820e+02,2.983398e-01,-1.873765e+02,2.983398e-01,-1.644418e+02,2.983398e-01,-1.705429e+02,2.983398e-01,-1.938053e+02,2.983398e-01,-1.998463e+02
2.988281e-01,-2.030324e+02,2.988281e-01,-1.991584e+02,2.988281e-01,-1.971262e+02,2.988281e-01,-1.879750e+02,2.988281e-01,-1.641739e+02,2.988281e-01,-1.697971e+02,2.988281e-01,-1.941330e+02,2.988281e-01,-1.997151e+02
2.993164e-01,-2.030469e+02,2.993164e-01,-1.994426e+02,2.993164e-01,-1.971303e+02,2.993164e-01,-1.884994e+02,2.993164e-01,-1.643093e+02,2.993164e-01,-1.694313e+02,2.993164e-01,-1.944926e+02,2.993164e-01,-2.001494e+02
2.998047e-01,-2.030242e+02,2.998047e-01,-1.987532e+02,2.998047e-01,-1.974705e+02,2.998047e-01,-1.884269e+02,2.998047e-01,-1.644948e+02,2.998047e-01,-1.691841e+02,2.998047e-01,-1.950139e+02,2.998047e-01,-2.001498e+02
3.002930e-01,-2.031564e+02,3.002930e-01,-1.992594e+02,3.002930e-01,-1.973144e+02,3.002930e-01,-1.886382e+02,3.002930e-01,-1.637851e+02,3.002930e-01,-1.680304e+02,3.002930e-01,-1.939465e+02,3.002930e-01,-1.997922e+02
3.007812e-01,-2.036460e+02,3.007812e-01,-2.005249e+02,3.007812e-01,-1.969772e+02,3.007812e-01,-1.889803e+02,3.007812e-01,-1.633036e+02,3.007812e-01,-1.673158e+02,3.007812e-01,-1.934426e+02,3.007812e-01,-1.998157e+02
3.012695e-01,-2.034147e+02,3.012695e-01,-2.003972e+02,3.012695e-01,-1.975349e+02,3.012695e-01,-1.896850e+02,3.012695e-01,-1.632160e+02,3.012695e-01,-1.681056e+02,3.012695e-01,-1.933609e+02,3.012695e-01,-1.998686e+02
3.017578e-01,-2.035571e+02,3.017578e-01,-2.002616e+02,3.017578e-01,-1.988593e+02,3.017578e-01,-1.898766e+02,3.017578e-01,-1.643104e+02,3.017578e-01,-1.675130e+02,3.017578e-01,-1.941219e+02,3.017578e-01,-2.001281e+02
3.022461e-01,-2.039647e+02,3.022461e-01,-2.007654e+02,3.022461e-01,-1.983638e+02,3.022461e-01,-1.897289e+02,3.022461e-01,-1.653484e+02,3.022461e-01,-1.671170e+02,3.022461e-01,-1.942129e+02,3.022461e-01,-2.001338e+02
3.027344e-01,-2.043688e+02,3.027344e-01,-2.003848e+02,3.027344e-01,-1.975912e+02,3.027344e-01,-1.898414e+02,3.027344e-01,-1.653747e+02,3.027344e-01,-1.668552e+02,3.027344e-01,-1.944559e+02,3.027344e-01,-1.992565e+02
3.032227e-01,-2.042982e+02,3.032227e-01,-2.005568e+02,3.032227e-01,-1.967194e+02,3.032227e-01,-1.911530e+02,3.032227e-01,-1.658148e+02,3.032227e-01,-1.659884e+02,3.032227e-01,-1.932710e+02,3.032227e-01,-1.992401e+02
3.037109e-01,-2.037577e+02,3.037109e-01,-2.004452e+02,3.037109e-01,-1.966584e+02,3.037109e-01,-1.912449e+02,3.037109e-01,-1.671898e+02,3.037109e-01,-1.646385e+02,3.037109e-01,-1.928768e+02,3.037109e-01,-2.000838e+02
3.041992e-01,-2.037963e+02,3.041992e-01,-2.005135e+02,3.041992e-01,-1.972618e+02,3.041992e-01,-1.901277e+02,3.041992e-01,-1.677097e+02,3.041992e-01,-1.646286e+02,3.041992e-01,-1.932514e+02,3.041992e-01,-2.001636e+02
3.046875e-01,-2.044643e+02,3.046875e-01,-2.005712e+02,3.046875e-01,-1.982369e+02,3.046875e-01,-1.899141e+02,3.046875e-01,-1.690420e+02,3.046875e-01,-1.642761e+02,3.046875e-01,-1.927539e+02,3.046875e-01,-1.996790e+02
3.051758e-01,-2.044560e+02,3.051758e-01,-2.005187e+02,3.051758e-01,-1.982713e+02,3.051758e-01,-1.899492e+02,3.051758e-01,-1.708993e+02,3.051758e-01,-1.635539e+02,3.051758e-01,-1.924243e+02,3.051758e-01,-1.993041e+02
3.056641e-01,-2.037381e+02,3.056641e-01,-2.002779e+02,3.056641e-01,-1.981178e+02,3.056641e-01,-1.900070e+02,3.056641e-01,-1.741571e+02,3.056641e-01,-1.627642e+02,3.056641e-01,-1.928758e+02,3.056641e-01,-1.996626e+02
3.061523e-01,-2.030965e+02,3.061523e-01,-2.006873e+02,3.061523e-01,-1.983418e+02,3.061523e-01,-1.902803e+02,3.061523e-01,-1.788994e+02,3.061523e-01,-1.625048e+02,3.061523e-01,-1.927579e+02,3.061523e-01,-1.998662e+02
3.066406e-01,-2.036513e+02,3.066406e-01,-2.008835e+02,3.066406e-01,-1.990128e+02,3.066406e-01,-1.908060e+02,3.066406e-01,-1.819345e+02,3.066406e-01,-1.630429e+02,3.066406e-01,-1.920812e+02,3.066406e-01,-1.995269e+02
3.071289e-01,-2.048596e+02,3.071289e-01,-2.011880e+02,3.071289e-01,-1.986445e+02,3.071289e-01,-1.909545e+02,3.071289e-01,-1.756011e+02,3.071289e-01,-1.622018e+02,3.071289e-01,-1.923251e+02,3.071289e-01,-1.991742e+02
3.076172e-01,-2.049819e+02,3.076172e-01,-2.013982e+02,3.076172e-01,-1.978271e+02,3.076172e-01,-1.897965e+02,3.076172e-01,-1.709686e+02,3.076172e-01,-1.610882e+02,3.076172e-01,-1.926119e+02,3.076172e-01,-1.992766e+02
3.081055e-01,-2.045909e+02,3.081055e-01,-2.017939e+02,3.081055e-01,-1.972526e+02,3.081055e-01,-1.899734e+02,3.081055e-01,-1.674538e+02,3.081055e-01,-1.599717e+02,3.081055e-01,-1.919515e+02,3.081055e-01,-1.990293e+02
3.085938e-01,-2.044502e+02,3.085938e-01,-2.005988e+02,3.085938e-01,-1.976767e+02,3.085938e-01,-1.904126e+02,3.085938e-01,-1.645737e+02,3.085938e-01,-1.595915e+02,3.085938e-01,-1.917598e+02,3.085938e-01,-1.996321e+02
3.090820e-01,-2.049972e+02,3.090820e-01,-2.002696e+02,3.090820e-01,-1.980493e+02,3.090820e-01,-1.912762e+02,3.090820e-01,-1.622122e+02,3.090820e-01,-1.597235e+02,3.090820e-01,-1.923948e+02,3.090820e-01,-1.998427e+02
3.095703e-01,-2.048130e+02,3.095703e-01,-2.005327e+02,3.095703e-01,-1.985496e+02,3.095703e-01,-1.913484e+02,3.095703e-01,-1.616266e+02,3.095703e-01,-1.592058e+02,3.095703e-01,-1.927395e+02,3.095703e-01,-1.998382e+02
3.100586e-01,-2.047696e+02,3.100586e-01,-2.010889e+02,3.100586e-01,-1.982623e+02,3.100586e-01,-1.914762e+02,3.100586e-01,-1.611893e+02,3.100586e-01,-1.597278e+02,3.100586e-01,-1.925644e+02,3.100586e-01,-1.992875e+02
3.105469e-01,-2.044531e+02,3.105469e-01,-2.014501e+02,3.105469e-01,-1.975541e+02,3.105469e-01,-1.916092e+02,3.105469e-01,-1.592622e+02,3.105469e-01,-1.583342e+02,3.105469e-01,-1.923242e+02,3.105469e-01,-1.985112e+02
3.110352e-01,-2.043475e+02,3.110352e-01,-2.011545e+02,3.110352e-01,-1.980928e+02,3.110352e-01,-1.914836e+02,3.110352e-01,-1.586270e+02,3.110352e-01,-1.576047e+02,3.110352e-01,-1.917014e+02,3.110352e-01,-1.987635e+02
3.115234e-01,-2.046981e+02,3.115234e-01,-2.014192e+02,3.115234e-01,-1.990716e+02,3.115234e-01,-1.923561e+02,3.115234e-01,-1.593260e+02,3.115234e-01,-1.572008e+02,3.115234e-01,-1.916791e+02,3.115234e-01,-1.987369e+02
3.120117e-01,-2.045650e+02,3.120117e-01,-2.017222e+02,3.120117e-01,-1.987566e+02,3.120117e-01,-1.914475e+02,3.120117e-01,-1.587391e+02,3.120117e-01,-1.577164e+02,3.120117e-01,-1.922345e+02,3.120117e-01,-1.984710e+02
3.125000e-01,-2.051684e+02,3.125000e-01,-2.021799e+02,3.125000e-01,-1.985523e+02,3.125000e-01,-1.908951e+02,3.125000e-01,-1.578778e+02,3.125000e-01,-1.585099e+02,3.125000e-01,-1.923012e+02,3.125000e-01,-1.993215e+02
3.129883e-01,-2.053858e+02,3.129883e-01,-2.021172e+02,3.129883e-01,-1.980027e+02,3.129883e-01,-1.915338e+02,3.129883e-01,-1.575211e+02,3.129883e-01,-1.579020e+02,3.129883e-01,-1.915661e+02,3.129883e-01,-1.992498e+02
3.134766e-01,-2.055213e+02,3.134766e-01,-2.018231e+02,3.134766e-01,-1.979349e+02,3.134766e-01,-1.924579e+02,3.134766e-01,-1.577642e+02,3.134766e-01,-1.573372e+02,3.134766e-01,-1.924045e+02,3.134766e-01,-1.993230e+02
3.139648e-01,-2.054260e+02,3.139648e-01,-2.025336e+02,3.139648e-01,-1.977186e+02,3.139648e-01,-1.931578e+02,3.139648e-01,-1.585048e+02,3.139648e-01,-1.585485e+02,3.139648e-01,-1.925874e+02,3.139648e-01,-2.004782e+02
3.144531e-01,-2.055683e+02,3.144531e-01,-2.024061e+02,3.144531e-01,-1.979654e+02,3.144531e-01,-1.926499e+02,3.144531e-01,-1.592990e+02,3.144531e-01,-1.601482e+02,3.144531e-01,-1.916748e+02,3.144531e-01,-1.989963e+02
3.149414e-01,-2.057401e+02,3.149414e-01,-2.011194e+02,3.149414e-01,-1.986692e+02,3.149414e-01,-1.921462e+02,3.149414e-01,-1.594952e+02,3.149414e-01,-1.613159e+02,3.149414e-01,-1.916396e+02,3.149414e-01,-1.994144e+02
3.154297e-01,-2.057756e+02,3.154297e-01,-2.011936e+02,3.154297e-01,-1.992384e+02,3.154297e-01,-1.921729e+02,3.154297e-01,-1.603613e+02,3.154297e-01,-1.623450e+02,3.154297e-01,-1.918991e+02,3.154297e-01,-1.991758e+02
3.159180e-01,-2.064793e+02,3.159180e-01,-2.012827e+02,3.159180e-01,-1.986065e+02,3.159180e-01,-1.928570e+02,3.159180e-01,-1.605123e+02,3.159180e-01,-1.635745e+02,3.159180e-01,-1.919811e+02,3.159180e-01,-1.983257e+02
3.164062e-01,-2.060051e+02,3.164062e-01,-2.015697e+02,3.164062e-01,-1.979573e+02,3.164062e-01,-1.931099e+02,3.164062e-01,-1.603233e+02,3.164062e-01,-1.644216e+02,3.164062e-01,-1.918069e+02,3.164062e-01,-1.978267e+02
3.168945e-01,-2.050906e+02,3.168945e-01,-2.016392e+02,3.168945e-01,-1.983588e+02,3.168945e-01,-1.929883e+02,3.168945e-01,-1.615865e+02,3.168945e-01,-1.669486e+02,3.168945e-01,-1.916703e+02,3.168945e-01,-1.983320e+02
3.173828e-01,-2.049604e+02,3.173828e-01,-2.017413e+02,3.173828e-01,-1.999407e+02,3.173828e-01,-1.932718e+02,3.173828e-01,-1.626645e+02,3.173828e-01,-1.699692e+02,3.173828e-01,-1.911864e+02,3.173828e-01,-1.986417e+02
3.178711e-01,-2.051170e+02,3.178711e-01,-2.018169e+02,3.178711e-01,-1.999691e+02,3.178711e-01,-1.932940e+02,3.178711e-01,-1.621125e+02,3.178711e-01,-1.739935e+02,3.178711e-01,-1.908463e+02,3.178711e-01,-1.987137e+02
3.183594e-01,-2.056273e+02,3.183594e-01,-2.014990e+02,3.183594e-01,-1.991419e+02,3.183594e-01,-1.928126e+02,3.183594e-01,-1.617040e+02,3.183594e-01,-1.807504e+02,3.183594e-01,-1.908186e+02,3.183594e-01,-1.976609e+02
3.188477e-01,-2.051791e+02,3.188477e-01,-2.019246e+02,3.188477e-01,-1.995735e+02,3.188477e-01,-1.930096e+02,3.188477e-01,-1.625125e+02,3.188477e-01,-1.799768e+02,3.188477e-01,-1.908577e+02,3.188477e-01,-1.981849e+02
3.193359e-01,-2.054029e+02,3.193359e-01,-2.014909e+02,3.193359e-01,-1.989729e+02,3.193359e-01,-1.931860e+02,3.193359e-01,-1.635992e+02,3.193359e-01,-1.751082e+02,3.193359e-01,-1.908936e+02,3.193359e-01,-1.990483e+02
3.198242e-01,-2.050778e+02,3.198242e-01,-2.014015e+02,3.198242e-01,-1.986751e+02,3.198242e-01,-1.928082e+02,3.198242e-01,-1.638459e+02,3.198242e-01,-1.711321e+02,3.198242e-01,-1.913235e+02,3.198242e-01,-1.982948e+02
3.203125e-01,-2.044465e+02,3.203125e-01,-2.018820e+02,3.203125e-01,-1.989924e+02,3.203125e-01,-1.925286e+02,3.203125e-01,-1.639910e+02,3.203125e-01,-1.685362e+02,3.203125e-01,-1.910817e+02,3.203125e-01,-1.967384e+02
3.208008e-01,-2.043470e+02,3.208008e-01,-2.024517e+02,3.208008e-01,-1.985827e+02,3.208008e-01,-1.927982e+02,3.208008e-01,-1.647140e+02,3.208008e-01,-1.668602e+02,3.208008e-01,-1.909407e+02,3.208008e-01,-1.971313e+02
3.212891e-01,-2.055649e+02,3.212891e-01,-2.017771e+02,3.212891e-01,-1.982036e+02,3.212891e-01,-1.928328e+02,3.212891e-01,-1.659831e+02,3.212891e-01,-1.660289e+02,3.212891e-01,-1.910742e+02,3.212891e-01,-1.986467e+02
3.217773e-01,-2.060551e+02,3.217773e-01,-2.011689e+02,3.217773e-01,-1.985600e+02,3.217773e-01,-1.934115e+02,3.217773e-01,-1.668559e+02,3.217773e-01,-1.651978e+02,3.217773e-01,-1.906557e+02,3.217773e-01,-1.988624e+02
3.222656e-01,-2.059782e+02,3.222656e-01,-2.017768e+02,3.222656e-01,-1.987658e+02,3.222656e-01,-1.933330e+02,3.222656e-01,-1.668954e+02,3.222656e-01,-1.644681e+02,3.222656e-01,-1.903197e+02,3.222656e-01,-1.979519e+02
3.227539e-01,-2.056534e+02,3.227539e-01,-2.022449e+02,3.227539e-01,-1.994290e+02,3.227539e-01,-1.936122e+02,3.227539e-01,-1.671563e+02,3.227539e-01,-1.650651e+02,3.227539e-01,-1.907617e+02,3.227539e-01,-1.979468e+02
3.232422e-01,-2.056927e+02,3.232422e-01,-2.020125e+02,3.232422e-01,-1.990549e+02,3.232422e-01,-1.941820e+02,3.232422e-01,-1.673769e+02,3.232422e-01,-1.650706e+02,3.232422e-01,-1.902436e+02,3.232422e-01,-1.984219e+02
3.237305e-01,-2.054499e+02,3.237305e-01,-2.021933e+02,3.237305e-01,-1.984265e+02,3.237305e-01,-1.937084e+02,3.237305e-01,-1.681416e+02,3.237305e-01,-1.642665e+02,3.237305e-01,-1.886130e+02,3.237305e-01,-1.984582e+02
3.242188e-01,-2.051093e+02,3.242188e-01,-2.023087e+02,3.242188e-01,-1.982623e+02,3.242188e-01,-1.941397e+02,3.242188e-01,-1.686826e+02,3.242188e-01,-1.642729e+02,3.242188e-01,-1.881344e+02,3.242188e-01,-1.988311e+02
3.247070e-01,-2.053001e+02,3.247070e-01,-2.018308e+02,3.247070e-01,-1.991094e+02,3.247070e-01,-1.952934e+02,3.247070e-01,-1.684010e+02,3.247070e-01,-1.636391e+02,3.247070e-01,-1.883210e+02,3.247070e-01,-1.986320e+02
3.251953e-01,-2.052150e+02,3.251953e-01,-2.012474e+02,3.251953e-01,-1.993505e+02,3.251953e-01,-1.945355e+02,3.251953e-01,-1.698948e+02,3.251953e-01,-1.635363e+02,3.251953e-01,-1.884365e+02,3.251953e-01,-1.978562e+02
3.256836e-01,-2.055569e+02,3.256836e-01,-2.012516e+02,3.256836e-01,-1.994021e+02,3.256836e-01,-1.944847e+02,3.256836e-01,-1.712664e+02,3.256836e-01,-1.640002e+02,3.256836e-01,-1.892828e+02,3.256836e-01,-1.980115e+02
3.261719e-01,-2.050801e+02,3.261719e-01,-2.017609e+02,3.261719e-01,-1.999259e+02,3.261719e-01,-1.949008e+02,3.261719e-01,-1.719442e+02,3.261719e-01,-1.642209e+02,3.261719e-01,-1.894562e+02,3.261719e-01,-1.982874e+02
3.266602e-01,-2.053280e+02,3.266602e-01,-2.024784e+02,3.266602e-01,-2.005286e+02,3.266602e-01,-1.949752e+02,3.266602e-01,-1.715332e+02,3.266602e-01,-1.636280e+02,3.266602e-01,-1.894240e+02,3.266602e-01,-1.990798e+02
3.271484e-01,-2.063164e+02,3.271484e-01,-2.025519e+02,3.271484e-01,-2.000015e+02,3.271484e-01,-1.950136e+02,3.271484e-01,-1.712584e+02,3.271484e-01,-1.642259e+02,3.271484e-01,-1.890170e+02,3.271484e-01,-1.988420e+02
3.276367e-01,-2.058454e+02,3.276367e-01,-2.020224e+02,3.276367e-01,-1.998135e+02,3.276367e-01,-1.955427e+02,3.276367e-01,-1.717420e+02,3.276367e-01,-1.652559e+02,3.276367e-01,-1.885876e+02,3.276367e-01,-1.987685e+02
3.281250e-01,-2.059100e+02,3.281250e-01,-2.024814e+02,3.281250e-01,-1.994511e+02,3.281250e-01,-1.951787e+02,3.281250e-01,-1.726102e+02,3.281250e-01,-1.659061e+02,3.281250e-01,-1.886464e+02,3.281250e-01,-1.987070e+02
3.286133e-01,-2.058840e+02,3.286133e-01,-2.022961e+02,3.286133e-01,-1.996382e+02,3.286133e-01,-1.947470e+02,3.286133e-01,-1.725808e+02,3.286133e-01,-1.671187e+02,3.286133e-01,-1.879167e+02,3.286133e-01,-1.975390e+02
3.291016e-01,-2.057810e+02,3.291016e-01,-2.020831e+02,3.291016e-01,-1.991475e+02,3.291016e-01,-1.945046e+02,3.291016e-01,-1.727659e+02,3.291016e-01,-1.676613e+02,3.291016e-01,-1.872026e+02,3.291016e-01,-1.977762e+02
3.295898e-01,-2.054492e+02,3.295898e-01,-2.029351e+02,3.295898e-01,-1.989442e+02,3.295898e-01,-1.951024e+02,3.295898e-01,-1.740911e+02,3.295898e-01,-1.675257e+02,3.295898e-01,-1.871386e+02,3.295898e-01,-1.978482e+02
3.300781e-01,-2.061346e+02,3.300781e-01,-2.027039e+02,3.300781e-01,-1.995275e+02,3.300781e-01,-1.952206e+02,3.300781e-01,-1.735285e+02,3.300781e-01,-1.680093e+02,3.300781e-01,-1.868652e+02,3.300781e-01,-1.975495e+02
3.305664e-01,-2.066737e+02,3.305664e-01,-2.014973e+02,3.305664e-01,-2.000146e+02,3.305664e-01,-1.943536e+02,3.305664e-01,-1.738498e+02,3.305664e-01,-1.697052e+02,3.305664e-01,-1.870712e+02,3.305664e-01,-1.971907e+02
3.310547e-01,-2.060392e+02,3.310547e-01,-2.015035e+02,3.310547e-01,-1.995536e+02,3.310547e-01,-1.940470e+02,3.310547e-01,-1.756089e+02,3.310547e-01,-1.703133e+02,3.310547e-01,-1.873991e+02,3.310547e-01,-1.978080e+02
3.315430e-01,-2.067431e+02,3.315430e-01,-2.027976e+02,3.315430e-01,-1.992578e+02,3.315430e-01,-1.937222e+02,3.315430e-01,-1.756324e+02,3.315430e-01,-1.711047e+02,3.315430e-01,-1.867214e+02,3.315430e-01,-1.972281e+02
3.320312e-01,-2.073235e+02,3.320312e-01,-2.031456e+02,3.320312e-01,-1.988346e+02,3.320312e-01,-1.940789e+02,3.320312e-01,-1.753471e+02,3.320312e-01,-1.729216e+02,3.320312e-01,-1.867703e+02,3.320312e-01,-1.973588e+02
3.325195e-01,-2.071186e+02,3.325195e-01,-2.030012e+02,3.325195e-01,-1.992725e+02,3.325195e-01,-1.942840e+02,3.325195e-01,-1.758021e+02,3.325195e-01,-1.762245e+02,3.325195e-01,-1.876420e+02,3.325195e-01,-1.981207e+02
3.330078e-01,-2.069236e+02,3.330078e-01,-2.023219e+02,3.330078e-01,-2.001363e+02,3.330078e-01,-1.949129e+02,3.330078e-01,-1.766106e+02,3.330078e-01,-1.792850e+02,3.330078e-01,-1.874368e+02,3.330078e-01,-1.976903e+02
3.334961e-01,-2.061197e+02,3.334961e-01,-2.021533e+02,3.334961e-01,-2.000898e+02,3.334961e-01,-1.955808e+02,3.334961e-01,-1.772574e+02,3.334961e-01,-1.839720e+02,3.334961e-01,-1.865734e+02,3.334961e-01,-1.972075e+02
3.339844e-01,-2.061950e+02,3.339844e-01,-2.021628e+02,3.339844e-01,-2.007012e+02,3.339844e-01,-1.961695e+02,3.339844e-01,-1.778799e+02,3.339844e-01,-1.895126e+02,3.339844e-01,-1.864843e+02,3.339844e-01,-1.971338e+02
3.344727e-01,-2.059222e+02,3.344727e-01,-2.025002e+02,3.344727e-01,-2.013426e+02,3.344727e-01,-1.955175e+02,3.344727e-01,-1.774128e+02,3.344727e-01,-1.854976e+02,3.344727e-01,-1.857624e+02,3.344727e-01,-1.977862e+02
3.349609e-01,-2.063163e+02,3.349609e-01,-2.024617e+02,3.349609e-01,-2.001368e+02,3.349609e-01,-1.954709e+02,3.349609e-01,-1.777696e+02,3.349609e-01,-1.807397e+02,3.349609e-01,-1.854544e+02,3.349609e-01,-1.983964e+02
3.354492e-01,-2.064702e+02,3.354492e-01,-2.024223e+02,3.354492e-01,-1.993931e+02,3.354492e-01,-1.954643e+02,3.354492e-01,-1.777356e+02,3.354492e-01,-1.769601e+02,3.354492e-01,-1.852056e+02,3.354492e-01,-1.971322e+02
3.359375e-01,-2.058405e+02,3.359375e-01,-2.026827e+02,3.359375e-01,-1.998001e+02,3.359375e-01,-1.950518e+02,3.359375e-01,-1.772806e+02,3.359375e-01,-1.742077e+02,3.359375e-01,-1.849029e+02,3.359375e-01,-1.969581e+02
3.364258e-01,-2.053850e+02,3.364258e-01,-2.026662e+02,3.364258e-01,-2.002968e+02,3.364258e-01,-1.952458e+02,3.364258e-01,-1.776082e+02,3.364258e-01,-1.731599e+02,3.364258e-01,-1.847077e+02,3.364258e-01,-1.980912e+02
3.369141e-01,-2.054764e+02,3.369141e-01,-2.024960e+02,3.369141e-01,-1.996409e+02,3.369141e-01,-1.955105e+02,3.369141e-01,-1.792408e+02,3.369141e-01,-1.718634e+02,3.369141e-01,-1.840543e+02,3.369141e-01,-1.987935e+02
3.374023e-01,-2.059289e+02,3.374023e-01,-2.046465e+02,3.374023e-01,-1.993595e+02,3.374023e-01,-1.951364e+02,3.374023e-01,-1.793201e+02,3.374023e-01,-1.704348e+02,3.374023e-01,-1.840702e+02,3.374023e-01,-1.971034e+02
3.378906e-01,-2.060546e+02,3.378906e-01,-2.044330e+02,3.378906e-01,-1.992379e+02,3.378906e-01,-1.950733e+02,3.378906e-01,-1.793119e+02,3.378906e-01,-1.692584e+02,3.378906e-01,-1.844318e+02,3.378906e-01,-1.968583e+02
3.383789e-01,-2.057242e+02,3.383789e-01,-2.030732e+02,3.383789e-01,-1.989944e+02,3.383789e-01,-1.948570e+02,3.383789e-01,-1.792025e+02,3.383789e-01,-1.686575e+02,3.383789e-01,-1.845793e+02,3.383789e-01,-1.969081e+02
3.388672e-01,-2.066176e+02,3.388672e-01,-2.033677e+02,3.388672e-01,-1.985989e+02,3.388672e-01,-1.940019e+02,3.388672e-01,-1.793457e+02,3.388672e-01,-1.684387e+02,3.388672e-01,-1.837366e+02,3.388672e-01,-1.967330e+02
3.393555e-01,-2.069622e+02,3.393555e-01,-2.037197e+02,3.393555e-01,-1.994673e+02,3.393555e-01,-1.943796e+02,3.393555e-01,-1.801109e+02,3.393555e-01,-1.672445e+02,3.393555e-01,-1.836911e+02,3.393555e-01,-1.968129e+02
3.398438e-01,-2.075656e+02,3.398438e-01,-2.033491e+02,3.398438e-01,-1.991776e+02,3.398438e-01,-1.954981e+02,3.398438e-01,-1.804687e+02,3.398438e-01,-1.660908e+02,3.398438e-01,-1.834343e+02,3.398438e-01,-1.967412e+02
3.403320e-01,-2.076102e+02,3.403320e-01,-2.030579e+02,3.403320e-01,-1.989924e+02,3.403320e-01,-1.955038e+02,3.403320e-01,-1.814185e+02,3.403320e-01,-1.655887e+02,3.403320e-01,-1.839938e+02,3.403320e-01,-1.971134e+02
3.408203e-01,-2.078367e+02,3.408203e-01,-2.032998e+02,3.408203e-01,-1.994405e+02,3.408203e-01,-1.953120e+02,3.408203e-01,-1.810887e+02,3.408203e-01,-1.657779e+02,3.408203e-01,-1.832163e+02,3.408203e-01,-1.972942e+02
3.413086e-01,-2.075337e+02,3.413086e-01,-2.040538e+02,3.413086e-01,-2.003346e+02,3.413086e-01,-1.966812e+02,3.413086e-01,-1.806300e+02,3.413086e-01,-1.662794e+02,3.413086e-01,-1.825314e+02,3.413086e-01,-1.968507e+02
3.417969e-01,-2.070627e+02,3.417969e-01,-2.038529e+02,3.417969e-01,-2.009587e+02,3.417969e-01,-1.963920e+02,3.417969e-01,-1.807798e+02,3.417969e-01,-1.657334e+02,3.417969e-01,-1.822229e+02,3.417969e-01,-1.961416e+02
3.422852e-01,-2.064128e+02,3.422852e-01,-2.037523e+02,3.422852e-01,-1.998595e+02,3.422852e-01,-1.948968e+02,3.422852e-01,-1.806331e+02,3.422852e-01,-1.657839e+02,3.422852e-01,-1.812544e+02,3.422852e-01,-1.953615e+02
3.427734e-01,-2.056612e+02,3.427734e-01,-2.039078e+02,3.427734e-01,-1.997323e+02,3.427734e-01,-1.951315e+02,3.427734e-01,-1.806968e+02,3.427734e-01,-9.806119e+01,3.427734e-01,-1.810478e+02,3.427734e-01,-1.961296e+02
3.432617e-01,-2.051200e+02,3.432617e-01,-2.027107e+02,3.432617e-01,-1.992996e+02,3.432617e-01,-1.955357e+02,3.432617e-01,-1.816070e+02,3.432617e-01,-8.214361e+01,3.432617e-01,-1.815557e+02,3.432617e-01,-1.970528e+02
3.437500e-01,-2.050605e+02,3.437500e-01,-2.006093e+02,3.437500e-01,-1.987214e+02,3.437500e-01,-1.953333e+02,3.437500e-01,-1.820728e+02,3.437500e-01,-7.763741e+01,3.437500e-01,-1.821654e+02,3.437500e-01,-1.975510e+02
3.442383e-01,-2.067121e+02,3.442383e-01,-2.021525e+02,3.442383e-01,-1.995803e+02,3.442383e-01,-1.959097e+02,3.442383e-01,-1.827422e+02,3.442383e-01,-8.214355e+01,3.442383e-01,-1.816431e+02,3.442383e-01,-1.977983e+02
3.447266e-01,-2.067489e+02,3.447266e-01,-2.033137e+02,3.447266e-01,-2.002022e+02,3.447266e-01,-1.955177e+02,3.447266e-01,-1.834341e+02,3.447266e-01,-9.806069e+01,3.447266e-01,-1.813165e+02,3.447266e-01,-1.969659e+02
3.452148e-01,-2.064675e+02,3.452148e-01,-2.028512e+02,3.452148e-01,-2.011177e+02,3.452148e-01,-1.952223e+02,3.452148e-01,-1.833029e+02,3.452148e-01,-1.658702e+02,3.452148e-01,-1.809677e+02,3.452148e-01,-1.970376e+02
3.457031e-01,-2.071811e+02,3.457031e-01,-2.028211e+02,3.457031e-01,-2.016123e+02,3.457031e-01,-1.955354e+02,3.457031e-01,-1.835407e+02,3.457031e-01,-1.665994e+02,3.457031e-01,-1.808397e+02,3.457031e-01,-1.966677e+02
3.461914e-01,-2.073137e+02,3.461914e-01,-2.038298e+02,3.461914e-01,-2.004498e+02,3.461914e-01,-1.956554e+02,3.461914e-01,-1.828310e+02,3.461914e-01,-1.657780e+02,3.461914e-01,-1.804781e+02,3.461914e-01,-1.959952e+02
3.466797e-01,-2.075719e+02,3.466797e-01,-2.052128e+02,3.466797e-01,-2.004567e+02,3.466797e-01,-1.953163e+02,3.466797e-01,-1.829914e+02,3.466797e-01,-1.653543e+02,3.466797e-01,-1.800688e+02,3.466797e-01,-1.965015e+02
3.471680e-01,-2.076941e+02,3.471680e-01,-2.044710e+02,3.471680e-01,-2.010575e+02,3.471680e-01,-1.953498e+02,3.471680e-01,-1.833285e+02,3.471680e-01,-1.661030e+02,3.471680e-01,-1.798376e+02,3.471680e-01,-1.964836e+02
3.476562e-01,-2.076254e+02,3.476562e-01,-2.034792e+02,3.476562e-01,-2.008795e+02,3.476562e-01,-1.958211e+02,3.476562e-01,-1.837145e+02,3.476562e-01,-1.671100e+02,3.476562e-01,-1.790558e+02,3.476562e-01,-1.967343e+02
3.481445e-01,-2.078343e+02,3.481445e-01,-2.036507e+02,3.481445e-01,-2.017995e+02,3.481445e-01,-1.965207e+02,3.481445e-01,-1.836784e+02,3.481445e-01,-1.672641e+02,3.481445e-01,-1.787378e+02,3.481445e-01,-1.958766e+02
3.486328e-01,-2.077291e+02,3.486328e-01,-2.040805e+02,3.486328e-01,-2.009124e+02,3.486328e-01,-1.964191e+02,3.486328e-01,-1.838003e+02,3.486328e-01,-1.673009e+02,3.486328e-01,-1.791284e+02,3.486328e-01,-1.955299e+02
3.491211e-01,-2.074113e+02,3.491211e-01,-2.040317e+02,3.491211e-01,-2.001657e+02,3.491211e-01,-1.966567e+02,3.491211e-01,-1.839164e+02,3.491211e-01,-1.684830e+02,3.491211e-01,-1.794005e+02,3.491211e-01,-1.962719e+02
3.496094e-01,-2.075306e+02,3.496094e-01,-2.043416e+02,3.496094e-01,-2.002309e+02,3.496094e-01,-1.959715e+02,3.496094e-01,-1.847612e+02,3.496094e-01,-1.696628e+02,3.496094e-01,-1.799908e+02,3.496094e-01,-1.957139e+02
3.500977e-01,-2.073898e+02,3.500977e-01,-2.044596e+02,3.500977e-01,-2.006350e+02,3.500977e-01,-1.953159e+02,3.500977e-01,-1.851508e+02,3.500977e-01,-1.705838e+02,3.500977e-01,-1.795364e+02,3.500977e-01,-1.956179e+02
3.505859e-01,-2.072740e+02,3.505859e-01,-2.038874e+02,3.505859e-01,-1.998809e+02,3.505859e-01,-1.957762e+02,3.505859e-01,-1.856175e+02,3.505859e-01,-1.713953e+02,3.505859e-01,-1.788250e+02,3.505859e-01,-1.960243e+02
3.510742e-01,-2.070443e+02,3.510742e-01,-2.030968e+02,3.510742e-01,-1.990913e+02,3.510742e-01,-1.969929e+02,3.510742e-01,-1.856414e+02,3.510742e-01,-1.727763e+02,3.510742e-01,-1.783992e+02,3.510742e-01,-1.960414e+02
3.515625e-01,-2.079061e+02,3.515625e-01,-2.042097e+02,3.515625e-01,-1.996724e+02,3.515625e-01,-1.969799e+02,3.515625e-01,-1.855529e+02,3.515625e-01,-1.749472e+02,3.515625e-01,-1.776825e+02,3.515625e-01,-1.957771e+02
3.520508e-01,-2.078891e+02,3.520508e-01,-2.048459e+02,3.520508e-01,-2.008197e+02,3.520508e-01,-1.976208e+02,3.520508e-01,-1.860896e+02,3.520508e-01,-1.776140e+02,3.520508e-01,-1.767833e+02,3.520508e-01,-1.963134e+02
3.525391e-01,-2.074600e+02,3.525391e-01,-2.041227e+02,3.525391e-01,-2.006929e+02,3.525391e-01,-1.980188e+02,3.525391e-01,-1.859481e+02,3.525391e-01,-1.814058e+02,3.525391e-01,-1.759674e+02,3.525391e-01,-1.963876e+02
3.530273e-01,-2.069920e+02,3.530273e-01,-2.038358e+02,3.530273e-01,-2.010714e+02,3.530273e-01,-1.977071e+02,3.530273e-01,-1.852077e+02,3.530273e-01,-1.860649e+02,3.530273e-01,-1.758263e+02,3.530273e-01,-1.958561e+02
3.535156e-01,-2.068811e+02,3.535156e-01,-2.042516e+02,3.535156e-01,-2.011475e+02,3.535156e-01,-1.990371e+02,3.535156e-01,-1.858383e+02,3.535156e-01,-1.892647e+02,3.535156e-01,-1.755307e+02,3.535156e-01,-1.959252e+02
3.540039e-01,-2.070457e+02,3.540039e-01,-2.041840e+02,3.540039e-01,-2.011851e+02,3.540039e-01,-1.984215e+02,3.540039e-01,-1.863938e+02,3.540039e-01,-1.836353e+02,3.540039e-01,-1.755790e+02,3.540039e-01,-1.960854e+02
3.544922e-01,-2.081380e+02,3.544922e-01,-2.044371e+02,3.544922e-01,-2.011932e+02,3.544922e-01,-1.976372e+02,3.544922e-01,-1.856903e+02,3.544922e-01,-1.789840e+02,3.544922e-01,-1.760828e+02,3.544922e-01,-1.956951e+02
3.549805e-01,-2.089057e+02,3.549805e-01,-2.043839e+02,3.549805e-01,-2.008146e+02,3.549805e-01,-1.974462e+02,3.549805e-01,-1.869896e+02,3.549805e-01,-1.759200e+02,3.549805e-01,-1.757124e+02,3.549805e-01,-1.955299e+02
3.554688e-01,-2.083756e+02,3.554688e-01,-2.035477e+02,3.554688e-01,-2.011091e+02,3.554688e-01,-1.973078e+02,3.554688e-01,-1.881959e+02,3.554688e-01,-1.734657e+02,3.554688e-01,-1.746412e+02,3.554688e-01,-1.949150e+02
3.559570e-01,-2.075627e+02,3.559570e-01,-2.033814e+02,3.559570e-01,-2.012202e+02,3.559570e-01,-1.971919e+02,3.559570e-01,-1.881372e+02,3.559570e-01,-1.714278e+02,3.559570e-01,-1.739588e+02,3.559570e-01,-1.943975e+02
3.564453e-01,-2.075332e+02,3.564453e-01,-2.044786e+02,3.564453e-01,-2.010302e+02,3.564453e-01,-1.976742e+02,3.564453e-01,-1.881531e+02,3.564453e-01,-1.706755e+02,3.564453e-01,-1.739521e+02,3.564453e-01,-1.943924e+02
3.569336e-01,-2.077011e+02,3.569336e-01,-2.055908e+02,3.569336e-01,-2.010145e+02,3.569336e-01,-1.981294e+02,3.569336e-01,-1.873851e+02,3.569336e-01,-1.700227e+02,3.569336e-01,-1.738967e+02,3.569336e-01,-1.942986e+02
3.574219e-01,-2.075729e+02,3.574219e-01,-2.050606e+02,3.574219e-01,-2.006137e+02,3.574219e-01,-1.982921e+02,3.574219e-01,-1.879195e+02,3.574219e-01,-1.684313e+02,3.574219e-01,-1.739172e+02,3.574219e-01,-1.942137e+02
3.579102e-01,-2.075455e+02,3.579102e-01,-2.041010e+02,3.579102e-01,-2.004743e+02,3.579102e-01,-1.983964e+02,3.579102e-01,-1.881101e+02,3.579102e-01,-1.673365e+02,3.579102e-01,-1.735342e+02,3.579102e-01,-1.941755e+02
3.583984e-01,-2.074170e+02,3.583984e-01,-2.035669e+02,3.583984e-01,-2.008553e+02,3.583984e-01,-1.987504e+02,3.583984e-01,-1.881551e+02,3.583984e-01,-1.672351e+02,3.583984e-01,-1.723446e+02,3.583984e-01,-1.941684e+02
3.588867e-01,-2.077997e+02,3.588867e-01,-2.038574e+02,3.588867e-01,-2.009762e+02,3.588867e-01,-1.980645e+02,3.588867e-01,-1.880475e+02,3.588867e-01,-1.662808e+02,3.588867e-01,-1.717500e+02,3.588867e-01,-1.946882e+02
3.593750e-01,-2.086383e+02,3.593750e-01,-2.045958e+02,3.593750e-01,-2.018293e+02,3.593750e-01,-1.981027e+02,3.593750e-01,-1.884968e+02,3.593750e-01,-1.651064e+02,3.593750e-01,-1.706125e+02,3.593750e-01,-1.951441e+02
3.598633e-01,-2.073362e+02,3.598633e-01,-2.053866e+02,3.598633e-01,-2.017882e+02,3.598633e-01,-1.991631e+02,3.598633e-01,-1.883760e+02,3.598633e-01,-1.649787e+02,3.598633e-01,-1.699594e+02,3.598633e-01,-1.954830e+02
3.603516e-01,-2.071650e+02,3.603516e-01,-2.059044e+02,3.603516e-01,-2.019869e+02,3.603516e-01,-1.988387e+02,3.603516e-01,-1.883497e+02,3.603516e-01,-1.647592e+02,3.603516e-01,-1.704658e+02,3.603516e-01,-1.947104e+02
3.608398e-01,-2.081154e+02,3.608398e-01,-2.054369e+02,3.608398e-01,-2.023882e+02,3.608398e-01,-1.983597e+02,3.608398e-01,-1.881354e+02,3.608398e-01,-1.652028e+02,3.608398e-01,-1.712644e+02,3.608398e-01,-1.947214e+02
3.613281e-01,-2.077199e+02,3.613281e-01,-2.050968e+02,3.613281e-01,-2.025965e+02,3.613281e-01,-1.985694e+02,3.613281e-01,-1.883727e+02,3.613281e-01,-1.655332e+02,3.613281e-01,-1.700605e+02,3.613281e-01,-1.952530e+02
3.618164e-01,-2.077509e+02,3.618164e-01,-2.045103e+02,3.618164e-01,-2.024750e+02,3.618164e-01,-1.979973e+02,3.618164e-01,-1.882992e+02,3.618164e-01,-1.647011e+02,3.618164e-01,-1.691397e+02,3.618164e-01,-1.940159e+02
3.623047e-01,-2.078917e+02,3.623047e-01,-2.048959e+02,3.623047e-01,-2.018890e+02,3.623047e-01,-1.977430e+02,3.623047e-01,-1.889050e+02,3.623047e-01,-1.639537e+02,3.623047e-01,-1.691003e+02,3.623047e-01,-1.943957e+02
3.627930e-01,-2.086782e+02,3.627930e-01,-2.054741e+02,3.627930e-01,-2.017003e+02,3.627930e-01,-1.994519e+02,3.627930e-01,-1.903502e+02,3.627930e-01,-1.632674e+02,3.627930e-01,-1.686685e+02,3.627930e-01,-1.947193e+02
3.632812e-01,-2.084270e+02,3.632812e-01,-2.051314e+02,3.632812e-01,-2.020014e+02,3.632812e-01,-2.003229e+02,3.632812e-01,-1.903968e+02,3.632812e-01,-1.644338e+02,3.632812e-01,-1.689792e+02,3.632812e-01,-1.942883e+02
3.637695e-01,-2.090456e+02,3.637695e-01,-2.045318e+02,3.637695e-01,-2.030000e+02,3.637695e-01,-1.997125e+02,3.637695e-01,-1.896068e+02,3.637695e-01,-1.645749e+02,3.637695e-01,-1.687895e+02,3.637695e-01,-1.936745e+02
3.642578e-01,-2.088073e+02,3.642578e-01,-2.050122e+02,3.642578e-01,-2.028329e+02,3.642578e-01,-1.995854e+02,3.642578e-01,-1.900784e+02,3.642578e-01,-1.645297e+02,3.642578e-01,-1.685155e+02,3.642578e-01,-1.931599e+02
3.647461e-01,-2.079157e+02,3.647461e-01,-2.049335e+02,3.647461e-01,-2.016392e+02,3.647461e-01,-1.995163e+02,3.647461e-01,-1.907242e+02,3.647461e-01,-1.645773e+02,3.647461e-01,-1.674674e+02,3.647461e-01,-1.937249e+02
3.652344e-01,-2.080923e+02,3.652344e-01,-2.044214e+02,3.652344e-01,-2.022584e+02,3.652344e-01,-1.989294e+02,3.652344e-01,-1.905501e+02,3.652344e-01,-1.647365e+02,3.652344e-01,-1.663751e+02,3.652344e-01,-1.935480e+02
3.657227e-01,-2.095249e+02,3.657227e-01,-2.054895e+02,3.657227e-01,-2.028038e+02,3.657227e-01,-1.990887e+02,3.657227e-01,-1.908361e+02,3.657227e-01,-1.658283e+02,3.657227e-01,-1.651742e+02,3.657227e-01,-1.934914e+02
3.662109e-01,-2.103541e+02,3.662109e-01,-2.067320e+02,3.662109e-01,-2.029712e+02,3.662109e-01,-1.989631e+02,3.662109e-01,-1.903962e+02,3.662109e-01,-1.660597e+02,3.662109e-01,-1.650272e+02,3.662109e-01,-1.941753e+02
3.666992e-01,-2.096106e+02,3.666992e-01,-2.057968e+02,3.666992e-01,-2.028420e+02,3.666992e-01,-1.985919e+02,3.666992e-01,-1.904702e+02,3.666992e-01,-1.671134e+02,3.666992e-01,-1.655425e+02,3.666992e-01,-1.939714e+02
3.671875e-01,-2.092577e+02,3.671875e-01,-2.054622e+02,3.671875e-01,-2.013342e+02,3.671875e-01,-1.989321e+02,3.671875e-01,-1.909871e+02,3.671875e-01,-1.684484e+02,3.671875e-01,-1.644709e+02,3.671875e-01,-1.929532e+02
3.676758e-01,-2.094632e+02,3.676758e-01,-2.053437e+02,3.676758e-01,-2.014820e+02,3.676758e-01,-1.995859e+02,3.676758e-01,-1.913618e+02,3.676758e-01,-1.705417e+02,3.676758e-01,-1.640559e+02,3.676758e-01,-1.931243e+02
3.681641e-01,-2.094139e+02,3.681641e-01,-2.050664e+02,3.681641e-01,-2.029191e+02,3.681641e-01,-1.990022e+02,3.681641e-01,-1.914913e+02,3.681641e-01,-1.735600e+02,3.681641e-01,-1.632096e+02,3.681641e-01,-1.930421e+02
3.686523e-01,-2.089575e+02,3.686523e-01,-2.050962e+02,3.686523e-01,-2.032818e+02,3.686523e-01,-1.990024e+02,3.686523e-01,-1.920747e+02,3.686523e-01,-1.785807e+02,3.686523e-01,-1.624762e+02,3.686523e-01,-1.933128e+02
3.691406e-01,-2.082165e+02,3.691406e-01,-2.055201e+02,3.691406e-01,-2.029786e+02,3.691406e-01,-1.992452e+02,3.691406e-01,-1.921695e+02,3.691406e-01,-1.805695e+02,3.691406e-01,-1.629432e+02,3.691406e-01,-1.932549e+02
3.696289e-01,-2.083602e+02,3.696289e-01,-2.052822e+02,3.696289e-01,-2.026843e+02,3.696289e-01,-1.993669e+02,3.696289e-01,-1.913977e+02,3.696289e-01,-1.753166e+02,3.696289e-01,-1.625416e+02,3.696289e-01,-1.926902e+02
3.701172e-01,-2.089130e+02,3.701172e-01,-2.052803e+02,3.701172e-01,-2.027968e+02,3.701172e-01,-1.996736e+02,3.701172e-01,-1.916904e+02,3.701172e-01,-1.709009e+02,3.701172e-01,-1.611272e+02,3.701172e-01,-1.927974e+02
3.706055e-01,-2.096365e+02,3.706055e-01,-2.049560e+02,3.706055e-01,-2.034835e+02,3.706055e-01,-2.001605e+02,3.706055e-01,-1.917084e+02,3.706055e-01,-1.674934e+02,3.706055e-01,-1.604764e+02,3.706055e-01,-1.929776e+02
3.710938e-01,-2.097137e+02,3.710938e-01,-2.054683e+02,3.710938e-01,-2.029161e+02,3.710938e-01,-2.002456e+02,3.710938e-01,-1.919461e+02,3.710938e-01,-1.645355e+02,3.710938e-01,-1.603670e+02,3.710938e-01,-1.927310e+02
3.715820e-01,-2.087895e+02,3.715820e-01,-2.061457e+02,3.715820e-01,-2.027362e+02,3.715820e-01,-2.002773e+02,3.715820e-01,-1.923805e+02,3.715820e-01,-1.627003e+02,3.715820e-01,-1.602982e+02,3.715820e-01,-1.927599e+02
3.720703e-01,-2.084621e+02,3.720703e-01,-2.066357e+02,3.720703e-01,-2.029523e+02,3.720703e-01,-1.992798e+02,3.720703e-01,-1.918651e+02,3.720703e-01,-1.609713e+02,3.720703e-01,-1.605189e+02,3.720703e-01,-1.927921e+02
3.725586e-01,-2.081009e+02,3.725586e-01,-2.054032e+02,3.725586e-01,-2.024208e+02,3.725586e-01,-1.998214e+02,3.725586e-01,-1.914401e+02,3.725586e-01,-1.594932e+02,3.725586e-01,-1.593141e+02,3.725586e-01,-1.925753e+02
3.730469e-01,-2.081791e+02,3.730469e-01,-2.048340e+02,3.730469e-01,-2.032256e+02,3.730469e-01,-1.995756e+02,3.730469e-01,-1.910242e+02,3.730469e-01,-1.583981e+02,3.730469e-01,-1.582999e+02,3.730469e-01,-1.930229e+02
3.735352e-01,-2.092372e+02,3.735352e-01,-2.050062e+02,3.735352e-01,-2.032998e+02,3.735352e-01,-1.991620e+02,3.735352e-01,-1.918810e+02,3.735352e-01,-1.584457e+02,3.735352e-01,-1.577576e+02,3.735352e-01,-1.934725e+02
3.740234e-01,-2.090426e+02,3.740234e-01,-2.056920e+02,3.740234e-01,-2.033224e+02,3.740234e-01,-1.995967e+02,3.740234e-01,-1.925243e+02,3.740234e-01,-1.580588e+02,3.740234e-01,-1.574844e+02,3.740234e-01,-1.926016e+02
3.745117e-01,-2.085012e+02,3.745117e-01,-2.058745e+02,3.745117e-01,-2.038973e+02,3.745117e-01,-1.995027e+02,3.745117e-01,-1.923500e+02,3.745117e-01,-1.577933e+02,3.745117e-01,-1.573380e+02,3.745117e-01,-1.921599e+02
3.750000e-01,-2.092922e+02,3.750000e-01,-2.059100e+02,3.750000e-01,-2.038189e+02,3.750000e-01,-1.997275e+02,3.750000e-01,-1.928057e+02,3.750000e-01,-1.575478e+02,3.750000e-01,-1.574519e+02,3.750000e-01,-1.917878e+02
3.754883e-01,-2.097531e+02,3.754883e-01,-2.061839e+02,3.754883e-01,-2.029022e+02,3.754883e-01,-1.995563e+02,3.754883e-01,-1.926965e+02,3.754883e-01,-1.574619e+02,3.754883e-01,-1.576515e+02,3.754883e-01,-1.915235e+02
3.759766e-01,-2.099062e+02,3.759766e-01,-2.065728e+02,3.759766e-01,-2.027292e+02,3.759766e-01,-1.998408e+02,3.759766e-01,-1.924096e+02,3.759766e-01,-1.580787e+02,3.759766e-01,-1.579673e+02,3.759766e-01,-1.914964e+02
3.764648e-01,-2.093364e+02,3.764648e-01,-2.062728e+02,3.764648e-01,-2.030278e+02,3.764648e-01,-2.001931e+02,3.764648e-01,-1.930568e+02,3.764648e-01,-1.585021e+02,3.764648e-01,-1.583845e+02,3.764648e-01,-1.910593e+02
3.769531e-01,-2.085944e+02,3.769531e-01,-2.057059e+02,3.769531e-01,-2.032402e+02,3.769531e-01,-2.005907e+02,3.769531e-01,-1.920713e+02,3.769531e-01,-1.587420e+02,3.769531e-01,-1.584711e+02,3.769531e-01,-1.913937e+02
3.774414e-01,-2.086119e+02,3.774414e-01,-2.060464e+02,3.774414e-01,-2.036193e+02,3.774414e-01,-2.011534e+02,3.774414e-01,-1.916754e+02,3.774414e-01,-1.595021e+02,3.774414e-01,-1.596296e+02,3.774414e-01,-1.919793e+02
3.779297e-01,-2.091941e+02,3.779297e-01,-2.061564e+02,3.779297e-01,-2.030107e+02,3.779297e-01,-2.002622e+02,3.779297e-01,-1.922356e+02,3.779297e-01,-1.596318e+02,3.779297e-01,-1.610513e+02,3.779297e-01,-1.920226e+02
3.784180e-01,-2.091734e+02,3.784180e-01,-2.061588e+02,3.784180e-01,-2.027180e+02,3.784180e-01,-1.997921e+02,3.784180e-01,-1.935455e+02,3.784180e-01,-1.595874e+02,3.784180e-01,-1.624780e+02,3.784180e-01,-1.925019e+02
3.789062e-01,-2.092958e+02,3.789062e-01,-2.065216e+02,3.789062e-01,-2.024700e+02,3.789062e-01,-1.996396e+02,3.789062e-01,-1.943254e+02,3.789062e-01,-1.602800e+02,3.789062e-01,-1.640337e+02,3.789062e-01,-1.920875e+02
3.793945e-01,-2.093657e+02,3.793945e-01,-2.068083e+02,3.793945e-01,-2.022656e+02,3.793945e-01,-2.005726e+02,3.793945e-01,-1.933283e+02,3.793945e-01,-1.606283e+02,3.793945e-01,-1.658884e+02,3.793945e-01,-1.910349e+02
3.798828e-01,-2.103225e+02,3.798828e-01,-2.065929e+02,3.798828e-01,-2.031534e+02,3.798828e-01,-2.011533e+02,3.798828e-01,-1.931844e+02,3.798828e-01,-1.607508e+02,3.798828e-01,-1.696425e+02,3.798828e-01,-1.911898e+02
3.803711e-01,-2.106143e+02,3.803711e-01,-2.072807e+02,3.803711e-01,-2.031996e+02,3.803711e-01,-2.013165e+02,3.803711e-01,-1.939106e+02,3.803711e-01,-1.609587e+02,3.803711e-01,-1.745922e+02,3.803711e-01,-1.916320e+02
3.808594e-01,-2.095259e+02,3.808594e-01,-2.078038e+02,3.808594e-01,-2.026248e+02,3.808594e-01,-2.011273e+02,3.808594e-01,-1.933680e+02,3.808594e-01,-1.618292e+02,3.808594e-01,-1.799799e+02,3.808594e-01,-1.916529e+02
3.813477e-01,-2.094064e+02,3.813477e-01,-2.072589e+02,3.813477e-01,-2.031629e+02,3.813477e-01,-2.007573e+02,3.813477e-01,-1.933413e+02,3.813477e-01,-1.632173e+02,3.813477e-01,-1.786034e+02,3.813477e-01,-1.915076e+02
3.818359e-01,-2.094038e+02,3.818359e-01,-2.074739e+02,3.818359e-01,-2.043591e+02,3.818359e-01,-2.002587e+02,3.818359e-01,-1.931089e+02,3.818359e-01,-1.642180e+02,3.818359e-01,-1.739342e+02,3.818359e-01,-1.909212e+02
3.823242e-01,-2.095073e+02,3.823242e-01,-2.073893e+02,3.823242e-01,-2.051148e+02,3.823242e-01,-2.004563e+02,3.823242e-01,-1.932926e+02,3.823242e-01,-1.647338e+02,3.823242e-01,-1.711229e+02,3.823242e-01,-1.898819e+02
3.828125e-01,-2.093737e+02,3.828125e-01,-2.068929e+02,3.828125e-01,-2.045931e+02,3.828125e-01,-2.016870e+02,3.828125e-01,-1.938050e+02,3.828125e-01,-1.651730e+02,3.828125e-01,-1.691431e+02,3.828125e-01,-1.897778e+02
3.833008e-01,-2.090517e+02,3.833008e-01,-2.076512e+02,3.833008e-01,-2.042205e+02,3.833008e-01,-2.018335e+02,3.833008e-01,-1.932964e+02,3.833008e-01,-1.652454e+02,3.833008e-01,-1.673123e+02,3.833008e-01,-1.897033e+02
3.837891e-01,-2.096600e+02,3.837891e-01,-2.075769e+02,3.837891e-01,-2.044387e+02,3.837891e-01,-2.012246e+02,3.837891e-01,-1.934168e+02,3.837891e-01,-1.656998e+02,3.837891e-01,-1.663942e+02,3.837891e-01,-1.895228e+02
3.842773e-01,-2.099716e+02,3.842773e-01,-2.060585e+02,3.842773e-01,-2.035117e+02,3.842773e-01,-2.012129e+02,3.842773e-01,-1.940319e+02,3.842773e-01,-1.662114e+02,3.842773e-01,-1.667224e+02,3.842773e-01,-1.903862e+02
3.847656e-01,-2.092272e+02,3.847656e-01,-2.052838e+02,3.847656e-01,-2.030976e+02,3.847656e-01,-2.010836e+02,3.847656e-01,-1.944470e+02,3.847656e-01,-1.663353e+02,3.847656e-01,-1.653572e+02,3.847656e-01,-1.902102e+02
3.852539e-01,-2.097541e+02,3.852539e-01,-2.052450e+02,3.852539e-01,-2.038740e+02,3.852539e-01,-2.004288e+02,3.852539e-01,-1.947102e+02,3.852539e-01,-1.673396e+02,3.852539e-01,-1.640317e+02,3.852539e-01,-1.894872e+02
3.857422e-01,-2.104738e+02,3.857422e-01,-2.057865e+02,3.857422e-01,-2.047420e+02,3.857422e-01,-2.015532e+02,3.857422e-01,-1.942863e+02,3.857422e-01,-1.674662e+02,3.857422e-01,-1.633061e+02,3.857422e-01,-1.894157e+02
3.862305e-01,-2.105686e+02,3.862305e-01,-2.056590e+02,3.862305e-01,-2.053460e+02,3.862305e-01,-2.020720e+02,3.862305e-01,-1.941314e+02,3.862305e-01,-1.681363e+02,3.862305e-01,-1.643015e+02,3.862305e-01,-1.897247e+02
3.867188e-01,-2.107353e+02,3.867188e-01,-2.059013e+02,3.867188e-01,-2.054067e+02,3.867188e-01,-2.025588e+02,3.867188e-01,-1.946152e+02,3.867188e-01,-1.681587e+02,3.867188e-01,-1.642832e+02,3.867188e-01,-1.901489e+02
3.872070e-01,-2.102924e+02,3.872070e-01,-2.065277e+02,3.872070e-01,-2.049918e+02,3.872070e-01,-2.026381e+02,3.872070e-01,-1.947554e+02,3.872070e-01,-1.690137e+02,3.872070e-01,-1.636252e+02,3.872070e-01,-1.901305e+02
3.876953e-01,-2.097603e+02,3.876953e-01,-2.066981e+02,3.876953e-01,-2.053987e+02,3.876953e-01,-2.019756e+02,3.876953e-01,-1.961357e+02,3.876953e-01,-1.699455e+02,3.876953e-01,-1.637168e+02,3.876953e-01,-1.892465e+02
3.881836e-01,-2.100022e+02,3.881836e-01,-2.066394e+02,3.881836e-01,-2.057375e+02,3.881836e-01,-2.011037e+02,3.881836e-01,-1.966154e+02,3.881836e-01,-1.702678e+02,3.881836e-01,-1.638181e+02,3.881836e-01,-1.888400e+02
3.886719e-01,-2.097763e+02,3.886719e-01,-2.065626e+02,3.886719e-01,-2.048121e+02,3.886719e-01,-2.007970e+02,3.886719e-01,-1.952769e+02,3.886719e-01,-1.703933e+02,3.886719e-01,-1.639007e+02,3.886719e-01,-1.888502e+02
3.891602e-01,-2.097995e+02,3.891602e-01,-2.067004e+02,3.891602e-01,-2.036345e+02,3.891602e-01,-2.020454e+02,3.891602e-01,-1.946022e+02,3.891602e-01,-1.713572e+02,3.891602e-01,-1.637977e+02,3.891602e-01,-1.887194e+02
3.896484e-01,-2.096998e+02,3.896484e-01,-2.065482e+02,3.896484e-01,-2.031823e+02,3.896484e-01,-2.028244e+02,3.896484e-01,-1.951583e+02,3.896484e-01,-1.707518e+02,3.896484e-01,-1.642064e+02,3.896484e-01,-1.892465e+02
3.901367e-01,-2.095788e+02,3.901367e-01,-2.068971e+02,3.901367e-01,-2.042343e+02,3.901367e-01,-2.025124e+02,3.901367e-01,-1.956156e+02,3.901367e-01,-1.706706e+02,3.901367e-01,-1.643880e+02,3.901367e-01,-1.892747e+02
3.906250e-01,-2.103450e+02,3.906250e-01,-2.070543e+02,3.906250e-01,-2.047488e+02,3.906250e-01,-2.021905e+02,3.906250e-01,-1.959214e+02,3.906250e-01,-1.710379e+02,3.906250e-01,-1.651358e+02,3.906250e-01,-1.884457e+02
3.911133e-01,-2.103328e+02,3.911133e-01,-2.070186e+02,3.911133e-01,-2.045324e+02,3.911133e-01,-2.013626e+02,3.911133e-01,-1.960652e+02,3.911133e-01,-1.716477e+02,3.911133e-01,-1.660748e+02,3.911133e-01,-1.880940e+02
3.916016e-01,-2.098810e+02,3.916016e-01,-2.078122e+02,3.916016e-01,-2.037370e+02,3.916016e-01,-2.017128e+02,3.916016e-01,-1.957147e+02,3.916016e-01,-1.724910e+02,3.916016e-01,-1.661519e+02,3.916016e-01,-1.878109e+02
3.920898e-01,-2.099597e+02,3.920898e-01,-2.074635e+02,3.920898e-01,-2.038205e+02,3.920898e-01,-2.019717e+02,3.920898e-01,-1.951701e+02,3.920898e-01,-1.725197e+02,3.920898e-01,-1.665225e+02,3.920898e-01,-1.870819e+02
3.925781e-01,-2.103846e+02,3.925781e-01,-2.070273e+02,3.925781e-01,-2.053374e+02,3.925781e-01,-2.012461e+02,3.925781e-01,-1.950184e+02,3.925781e-01,-1.739179e+02,3.925781e-01,-1.671323e+02,3.925781e-01,-1.876649e+02
3.930664e-01,-2.108274e+02,3.930664e-01,-2.066960e+02,3.930664e-01,-2.060756e+02,3.930664e-01,-2.007513e+02,3.930664e-01,-1.959931e+02,3.930664e-01,-1.742946e+02,3.930664e-01,-1.678223e+02,3.930664e-01,-1.881088e+02
3.935547e-01,-2.107539e+02,3.935547e-01,-2.073172e+02,3.935547e-01,-2.059687e+02,3.935547e-01,-2.014050e+02,3.935547e-01,-1.958025e+02,3.935547e-01,-1.739734e+02,3.935547e-01,-1.694762e+02,3.935547e-01,-1.876228e+02
3.940430e-01,-2.107719e+02,3.940430e-01,-2.073389e+02,3.940430e-01,-2.058404e+02,3.940430e-01,-2.023597e+02,3.940430e-01,-1.958273e+02,3.940430e-01,-1.748162e+02,3.940430e-01,-1.721022e+02,3.940430e-01,-1.875594e+02
3.945312e-01,-2.111993e+02,3.945312e-01,-2.072685e+02,3.945312e-01,-2.062368e+02,3.945312e-01,-2.026855e+02,3.945312e-01,-1.959694e+02,3.945312e-01,-1.751363e+02,3.945312e-01,-1.737301e+02,3.945312e-01,-1.877499e+02
3.950195e-01,-2.115243e+02,3.950195e-01,-2.076963e+02,3.950195e-01,-2.053043e+02,3.950195e-01,-2.026513e+02,3.950195e-01,-1.964875e+02,3.950195e-01,-1.755209e+02,3.950195e-01,-1.746929e+02,3.950195e-01,-1.875552e+02
3.955078e-01,-2.116713e+02,3.955078e-01,-2.080319e+02,3.955078e-01,-2.050060e+02,3.955078e-01,-2.029524e+02,3.955078e-01,-1.963248e+02,3.955078e-01,-1.760037e+02,3.955078e-01,-1.786369e+02,3.955078e-01,-1.874954e+02
3.959961e-01,-2.110017e+02,3.959961e-01,-2.080591e+02,3.959961e-01,-2.062405e+02,3.959961e-01,-2.027894e+02,3.959961e-01,-1.966866e+02,3.959961e-01,-1.766739e+02,3.959961e-01,-1.840436e+02,3.959961e-01,-1.867848e+02
3.964844e-01,-2.097749e+02,3.964844e-01,-2.080237e+02,3.964844e-01,-2.062448e+02,3.964844e-01,-2.025382e+02,3.964844e-01,-1.968344e+02,3.964844e-01,-1.767879e+02,3.964844e-01,-1.891659e+02,3.964844e-01,-1.857719e+02
3.969727e-01,-2.101799e+02,3.969727e-01,-2.082695e+02,3.969727e-01,-2.058354e+02,3.969727e-01,-2.032871e+02,3.969727e-01,-1.963112e+02,3.969727e-01,-1.768271e+02,3.969727e-01,-1.859902e+02,3.969727e-01,-1.860512e+02
3.974609e-01,-2.103665e+02,3.974609e-01,-2.084648e+02,3.974609e-01,-2.053071e+02,3.974609e-01,-2.030044e+02,3.974609e-01,-1.971119e+02,3.974609e-01,-1.776459e+02,3.974609e-01,-1.810406e+02,3.974609e-01,-1.858849e+02
3.979492e-01,-2.101696e+02,3.979492e-01,-2.082795e+02,3.979492e-01,-2.049830e+02,3.979492e-01,-2.025287e+02,3.979492e-01,-1.977742e+02,3.979492e-01,-1.778664e+02,3.979492e-01,-1.778395e+02,3.979492e-01,-1.856261e+02
3.984375e-01,-2.101903e+02,3.984375e-01,-2.080312e+02,3.984375e-01,-2.052508e+02,3.984375e-01,-2.023484e+02,3.984375e-01,-1.965236e+02,3.984375e-01,-1.780188e+02,3.984375e-01,-1.750112e+02,3.984375e-01,-1.854733e+02
3.989258e-01,-2.102123e+02,3.989258e-01,-2.078656e+02,3.989258e-01,-2.054125e+02,3.989258e-01,-2.023501e+02,3.989258e-01,-1.962891e+02,3.989258e-01,-1.780968e+02,3.989258e-01,-1.730421e+02,3.989258e-01,-1.849463e+02
3.994141e-01,-2.105647e+02,3.994141e-01,-2.079926e+02,3.994141e-01,-2.049241e+02,3.994141e-01,-2.027831e+02,3.994141e-01,-1.969832e+02,3.994141e-01,-1.779972e+02,3.994141e-01,-1.715111e+02,3.994141e-01,-1.852695e+02
3.999023e-01,-2.113784e+02,3.999023e-01,-2.084738e+02,3.999023e-01,-2.057270e+02,3.999023e-01,-2.029437e+02,3.999023e-01,-1.973146e+02,3.999023e-01,-1.778467e+02,3.999023e-01,-1.700722e+02,3.999023e-01,-1.851396e+02
4.003906e-01,-2.117333e+02,4.003906e-01,-2.080584e+02,4.003906e-01,-2.063812e+02,4.003906e-01,-2.031531e+02,4.003906e-01,-1.968296e+02,4.003906e-01,-1.786844e+02,4.003906e-01,-1.690689e+02,4.003906e-01,-1.839395e+02
4.008789e-01,-2.120837e+02,4.008789e-01,-2.077746e+02,4.008789e-01,-2.060902e+02,4.008789e-01,-2.032676e+02,4.008789e-01,-1.965856e+02,4.008789e-01,-1.785876e+02,4.008789e-01,-1.685988e+02,4.008789e-01,-1.839388e+02
4.013672e-01,-2.118061e+02,4.013672e-01,-2.082706e+02,4.013672e-01,-2.067004e+02,4.013672e-01,-2.031356e+02,4.013672e-01,-1.965430e+02,4.013672e-01,-1.791378e+02,4.013672e-01,-1.682889e+02,4.013672e-01,-1.845366e+02
4.018555e-01,-2.108396e+02,4.018555e-01,-2.088241e+02,4.018555e-01,-2.061614e+02,4.018555e-01,-2.037049e+02,4.018555e-01,-1.968416e+02,4.018555e-01,-1.800254e+02,4.018555e-01,-1.675710e+02,4.018555e-01,-1.846337e+02
4.023438e-01,-2.109076e+02,4.023438e-01,-2.085695e+02,4.023438e-01,-2.048278e+02,4.023438e-01,-2.031879e+02,4.023438e-01,-1.971667e+02,4.023438e-01,-1.794192e+02,4.023438e-01,-1.673129e+02,4.023438e-01,-1.840343e+02
4.028320e-01,-2.107406e+02,4.028320e-01,-2.088798e+02,4.028320e-01,-2.049520e+02,4.028320e-01,-2.038152e+02,4.028320e-01,-1.965582e+02,4.028320e-01,-1.798568e+02,4.028320e-01,-1.670425e+02,4.028320e-01,-1.831773e+02
4.033203e-01,-2.111456e+02,4.033203e-01,-2.087082e+02,4.033203e-01,-2.054423e+02,4.033203e-01,-2.040704e+02,4.033203e-01,-1.962747e+02,4.033203e-01,-1.806657e+02,4.033203e-01,-1.665601e+02,4.033203e-01,-1.834428e+02
4.038086e-01,-2.118922e+02,4.038086e-01,-2.080577e+02,4.038086e-01,-2.059719e+02,4.038086e-01,-2.032558e+02,4.038086e-01,-1.963219e+02,4.038086e-01,-1.813154e+02,4.038086e-01,-1.659161e+02,4.038086e-01,-1.832652e+02
4.042969e-01,-2.121050e+02,4.042969e-01,-2.086509e+02,4.042969e-01,-2.061986e+02,4.042969e-01,-2.024489e+02,4.042969e-01,-1.958536e+02,4.042969e-01,-1.810278e+02,4.042969e-01,-1.656178e+02,4.042969e-01,-1.826317e+02
4.047852e-01,-2.112590e+02,4.047852e-01,-2.085361e+02,4.047852e-01,-2.065377e+02,4.047852e-01,-2.022699e+02,4.047852e-01,-1.960348e+02,4.047852e-01,-1.809392e+02,4.047852e-01,-1.655201e+02,4.047852e-01,-1.824323e+02
4.052734e-01,-2.115953e+02,4.052734e-01,-2.074456e+02,4.052734e-01,-2.066613e+02,4.052734e-01,-2.028631e+02,4.052734e-01,-1.971532e+02,4.052734e-01,-1.818731e+02,4.052734e-01,-9.806069e+01,4.052734e-01,-1.833517e+02
4.057617e-01,-2.119782e+02,4.057617e-01,-2.078917e+02,4.057617e-01,-2.061589e+02,4.057617e-01,-2.033370e+02,4.057617e-01,-1.973543e+02,4.057617e-01,-1.818810e+02,4.057617e-01,-8.214310e+01,4.057617e-01,-1.831619e+02
4.062500e-01,-2.113872e+02,4.062500e-01,-2.083960e+02,4.062500e-01,-2.063282e+02,4.062500e-01,-2.033226e+02,4.062500e-01,-1.963809e+02,4.062500e-01,-1.817030e+02,4.062500e-01,-7.763691e+01,4.062500e-01,-1.818127e+02
4.067383e-01,-2.121336e+02,4.067383e-01,-2.083959e+02,4.067383e-01,-2.066713e+02,4.067383e-01,-2.037265e+02,4.067383e-01,-1.968546e+02,4.067383e-01,-1.824089e+02,4.067383e-01,-8.214310e+01,4.067383e-01,-1.813226e+02
4.072266e-01,-2.112596e+02,4.072266e-01,-2.081956e+02,4.072266e-01,-2.063536e+02,4.072266e-01,-2.033424e+02,4.072266e-01,-1.974239e+02,4.072266e-01,-1.824682e+02,4.072266e-01,-9.806076e+01,4.072266e-01,-1.809784e+02
4.077148e-01,-2.113007e+02,4.077148e-01,-2.080812e+02,4.077148e-01,-2.060513e+02,4.077148e-01,-2.036814e+02,4.077148e-01,-1.974639e+02,4.077148e-01,-1.825065e+02,4.077148e-01,-1.645930e+02,4.077148e-01,-1.812277e+02
4.082031e-01,-2.113308e+02,4.082031e-01,-2.075560e+02,4.082031e-01,-2.064420e+02,4.082031e-01,-2.037173e+02,4.082031e-01,-1.974928e+02,4.082031e-01,-1.827478e+02,4.082031e-01,-1.643740e+02,4.082031e-01,-1.809450e+02
4.086914e-01,-2.115052e+02,4.086914e-01,-2.072777e+02,4.086914e-01,-2.065989e+02,4.086914e-01,-2.038614e+02,4.086914e-01,-1.973160e+02,4.086914e-01,-1.827542e+02,4.086914e-01,-1.646644e+02,4.086914e-01,-1.806336e+02
4.091797e-01,-2.117551e+02,4.091797e-01,-2.082507e+02,4.091797e-01,-2.074950e+02,4.091797e-01,-2.048179e+02,4.091797e-01,-1.970545e+02,4.091797e-01,-1.834167e+02,4.091797e-01,-1.660922e+02,4.091797e-01,-1.808476e+02
4.096680e-01,-2.123842e+02,4.096680e-01,-2.086701e+02,4.096680e-01,-2.062833e+02,4.096680e-01,-2.043454e+02,4.096680e-01,-1.980118e+02,4.096680e-01,-1.836090e+02,4.096680e-01,-1.666893e+02,4.096680e-01,-1.804646e+02
4.101562e-01,-2.122256e+02,4.101562e-01,-2.088878e+02,4.101562e-01,-2.061234e+02,4.101562e-01,-2.040063e+02,4.101562e-01,-1.981771e+02,4.101562e-01,-1.842077e+02,4.101562e-01,-1.675983e+02,4.101562e-01,-1.796766e+02
4.106445e-01,-2.123905e+02,4.106445e-01,-2.085864e+02,4.106445e-01,-2.064807e+02,4.106445e-01,-2.035296e+02,4.106445e-01,-1.984551e+02,4.106445e-01,-1.841169e+02,4.106445e-01,-1.682085e+02,4.106445e-01,-1.793394e+02
4.111328e-01,-2.130014e+02,4.111328e-01,-2.087791e+02,4.111328e-01,-2.062920e+02,4.111328e-01,-2.037548e+02,4.111328e-01,-1.980164e+02,4.111328e-01,-1.854705e+02,4.111328e-01,-1.680701e+02,4.111328e-01,-1.792001e+02
4.116211e-01,-2.126034e+02,4.116211e-01,-2.083651e+02,4.116211e-01,-2.070698e+02,4.116211e-01,-2.038121e+02,4.116211e-01,-1.979334e+02,4.116211e-01,-1.856321e+02,4.116211e-01,-1.681705e+02,4.116211e-01,-1.795648e+02
4.121094e-01,-2.114627e+02,4.121094e-01,-2.088874e+02,4.121094e-01,-2.073213e+02,4.121094e-01,-2.030329e+02,4.121094e-01,-1.988960e+02,4.121094e-01,-1.851225e+02,4.121094e-01,-1.689054e+02,4.121094e-01,-1.790606e+02
4.125977e-01,-2.115678e+02,4.125977e-01,-2.087810e+02,4.125977e-01,-2.069854e+02,4.125977e-01,-2.032297e+02,4.125977e-01,-1.987255e+02,4.125977e-01,-1.861240e+02,4.125977e-01,-1.699940e+02,4.125977e-01,-1.776862e+02
4.130859e-01,-2.122304e+02,4.130859e-01,-2.092159e+02,4.130859e-01,-2.062657e+02,4.130859e-01,-2.040563e+02,4.130859e-01,-1.983898e+02,4.130859e-01,-1.860199e+02,4.130859e-01,-1.711903e+02,4.130859e-01,-1.779347e+02
4.135742e-01,-2.128584e+02,4.135742e-01,-2.093764e+02,4.135742e-01,-2.075181e+02,4.135742e-01,-2.045307e+02,4.135742e-01,-1.985751e+02,4.135742e-01,-1.859034e+02,4.135742e-01,-1.719163e+02,4.135742e-01,-1.776925e+02
4.140625e-01,-2.128894e+02,4.140625e-01,-2.088518e+02,4.140625e-01,-2.073020e+02,4.140625e-01,-2.042705e+02,4.140625e-01,-1.981617e+02,4.140625e-01,-1.858596e+02,4.140625e-01,-1.740462e+02,4.140625e-01,-1.767751e+02
4.145508e-01,-2.119889e+02,4.145508e-01,-2.085060e+02,4.145508e-01,-2.070674e+02,4.145508e-01,-2.047239e+02,4.145508e-01,-1.982414e+02,4.145508e-01,-1.859151e+02,4.145508e-01,-1.769849e+02,4.145508e-01,-1.764466e+02
4.150391e-01,-2.115563e+02,4.150391e-01,-2.096793e+02,4.150391e-01,-2.073182e+02,4.150391e-01,-2.050508e+02,4.150391e-01,-1.980768e+02,4.150391e-01,-1.859760e+02,4.150391e-01,-1.801909e+02,4.150391e-01,-1.762121e+02
4.155273e-01,-2.118704e+02,4.155273e-01,-2.099719e+02,4.155273e-01,-2.070341e+02,4.155273e-01,-2.043826e+02,4.155273e-01,-1.975671e+02,4.155273e-01,-1.868144e+02,4.155273e-01,-1.848710e+02,4.155273e-01,-1.758559e+02
4.160156e-01,-2.123685e+02,4.160156e-01,-2.095894e+02,4.160156e-01,-2.066782e+02,4.160156e-01,-2.041842e+02,4.160156e-01,-1.977392e+02,4.160156e-01,-1.872117e+02,4.160156e-01,-1.883353e+02,4.160156e-01,-1.753288e+02
4.165039e-01,-2.128895e+02,4.165039e-01,-2.099093e+02,4.165039e-01,-2.069729e+02,4.165039e-01,-2.043385e+02,4.165039e-01,-1.984281e+02,4.165039e-01,-1.871743e+02,4.165039e-01,-1.830459e+02,4.165039e-01,-1.749954e+02
4.169922e-01,-2.132917e+02,4.169922e-01,-2.096955e+02,4.169922e-01,-2.071808e+02,4.169922e-01,-2.038359e+02,4.169922e-01,-1.989026e+02,4.169922e-01,-1.866643e+02,4.169922e-01,-1.785242e+02,4.169922e-01,-1.751968e+02
4.174805e-01,-2.130907e+02,4.174805e-01,-2.091671e+02,4.174805e-01,-2.069393e+02,4.174805e-01,-2.043955e+02,4.174805e-01,-1.986849e+02,4.174805e-01,-1.865191e+02,4.174805e-01,-1.752619e+02,4.174805e-01,-1.752430e+02
4.179688e-01,-2.127961e+02,4.179688e-01,-2.093111e+02,4.179688e-01,-2.072671e+02,4.179688e-01,-2.046889e+02,4.179688e-01,-1.989181e+02,4.179688e-01,-1.864607e+02,4.179688e-01,-1.728479e+02,4.179688e-01,-1.746050e+02
4.184570e-01,-2.129610e+02,4.184570e-01,-2.095778e+02,4.184570e-01,-2.080929e+02,4.184570e-01,-2.043689e+02,4.184570e-01,-1.989027e+02,4.184570e-01,-1.874141e+02,4.184570e-01,-1.714392e+02,4.184570e-01,-1.741653e+02
4.189453e-01,-2.129390e+02,4.189453e-01,-2.101213e+02,4.189453e-01,-2.081714e+02,4.189453e-01,-2.038415e+02,4.189453e-01,-1.986853e+02,4.189453e-01,-1.885539e+02,4.189453e-01,-1.704576e+02,4.189453e-01,-1.739162e+02
4.194336e-01,-2.120950e+02,4.194336e-01,-2.102808e+02,4.194336e-01,-2.080792e+02,4.194336e-01,-2.039833e+02,4.194336e-01,-1.986420e+02,4.194336e-01,-1.879836e+02,4.194336e-01,-1.694289e+02,4.194336e-01,-1.734263e+02
4.199219e-01,-2.123934e+02,4.199219e-01,-2.096366e+02,4.199219e-01,-2.079657e+02,4.199219e-01,-2.052577e+02,4.199219e-01,-1.996989e+02,4.199219e-01,-1.873803e+02,4.199219e-01,-1.685601e+02,4.199219e-01,-1.726541e+02
4.204102e-01,-2.135548e+02,4.204102e-01,-2.095358e+02,4.204102e-01,-2.074412e+02,4.204102e-01,-2.048440e+02,4.204102e-01,-1.998955e+02,4.204102e-01,-1.876031e+02,4.204102e-01,-1.687024e+02,4.204102e-01,-1.726250e+02
4.208984e-01,-2.136326e+02,4.208984e-01,-2.098130e+02,4.208984e-01,-2.074920e+02,4.208984e-01,-2.042376e+02,4.208984e-01,-1.993619e+02,4.208984e-01,-1.881241e+02,4.208984e-01,-1.678632e+02,4.208984e-01,-1.723453e+02
4.213867e-01,-2.135438e+02,4.213867e-01,-2.104651e+02,4.213867e-01,-2.077954e+02,4.213867e-01,-2.051127e+02,4.213867e-01,-2.000043e+02,4.213867e-01,-1.885670e+02,4.213867e-01,-1.654521e+02,4.213867e-01,-1.717354e+02
4.218750e-01,-2.141541e+02,4.218750e-01,-2.104014e+02,4.218750e-01,-2.073900e+02,4.218750e-01,-2.060337e+02,4.218750e-01,-1.990595e+02,4.218750e-01,-1.881641e+02,4.218750e-01,-1.644764e+02,4.218750e-01,-1.710562e+02
4.223633e-01,-2.138549e+02,4.223633e-01,-2.099380e+02,4.223633e-01,-2.068363e+02,4.223633e-01,-2.052428e+02,4.223633e-01,-1.986425e+02,4.223633e-01,-1.877499e+02,4.223633e-01,-1.648595e+02,4.223633e-01,-1.708253e+02
4.228516e-01,-2.130050e+02,4.228516e-01,-2.100037e+02,4.228516e-01,-2.076897e+02,4.228516e-01,-2.052186e+02,4.228516e-01,-1.992758e+02,4.228516e-01,-1.884357e+02,4.228516e-01,-1.646268e+02,4.228516e-01,-1.705150e+02
4.233398e-01,-2.135987e+02,4.233398e-01,-2.100097e+02,4.233398e-01,-2.076213e+02,4.233398e-01,-2.049308e+02,4.233398e-01,-1.987053e+02,4.233398e-01,-1.886870e+02,4.233398e-01,-1.643441e+02,4.233398e-01,-1.709782e+02
4.238281e-01,-2.133922e+02,4.238281e-01,-2.099194e+02,4.238281e-01,-2.085264e+02,4.238281e-01,-2.051463e+02,4.238281e-01,-1.984054e+02,4.238281e-01,-1.883916e+02,4.238281e-01,-1.641471e+02,4.238281e-01,-1.713395e+02
4.243164e-01,-2.127573e+02,4.243164e-01,-2.102389e+02,4.243164e-01,-2.093797e+02,4.243164e-01,-2.056545e+02,4.243164e-01,-1.989778e+02,4.243164e-01,-1.888808e+02,4.243164e-01,-1.634943e+02,4.243164e-01,-1.711327e+02
4.248047e-01,-2.128790e+02,4.248047e-01,-2.104852e+02,4.248047e-01,-2.088286e+02,4.248047e-01,-2.051516e+02,4.248047e-01,-1.991342e+02,4.248047e-01,-1.889889e+02,4.248047e-01,-1.625324e+02,4.248047e-01,-1.699589e+02
4.252930e-01,-2.133829e+02,4.252930e-01,-2.106114e+02,4.252930e-01,-2.087551e+02,4.252930e-01,-2.048574e+02,4.252930e-01,-1.996129e+02,4.252930e-01,-1.902572e+02,4.252930e-01,-1.625788e+02,4.252930e-01,-1.690257e+02
4.257812e-01,-2.135688e+02,4.257812e-01,-2.106799e+02,4.257812e-01,-2.082770e+02,4.257812e-01,-2.049313e+02,4.257812e-01,-1.993641e+02,4.257812e-01,-1.902812e+02,4.257812e-01,-1.628796e+02,4.257812e-01,-1.682526e+02
4.262695e-01,-2.132428e+02,4.262695e-01,-2.101440e+02,4.262695e-01,-2.085316e+02,4.262695e-01,-2.047782e+02,4.262695e-01,-1.992771e+02,4.262695e-01,-1.896304e+02,4.262695e-01,-1.631413e+02,4.262695e-01,-1.677956e+02
4.267578e-01,-2.135605e+02,4.267578e-01,-2.104351e+02,4.267578e-01,-2.076840e+02,4.267578e-01,-2.051597e+02,4.267578e-01,-1.997763e+02,4.267578e-01,-1.897195e+02,4.267578e-01,-1.635497e+02,4.267578e-01,-1.673422e+02
4.272461e-01,-2.141526e+02,4.272461e-01,-2.102240e+02,4.272461e-01,-2.079764e+02,4.272461e-01,-2.053949e+02,4.272461e-01,-1.996342e+02,4.272461e-01,-1.904019e+02,4.272461e-01,-1.635597e+02,4.272461e-01,-1.663918e+02
4.277344e-01,-2.139777e+02,4.277344e-01,-2.094311e+02,4.277344e-01,-2.092336e+02,4.277344e-01,-2.052854e+02,4.277344e-01,-2.001504e+02,4.277344e-01,-1.906712e+02,4.277344e-01,-1.641960e+02,4.277344e-01,-1.667391e+02
4.282227e-01,-2.147292e+02,4.282227e-01,-2.097425e+02,4.282227e-01,-2.092181e+02,4.282227e-01,-2.047188e+02,4.282227e-01,-1.991735e+02,4.282227e-01,-1.903874e+02,4.282227e-01,-1.646925e+02,4.282227e-01,-1.670348e+02
4.287109e-01,-2.152209e+02,4.287109e-01,-2.098285e+02,4.287109e-01,-2.092134e+02,4.287109e-01,-2.056045e+02,4.287109e-01,-1.990986e+02,4.287109e-01,-1.903896e+02,4.287109e-01,-1.653736e+02,4.287109e-01,-1.657537e+02
4.291992e-01,-2.147956e+02,4.291992e-01,-2.102671e+02,4.291992e-01,-2.078428e+02,4.291992e-01,-2.055065e+02,4.291992e-01,-1.995060e+02,4.291992e-01,-1.906071e+02,4.291992e-01,-1.667575e+02,4.291992e-01,-1.651743e+02
4.296875e-01,-2.147677e+02,4.296875e-01,-2.105354e+02,4.296875e-01,-2.075559e+02,4.296875e-01,-2.054826e+02,4.296875e-01,-1.994071e+02,4.296875e-01,-1.903390e+02,4.296875e-01,-1.679992e+02,4.296875e-01,-1.655050e+02
4.301758e-01,-2.148223e+02,4.301758e-01,-2.110617e+02,4.301758e-01,-2.087503e+02,4.301758e-01,-2.056635e+02,4.301758e-01,-1.994090e+02,4.301758e-01,-1.909787e+02,4.301758e-01,-1.700440e+02,4.301758e-01,-1.644236e+02
4.306641e-01,-2.143241e+02,4.306641e-01,-2.114477e+02,4.306641e-01,-2.087957e+02,4.306641e-01,-2.055773e+02,4.306641e-01,-2.001360e+02,4.306641e-01,-1.920749e+02,4.306641e-01,-1.729501e+02,4.306641e-01,-1.636246e+02
4.311523e-01,-2.137810e+02,4.311523e-01,-2.115181e+02,4.311523e-01,-2.083926e+02,4.311523e-01,-2.061151e+02,4.311523e-01,-2.005964e+02,4.311523e-01,-1.914487e+02,4.311523e-01,-1.777224e+02,4.311523e-01,-1.632390e+02
4.316406e-01,-2.143694e+02,4.316406e-01,-2.113793e+02,4.316406e-01,-2.084598e+02,4.316406e-01,-2.064142e+02,4.316406e-01,-1.996291e+02,4.316406e-01,-1.916191e+02,4.316406e-01,-1.800978e+02,4.316406e-01,-1.620084e+02
4.321289e-01,-2.150841e+02,4.321289e-01,-2.104824e+02,4.321289e-01,-2.087530e+02,4.321289e-01,-2.057481e+02,4.321289e-01,-2.004279e+02,4.321289e-01,-1.906842e+02,4.321289e-01,-1.739186e+02,4.321289e-01,-1.609135e+02
4.326172e-01,-2.152129e+02,4.326172e-01,-2.098330e+02,4.326172e-01,-2.087500e+02,4.326172e-01,-2.056560e+02,4.326172e-01,-2.003432e+02,4.326172e-01,-1.911448e+02,4.326172e-01,-1.696696e+02,4.326172e-01,-1.608272e+02
4.331055e-01,-2.159800e+02,4.331055e-01,-2.102373e+02,4.331055e-01,-2.092353e+02,4.331055e-01,-2.061022e+02,4.331055e-01,-1.993411e+02,4.331055e-01,-1.913776e+02,4.331055e-01,-1.660541e+02,4.331055e-01,-1.612468e+02
4.335938e-01,-2.150747e+02,4.335938e-01,-2.108169e+02,4.335938e-01,-2.102542e+02,4.335938e-01,-2.061802e+02,4.335938e-01,-1.997785e+02,4.335938e-01,-1.908666e+02,4.335938e-01,-1.637797e+02,4.335938e-01,-1.604914e+02
4.340820e-01,-2.147536e+02,4.340820e-01,-2.115247e+02,4.340820e-01,-2.103584e+02,4.340820e-01,-2.062672e+02,4.340820e-01,-2.000972e+02,4.340820e-01,-1.910475e+02,4.340820e-01,-1.627914e+02,4.340820e-01,-1.590331e+02
4.345703e-01,-2.148562e+02,4.345703e-01,-2.117934e+02,4.345703e-01,-2.098826e+02,4.345703e-01,-2.055926e+02,4.345703e-01,-2.001936e+02,4.345703e-01,-1.915909e+02,4.345703e-01,-1.624230e+02,4.345703e-01,-1.589668e+02
4.350586e-01,-2.150780e+02,4.350586e-01,-2.106095e+02,4.350586e-01,-2.092499e+02,4.350586e-01,-2.052362e+02,4.350586e-01,-2.002645e+02,4.350586e-01,-1.910265e+02,4.350586e-01,-1.607044e+02,4.350586e-01,-1.593364e+02
4.355469e-01,-2.153104e+02,4.355469e-01,-2.103548e+02,4.355469e-01,-2.089669e+02,4.355469e-01,-2.052377e+02,4.355469e-01,-1.999076e+02,4.355469e-01,-1.906420e+02,4.355469e-01,-1.584359e+02,4.355469e-01,-1.580605e+02
4.360352e-01,-2.159239e+02,4.360352e-01,-2.108689e+02,4.360352e-01,-2.089512e+02,4.360352e-01,-2.067081e+02,4.360352e-01,-1.994547e+02,4.360352e-01,-1.917054e+02,4.360352e-01,-1.581657e+02,4.360352e-01,-1.575778e+02
4.365234e-01,-2.158108e+02,4.365234e-01,-2.112516e+02,4.365234e-01,-2.096007e+02,4.365234e-01,-2.060415e+02,4.365234e-01,-1.992580e+02,4.365234e-01,-1.923754e+02,4.365234e-01,-1.583256e+02,4.365234e-01,-1.580977e+02
4.370117e-01,-2.153032e+02,4.370117e-01,-2.115896e+02,4.370117e-01,-2.102866e+02,4.370117e-01,-2.056702e+02,4.370117e-01,-1.994762e+02,4.370117e-01,-1.926083e+02,4.370117e-01,-1.579840e+02,4.370117e-01,-1.579124e+02
4.375000e-01,-2.155269e+02,4.375000e-01,-2.117521e+02,4.375000e-01,-2.089754e+02,4.375000e-01,-2.058471e+02,4.375000e-01,-1.989987e+02,4.375000e-01,-1.925425e+02,4.375000e-01,-1.579673e+02,4.375000e-01,-1.572131e+02
4.379883e-01,-2.143772e+02,4.379883e-01,-2.112205e+02,4.379883e-01,-2.092632e+02,4.379883e-01,-2.062802e+02,4.379883e-01,-1.989808e+02,4.379883e-01,-1.923530e+02,4.379883e-01,-1.581579e+02,4.379883e-01,-1.569118e+02
4.384766e-01,-2.147500e+02,4.384766e-01,-2.118847e+02,4.384766e-01,-2.098623e+02,4.384766e-01,-2.068607e+02,4.384766e-01,-1.993715e+02,4.384766e-01,-1.919331e+02,4.384766e-01,-1.581344e+02,4.384766e-01,-1.571928e+02
4.389648e-01,-2.154909e+02,4.389648e-01,-2.120546e+02,4.389648e-01,-2.090425e+02,4.389648e-01,-2.063235e+02,4.389648e-01,-1.996605e+02,4.389648e-01,-1.915031e+02,4.389648e-01,-1.580516e+02,4.389648e-01,-1.580785e+02
4.394531e-01,-2.154024e+02,4.394531e-01,-2.120557e+02,4.394531e-01,-2.086698e+02,4.394531e-01,-2.057471e+02,4.394531e-01,-2.000453e+02,4.394531e-01,-1.915219e+02,4.394531e-01,-1.582628e+02,4.394531e-01,-1.590049e+02
4.399414e-01,-2.147963e+02,4.399414e-01,-2.108891e+02,4.399414e-01,-2.093047e+02,4.399414e-01,-2.055973e+02,4.399414e-01,-2.003697e+02,4.399414e-01,-1.923488e+02,4.399414e-01,-1.587641e+02,4.399414e-01,-1.589859e+02
4.404297e-01,-2.150347e+02,4.404297e-01,-2.108015e+02,4.404297e-01,-2.098260e+02,4.404297e-01,-2.064783e+02,4.404297e-01,-1.999649e+02,4.404297e-01,-1.924961e+02,4.404297e-01,-1.595663e+02,4.404297e-01,-1.606665e+02
4.409180e-01,-2.158521e+02,4.409180e-01,-2.120833e+02,4.409180e-01,-2.097672e+02,4.409180e-01,-2.070230e+02,4.409180e-01,-1.998682e+02,4.409180e-01,-1.926148e+02,4.409180e-01,-1.592893e+02,4.409180e-01,-1.631291e+02
4.414062e-01,-2.155765e+02,4.414062e-01,-2.130546e+02,4.414062e-01,-2.101088e+02,4.414062e-01,-2.065368e+02,4.414062e-01,-2.005016e+02,4.414062e-01,-1.931273e+02,4.414062e-01,-1.596040e+02,4.414062e-01,-1.640666e+02
4.418945e-01,-2.150420e+02,4.418945e-01,-2.117407e+02,4.418945e-01,-2.088555e+02,4.418945e-01,-2.065411e+02,4.418945e-01,-2.006562e+02,4.418945e-01,-1.930219e+02,4.418945e-01,-1.604739e+02,4.418945e-01,-1.667185e+02
4.423828e-01,-2.150540e+02,4.423828e-01,-2.106812e+02,4.423828e-01,-2.085091e+02,4.423828e-01,-2.059391e+02,4.423828e-01,-2.002570e+02,4.423828e-01,-1.919156e+02,4.423828e-01,-1.613201e+02,4.423828e-01,-1.710296e+02
4.428711e-01,-2.160088e+02,4.428711e-01,-2.111556e+02,4.428711e-01,-2.092793e+02,4.428711e-01,-2.060349e+02,4.428711e-01,-2.010297e+02,4.428711e-01,-1.919748e+02,4.428711e-01,-1.622694e+02,4.428711e-01,-1.744715e+02
4.433594e-01,-2.163581e+02,4.433594e-01,-2.122081e+02,4.433594e-01,-2.105169e+02,4.433594e-01,-2.058261e+02,4.433594e-01,-2.005179e+02,4.433594e-01,-1.921434e+02,4.433594e-01,-1.633555e+02,4.433594e-01,-1.801012e+02
4.438477e-01,-2.165546e+02,4.438477e-01,-2.127678e+02,4.438477e-01,-2.103468e+02,4.438477e-01,-2.063397e+02,4.438477e-01,-2.007697e+02,4.438477e-01,-1.922936e+02,4.438477e-01,-1.631102e+02,4.438477e-01,-1.792727e+02
4.443359e-01,-2.159897e+02,4.443359e-01,-2.125823e+02,4.443359e-01,-2.102822e+02,4.443359e-01,-2.061053e+02,4.443359e-01,-2.012569e+02,4.443359e-01,-1.933822e+02,4.443359e-01,-1.630850e+02,4.443359e-01,-1.735734e+02
4.448242e-01,-2.162353e+02,4.448242e-01,-2.126850e+02,4.448242e-01,-2.102121e+02,4.448242e-01,-2.060029e+02,4.448242e-01,-2.005442e+02,4.448242e-01,-1.939185e+02,4.448242e-01,-1.639289e+02,4.448242e-01,-1.703342e+02
4.453125e-01,-2.161413e+02,4.453125e-01,-2.125254e+02,4.453125e-01,-2.095595e+02,4.453125e-01,-2.067323e+02,4.453125e-01,-2.003600e+02,4.453125e-01,-1.936251e+02,4.453125e-01,-1.640054e+02,4.453125e-01,-1.693952e+02
4.458008e-01,-2.159378e+02,4.458008e-01,-2.114447e+02,4.458008e-01,-2.095774e+02,4.458008e-01,-2.066371e+02,4.458008e-01,-2.005074e+02,4.458008e-01,-1.929852e+02,4.458008e-01,-1.646950e+02,4.458008e-01,-1.678571e+02
4.462891e-01,-2.148267e+02,4.462891e-01,-2.110876e+02,4.462891e-01,-2.092191e+02,4.462891e-01,-2.061766e+02,4.462891e-01,-2.005197e+02,4.462891e-01,-1.939605e+02,4.462891e-01,-1.652228e+02,4.462891e-01,-1.655574e+02
4.467773e-01,-2.150356e+02,4.467773e-01,-2.114317e+02,4.467773e-01,-2.097750e+02,4.467773e-01,-2.071499e+02,4.467773e-01,-2.003498e+02,4.467773e-01,-1.949819e+02,4.467773e-01,-1.654540e+02,4.467773e-01,-1.644140e+02
4.472656e-01,-2.160539e+02,4.472656e-01,-2.120084e+02,4.472656e-01,-2.113840e+02,4.472656e-01,-2.078778e+02,4.472656e-01,-2.002495e+02,4.472656e-01,-1.945694e+02,4.472656e-01,-1.662005e+02,4.472656e-01,-1.645163e+02
4.477539e-01,-2.161209e+02,4.477539e-01,-2.128795e+02,4.477539e-01,-2.114523e+02,4.477539e-01,-2.075790e+02,4.477539e-01,-2.012673e+02,4.477539e-01,-1.936269e+02,4.477539e-01,-1.670866e+02,4.477539e-01,-1.647795e+02
4.482422e-01,-2.166102e+02,4.482422e-01,-2.130824e+02,4.482422e-01,-2.106618e+02,4.482422e-01,-2.072730e+02,4.482422e-01,-2.011103e+02,4.482422e-01,-1.927806e+02,4.482422e-01,-1.678193e+02,4.482422e-01,-1.639464e+02
4.487305e-01,-2.159826e+02,4.487305e-01,-2.122419e+02,4.487305e-01,-2.110997e+02,4.487305e-01,-2.071128e+02,4.487305e-01,-2.007181e+02,4.487305e-01,-1.932513e+02,4.487305e-01,-1.686252e+02,4.487305e-01,-1.635515e+02
4.492188e-01,-2.152551e+02,4.492188e-01,-2.120269e+02,4.492188e-01,-2.112137e+02,4.492188e-01,-2.073587e+02,4.492188e-01,-2.020850e+02,4.492188e-01,-1.937195e+02,4.492188e-01,-1.693239e+02,4.492188e-01,-1.641557e+02
4.497070e-01,-2.160201e+02,4.497070e-01,-2.127083e+02,4.497070e-01,-2.110654e+02,4.497070e-01,-2.074741e+02,4.497070e-01,-2.022651e+02,4.497070e-01,-1.936945e+02,4.497070e-01,-1.690483e+02,4.497070e-01,-1.641783e+02
4.501953e-01,-2.170466e+02,4.501953e-01,-2.131485e+02,4.501953e-01,-2.108864e+02,4.501953e-01,-2.069333e+02,4.501953e-01,-2.018727e+02,4.501953e-01,-1.937093e+02,4.501953e-01,-1.690653e+02,4.501953e-01,-1.634383e+02
4.506836e-01,-2.170909e+02,4.506836e-01,-2.136049e+02,4.506836e-01,-2.110467e+02,4.506836e-01,-2.072707e+02,4.506836e-01,-2.009503e+02,4.506836e-01,-1.937256e+02,4.506836e-01,-1.696440e+02,4.506836e-01,-1.641324e+02
4.511719e-01,-2.169560e+02,4.511719e-01,-2.130644e+02,4.511719e-01,-2.101940e+02,4.511719e-01,-2.063246e+02,4.511719e-01,-2.010777e+02,4.511719e-01,-1.945308e+02,4.511719e-01,-1.687894e+02,4.511719e-01,-1.644047e+02
4.516602e-01,-2.162168e+02,4.516602e-01,-2.129833e+02,4.516602e-01,-2.100036e+02,4.516602e-01,-2.061024e+02,4.516602e-01,-2.016279e+02,4.516602e-01,-1.938865e+02,4.516602e-01,-1.692455e+02,4.516602e-01,-1.644673e+02
4.521484e-01,-2.158441e+02,4.521484e-01,-2.132706e+02,4.521484e-01,-2.100087e+02,4.521484e-01,-2.066320e+02,4.521484e-01,-2.014152e+02,4.521484e-01,-1.935049e+02,4.521484e-01,-1.701255e+02,4.521484e-01,-1.648201e+02
4.526367e-01,-2.161156e+02,4.526367e-01,-2.127866e+02,4.526367e-01,-2.108566e+02,4.526367e-01,-2.069155e+02,4.526367e-01,-2.009126e+02,4.526367e-01,-1.939626e+02,4.526367e-01,-1.706552e+02,4.526367e-01,-1.657093e+02
4.531250e-01,-2.163053e+02,4.531250e-01,-2.128915e+02,4.531250e-01,-2.108593e+02,4.531250e-01,-2.068946e+02,4.531250e-01,-2.005924e+02,4.531250e-01,-1.938254e+02,4.531250e-01,-1.712145e+02,4.531250e-01,-1.653045e+02
4.536133e-01,-2.157055e+02,4.536133e-01,-2.126763e+02,4.536133e-01,-2.107712e+02,4.536133e-01,-2.077822e+02,4.536133e-01,-2.007466e+02,4.536133e-01,-1.936016e+02,4.536133e-01,-1.713888e+02,4.536133e-01,-1.651630e+02
4.541016e-01,-2.159594e+02,4.541016e-01,-2.123753e+02,4.541016e-01,-2.102943e+02,4.541016e-01,-2.076235e+02,4.541016e-01,-2.012706e+02,4.541016e-01,-1.936547e+02,4.541016e-01,-1.713941e+02,4.541016e-01,-1.662706e+02
4.545898e-01,-2.169815e+02,4.545898e-01,-2.124520e+02,4.545898e-01,-2.108310e+02,4.545898e-01,-2.072026e+02,4.545898e-01,-2.013545e+02,4.545898e-01,-1.938027e+02,4.545898e-01,-1.720030e+02,4.545898e-01,-1.670070e+02
4.550781e-01,-2.166427e+02,4.550781e-01,-2.137553e+02,4.550781e-01,-2.109063e+02,4.550781e-01,-2.079510e+02,4.550781e-01,-2.016996e+02,4.550781e-01,-1.940236e+02,4.550781e-01,-1.726981e+02,4.550781e-01,-1.675732e+02
4.555664e-01,-2.157880e+02,4.555664e-01,-2.143309e+02,4.555664e-01,-2.111622e+02,4.555664e-01,-2.082639e+02,4.555664e-01,-2.018727e+02,4.555664e-01,-1.944192e+02,4.555664e-01,-1.731309e+02,4.555664e-01,-1.686122e+02
4.560547e-01,-2.165834e+02,4.560547e-01,-2.139144e+02,4.560547e-01,-2.106309e+02,4.560547e-01,-2.080130e+02,4.560547e-01,-2.009973e+02,4.560547e-01,-1.946992e+02,4.560547e-01,-1.737171e+02,4.560547e-01,-1.694797e+02
4.565430e-01,-2.176803e+02,4.565430e-01,-2.140314e+02,4.565430e-01,-2.100906e+02,4.565430e-01,-2.072648e+02,4.565430e-01,-2.005817e+02,4.565430e-01,-1.945957e+02,4.565430e-01,-1.743910e+02,4.565430e-01,-1.716313e+02
4.570312e-01,-2.176502e+02,4.570312e-01,-2.139481e+02,4.570312e-01,-2.103745e+02,4.570312e-01,-2.069061e+02,4.570312e-01,-2.013924e+02,4.570312e-01,-1.949108e+02,4.570312e-01,-1.754740e+02,4.570312e-01,-1.733800e+02
4.575195e-01,-2.171196e+02,4.575195e-01,-2.134035e+02,4.575195e-01,-2.110276e+02,4.575195e-01,-2.070610e+02,4.575195e-01,-2.023493e+02,4.575195e-01,-1.943301e+02,4.575195e-01,-1.747383e+02,4.575195e-01,-1.747906e+02
4.580078e-01,-2.175629e+02,4.580078e-01,-2.136590e+02,4.580078e-01,-2.106750e+02,4.580078e-01,-2.078972e+02,4.580078e-01,-2.014876e+02,4.580078e-01,-1.954706e+02,4.580078e-01,-1.745059e+02,4.580078e-01,-1.776925e+02
4.584961e-01,-2.172850e+02,4.584961e-01,-2.135036e+02,4.584961e-01,-2.109377e+02,4.584961e-01,-2.079250e+02,4.584961e-01,-2.017988e+02,4.584961e-01,-1.956506e+02,4.584961e-01,-1.751554e+02,4.584961e-01,-1.820443e+02
4.589844e-01,-2.168186e+02,4.589844e-01,-2.132906e+02,4.589844e-01,-2.107346e+02,4.589844e-01,-2.074001e+02,4.589844e-01,-2.026996e+02,4.589844e-01,-1.956272e+02,4.589844e-01,-1.759964e+02,4.589844e-01,-1.842274e+02
4.594727e-01,-2.169411e+02,4.594727e-01,-2.134821e+02,4.594727e-01,-2.111468e+02,4.594727e-01,-2.072002e+02,4.594727e-01,-2.016684e+02,4.594727e-01,-1.949463e+02,4.594727e-01,-1.767752e+02,4.594727e-01,-1.818982e+02
4.599609e-01,-2.172738e+02,4.599609e-01,-2.134502e+02,4.599609e-01,-2.110128e+02,4.599609e-01,-2.075376e+02,4.599609e-01,-2.012963e+02,4.599609e-01,-1.948088e+02,4.599609e-01,-1.766192e+02,4.599609e-01,-1.779538e+02
4.604492e-01,-2.180376e+02,4.604492e-01,-2.139148e+02,4.604492e-01,-2.110217e+02,4.604492e-01,-2.077942e+02,4.604492e-01,-2.023182e+02,4.604492e-01,-1.952307e+02,4.604492e-01,-1.775134e+02,4.604492e-01,-1.759193e+02
4.609375e-01,-2.177149e+02,4.609375e-01,-2.132653e+02,4.609375e-01,-2.108755e+02,4.609375e-01,-2.074769e+02,4.609375e-01,-2.025619e+02,4.609375e-01,-1.955747e+02,4.609375e-01,-1.775961e+02,4.609375e-01,-1.739785e+02
4.614258e-01,-2.178175e+02,4.614258e-01,-2.130446e+02,4.614258e-01,-2.098452e+02,4.614258e-01,-2.080647e+02,4.614258e-01,-2.019330e+02,4.614258e-01,-1.945758e+02,4.614258e-01,-1.779177e+02,4.614258e-01,-1.726687e+02
4.619141e-01,-2.174139e+02,4.619141e-01,-2.131975e+02,4.619141e-01,-2.102802e+02,4.619141e-01,-2.078473e+02,4.619141e-01,-2.020646e+02,4.619141e-01,-1.944582e+02,4.619141e-01,-1.782881e+02,4.619141e-01,-1.713331e+02
4.624023e-01,-2.169044e+02,4.624023e-01,-2.136769e+02,4.624023e-01,-2.113198e+02,4.624023e-01,-2.075582e+02,4.624023e-01,-2.021995e+02,4.624023e-01,-1.946870e+02,4.624023e-01,-1.782891e+02,4.624023e-01,-1.709286e+02
4.628906e-01,-2.170291e+02,4.628906e-01,-2.151969e+02,4.628906e-01,-2.110790e+02,4.628906e-01,-2.078036e+02,4.628906e-01,-2.021999e+02,4.628906e-01,-1.946071e+02,4.628906e-01,-1.782529e+02,4.628906e-01,-1.698670e+02
4.633789e-01,-2.176262e+02,4.633789e-01,-2.145216e+02,4.633789e-01,-2.105749e+02,4.633789e-01,-2.080254e+02,4.633789e-01,-2.021027e+02,4.633789e-01,-1.943841e+02,4.633789e-01,-1.788397e+02,4.633789e-01,-1.686258e+02
4.638672e-01,-2.176885e+02,4.638672e-01,-2.142338e+02,4.638672e-01,-2.106772e+02,4.638672e-01,-2.077579e+02,4.638672e-01,-2.020276e+02,4.638672e-01,-1.948940e+02,4.638672e-01,-1.786269e+02,4.638672e-01,-1.674067e+02
4.643555e-01,-2.165296e+02,4.643555e-01,-2.143334e+02,4.643555e-01,-2.108653e+02,4.643555e-01,-2.069133e+02,4.643555e-01,-2.022198e+02,4.643555e-01,-1.955300e+02,4.643555e-01,-1.787022e+02,4.643555e-01,-1.665860e+02
4.648438e-01,-2.162444e+02,4.648438e-01,-2.135131e+02,4.648438e-01,-2.114013e+02,4.648438e-01,-2.076778e+02,4.648438e-01,-2.020883e+02,4.648438e-01,-1.952573e+02,4.648438e-01,-1.791824e+02,4.648438e-01,-1.659000e+02
4.653320e-01,-2.174957e+02,4.653320e-01,-2.141465e+02,4.653320e-01,-2.117030e+02,4.653320e-01,-2.075037e+02,4.653320e-01,-2.018437e+02,4.653320e-01,-1.945139e+02,4.653320e-01,-1.796713e+02,4.653320e-01,-1.648037e+02
4.658203e-01,-2.179584e+02,4.658203e-01,-2.146334e+02,4.658203e-01,-2.111486e+02,4.658203e-01,-2.075742e+02,4.658203e-01,-2.018551e+02,4.658203e-01,-1.950314e+02,4.658203e-01,-1.796881e+02,4.658203e-01,-1.645231e+02
4.663086e-01,-2.173129e+02,4.663086e-01,-2.133654e+02,4.663086e-01,-2.102666e+02,4.663086e-01,-2.078134e+02,4.663086e-01,-2.018862e+02,4.663086e-01,-1.955806e+02,4.663086e-01,-1.798682e+02,4.663086e-01,-1.648680e+02
4.667969e-01,-2.186064e+02,4.667969e-01,-2.132407e+02,4.667969e-01,-2.107313e+02,4.667969e-01,-2.069304e+02,4.667969e-01,-2.024202e+02,4.667969e-01,-1.958186e+02,4.667969e-01,-1.801049e+02,4.667969e-01,-1.650868e+02
4.672852e-01,-2.187372e+02,4.672852e-01,-2.140340e+02,4.672852e-01,-2.113729e+02,4.672852e-01,-2.064678e+02,4.672852e-01,-2.024304e+02,4.672852e-01,-1.967064e+02,4.672852e-01,-1.801985e+02,4.672852e-01,-1.658513e+02
4.677734e-01,-2.172177e+02,4.677734e-01,-2.139598e+02,4.677734e-01,-2.113018e+02,4.677734e-01,-2.076697e+02,4.677734e-01,-2.018578e+02,4.677734e-01,-1.959361e+02,4.677734e-01,-1.806168e+02,4.677734e-01,-9.806054e+01
4.682617e-01,-2.171689e+02,4.682617e-01,-2.085011e+02,4.682617e-01,-2.083766e+02,4.682617e-01,-2.079781e+02,4.682617e-01,-2.020921e+02,4.682617e-01,-1.950768e+02,4.682617e-01,-1.805378e+02,4.682617e-01,-8.214297e+01
4.687500e-01,-2.171322e+02,4.687500e-01,-2.050367e+02,4.687500e-01,-2.059016e+02,4.687500e-01,-2.073374e+02,4.687500e-01,-2.027662e+02,4.687500e-01,-1.950570e+02,4.687500e-01,-1.815011e+02,4.687500e-01,-7.763679e+01
4.692383e-01,-2.177240e+02,4.692383e-01,-2.086414e+02,4.692383e-01,-2.087178e+02,4.692383e-01,-2.077936e+02,4.692383e-01,-2.030780e+02,4.692383e-01,-1.950323e+02,4.692383e-01,-1.825016e+02,4.692383e-01,-8.214294e+01
4.697266e-01,-2.177773e+02,4.697266e-01,-2.138396e+02,4.697266e-01,-2.112758e+02,4.697266e-01,-2.082917e+02,4.697266e-01,-2.024544e+02,4.697266e-01,-1.949797e+02,4.697266e-01,-1.821338e+02,4.697266e-01,-9.806018e+01
4.702148e-01,-2.187677e+02,4.702148e-01,-2.147185e+02,4.702148e-01,-2.112797e+02,4.702148e-01,-2.078069e+02,4.702148e-01,-2.022063e+02,4.702148e-01,-1.951548e+02,4.702148e-01,-1.823690e+02,4.702148e-01,-1.664822e+02
4.707031e-01,-2.196495e+02,4.707031e-01,-2.146068e+02,4.707031e-01,-2.115315e+02,4.707031e-01,-2.077937e+02,4.707031e-01,-2.017636e+02,4.707031e-01,-1.957456e+02,4.707031e-01,-1.830541e+02,4.707031e-01,-1.658769e+02
4.711914e-01,-2.186656e+02,4.711914e-01,-2.146712e+02,4.711914e-01,-2.117621e+02,4.711914e-01,-2.077280e+02,4.711914e-01,-2.014830e+02,4.711914e-01,-1.959834e+02,4.711914e-01,-1.836811e+02,4.711914e-01,-1.655151e+02
4.716797e-01,-2.190739e+02,4.716797e-01,-2.153650e+02,4.716797e-01,-2.117995e+02,4.716797e-01,-2.084428e+02,4.716797e-01,-2.019336e+02,4.716797e-01,-1.967278e+02,4.716797e-01,-1.828054e+02,4.716797e-01,-1.653584e+02
4.721680e-01,-2.192226e+02,4.721680e-01,-2.151598e+02,4.721680e-01,-2.121524e+02,4.721680e-01,-2.080126e+02,4.721680e-01,-2.025607e+02,4.721680e-01,-1.965472e+02,4.721680e-01,-1.819747e+02,4.721680e-01,-1.650603e+02
4.726562e-01,-2.187024e+02,4.726562e-01,-2.137047e+02,4.726562e-01,-2.129430e+02,4.726562e-01,-2.074978e+02,4.726562e-01,-2.030708e+02,4.726562e-01,-1.951187e+02,4.726562e-01,-1.828168e+02,4.726562e-01,-1.661609e+02
4.731445e-01,-2.182308e+02,4.731445e-01,-2.137022e+02,4.731445e-01,-2.128384e+02,4.731445e-01,-2.073038e+02,4.731445e-01,-2.031280e+02,4.731445e-01,-1.951117e+02,4.731445e-01,-1.843951e+02,4.731445e-01,-1.673311e+02
4.736328e-01,-2.186553e+02,4.736328e-01,-2.144439e+02,4.736328e-01,-2.109227e+02,4.736328e-01,-2.081501e+02,4.736328e-01,-2.021876e+02,4.736328e-01,-1.952694e+02,4.736328e-01,-1.846950e+02,4.736328e-01,-1.685488e+02
4.741211e-01,-2.190525e+02,4.741211e-01,-2.144423e+02,4.741211e-01,-2.111873e+02,4.741211e-01,-2.083543e+02,4.741211e-01,-2.017400e+02,4.741211e-01,-1.948340e+02,4.741211e-01,-1.850609e+02,4.741211e-01,-1.695584e+02
4.746094e-01,-2.191908e+02,4.746094e-01,-2.148991e+02,4.746094e-01,-2.123713e+02,4.746094e-01,-2.079528e+02,4.746094e-01,-2.015835e+02,4.746094e-01,-1.951143e+02,4.746094e-01,-1.855537e+02,4.746094e-01,-1.687150e+02
4.750977e-01,-2.180486e+02,4.750977e-01,-2.151960e+02,4.750977e-01,-2.115033e+02,4.750977e-01,-2.071385e+02,4.750977e-01,-2.022277e+02,4.750977e-01,-1.948289e+02,4.750977e-01,-1.849005e+02,4.750977e-01,-1.695667e+02
4.755859e-01,-2.178170e+02,4.755859e-01,-2.156888e+02,4.755859e-01,-2.108141e+02,4.755859e-01,-2.072251e+02,4.755859e-01,-2.019548e+02,4.755859e-01,-1.950633e+02,4.755859e-01,-1.840802e+02,4.755859e-01,-1.706446e+02
4.760742e-01,-2.183613e+02,4.760742e-01,-2.162435e+02,4.760742e-01,-2.113877e+02,4.760742e-01,-2.078782e+02,4.760742e-01,-2.024521e+02,4.760742e-01,-1.954882e+02,4.760742e-01,-1.838902e+02,4.760742e-01,-1.712234e+02
4.765625e-01,-2.181707e+02,4.765625e-01,-2.152104e+02,4.765625e-01,-2.120866e+02,4.765625e-01,-2.088002e+02,4.765625e-01,-2.024526e+02,4.765625e-01,-1.958349e+02,4.765625e-01,-1.846719e+02,4.765625e-01,-1.728830e+02
4.770508e-01,-2.186378e+02,4.770508e-01,-2.148746e+02,4.770508e-01,-2.121464e+02,4.770508e-01,-2.091072e+02,4.770508e-01,-2.025146e+02,4.770508e-01,-1.967572e+02,4.770508e-01,-1.864027e+02,4.770508e-01,-1.739160e+02
4.775391e-01,-2.177261e+02,4.775391e-01,-2.159516e+02,4.775391e-01,-2.123457e+02,4.775391e-01,-2.085314e+02,4.775391e-01,-2.027953e+02,4.775391e-01,-1.961278e+02,4.775391e-01,-1.857408e+02,4.775391e-01,-1.748765e+02
4.780273e-01,-2.175815e+02,4.780273e-01,-2.157180e+02,4.780273e-01,-2.115133e+02,4.780273e-01,-2.087161e+02,4.780273e-01,-2.030073e+02,4.780273e-01,-1.959121e+02,4.780273e-01,-1.854533e+02,4.780273e-01,-1.760736e+02
4.785156e-01,-2.186631e+02,4.785156e-01,-2.155281e+02,4.785156e-01,-2.111977e+02,4.785156e-01,-2.083666e+02,4.785156e-01,-2.038157e+02,4.785156e-01,-1.963820e+02,4.785156e-01,-1.853425e+02,4.785156e-01,-1.760162e+02
4.790039e-01,-2.186278e+02,4.790039e-01,-2.151944e+02,4.790039e-01,-2.120592e+02,4.790039e-01,-2.080968e+02,4.790039e-01,-2.035901e+02,4.790039e-01,-1.961900e+02,4.790039e-01,-1.852913e+02,4.790039e-01,-1.748474e+02
4.794922e-01,-2.182548e+02,4.794922e-01,-2.162308e+02,4.794922e-01,-2.116070e+02,4.794922e-01,-2.084854e+02,4.794922e-01,-2.025045e+02,4.794922e-01,-1.959978e+02,4.794922e-01,-1.857184e+02,4.794922e-01,-1.734290e+02
4.799805e-01,-2.189413e+02,4.799805e-01,-2.159587e+02,4.799805e-01,-2.117514e+02,4.799805e-01,-2.082003e+02,4.799805e-01,-2.025793e+02,4.799805e-01,-1.958953e+02,4.799805e-01,-1.860805e+02,4.799805e-01,-1.721812e+02
4.804688e-01,-2.193185e+02,4.804688e-01,-2.157568e+02,4.804688e-01,-2.123914e+02,4.804688e-01,-2.081265e+02,4.804688e-01,-2.037513e+02,4.804688e-01,-1.958141e+02,4.804688e-01,-1.860868e+02,4.804688e-01,-1.701342e+02
4.809570e-01,-2.187440e+02,4.809570e-01,-2.163219e+02,4.809570e-01,-2.125997e+02,4.809570e-01,-2.087013e+02,4.809570e-01,-2.035510e+02,4.809570e-01,-1.955502e+02,4.809570e-01,-1.866821e+02,4.809570e-01,-1.688053e+02
4.814453e-01,-2.187720e+02,4.814453e-01,-2.177378e+02,4.814453e-01,-2.116420e+02,4.814453e-01,-2.087491e+02,4.814453e-01,-2.029199e+02,4.814453e-01,-1.958418e+02,4.814453e-01,-1.864654e+02,4.814453e-01,-1.682887e+02
4.819336e-01,-2.194087e+02,4.819336e-01,-2.187778e+02,4.819336e-01,-2.117895e+02,4.819336e-01,-2.082000e+02,4.819336e-01,-2.023488e+02,4.819336e-01,-1.967225e+02,4.819336e-01,-1.868618e+02,4.819336e-01,-1.673126e+02
4.824219e-01,-2.197206e+02,4.824219e-01,-2.169051e+02,4.824219e-01,-2.126735e+02,4.824219e-01,-2.088886e+02,4.824219e-01,-2.019926e+02,4.824219e-01,-1.965732e+02,4.824219e-01,-1.877670e+02,4.824219e-01,-1.662974e+02
4.829102e-01,-2.200297e+02,4.829102e-01,-2.155830e+02,4.829102e-01,-2.126286e+02,4.829102e-01,-2.092600e+02,4.829102e-01,-2.022074e+02,4.829102e-01,-1.962474e+02,4.829102e-01,-1.875993e+02,4.829102e-01,-1.656038e+02
4.833984e-01,-2.199119e+02,4.833984e-01,-2.147651e+02,4.833984e-01,-2.124667e+02,4.833984e-01,-2.086509e+02,4.833984e-01,-2.035601e+02,4.833984e-01,-1.964068e+02,4.833984e-01,-1.878899e+02,4.833984e-01,-1.653360e+02
4.838867e-01,-2.193867e+02,4.838867e-01,-2.152408e+02,4.838867e-01,-2.127863e+02,4.838867e-01,-2.085496e+02,4.838867e-01,-2.041277e+02,4.838867e-01,-1.958629e+02,4.838867e-01,-1.882451e+02,4.838867e-01,-1.645512e+02
4.843750e-01,-2.195960e+02,4.843750e-01,-2.153822e+02,4.843750e-01,-2.128774e+02,4.843750e-01,-2.084081e+02,4.843750e-01,-2.034307e+02,4.843750e-01,-1.963474e+02,4.843750e-01,-1.877559e+02,4.843750e-01,-1.641825e+02
4.848633e-01,-2.202348e+02,4.848633e-01,-2.160764e+02,4.848633e-01,-2.133521e+02,4.848633e-01,-2.084171e+02,4.848633e-01,-2.033730e+02,4.848633e-01,-1.958128e+02,4.848633e-01,-1.875815e+02,4.848633e-01,-1.633229e+02
4.853516e-01,-2.207719e+02,4.853516e-01,-2.160360e+02,4.853516e-01,-2.135398e+02,4.853516e-01,-2.089920e+02,4.853516e-01,-2.033345e+02,4.853516e-01,-1.963030e+02,4.853516e-01,-1.877102e+02,4.853516e-01,-1.635185e+02
4.858398e-01,-2.205307e+02,4.858398e-01,-2.155908e+02,4.858398e-01,-2.124753e+02,4.858398e-01,-2.091903e+02,4.858398e-01,-2.032728e+02,4.858398e-01,-1.962459e+02,4.858398e-01,-1.880553e+02,4.858398e-01,-1.641402e+02
4.863281e-01,-2.210221e+02,4.863281e-01,-2.154962e+02,4.863281e-01,-2.124262e+02,4.863281e-01,-2.088468e+02,4.863281e-01,-2.041288e+02,4.863281e-01,-1.962284e+02,4.863281e-01,-1.881324e+02,4.863281e-01,-1.633307e+02
4.868164e-01,-2.201331e+02,4.868164e-01,-2.158726e+02,4.868164e-01,-2.130836e+02,4.868164e-01,-2.078418e+02,4.868164e-01,-2.033449e+02,4.868164e-01,-1.960312e+02,4.868164e-01,-1.883343e+02,4.868164e-01,-1.634442e+02
4.873047e-01,-2.197977e+02,4.873047e-01,-2.169692e+02,4.873047e-01,-2.141635e+02,4.873047e-01,-2.072034e+02,4.873047e-01,-2.030308e+02,4.873047e-01,-1.962288e+02,4.873047e-01,-1.876433e+02,4.873047e-01,-1.636433e+02
4.877930e-01,-2.197010e+02,4.877930e-01,-2.171166e+02,4.877930e-01,-2.125928e+02,4.877930e-01,-2.075903e+02,4.877930e-01,-2.041154e+02,4.877930e-01,-1.967316e+02,4.877930e-01,-1.879914e+02,4.877930e-01,-1.636517e+02
4.882812e-01,-2.195548e+02,4.882812e-01,-2.173816e+02,4.882812e-01,-2.119976e+02,4.882812e-01,-2.083102e+02,4.882812e-01,-2.041430e+02,4.882812e-01,-1.974201e+02,4.882812e-01,-1.880041e+02,4.882812e-01,-1.627439e+02
4.887695e-01,-2.197222e+02,4.887695e-01,-2.166829e+02,4.887695e-01,-2.129245e+02,4.887695e-01,-2.082448e+02,4.887695e-01,-2.037724e+02,4.887695e-01,-1.970609e+02,4.887695e-01,-1.872884e+02,4.887695e-01,-1.621530e+02
4.892578e-01,-2.202523e+02,4.892578e-01,-2.160685e+02,4.892578e-01,-2.130978e+02,4.892578e-01,-2.088522e+02,4.892578e-01,-2.036029e+02,4.892578e-01,-1.965478e+02,4.892578e-01,-1.872283e+02,4.892578e-01,-1.622973e+02
4.897461e-01,-2.210064e+02,4.897461e-01,-2.161975e+02,4.897461e-01,-2.129836e+02,4.897461e-01,-2.088594e+02,4.897461e-01,-2.034016e+02,4.897461e-01,-1.967651e+02,4.897461e-01,-1.885050e+02,4.897461e-01,-1.619707e+02
4.902344e-01,-2.207695e+02,4.902344e-01,-2.162438e+02,4.902344e-01,-2.124156e+02,4.902344e-01,-2.089668e+02,4.902344e-01,-2.042828e+02,4.902344e-01,-1.963479e+02,4.902344e-01,-1.888668e+02,4.902344e-01,-1.622427e+02
4.907227e-01,-2.211223e+02,4.907227e-01,-2.160612e+02,4.907227e-01,-2.125437e+02,4.907227e-01,-2.084423e+02,4.907227e-01,-2.033054e+02,4.907227e-01,-1.958926e+02,4.907227e-01,-1.885330e+02,4.907227e-01,-1.627557e+02
4.912109e-01,-2.205937e+02,4.912109e-01,-2.163348e+02,4.912109e-01,-2.126126e+02,4.912109e-01,-2.080505e+02,4.912109e-01,-2.024317e+02,4.912109e-01,-1.960240e+02,4.912109e-01,-1.893431e+02,4.912109e-01,-1.622980e+02
4.916992e-01,-2.194222e+02,4.916992e-01,-2.161840e+02,4.916992e-01,-2.116544e+02,4.916992e-01,-2.084080e+02,4.916992e-01,-2.033245e+02,4.916992e-01,-1.956941e+02,4.916992e-01,-1.896988e+02,4.916992e-01,-1.618997e+02
4.921875e-01,-2.200254e+02,4.921875e-01,-2.160507e+02,4.921875e-01,-2.116021e+02,4.921875e-01,-2.092296e+02,4.921875e-01,-2.034554e+02,4.921875e-01,-1.961566e+02,4.921875e-01,-1.889369e+02,4.921875e-01,-1.624072e+02
4.926758e-01,-2.205889e+02,4.926758e-01,-2.159010e+02,4.926758e-01,-2.119212e+02,4.926758e-01,-2.094663e+02,4.926758e-01,-2.029436e+02,4.926758e-01,-1.962037e+02,4.926758e-01,-1.887250e+02,4.926758e-01,-1.629987e+02
4.931641e-01,-2.200235e+02,4.931641e-01,-2.159560e+02,4.931641e-01,-2.120502e+02,4.931641e-01,-2.090516e+02,4.931641e-01,-2.025202e+02,4.931641e-01,-1.950568e+02,4.931641e-01,-1.888553e+02,4.931641e-01,-1.627410e+02
4.936523e-01,-2.197383e+02,4.936523e-01,-2.163819e+02,4.936523e-01,-2.120805e+02,4.936523e-01,-2.088516e+02,4.936523e-01,-2.025609e+02,4.936523e-01,-1.951455e+02,4.936523e-01,-1.891056e+02,4.936523e-01,-1.621528e+02
4.941406e-01,-2.206363e+02,4.941406e-01,-2.169317e+02,4.941406e-01,-2.117395e+02,4.941406e-01,-2.088442e+02,4.941406e-01,-2.026006e+02,4.941406e-01,-1.955808e+02,4.941406e-01,-1.895700e+02,4.941406e-01,-1.609815e+02
4.946289e-01,-2.206227e+02,4.946289e-01,-2.164008e+02,4.946289e-01,-2.122009e+02,4.946289e-01,-2.082939e+02,4.946289e-01,-2.023592e+02,4.946289e-01,-1.960227e+02,4.946289e-01,-1.891334e+02,4.946289e-01,-1.600672e+02
4.951172e-01,-2.198979e+02,4.951172e-01,-2.160347e+02,4.951172e-01,-2.127637e+02,4.951172e-01,-2.083344e+02,4.951172e-01,-2.026721e+02,4.951172e-01,-1.972630e+02,4.951172e-01,-1.886336e+02,4.951172e-01,-1.600854e+02
4.956055e-01,-2.197306e+02,4.956055e-01,-2.173557e+02,4.956055e-01,-2.133430e+02,4.956055e-01,-2.080684e+02,4.956055e-01,-2.033876e+02,4.956055e-01,-1.974664e+02,4.956055e-01,-1.888586e+02,4.956055e-01,-1.591964e+02
4.960938e-01,-2.199767e+02,4.960938e-01,-2.172927e+02,4.960938e-01,-2.130475e+02,4.960938e-01,-2.077393e+02,4.960938e-01,-2.024506e+02,4.960938e-01,-1.971733e+02,4.960938e-01,-1.890136e+02,4.960938e-01,-1.585202e+02
4.965820e-01,-2.204541e+02,4.965820e-01,-2.179658e+02,4.965820e-01,-2.130716e+02,4.965820e-01,-2.080990e+02,4.965820e-01,-2.024258e+02,4.965820e-01,-1.973131e+02,4.965820e-01,-1.891302e+02,4.965820e-01,-1.578464e+02
4.970703e-01,-2.207137e+02,4.970703e-01,-2.170065e+02,4.970703e-01,-2.133810e+02,4.970703e-01,-2.079207e+02,4.970703e-01,-2.024842e+02,4.970703e-01,-1.967104e+02,4.970703e-01,-1.888044e+02,4.970703e-01,-1.565949e+02
4.975586e-01,-2.204597e+02,4.975586e-01,-2.158568e+02,4.975586e-01,-2.123630e+02,4.975586e-01,-2.084687e+02,4.975586e-01,-2.033242e+02,4.975586e-01,-1.961232e+02,4.975586e-01,-1.888284e+02,4.975586e-01,-1.563040e+02
4.980469e-01,-2.203574e+02,4.980469e-01,-2.160596e+02,4.980469e-01,-2.119108e+02,4.980469e-01,-2.083107e+02,4.980469e-01,-2.044888e+02,4.980469e-01,-1.969309e+02,4.980469e-01,-1.900200e+02,4.980469e-01,-1.564696e+02
4.985352e-01,-2.207246e+02,4.985352e-01,-2.156299e+02,4.985352e-01,-2.124110e+02,4.985352e-01,-2.084754e+02,4.985352e-01,-2.037600e+02,4.985352e-01,-1.974924e+02,4.985352e-01,-1.899374e+02,4.985352e-01,-1.556279e+02
4.990234e-01,-2.199975e+02,4.990234e-01,-2.158472e+02,4.990234e-01,-2.136123e+02,4.990234e-01,-2.084759e+02,4.990234e-01,-2.032066e+02,4.990234e-01,-1.970227e+02,4.990234e-01,-1.898075e+02,4.990234e-01,-1.549712e+02
4.995117e-01,-2.200914e+02,4.995117e-01,-2.167997e+02,4.995117e-01,-2.133582e+02,4.995117e-01,-2.084019e+02,4.995117e-01,-2.029624e+02,4.995117e-01,-1.977862e+02,4.995117e-01,-1.896638e+02,4.995117e-01,-1.548677e+02
5.000000e-01,-2.240859e+02,5.000000e-01,-2.197070e+02,5.000000e-01,-2.158227e+02,5.000000e-01,-2.112884e+02,5.000000e-01,-2.057626e+02,5.000000e-01,-2.010046e+02,5.000000e-01,-1.924156e+02,5.000000e-01,-1.576751e+02


==> figures/psd_6_6.csv <==
f_fp_1.916667e+08,fp_1.916667e+08,f_fp_5.750000e+08,fp_5.750000e+08,f_fp_9.583333e+08,fp_9.583333e+08,f_fp_1.341667e+09,fp_1.341667e+09,f_fp_1.725000e+09,fp_1.725000e+09,f_fp_2.108333e+09,fp_2.108333e+09
0.000000e+00,-1.221400e+02,0.000000e+00,-2.183198e+02,0.000000e+00,-1.359097e+02,0.000000e+00,-1.386061e+02,0.000000e+00,-2.260820e+02,0.000000e+00,-1.417222e+02
2.441406e-04,-1.236305e+02,2.441406e-04,-2.151673e+02,2.441406e-04,-1.374056e+02,2.441406e-04,-1.401020e+02,2.441406e-04,-2.254121e+02,2.441406e-04,-1.432181e+02
4.882812e-04,-1.393650e+02,4.882812e-04,-2.113309e+02,4.882812e-04,-1.533236e+02,4.882812e-04,-1.560194e+02,4.882812e-04,-2.267106e+02,4.882812e-04,-1.591359e+02
7.324219e-04,-1.643246e+02,7.324219e-04,-2.115962e+02,7.324219e-04,-2.177385e+02,7.324219e-04,-2.248422e+02,7.324219e-04,-2.248012e+02,7.324219e-04,-2.299584e+02
9.765625e-04,-1.653723e+02,9.765625e-04,-2.139342e+02,9.765625e-04,-2.202261e+02,9.765625e-04,-2.240357e+02,9.765625e-04,-2.261027e+02,9.765625e-04,-2.289670e+02
1.220703e-03,-1.667335e+02,1.220703e-03,-2.148517e+02,1.220703e-03,-2.206987e+02,1.220703e-03,-2.227628e+02,1.220703e-03,-2.258490e+02,1.220703e-03,-2.278708e+02
1.464844e-03,-1.684455e+02,1.464844e-03,-2.140751e+02,1.464844e-03,-2.206527e+02,1.464844e-03,-2.230259e+02,1.464844e-03,-2.246685e+02,1.464844e-03,-2.276474e+02
1.708984e-03,-1.678633e+02,1.708984e-03,-2.142122e+02,1.708984e-03,-2.191409e+02,1.708984e-03,-2.220890e+02,1.708984e-03,-2.253067e+02,1.708984e-03,-2.300974e+02
1.953125e-03,-1.684180e+02,1.953125e-03,-2.123460e+02,1.953125e-03,-2.185556e+02,1.953125e-03,-2.220926e+02,1.953125e-03,-2.246457e+02,1.953125e-03,-2.292305e+02
2.197266e-03,-1.713146e+02,2.197266e-03,-2.111610e+02,2.197266e-03,-2.182536e+02,2.197266e-03,-2.217705e+02,2.197266e-03,-2.252198e+02,2.197266e-03,-2.279622e+02
2.441406e-03,-1.696480e+02,2.441406e-03,-2.116638e+02,2.441406e-03,-2.199005e+02,2.441406e-03,-2.221327e+02,2.441406e-03,-2.272465e+02,2.441406e-03,-2.290774e+02
2.685547e-03,-1.676769e+02,2.685547e-03,-2.132023e+02,2.685547e-03,-2.205072e+02,2.685547e-03,-2.232947e+02,2.685547e-03,-2.268218e+02,2.685547e-03,-2.305553e+02
2.929688e-03,-1.680598e+02,2.929688e-03,-2.118545e+02,2.929688e-03,-2.204480e+02,2.929688e-03,-2.246425e+02,2.929688e-03,-2.281105e+02,2.929688e-03,-2.295277e+02
3.173828e-03,-1.701132e+02,3.173828e-03,-2.108646e+02,3.173828e-03,-2.204556e+02,3.173828e-03,-2.218397e+02,3.173828e-03,-2.281426e+02,3.173828e-03,-2.284359e+02
3.417969e-03,-1.717826e+02,3.417969e-03,-2.102211e+02,3.417969e-03,-2.201967e+02,3.417969e-03,-2.217828e+02,3.417969e-03,-2.267991e+02,3.417969e-03,-2.285185e+02
3.662109e-03,-1.725679e+02,3.662109e-03,-2.103807e+02,3.662109e-03,-2.210789e+02,3.662109e-03,-2.222544e+02,3.662109e-03,-2.255436e+02,3.662109e-03,-2.293347e+02
3.906250e-03,-1.747355e+02,3.906250e-03,-2.115700e+02,3.906250e-03,-2.197875e+02,3.906250e-03,-2.218169e+02,3.906250e-03,-2.227970e+02,3.906250e-03,-2.282595e+02
4.150391e-03,-1.761687e+02,4.150391e-03,-2.141116e+02,4.150391e-03,-2.188282e+02,4.150391e-03,-2.214886e+02,4.150391e-03,-2.219066e+02,4.150391e-03,-2.278751e+02
4.394531e-03,-1.748602e+02,4.394531e-03,-2.157971e+02,4.394531e-03,-2.176201e+02,4.394531e-03,-2.209438e+02,4.394531e-03,-2.228482e+02,4.394531e-03,-2.292604e+02
4.638672e-03,-1.748291e+02,4.638672e-03,-2.154079e+02,4.638672e-03,-2.183529e+02,4.638672e-03,-2.214050e+02,4.638672e-03,-2.248563e+02,4.638672e-03,-2.310857e+02
4.882812e-03,-1.745381e+02,4.882812e-03,-2.145211e+02,4.882812e-03,-2.204549e+02,4.882812e-03,-2.226233e+02,4.882812e-03,-2.255942e+02,4.882812e-03,-2.310789e+02
5.126953e-03,-1.735070e+02,5.126953e-03,-2.125055e+02,5.126953e-03,-2.216250e+02,5.126953e-03,-2.223327e+02,5.126953e-03,-2.265925e+02,5.126953e-03,-2.310792e+02
5.371094e-03,-1.754682e+02,5.371094e-03,-2.119610e+02,5.371094e-03,-2.212425e+02,5.371094e-03,-2.221407e+02,5.371094e-03,-2.273722e+02,5.371094e-03,-2.302246e+02
5.615234e-03,-1.771679e+02,5.615234e-03,-2.115395e+02,5.615234e-03,-2.197139e+02,5.615234e-03,-2.213723e+02,5.615234e-03,-2.252604e+02,5.615234e-03,-2.320424e+02
5.859375e-03,-1.762897e+02,5.859375e-03,-2.095633e+02,5.859375e-03,-2.196203e+02,5.859375e-03,-2.237742e+02,5.859375e-03,-2.232001e+02,5.859375e-03,-2.321289e+02
6.103516e-03,-1.757256e+02,6.103516e-03,-2.092007e+02,6.103516e-03,-2.199983e+02,6.103516e-03,-2.217853e+02,6.103516e-03,-2.235445e+02,6.103516e-03,-2.308920e+02
6.347656e-03,-1.750106e+02,6.347656e-03,-2.098811e+02,6.347656e-03,-2.181565e+02,6.347656e-03,-2.197831e+02,6.347656e-03,-2.239355e+02,6.347656e-03,-2.305476e+02
6.591797e-03,-1.762288e+02,6.591797e-03,-2.110117e+02,6.591797e-03,-2.171755e+02,6.591797e-03,-2.219990e+02,6.591797e-03,-2.253672e+02,6.591797e-03,-2.290950e+02
6.835938e-03,-1.753311e+02,6.835938e-03,-2.128773e+02,6.835938e-03,-2.187761e+02,6.835938e-03,-2.219546e+02,6.835938e-03,-2.251914e+02,6.835938e-03,-2.297410e+02
7.080078e-03,-1.742713e+02,7.080078e-03,-2.140587e+02,7.080078e-03,-2.186362e+02,7.080078e-03,-2.217804e+02,7.080078e-03,-2.247818e+02,7.080078e-03,-2.316918e+02
7.324219e-03,-1.731059e+02,7.324219e-03,-2.137079e+02,7.324219e-03,-2.191179e+02,7.324219e-03,-2.223386e+02,7.324219e-03,-2.238501e+02,7.324219e-03,-2.320910e+02
7.568359e-03,-1.724507e+02,7.568359e-03,-2.116311e+02,7.568359e-03,-2.193009e+02,7.568359e-03,-2.208520e+02,7.568359e-03,-2.226458e+02,7.568359e-03,-2.311410e+02
7.812500e-03,-1.728752e+02,7.812500e-03,-2.103842e+02,7.812500e-03,-2.192404e+02,7.812500e-03,-2.213216e+02,7.812500e-03,-2.222430e+02,7.812500e-03,-2.303681e+02
8.056641e-03,-1.735188e+02,8.056641e-03,-2.113161e+02,8.056641e-03,-2.165236e+02,8.056641e-03,-2.226271e+02,8.056641e-03,-2.234772e+02,8.056641e-03,-2.305676e+02
8.300781e-03,-1.730252e+02,8.300781e-03,-2.133452e+02,8.300781e-03,-2.179593e+02,8.300781e-03,-2.215780e+02,8.300781e-03,-2.255493e+02,8.300781e-03,-2.298405e+02
8.544922e-03,-1.731443e+02,8.544922e-03,-2.148072e+02,8.544922e-03,-2.208361e+02,8.544922e-03,-2.215828e+02,8.544922e-03,-2.247553e+02,8.544922e-03,-2.301124e+02
8.789062e-03,-1.737658e+02,8.789062e-03,-2.146005e+02,8.789062e-03,-2.201698e+02,8.789062e-03,-2.216008e+02,8.789062e-03,-2.259914e+02,8.789062e-03,-2.321418e+02
9.033203e-03,-1.757152e+02,9.033203e-03,-2.128969e+02,9.033203e-03,-2.180814e+02,9.033203e-03,-2.216040e+02,9.033203e-03,-2.248248e+02,9.033203e-03,-2.323884e+02
9.277344e-03,-1.745976e+02,9.277344e-03,-2.132072e+02,9.277344e-03,-2.179142e+02,9.277344e-03,-2.216961e+02,9.277344e-03,-2.231076e+02,9.277344e-03,-2.304471e+02
9.521484e-03,-1.751625e+02,9.521484e-03,-2.141522e+02,9.521484e-03,-2.173688e+02,9.521484e-03,-2.199172e+02,9.521484e-03,-2.238676e+02,9.521484e-03,-2.315304e+02
9.765625e-03,-1.779372e+02,9.765625e-03,-2.124503e+02,9.765625e-03,-2.168180e+02,9.765625e-03,-2.206992e+02,9.765625e-03,-2.250776e+02,9.765625e-03,-2.317231e+02
1.000977e-02,-1.738494e+02,1.000977e-02,-2.123221e+02,1.000977e-02,-2.168650e+02,1.000977e-02,-2.227918e+02,1.000977e-02,-2.243031e+02,1.000977e-02,-2.295299e+02
1.025391e-02,-1.744899e+02,1.025391e-02,-2.138197e+02,1.025391e-02,-2.181328e+02,1.025391e-02,-2.215085e+02,1.025391e-02,-2.222914e+02,1.025391e-02,-2.277128e+02
1.049805e-02,-1.774450e+02,1.049805e-02,-2.141440e+02,1.049805e-02,-2.181070e+02,1.049805e-02,-2.224255e+02,1.049805e-02,-2.224090e+02,1.049805e-02,-2.303100e+02
1.074219e-02,-1.761847e+02,1.074219e-02,-2.122107e+02,1.074219e-02,-2.173402e+02,1.074219e-02,-2.219523e+02,1.074219e-02,-2.239749e+02,1.074219e-02,-2.317953e+02
1.098633e-02,-1.756187e+02,1.098633e-02,-2.113641e+02,1.098633e-02,-2.174212e+02,1.098633e-02,-2.221468e+02,1.098633e-02,-2.244737e+02,1.098633e-02,-2.327297e+02
1.123047e-02,-1.774033e+02,1.123047e-02,-2.123792e+02,1.123047e-02,-2.193821e+02,1.123047e-02,-2.225670e+02,1.123047e-02,-2.242360e+02,1.123047e-02,-2.312218e+02
1.147461e-02,-1.790539e+02,1.147461e-02,-2.122860e+02,1.147461e-02,-2.201238e+02,1.147461e-02,-2.210707e+02,1.147461e-02,-2.251826e+02,1.147461e-02,-2.303113e+02
1.171875e-02,-1.788174e+02,1.171875e-02,-2.110401e+02,1.171875e-02,-2.158507e+02,1.171875e-02,-2.214797e+02,1.171875e-02,-2.256792e+02,1.171875e-02,-2.311109e+02
1.196289e-02,-1.777844e+02,1.196289e-02,-2.114026e+02,1.196289e-02,-2.152764e+02,1.196289e-02,-2.240860e+02,1.196289e-02,-2.237910e+02,1.196289e-02,-2.300623e+02
1.220703e-02,-1.776324e+02,1.220703e-02,-2.115835e+02,1.220703e-02,-2.170012e+02,1.220703e-02,-2.254493e+02,1.220703e-02,-2.228132e+02,1.220703e-02,-2.303174e+02
1.245117e-02,-1.783499e+02,1.245117e-02,-2.112181e+02,1.245117e-02,-2.169597e+02,1.245117e-02,-2.240720e+02,1.245117e-02,-2.239293e+02,1.245117e-02,-2.325522e+02
1.269531e-02,-1.786258e+02,1.269531e-02,-2.122223e+02,1.269531e-02,-2.168628e+02,1.269531e-02,-2.212683e+02,1.269531e-02,-2.247939e+02,1.269531e-02,-2.330103e+02
1.293945e-02,-1.796973e+02,1.293945e-02,-2.131454e+02,1.293945e-02,-2.179575e+02,1.293945e-02,-2.206985e+02,1.293945e-02,-2.242272e+02,1.293945e-02,-2.303833e+02
1.318359e-02,-1.800003e+02,1.318359e-02,-2.125569e+02,1.318359e-02,-2.187081e+02,1.318359e-02,-2.215775e+02,1.318359e-02,-2.240726e+02,1.318359e-02,-2.303699e+02
1.342773e-02,-1.806027e+02,1.342773e-02,-2.108299e+02,1.342773e-02,-2.203840e+02,1.342773e-02,-2.227685e+02,1.342773e-02,-2.242391e+02,1.342773e-02,-2.311979e+02
1.367188e-02,-1.825011e+02,1.367188e-02,-2.101059e+02,1.367188e-02,-2.202552e+02,1.367188e-02,-2.220255e+02,1.367188e-02,-2.261344e+02,1.367188e-02,-2.302072e+02
1.391602e-02,-1.838156e+02,1.391602e-02,-2.120485e+02,1.391602e-02,-2.184300e+02,1.391602e-02,-2.204758e+02,1.391602e-02,-2.275554e+02,1.391602e-02,-2.290786e+02
1.416016e-02,-1.842340e+02,1.416016e-02,-2.111173e+02,1.416016e-02,-2.174901e+02,1.416016e-02,-2.208817e+02,1.416016e-02,-2.254504e+02,1.416016e-02,-2.305673e+02
1.440430e-02,-1.837289e+02,1.440430e-02,-2.102825e+02,1.440430e-02,-2.170794e+02,1.440430e-02,-2.217680e+02,1.440430e-02,-2.232917e+02,1.440430e-02,-2.311641e+02
1.464844e-02,-1.840493e+02,1.464844e-02,-2.103183e+02,1.464844e-02,-2.179628e+02,1.464844e-02,-2.225497e+02,1.464844e-02,-2.251592e+02,1.464844e-02,-2.334775e+02
1.489258e-02,-1.849170e+02,1.489258e-02,-2.084796e+02,1.489258e-02,-2.185913e+02,1.489258e-02,-2.233422e+02,1.489258e-02,-2.259780e+02,1.489258e-02,-2.351306e+02
1.513672e-02,-1.861068e+02,1.513672e-02,-2.092506e+02,1.513672e-02,-2.189695e+02,1.513672e-02,-2.230699e+02,1.513672e-02,-2.238178e+02,1.513672e-02,-2.308357e+02
1.538086e-02,-1.881055e+02,1.538086e-02,-2.094023e+02,1.538086e-02,-2.204318e+02,1.538086e-02,-2.235389e+02,1.538086e-02,-2.242794e+02,1.538086e-02,-2.293438e+02
1.562500e-02,-1.883556e+02,1.562500e-02,-2.100331e+02,1.562500e-02,-2.195549e+02,1.562500e-02,-2.229518e+02,1.562500e-02,-2.261848e+02,1.562500e-02,-2.292659e+02
1.586914e-02,-1.877804e+02,1.586914e-02,-2.094452e+02,1.586914e-02,-2.188157e+02,1.586914e-02,-2.228648e+02,1.586914e-02,-2.257979e+02,1.586914e-02,-2.310854e+02
1.611328e-02,-1.885913e+02,1.611328e-02,-2.091921e+02,1.611328e-02,-2.186560e+02,1.611328e-02,-2.255840e+02,1.611328e-02,-2.241693e+02,1.611328e-02,-2.310749e+02
1.635742e-02,-1.873032e+02,1.635742e-02,-2.084878e+02,1.635742e-02,-2.191666e+02,1.635742e-02,-2.221376e+02,1.635742e-02,-2.253489e+02,1.635742e-02,-2.301679e+02
1.660156e-02,-1.866274e+02,1.660156e-02,-2.093308e+02,1.660156e-02,-2.196385e+02,1.660156e-02,-2.228965e+02,1.660156e-02,-2.272484e+02,1.660156e-02,-2.301327e+02
1.684570e-02,-1.856526e+02,1.684570e-02,-2.101948e+02,1.684570e-02,-2.190120e+02,1.684570e-02,-2.234494e+02,1.684570e-02,-2.249623e+02,1.684570e-02,-2.316320e+02
1.708984e-02,-1.847729e+02,1.708984e-02,-2.098349e+02,1.708984e-02,-2.184153e+02,1.708984e-02,-2.230679e+02,1.708984e-02,-2.245970e+02,1.708984e-02,-2.319716e+02
1.733398e-02,-1.847264e+02,1.733398e-02,-2.105063e+02,1.733398e-02,-2.185206e+02,1.733398e-02,-2.249648e+02,1.733398e-02,-2.248497e+02,1.733398e-02,-2.303173e+02
1.757812e-02,-1.837326e+02,1.757812e-02,-2.113185e+02,1.757812e-02,-2.192756e+02,1.757812e-02,-2.239815e+02,1.757812e-02,-2.256393e+02,1.757812e-02,-2.307856e+02
1.782227e-02,-1.838570e+02,1.782227e-02,-2.100954e+02,1.782227e-02,-2.202184e+02,1.782227e-02,-2.219065e+02,1.782227e-02,-2.258994e+02,1.782227e-02,-2.294660e+02
1.806641e-02,-1.845158e+02,1.806641e-02,-2.094386e+02,1.806641e-02,-2.189537e+02,1.806641e-02,-2.215621e+02,1.806641e-02,-2.269747e+02,1.806641e-02,-2.284299e+02
1.831055e-02,-1.820413e+02,1.831055e-02,-2.090860e+02,1.831055e-02,-2.163983e+02,1.831055e-02,-2.218831e+02,1.831055e-02,-2.260127e+02,1.831055e-02,-2.291465e+02
1.855469e-02,-1.810285e+02,1.855469e-02,-2.091748e+02,1.855469e-02,-2.169262e+02,1.855469e-02,-2.213055e+02,1.855469e-02,-2.253208e+02,1.855469e-02,-2.316595e+02
1.879883e-02,-1.802737e+02,1.879883e-02,-2.080200e+02,1.879883e-02,-2.175005e+02,1.879883e-02,-2.229302e+02,1.879883e-02,-2.241403e+02,1.879883e-02,-2.322677e+02
1.904297e-02,-1.805192e+02,1.904297e-02,-2.080617e+02,1.904297e-02,-2.172583e+02,1.904297e-02,-2.233371e+02,1.904297e-02,-2.234236e+02,1.904297e-02,-2.311101e+02
1.928711e-02,-1.813091e+02,1.928711e-02,-2.082449e+02,1.928711e-02,-2.179683e+02,1.928711e-02,-2.220906e+02,1.928711e-02,-2.249190e+02,1.928711e-02,-2.320772e+02
1.953125e-02,-1.809281e+02,1.953125e-02,-2.079576e+02,1.953125e-02,-2.193640e+02,1.953125e-02,-2.229217e+02,1.953125e-02,-2.254610e+02,1.953125e-02,-2.334304e+02
1.977539e-02,-1.793109e+02,1.977539e-02,-2.083917e+02,1.977539e-02,-2.197120e+02,1.977539e-02,-2.220770e+02,1.977539e-02,-2.253754e+02,1.977539e-02,-2.346426e+02
2.001953e-02,-1.795342e+02,2.001953e-02,-2.082220e+02,2.001953e-02,-2.181749e+02,2.001953e-02,-2.219035e+02,2.001953e-02,-2.251796e+02,2.001953e-02,-2.332243e+02
2.026367e-02,-1.799932e+02,2.026367e-02,-2.071118e+02,2.026367e-02,-2.183639e+02,2.026367e-02,-2.230042e+02,2.026367e-02,-2.263500e+02,2.026367e-02,-2.319193e+02
2.050781e-02,-1.801922e+02,2.050781e-02,-2.064028e+02,2.050781e-02,-2.217460e+02,2.050781e-02,-2.226038e+02,2.050781e-02,-2.273827e+02,2.050781e-02,-2.309139e+02
2.075195e-02,-1.802250e+02,2.075195e-02,-2.068544e+02,2.075195e-02,-2.203888e+02,2.075195e-02,-2.227714e+02,2.075195e-02,-2.268972e+02,2.075195e-02,-2.308245e+02
2.099609e-02,-1.783364e+02,2.099609e-02,-2.099518e+02,2.099609e-02,-2.169057e+02,2.099609e-02,-2.235605e+02,2.099609e-02,-2.266429e+02,2.099609e-02,-2.307001e+02
2.124023e-02,-1.763980e+02,2.124023e-02,-2.104200e+02,2.124023e-02,-2.176212e+02,2.124023e-02,-2.235408e+02,2.124023e-02,-2.247745e+02,2.124023e-02,-2.305642e+02
2.148438e-02,-1.772261e+02,2.148438e-02,-2.079417e+02,2.148438e-02,-2.197625e+02,2.148438e-02,-2.252493e+02,2.148438e-02,-2.254722e+02,2.148438e-02,-2.328431e+02
2.172852e-02,-1.786784e+02,2.172852e-02,-2.082836e+02,2.172852e-02,-2.191475e+02,2.172852e-02,-2.252954e+02,2.172852e-02,-2.251076e+02,2.172852e-02,-2.316472e+02
2.197266e-02,-1.790946e+02,2.197266e-02,-2.082316e+02,2.197266e-02,-2.190810e+02,2.197266e-02,-2.242914e+02,2.197266e-02,-2.245525e+02,2.197266e-02,-2.296491e+02
2.221680e-02,-1.782822e+02,2.221680e-02,-2.088866e+02,2.221680e-02,-2.170675e+02,2.221680e-02,-2.242990e+02,2.221680e-02,-2.249594e+02,2.221680e-02,-2.293066e+02
2.246094e-02,-1.790712e+02,2.246094e-02,-2.079855e+02,2.246094e-02,-2.170974e+02,2.246094e-02,-2.238563e+02,2.246094e-02,-2.239949e+02,2.246094e-02,-2.310719e+02
2.270508e-02,-1.784101e+02,2.270508e-02,-2.069082e+02,2.270508e-02,-2.188565e+02,2.270508e-02,-2.243410e+02,2.270508e-02,-2.251429e+02,2.270508e-02,-2.331066e+02
2.294922e-02,-1.760851e+02,2.294922e-02,-2.065057e+02,2.294922e-02,-2.192919e+02,2.294922e-02,-2.255231e+02,2.294922e-02,-2.260793e+02,2.294922e-02,-2.318456e+02
2.319336e-02,-1.769315e+02,2.319336e-02,-2.051180e+02,2.319336e-02,-2.192825e+02,2.319336e-02,-2.227691e+02,2.319336e-02,-2.252722e+02,2.319336e-02,-2.313726e+02
2.343750e-02,-1.769300e+02,2.343750e-02,-2.052691e+02,2.343750e-02,-2.196255e+02,2.343750e-02,-2.216708e+02,2.343750e-02,-2.262186e+02,2.343750e-02,-2.330006e+02
2.368164e-02,-1.777190e+02,2.368164e-02,-2.059649e+02,2.368164e-02,-2.187878e+02,2.368164e-02,-2.225194e+02,2.368164e-02,-2.260965e+02,2.368164e-02,-2.327033e+02
2.392578e-02,-1.774690e+02,2.392578e-02,-2.070599e+02,2.392578e-02,-2.199744e+02,2.392578e-02,-2.243323e+02,2.392578e-02,-2.258963e+02,2.392578e-02,-2.325683e+02
2.416992e-02,-1.776014e+02,2.416992e-02,-2.084351e+02,2.416992e-02,-2.216520e+02,2.416992e-02,-2.248922e+02,2.416992e-02,-2.260259e+02,2.416992e-02,-2.309591e+02
2.441406e-02,-1.790229e+02,2.441406e-02,-2.079042e+02,2.441406e-02,-2.196803e+02,2.441406e-02,-2.256870e+02,2.441406e-02,-2.252826e+02,2.441406e-02,-2.301795e+02
2.465820e-02,-1.781731e+02,2.465820e-02,-2.067451e+02,2.465820e-02,-2.194329e+02,2.465820e-02,-2.235369e+02,2.465820e-02,-2.265707e+02,2.465820e-02,-2.305843e+02
2.490234e-02,-1.765271e+02,2.490234e-02,-2.071507e+02,2.490234e-02,-2.197979e+02,2.490234e-02,-2.210611e+02,2.490234e-02,-2.266233e+02,2.490234e-02,-2.308181e+02
2.514648e-02,-1.780110e+02,2.514648e-02,-2.065191e+02,2.514648e-02,-2.199274e+02,2.514648e-02,-2.214431e+02,2.514648e-02,-2.258297e+02,2.514648e-02,-2.299405e+02
2.539062e-02,-1.792166e+02,2.539062e-02,-2.064786e+02,2.539062e-02,-2.195435e+02,2.539062e-02,-2.227189e+02,2.539062e-02,-2.250841e+02,2.539062e-02,-2.298072e+02
2.563477e-02,-1.794687e+02,2.563477e-02,-2.071813e+02,2.563477e-02,-2.194364e+02,2.563477e-02,-2.241573e+02,2.563477e-02,-2.260177e+02,2.563477e-02,-2.300899e+02
2.587891e-02,-1.792019e+02,2.587891e-02,-2.058132e+02,2.587891e-02,-2.200223e+02,2.587891e-02,-2.249977e+02,2.587891e-02,-2.273331e+02,2.587891e-02,-2.308972e+02
2.612305e-02,-1.797323e+02,2.612305e-02,-2.061978e+02,2.612305e-02,-2.195595e+02,2.612305e-02,-2.232357e+02,2.612305e-02,-2.290371e+02,2.612305e-02,-2.311828e+02
2.636719e-02,-1.791830e+02,2.636719e-02,-2.082723e+02,2.636719e-02,-2.192154e+02,2.636719e-02,-2.218414e+02,2.636719e-02,-2.299079e+02,2.636719e-02,-2.315178e+02
2.661133e-02,-1.791465e+02,2.661133e-02,-2.073592e+02,2.661133e-02,-2.193393e+02,2.661133e-02,-2.218292e+02,2.661133e-02,-2.267622e+02,2.661133e-02,-2.326029e+02
2.685547e-02,-1.812103e+02,2.685547e-02,-2.089866e+02,2.685547e-02,-2.199348e+02,2.685547e-02,-2.224070e+02,2.685547e-02,-2.254754e+02,2.685547e-02,-2.305050e+02
2.709961e-02,-1.808285e+02,2.709961e-02,-2.076727e+02,2.709961e-02,-2.197234e+02,2.709961e-02,-2.227461e+02,2.709961e-02,-2.270494e+02,2.709961e-02,-2.293703e+02
2.734375e-02,-1.792944e+02,2.734375e-02,-2.058117e+02,2.734375e-02,-2.187710e+02,2.734375e-02,-2.235728e+02,2.734375e-02,-2.272347e+02,2.734375e-02,-2.290851e+02
2.758789e-02,-1.814193e+02,2.758789e-02,-2.055628e+02,2.758789e-02,-2.188887e+02,2.758789e-02,-2.230182e+02,2.758789e-02,-2.266172e+02,2.758789e-02,-2.283138e+02
2.783203e-02,-1.815224e+02,2.783203e-02,-2.069521e+02,2.783203e-02,-2.187774e+02,2.783203e-02,-2.220488e+02,2.783203e-02,-2.255855e+02,2.783203e-02,-2.296956e+02
2.807617e-02,-1.817928e+02,2.807617e-02,-2.070727e+02,2.807617e-02,-2.176641e+02,2.807617e-02,-2.222031e+02,2.807617e-02,-2.274845e+02,2.807617e-02,-2.315743e+02
2.832031e-02,-1.796565e+02,2.832031e-02,-2.084868e+02,2.832031e-02,-2.173181e+02,2.832031e-02,-2.237172e+02,2.832031e-02,-2.274223e+02,2.832031e-02,-2.314291e+02
2.856445e-02,-1.798809e+02,2.856445e-02,-2.069189e+02,2.856445e-02,-2.169228e+02,2.856445e-02,-2.258865e+02,2.856445e-02,-2.257941e+02,2.856445e-02,-2.320341e+02
2.880859e-02,-1.798849e+02,2.880859e-02,-2.061154e+02,2.880859e-02,-2.182994e+02,2.880859e-02,-2.241438e+02,2.880859e-02,-2.265263e+02,2.880859e-02,-2.319783e+02
2.905273e-02,-1.821377e+02,2.905273e-02,-2.069645e+02,2.905273e-02,-2.182449e+02,2.905273e-02,-2.217527e+02,2.905273e-02,-2.266292e+02,2.905273e-02,-2.315122e+02
2.929688e-02,-1.819297e+02,2.929688e-02,-2.075263e+02,2.929688e-02,-2.171817e+02,2.929688e-02,-2.209350e+02,2.929688e-02,-2.254638e+02,2.929688e-02,-2.305556e+02
2.954102e-02,-1.821859e+02,2.954102e-02,-2.086164e+02,2.954102e-02,-2.170454e+02,2.954102e-02,-2.216347e+02,2.954102e-02,-2.251169e+02,2.954102e-02,-2.309707e+02
2.978516e-02,-1.826668e+02,2.978516e-02,-2.096278e+02,2.978516e-02,-2.166125e+02,2.978516e-02,-2.226513e+02,2.978516e-02,-2.251594e+02,2.978516e-02,-2.324461e+02
3.002930e-02,-1.825113e+02,3.002930e-02,-2.102673e+02,3.002930e-02,-2.180458e+02,3.002930e-02,-2.228361e+02,3.002930e-02,-2.260351e+02,3.002930e-02,-2.320672e+02
3.027344e-02,-1.830017e+02,3.027344e-02,-2.096623e+02,3.027344e-02,-2.184418e+02,3.027344e-02,-2.236028e+02,3.027344e-02,-2.259951e+02,3.027344e-02,-2.322936e+02
3.051758e-02,-1.837319e+02,3.051758e-02,-2.084938e+02,3.051758e-02,-2.175402e+02,3.051758e-02,-2.237754e+02,3.051758e-02,-2.241640e+02,3.051758e-02,-2.287806e+02
3.076172e-02,-1.838799e+02,3.076172e-02,-2.076763e+02,3.076172e-02,-2.179197e+02,3.076172e-02,-2.244943e+02,3.076172e-02,-2.239851e+02,3.076172e-02,-2.284402e+02
3.100586e-02,-1.816175e+02,3.100586e-02,-2.089937e+02,3.100586e-02,-2.184720e+02,3.100586e-02,-2.256504e+02,3.100586e-02,-2.242841e+02,3.100586e-02,-2.310683e+02
3.125000e-02,-1.835559e+02,3.125000e-02,-2.109410e+02,3.125000e-02,-2.176157e+02,3.125000e-02,-2.240931e+02,3.125000e-02,-2.254559e+02,3.125000e-02,-2.309027e+02
3.149414e-02,-1.815607e+02,3.149414e-02,-2.140263e+02,3.149414e-02,-2.167136e+02,3.149414e-02,-2.237436e+02,3.149414e-02,-2.260560e+02,3.149414e-02,-2.310457e+02
3.173828e-02,-1.814671e+02,3.173828e-02,-2.115475e+02,3.173828e-02,-2.165003e+02,3.173828e-02,-2.224641e+02,3.173828e-02,-2.270281e+02,3.173828e-02,-2.293884e+02
3.198242e-02,-1.810453e+02,3.198242e-02,-2.092920e+02,3.198242e-02,-2.171895e+02,3.198242e-02,-2.216032e+02,3.198242e-02,-2.277285e+02,3.198242e-02,-2.280633e+02
3.222656e-02,-1.799243e+02,3.222656e-02,-2.086371e+02,3.222656e-02,-2.179693e+02,3.222656e-02,-2.228408e+02,3.222656e-02,-2.270335e+02,3.222656e-02,-2.277753e+02
3.247070e-02,-1.800656e+02,3.247070e-02,-2.080995e+02,3.247070e-02,-2.162251e+02,3.247070e-02,-2.242785e+02,3.247070e-02,-2.262390e+02,3.247070e-02,-2.283217e+02
3.271484e-02,-1.786064e+02,3.271484e-02,-2.097722e+02,3.271484e-02,-2.163682e+02,3.271484e-02,-2.243411e+02,3.271484e-02,-2.240393e+02,3.271484e-02,-2.304677e+02
3.295898e-02,-1.781959e+02,3.295898e-02,-2.096640e+02,3.295898e-02,-2.177241e+02,3.295898e-02,-2.238964e+02,3.295898e-02,-2.242873e+02,3.295898e-02,-2.322536e+02
3.320312e-02,-1.773062e+02,3.320312e-02,-2.093568e+02,3.320312e-02,-2.183165e+02,3.320312e-02,-2.235331e+02,3.320312e-02,-2.260550e+02,3.320312e-02,-2.309512e+02
3.344727e-02,-1.767050e+02,3.344727e-02,-2.086045e+02,3.344727e-02,-2.179198e+02,3.344727e-02,-2.231726e+02,3.344727e-02,-2.270314e+02,3.344727e-02,-2.301504e+02
3.369141e-02,-1.759925e+02,3.369141e-02,-2.088226e+02,3.369141e-02,-2.177630e+02,3.369141e-02,-2.230716e+02,3.369141e-02,-2.269022e+02,3.369141e-02,-2.295178e+02
3.393555e-02,-1.749025e+02,3.393555e-02,-2.097903e+02,3.393555e-02,-2.177341e+02,3.393555e-02,-2.233823e+02,3.393555e-02,-2.267178e+02,3.393555e-02,-2.282986e+02
3.417969e-02,-1.743310e+02,3.417969e-02,-2.091364e+02,3.417969e-02,-2.187539e+02,3.417969e-02,-2.243181e+02,3.417969e-02,-2.253172e+02,3.417969e-02,-2.287728e+02
3.442383e-02,-1.731753e+02,3.442383e-02,-2.086456e+02,3.442383e-02,-2.176836e+02,3.442383e-02,-2.246042e+02,3.442383e-02,-2.252917e+02,3.442383e-02,-2.330074e+02
3.466797e-02,-1.729180e+02,3.466797e-02,-2.079955e+02,3.466797e-02,-2.186514e+02,3.466797e-02,-2.242718e+02,3.466797e-02,-2.250768e+02,3.466797e-02,-2.311216e+02
3.491211e-02,-1.712357e+02,3.491211e-02,-2.084054e+02,3.491211e-02,-2.169792e+02,3.491211e-02,-2.229693e+02,3.491211e-02,-2.241077e+02,3.491211e-02,-2.302285e+02
3.515625e-02,-1.705557e+02,3.515625e-02,-2.071615e+02,3.515625e-02,-2.164863e+02,3.515625e-02,-2.209761e+02,3.515625e-02,-2.244634e+02,3.515625e-02,-2.276712e+02
3.540039e-02,-1.700307e+02,3.540039e-02,-2.071753e+02,3.540039e-02,-2.169491e+02,3.540039e-02,-2.209231e+02,3.540039e-02,-2.272670e+02,3.540039e-02,-2.258739e+02
3.564453e-02,-1.684781e+02,3.564453e-02,-2.080014e+02,3.564453e-02,-2.180638e+02,3.564453e-02,-2.211014e+02,3.564453e-02,-2.270186e+02,3.564453e-02,-2.276666e+02
3.588867e-02,-1.677228e+02,3.588867e-02,-2.080392e+02,3.588867e-02,-2.199964e+02,3.588867e-02,-2.199833e+02,3.588867e-02,-2.256634e+02,3.588867e-02,-2.285679e+02
3.613281e-02,-1.662102e+02,3.613281e-02,-2.083951e+02,3.613281e-02,-2.191574e+02,3.613281e-02,-2.191199e+02,3.613281e-02,-2.266418e+02,3.613281e-02,-2.274443e+02
3.637695e-02,-1.656259e+02,3.637695e-02,-2.092781e+02,3.637695e-02,-2.189556e+02,3.637695e-02,-2.202041e+02,3.637695e-02,-2.253036e+02,3.637695e-02,-2.254237e+02
3.662109e-02,-1.643029e+02,3.662109e-02,-2.085527e+02,3.662109e-02,-2.179777e+02,3.662109e-02,-2.214025e+02,3.662109e-02,-2.254540e+02,3.662109e-02,-2.258512e+02
3.686523e-02,-1.626451e+02,3.686523e-02,-2.092486e+02,3.686523e-02,-2.185700e+02,3.686523e-02,-2.214441e+02,3.686523e-02,-2.253780e+02,3.686523e-02,-2.275674e+02
3.710938e-02,-1.614112e+02,3.710938e-02,-2.115828e+02,3.710938e-02,-2.174571e+02,3.710938e-02,-2.219809e+02,3.710938e-02,-2.255997e+02,3.710938e-02,-2.277022e+02
3.735352e-02,-1.603687e+02,3.735352e-02,-2.092874e+02,3.735352e-02,-2.161985e+02,3.735352e-02,-2.221067e+02,3.735352e-02,-2.265551e+02,3.735352e-02,-2.282893e+02
3.759766e-02,-1.585090e+02,3.759766e-02,-2.095717e+02,3.759766e-02,-2.181161e+02,3.759766e-02,-2.220554e+02,3.759766e-02,-2.248447e+02,3.759766e-02,-2.272423e+02
3.784180e-02,-1.570663e+02,3.784180e-02,-2.102962e+02,3.784180e-02,-2.181686e+02,3.784180e-02,-2.233363e+02,3.784180e-02,-2.240702e+02,3.784180e-02,-2.260619e+02
3.808594e-02,-1.553249e+02,3.808594e-02,-2.096785e+02,3.808594e-02,-2.183658e+02,3.808594e-02,-2.231273e+02,3.808594e-02,-2.244439e+02,3.808594e-02,-2.255989e+02
3.833008e-02,-1.535257e+02,3.833008e-02,-2.085322e+02,3.833008e-02,-2.191506e+02,3.833008e-02,-2.249766e+02,3.833008e-02,-2.262640e+02,3.833008e-02,-2.257190e+02
3.857422e-02,-1.515814e+02,3.857422e-02,-2.085061e+02,3.857422e-02,-2.181541e+02,3.857422e-02,-2.233393e+02,3.857422e-02,-2.238918e+02,3.857422e-02,-2.264193e+02
3.881836e-02,-1.495178e+02,3.881836e-02,-2.094468e+02,3.881836e-02,-2.172908e+02,3.881836e-02,-2.218509e+02,3.881836e-02,-2.231088e+02,3.881836e-02,-2.257355e+02
3.906250e-02,-1.472128e+02,3.906250e-02,-2.091031e+02,3.906250e-02,-2.163918e+02,3.906250e-02,-2.226394e+02,3.906250e-02,-2.229707e+02,3.906250e-02,-2.246065e+02
3.930664e-02,-1.447362e+02,3.930664e-02,-2.081021e+02,3.930664e-02,-2.172457e+02,3.930664e-02,-2.231273e+02,3.930664e-02,-2.233460e+02,3.930664e-02,-2.263924e+02
3.955078e-02,-1.420691e+02,3.955078e-02,-2.072937e+02,3.955078e-02,-2.178997e+02,3.955078e-02,-2.234725e+02,3.955078e-02,-2.241341e+02,3.955078e-02,-2.262544e+02
3.979492e-02,-1.389629e+02,3.979492e-02,-2.068257e+02,3.979492e-02,-2.188293e+02,3.979492e-02,-2.231721e+02,3.979492e-02,-2.236040e+02,3.979492e-02,-2.254506e+02
4.003906e-02,-1.356773e+02,4.003906e-02,-2.080729e+02,4.003906e-02,-2.181372e+02,4.003906e-02,-2.233013e+02,4.003906e-02,-2.225925e+02,4.003906e-02,-2.245650e+02
4.028320e-02,-1.319416e+02,4.028320e-02,-2.091102e+02,4.028320e-02,-2.165083e+02,4.028320e-02,-2.240470e+02,4.028320e-02,-2.230855e+02,4.028320e-02,-2.255997e+02
4.052734e-02,-1.280094e+02,4.052734e-02,-2.077276e+02,4.052734e-02,-2.167028e+02,4.052734e-02,-2.237378e+02,4.052734e-02,-2.230842e+02,4.052734e-02,-2.242583e+02
4.077148e-02,-1.256125e+02,4.077148e-02,-2.060074e+02,4.077148e-02,-2.174758e+02,4.077148e-02,-2.225469e+02,4.077148e-02,-2.226082e+02,4.077148e-02,-2.227667e+02
4.101562e-02,-1.123561e+02,4.101562e-02,-2.055659e+02,4.101562e-02,-2.156705e+02,4.101562e-02,-2.210889e+02,4.101562e-02,-2.241142e+02,4.101562e-02,-2.239990e+02
4.125977e-02,-8.003657e+01,4.125977e-02,-2.058665e+02,4.125977e-02,-2.162328e+02,4.125977e-02,-2.226334e+02,4.125977e-02,-2.238377e+02,4.125977e-02,-2.253613e+02
4.150391e-02,-6.860518e+01,4.150391e-02,-2.076215e+02,4.150391e-02,-2.160790e+02,4.150391e-02,-2.177687e+02,4.150391e-02,-2.238491e+02,4.150391e-02,-2.220900e+02
4.174805e-02,-6.712558e+01,4.174805e-02,-2.083944e+02,4.174805e-02,-2.146100e+02,4.174805e-02,-2.160478e+02,4.174805e-02,-2.236846e+02,4.174805e-02,-2.211805e+02
4.199219e-02,-7.487756e+01,4.199219e-02,-2.088415e+02,4.199219e-02,-2.159944e+02,4.199219e-02,-2.201410e+02,4.199219e-02,-2.240280e+02,4.199219e-02,-2.234267e+02
4.223633e-02,-9.690462e+01,4.223633e-02,-2.079612e+02,4.223633e-02,-2.174808e+02,4.223633e-02,-2.214738e+02,4.223633e-02,-2.231752e+02,4.223633e-02,-2.233530e+02
4.248047e-02,-1.277847e+02,4.248047e-02,-2.067738e+02,4.248047e-02,-2.166644e+02,4.248047e-02,-2.220350e+02,4.248047e-02,-2.221089e+02,4.248047e-02,-2.229347e+02
4.272461e-02,-1.268153e+02,4.272461e-02,-2.057887e+02,4.272461e-02,-2.144878e+02,4.272461e-02,-2.224073e+02,4.272461e-02,-2.222828e+02,4.272461e-02,-2.240466e+02
4.296875e-02,-1.306357e+02,4.296875e-02,-2.052528e+02,4.296875e-02,-2.156019e+02,4.296875e-02,-2.220512e+02,4.296875e-02,-2.211832e+02,4.296875e-02,-2.255851e+02
4.321289e-02,-1.344560e+02,4.321289e-02,-2.062868e+02,4.321289e-02,-2.182227e+02,4.321289e-02,-2.233672e+02,4.321289e-02,-2.213356e+02,4.321289e-02,-2.240378e+02
4.345703e-02,-1.379582e+02,4.345703e-02,-2.063950e+02,4.345703e-02,-2.177606e+02,4.345703e-02,-2.229625e+02,4.345703e-02,-2.231285e+02,4.345703e-02,-2.235331e+02
4.370117e-02,-1.410018e+02,4.370117e-02,-2.058639e+02,4.370117e-02,-2.181246e+02,4.370117e-02,-2.220991e+02,4.370117e-02,-2.229896e+02,4.370117e-02,-2.241041e+02
4.394531e-02,-1.438938e+02,4.394531e-02,-2.060262e+02,4.394531e-02,-2.170914e+02,4.394531e-02,-2.225401e+02,4.394531e-02,-2.215461e+02,4.394531e-02,-2.245737e+02
4.418945e-02,-1.464272e+02,4.418945e-02,-2.046923e+02,4.418945e-02,-2.171158e+02,4.418945e-02,-2.237305e+02,4.418945e-02,-2.229699e+02,4.418945e-02,-2.243107e+02
4.443359e-02,-1.487559e+02,4.443359e-02,-2.041968e+02,4.443359e-02,-2.162469e+02,4.443359e-02,-2.229379e+02,4.443359e-02,-2.261297e+02,4.443359e-02,-2.233917e+02
4.467773e-02,-1.509280e+02,4.467773e-02,-2.065507e+02,4.467773e-02,-2.166984e+02,4.467773e-02,-2.219219e+02,4.467773e-02,-2.259897e+02,4.467773e-02,-2.236418e+02
4.492188e-02,-1.528586e+02,4.492188e-02,-2.062837e+02,4.492188e-02,-2.173438e+02,4.492188e-02,-2.230976e+02,4.492188e-02,-2.242637e+02,4.492188e-02,-2.238001e+02
4.516602e-02,-1.548217e+02,4.516602e-02,-2.060903e+02,4.516602e-02,-2.195923e+02,4.516602e-02,-2.235161e+02,4.516602e-02,-2.255231e+02,4.516602e-02,-2.261916e+02
4.541016e-02,-1.563144e+02,4.541016e-02,-2.056901e+02,4.541016e-02,-2.190828e+02,4.541016e-02,-2.229288e+02,4.541016e-02,-2.248704e+02,4.541016e-02,-2.246438e+02
4.565430e-02,-1.581937e+02,4.565430e-02,-2.047454e+02,4.565430e-02,-2.177347e+02,4.565430e-02,-2.226220e+02,4.565430e-02,-2.236663e+02,4.565430e-02,-2.237502e+02
4.589844e-02,-1.599289e+02,4.589844e-02,-2.041706e+02,4.589844e-02,-2.174278e+02,4.589844e-02,-2.213601e+02,4.589844e-02,-2.238908e+02,4.589844e-02,-2.243856e+02
4.614258e-02,-1.605546e+02,4.614258e-02,-2.057523e+02,4.614258e-02,-2.169237e+02,4.614258e-02,-2.224240e+02,4.614258e-02,-2.242405e+02,4.614258e-02,-2.265317e+02
4.638672e-02,-1.625839e+02,4.638672e-02,-2.066142e+02,4.638672e-02,-2.177510e+02,4.638672e-02,-2.224896e+02,4.638672e-02,-2.252489e+02,4.638672e-02,-2.279218e+02
4.663086e-02,-1.638330e+02,4.663086e-02,-2.051722e+02,4.663086e-02,-2.189915e+02,4.663086e-02,-2.227811e+02,4.663086e-02,-2.257809e+02,4.663086e-02,-2.268256e+02
4.687500e-02,-1.647387e+02,4.687500e-02,-2.041347e+02,4.687500e-02,-2.185372e+02,4.687500e-02,-2.240153e+02,4.687500e-02,-2.267278e+02,4.687500e-02,-2.250925e+02
4.711914e-02,-1.660801e+02,4.711914e-02,-2.055987e+02,4.711914e-02,-2.176784e+02,4.711914e-02,-2.230130e+02,4.711914e-02,-2.243476e+02,4.711914e-02,-2.272650e+02
4.736328e-02,-1.676675e+02,4.736328e-02,-2.043924e+02,4.736328e-02,-2.169894e+02,4.736328e-02,-2.220772e+02,4.736328e-02,-2.238011e+02,4.736328e-02,-2.274407e+02
4.760742e-02,-1.676851e+02,4.760742e-02,-2.021825e+02,4.760742e-02,-2.162745e+02,4.760742e-02,-2.213542e+02,4.760742e-02,-2.247762e+02,4.760742e-02,-2.259228e+02
4.785156e-02,-1.695241e+02,4.785156e-02,-2.029548e+02,4.785156e-02,-2.151301e+02,4.785156e-02,-2.207536e+02,4.785156e-02,-2.245659e+02,4.785156e-02,-2.241472e+02
4.809570e-02,-1.704195e+02,4.809570e-02,-2.048698e+02,4.809570e-02,-2.170672e+02,4.809570e-02,-2.204180e+02,4.809570e-02,-2.242211e+02,4.809570e-02,-2.244908e+02
4.833984e-02,-1.709166e+02,4.833984e-02,-2.044807e+02,4.833984e-02,-2.199755e+02,4.833984e-02,-2.207661e+02,4.833984e-02,-2.234023e+02,4.833984e-02,-2.272027e+02
4.858398e-02,-1.724622e+02,4.858398e-02,-2.049426e+02,4.858398e-02,-2.192377e+02,4.858398e-02,-2.222145e+02,4.858398e-02,-2.242684e+02,4.858398e-02,-2.284044e+02
4.882812e-02,-1.731438e+02,4.882812e-02,-2.054189e+02,4.882812e-02,-2.187572e+02,4.882812e-02,-2.213509e+02,4.882812e-02,-2.256883e+02,4.882812e-02,-2.305324e+02
4.907227e-02,-1.737376e+02,4.907227e-02,-2.056268e+02,4.907227e-02,-2.177308e+02,4.907227e-02,-2.225946e+02,4.907227e-02,-2.276627e+02,4.907227e-02,-2.271274e+02
4.931641e-02,-1.746945e+02,4.931641e-02,-2.055632e+02,4.931641e-02,-2.170073e+02,4.931641e-02,-2.243680e+02,4.931641e-02,-2.271994e+02,4.931641e-02,-2.245987e+02
4.956055e-02,-1.757094e+02,4.956055e-02,-2.029317e+02,4.956055e-02,-2.169204e+02,4.956055e-02,-2.234827e+02,4.956055e-02,-2.265661e+02,4.956055e-02,-2.248349e+02
4.980469e-02,-1.765030e+02,4.980469e-02,-2.028847e+02,4.980469e-02,-2.176962e+02,4.980469e-02,-2.215392e+02,4.980469e-02,-2.251476e+02,4.980469e-02,-2.273039e+02
5.004883e-02,-1.772512e+02,5.004883e-02,-2.034912e+02,5.004883e-02,-2.172673e+02,5.004883e-02,-2.228551e+02,5.004883e-02,-2.265094e+02,5.004883e-02,-2.293281e+02
5.029297e-02,-1.778163e+02,5.029297e-02,-2.036694e+02,5.029297e-02,-2.197467e+02,5.029297e-02,-2.227788e+02,5.029297e-02,-2.242019e+02,5.029297e-02,-2.271340e+02
5.053711e-02,-1.788554e+02,5.053711e-02,-2.040668e+02,5.053711e-02,-2.191439e+02,5.053711e-02,-2.240316e+02,5.053711e-02,-2.247280e+02,5.053711e-02,-2.267975e+02
5.078125e-02,-1.795867e+02,5.078125e-02,-2.033353e+02,5.078125e-02,-2.181249e+02,5.078125e-02,-2.233805e+02,5.078125e-02,-2.248205e+02,5.078125e-02,-2.262705e+02
5.102539e-02,-1.798053e+02,5.102539e-02,-2.035452e+02,5.102539e-02,-2.188840e+02,5.102539e-02,-2.227619e+02,5.102539e-02,-2.248006e+02,5.102539e-02,-2.258959e+02
5.126953e-02,-1.809151e+02,5.126953e-02,-2.042820e+02,5.126953e-02,-2.178255e+02,5.126953e-02,-2.237331e+02,5.126953e-02,-2.259583e+02,5.126953e-02,-2.252561e+02
5.151367e-02,-1.811389e+02,5.151367e-02,-2.034625e+02,5.151367e-02,-2.164429e+02,5.151367e-02,-2.230708e+02,5.151367e-02,-2.242416e+02,5.151367e-02,-2.253953e+02
5.175781e-02,-1.819842e+02,5.175781e-02,-2.027327e+02,5.175781e-02,-2.175800e+02,5.175781e-02,-2.235429e+02,5.175781e-02,-2.251869e+02,5.175781e-02,-2.266154e+02
5.200195e-02,-1.819741e+02,5.200195e-02,-2.041067e+02,5.200195e-02,-2.189011e+02,5.200195e-02,-2.218903e+02,5.200195e-02,-2.247900e+02,5.200195e-02,-2.251554e+02
5.224609e-02,-1.827708e+02,5.224609e-02,-2.045935e+02,5.224609e-02,-2.192673e+02,5.224609e-02,-2.209286e+02,5.224609e-02,-2.246148e+02,5.224609e-02,-2.267291e+02
5.249023e-02,-1.825076e+02,5.249023e-02,-2.024800e+02,5.249023e-02,-2.194140e+02,5.249023e-02,-2.213505e+02,5.249023e-02,-2.244638e+02,5.249023e-02,-2.259818e+02
5.273438e-02,-1.835868e+02,5.273438e-02,-2.037003e+02,5.273438e-02,-2.188647e+02,5.273438e-02,-2.224786e+02,5.273438e-02,-2.236388e+02,5.273438e-02,-2.257793e+02
5.297852e-02,-1.826657e+02,5.297852e-02,-2.032936e+02,5.297852e-02,-2.177951e+02,5.297852e-02,-2.228980e+02,5.297852e-02,-2.236971e+02,5.297852e-02,-2.296197e+02
5.322266e-02,-1.838938e+02,5.322266e-02,-2.005231e+02,5.322266e-02,-2.164921e+02,5.322266e-02,-2.228561e+02,5.322266e-02,-2.236345e+02,5.322266e-02,-2.300510e+02
5.346680e-02,-1.837994e+02,5.346680e-02,-2.008806e+02,5.346680e-02,-2.158768e+02,5.346680e-02,-2.224475e+02,5.346680e-02,-2.239277e+02,5.346680e-02,-2.283194e+02
5.371094e-02,-1.806215e+02,5.371094e-02,-2.017584e+02,5.371094e-02,-2.177488e+02,5.371094e-02,-2.233395e+02,5.371094e-02,-2.238263e+02,5.371094e-02,-2.284873e+02
5.395508e-02,-1.831811e+02,5.395508e-02,-2.012693e+02,5.395508e-02,-2.176221e+02,5.395508e-02,-2.218554e+02,5.395508e-02,-2.242476e+02,5.395508e-02,-2.292492e+02
5.419922e-02,-1.813796e+02,5.419922e-02,-2.002482e+02,5.419922e-02,-2.160275e+02,5.419922e-02,-2.204961e+02,5.419922e-02,-2.253809e+02,5.419922e-02,-2.292242e+02
5.444336e-02,-1.810813e+02,5.444336e-02,-1.990691e+02,5.444336e-02,-2.159107e+02,5.444336e-02,-2.220052e+02,5.444336e-02,-2.248666e+02,5.444336e-02,-2.286014e+02
5.468750e-02,-1.813297e+02,5.468750e-02,-1.996054e+02,5.468750e-02,-2.164058e+02,5.468750e-02,-2.239123e+02,5.468750e-02,-2.248605e+02,5.468750e-02,-2.277156e+02
5.493164e-02,-1.823035e+02,5.493164e-02,-2.012132e+02,5.493164e-02,-2.173654e+02,5.493164e-02,-2.229890e+02,5.493164e-02,-2.250078e+02,5.493164e-02,-2.277323e+02
5.517578e-02,-1.828794e+02,5.517578e-02,-2.008219e+02,5.517578e-02,-2.185020e+02,5.517578e-02,-2.235259e+02,5.517578e-02,-2.250738e+02,5.517578e-02,-2.269752e+02
5.541992e-02,-1.818559e+02,5.541992e-02,-2.008905e+02,5.541992e-02,-2.196021e+02,5.541992e-02,-2.231010e+02,5.541992e-02,-2.256615e+02,5.541992e-02,-2.255430e+02
5.566406e-02,-1.798123e+02,5.566406e-02,-2.000564e+02,5.566406e-02,-2.189606e+02,5.566406e-02,-2.225657e+02,5.566406e-02,-2.249621e+02,5.566406e-02,-2.263694e+02
5.590820e-02,-1.803448e+02,5.590820e-02,-2.012901e+02,5.590820e-02,-2.191982e+02,5.590820e-02,-2.213015e+02,5.590820e-02,-2.250442e+02,5.590820e-02,-2.288393e+02
5.615234e-02,-1.799222e+02,5.615234e-02,-2.014555e+02,5.615234e-02,-2.179137e+02,5.615234e-02,-2.206772e+02,5.615234e-02,-2.262866e+02,5.615234e-02,-2.291103e+02
5.639648e-02,-1.792511e+02,5.639648e-02,-2.011681e+02,5.639648e-02,-2.174780e+02,5.639648e-02,-2.229752e+02,5.639648e-02,-2.268971e+02,5.639648e-02,-2.279630e+02
5.664062e-02,-1.792190e+02,5.664062e-02,-2.003313e+02,5.664062e-02,-2.171198e+02,5.664062e-02,-2.223040e+02,5.664062e-02,-2.271806e+02,5.664062e-02,-2.275831e+02
5.688477e-02,-1.771398e+02,5.688477e-02,-1.995098e+02,5.688477e-02,-2.170367e+02,5.688477e-02,-2.204048e+02,5.688477e-02,-2.278133e+02,5.688477e-02,-2.288425e+02
5.712891e-02,-1.778112e+02,5.712891e-02,-2.000911e+02,5.712891e-02,-2.183165e+02,5.712891e-02,-2.202391e+02,5.712891e-02,-2.288149e+02,5.712891e-02,-2.284118e+02
5.737305e-02,-1.789069e+02,5.737305e-02,-1.990188e+02,5.737305e-02,-2.204776e+02,5.737305e-02,-2.209713e+02,5.737305e-02,-2.270225e+02,5.737305e-02,-2.255747e+02
5.761719e-02,-1.815345e+02,5.761719e-02,-1.995710e+02,5.761719e-02,-2.216406e+02,5.761719e-02,-2.218884e+02,5.761719e-02,-2.261967e+02,5.761719e-02,-2.254075e+02
5.786133e-02,-1.812209e+02,5.786133e-02,-2.004402e+02,5.786133e-02,-2.199384e+02,5.786133e-02,-2.226701e+02,5.786133e-02,-2.256713e+02,5.786133e-02,-2.266875e+02
5.810547e-02,-1.795590e+02,5.810547e-02,-2.003105e+02,5.810547e-02,-2.185457e+02,5.810547e-02,-2.217561e+02,5.810547e-02,-2.254500e+02,5.810547e-02,-2.275408e+02
5.834961e-02,-1.769244e+02,5.834961e-02,-1.990133e+02,5.834961e-02,-2.180481e+02,5.834961e-02,-2.198972e+02,5.834961e-02,-2.236603e+02,5.834961e-02,-2.291544e+02
5.859375e-02,-1.782610e+02,5.859375e-02,-1.974666e+02,5.859375e-02,-2.190261e+02,5.859375e-02,-2.189488e+02,5.859375e-02,-2.240849e+02,5.859375e-02,-2.298541e+02
5.883789e-02,-1.780712e+02,5.883789e-02,-1.963266e+02,5.883789e-02,-2.198873e+02,5.883789e-02,-2.193726e+02,5.883789e-02,-2.258769e+02,5.883789e-02,-2.288715e+02
5.908203e-02,-1.782722e+02,5.908203e-02,-1.965988e+02,5.908203e-02,-2.187499e+02,5.908203e-02,-2.202611e+02,5.908203e-02,-2.262429e+02,5.908203e-02,-2.282494e+02
5.932617e-02,-1.797629e+02,5.932617e-02,-1.966902e+02,5.932617e-02,-2.198107e+02,5.932617e-02,-2.208358e+02,5.932617e-02,-2.256944e+02,5.932617e-02,-2.278662e+02
5.957031e-02,-1.783167e+02,5.957031e-02,-1.968265e+02,5.957031e-02,-2.196581e+02,5.957031e-02,-2.219847e+02,5.957031e-02,-2.263716e+02,5.957031e-02,-2.259463e+02
5.981445e-02,-1.783114e+02,5.981445e-02,-1.976437e+02,5.981445e-02,-2.186426e+02,5.981445e-02,-2.205738e+02,5.981445e-02,-2.267661e+02,5.981445e-02,-2.255403e+02
6.005859e-02,-1.774944e+02,6.005859e-02,-1.969474e+02,6.005859e-02,-2.175386e+02,6.005859e-02,-2.208655e+02,6.005859e-02,-2.249833e+02,6.005859e-02,-2.262104e+02
6.030273e-02,-1.769754e+02,6.030273e-02,-1.960247e+02,6.030273e-02,-2.164724e+02,6.030273e-02,-2.217764e+02,6.030273e-02,-2.246881e+02,6.030273e-02,-2.274688e+02
6.054688e-02,-1.754636e+02,6.054688e-02,-1.973613e+02,6.054688e-02,-2.162095e+02,6.054688e-02,-2.218485e+02,6.054688e-02,-2.259155e+02,6.054688e-02,-2.287809e+02
6.079102e-02,-1.768920e+02,6.079102e-02,-1.971812e+02,6.079102e-02,-2.174469e+02,6.079102e-02,-2.212144e+02,6.079102e-02,-2.248743e+02,6.079102e-02,-2.262691e+02
6.103516e-02,-1.771862e+02,6.103516e-02,-1.953116e+02,6.103516e-02,-2.194713e+02,6.103516e-02,-2.199778e+02,6.103516e-02,-2.246760e+02,6.103516e-02,-2.252696e+02
6.127930e-02,-1.777909e+02,6.127930e-02,-1.947869e+02,6.127930e-02,-2.184698e+02,6.127930e-02,-2.198825e+02,6.127930e-02,-2.255640e+02,6.127930e-02,-2.279487e+02
6.152344e-02,-1.780774e+02,6.152344e-02,-1.942570e+02,6.152344e-02,-2.178311e+02,6.152344e-02,-2.212061e+02,6.152344e-02,-2.261682e+02,6.152344e-02,-2.280554e+02
6.176758e-02,-1.775426e+02,6.176758e-02,-1.951065e+02,6.176758e-02,-2.183717e+02,6.176758e-02,-2.222420e+02,6.176758e-02,-2.274649e+02,6.176758e-02,-2.284494e+02
6.201172e-02,-1.773750e+02,6.201172e-02,-1.951009e+02,6.201172e-02,-2.184023e+02,6.201172e-02,-2.216751e+02,6.201172e-02,-2.262772e+02,6.201172e-02,-2.286038e+02
6.225586e-02,-1.768324e+02,6.225586e-02,-1.963786e+02,6.225586e-02,-2.196264e+02,6.225586e-02,-2.222173e+02,6.225586e-02,-2.259804e+02,6.225586e-02,-2.283263e+02
6.250000e-02,-1.785595e+02,6.250000e-02,-1.971995e+02,6.250000e-02,-2.200441e+02,6.250000e-02,-2.204716e+02,6.250000e-02,-2.255757e+02,6.250000e-02,-2.295222e+02
6.274414e-02,-1.804835e+02,6.274414e-02,-1.944703e+02,6.274414e-02,-2.190845e+02,6.274414e-02,-2.197720e+02,6.274414e-02,-2.253826e+02,6.274414e-02,-2.292582e+02
6.298828e-02,-1.800026e+02,6.298828e-02,-1.951818e+02,6.298828e-02,-2.172654e+02,6.298828e-02,-2.207695e+02,6.298828e-02,-2.268293e+02,6.298828e-02,-2.285512e+02
6.323242e-02,-1.787037e+02,6.323242e-02,-1.968404e+02,6.323242e-02,-2.173541e+02,6.323242e-02,-2.217012e+02,6.323242e-02,-2.259035e+02,6.323242e-02,-2.280780e+02
6.347656e-02,-1.801095e+02,6.347656e-02,-1.951578e+02,6.347656e-02,-2.170881e+02,6.347656e-02,-2.218753e+02,6.347656e-02,-2.238792e+02,6.347656e-02,-2.271731e+02
6.372070e-02,-1.790125e+02,6.372070e-02,-1.938715e+02,6.372070e-02,-2.153157e+02,6.372070e-02,-2.194345e+02,6.372070e-02,-2.244603e+02,6.372070e-02,-2.258745e+02
6.396484e-02,-1.796120e+02,6.396484e-02,-1.931630e+02,6.396484e-02,-2.163031e+02,6.396484e-02,-2.188435e+02,6.396484e-02,-2.261609e+02,6.396484e-02,-2.263466e+02
6.420898e-02,-1.808500e+02,6.420898e-02,-1.930799e+02,6.420898e-02,-2.193259e+02,6.420898e-02,-2.193593e+02,6.420898e-02,-2.274803e+02,6.420898e-02,-2.280493e+02
6.445312e-02,-1.831968e+02,6.445312e-02,-1.940944e+02,6.445312e-02,-2.182290e+02,6.445312e-02,-2.198118e+02,6.445312e-02,-2.250946e+02,6.445312e-02,-2.293771e+02
6.469727e-02,-1.830062e+02,6.469727e-02,-1.937640e+02,6.469727e-02,-2.176992e+02,6.469727e-02,-2.217094e+02,6.469727e-02,-2.246090e+02,6.469727e-02,-2.266978e+02
6.494141e-02,-1.808581e+02,6.494141e-02,-1.908689e+02,6.494141e-02,-2.183884e+02,6.494141e-02,-2.222438e+02,6.494141e-02,-2.239018e+02,6.494141e-02,-2.251976e+02
6.518555e-02,-1.810395e+02,6.518555e-02,-1.905130e+02,6.518555e-02,-2.167610e+02,6.518555e-02,-2.207105e+02,6.518555e-02,-2.226380e+02,6.518555e-02,-2.250191e+02
6.542969e-02,-1.828911e+02,6.542969e-02,-1.943847e+02,6.542969e-02,-2.174777e+02,6.542969e-02,-2.203027e+02,6.542969e-02,-2.227961e+02,6.542969e-02,-2.248065e+02
6.567383e-02,-1.839776e+02,6.567383e-02,-1.919798e+02,6.567383e-02,-2.178588e+02,6.567383e-02,-2.198402e+02,6.567383e-02,-2.233778e+02,6.567383e-02,-2.255288e+02
6.591797e-02,-1.864486e+02,6.591797e-02,-1.920647e+02,6.591797e-02,-2.180738e+02,6.591797e-02,-2.202225e+02,6.591797e-02,-2.247497e+02,6.591797e-02,-2.270196e+02
6.616211e-02,-1.868467e+02,6.616211e-02,-1.920062e+02,6.616211e-02,-2.168843e+02,6.616211e-02,-2.205502e+02,6.616211e-02,-2.241418e+02,6.616211e-02,-2.284415e+02
6.640625e-02,-1.883774e+02,6.640625e-02,-1.925267e+02,6.640625e-02,-2.168186e+02,6.640625e-02,-2.201714e+02,6.640625e-02,-2.238513e+02,6.640625e-02,-2.292025e+02
6.665039e-02,-1.880008e+02,6.665039e-02,-1.928632e+02,6.665039e-02,-2.158762e+02,6.665039e-02,-2.194701e+02,6.665039e-02,-2.252643e+02,6.665039e-02,-2.285422e+02
6.689453e-02,-1.928046e+02,6.689453e-02,-1.898997e+02,6.689453e-02,-2.151015e+02,6.689453e-02,-2.210945e+02,6.689453e-02,-2.252437e+02,6.689453e-02,-2.294049e+02
6.713867e-02,-1.940613e+02,6.713867e-02,-1.891643e+02,6.713867e-02,-2.183167e+02,6.713867e-02,-2.227710e+02,6.713867e-02,-2.277508e+02,6.713867e-02,-2.284077e+02
6.738281e-02,-1.934820e+02,6.738281e-02,-1.899193e+02,6.738281e-02,-2.176348e+02,6.738281e-02,-2.203130e+02,6.738281e-02,-2.257846e+02,6.738281e-02,-2.278686e+02
6.762695e-02,-1.936036e+02,6.762695e-02,-1.899739e+02,6.762695e-02,-2.160089e+02,6.762695e-02,-2.179370e+02,6.762695e-02,-2.231310e+02,6.762695e-02,-2.279865e+02
6.787109e-02,-1.927626e+02,6.787109e-02,-1.896343e+02,6.787109e-02,-2.158317e+02,6.787109e-02,-2.185938e+02,6.787109e-02,-2.237493e+02,6.787109e-02,-2.271378e+02
6.811523e-02,-1.936111e+02,6.811523e-02,-1.894943e+02,6.811523e-02,-2.154355e+02,6.811523e-02,-2.181984e+02,6.811523e-02,-2.254497e+02,6.811523e-02,-2.265985e+02
6.835938e-02,-1.907444e+02,6.835938e-02,-1.886809e+02,6.835938e-02,-2.161830e+02,6.835938e-02,-2.185514e+02,6.835938e-02,-2.257062e+02,6.835938e-02,-2.265744e+02
6.860352e-02,-1.896910e+02,6.860352e-02,-1.872739e+02,6.860352e-02,-2.179350e+02,6.860352e-02,-2.196878e+02,6.860352e-02,-2.259501e+02,6.860352e-02,-2.272509e+02
6.884766e-02,-1.914273e+02,6.884766e-02,-1.878099e+02,6.884766e-02,-2.193106e+02,6.884766e-02,-2.208038e+02,6.884766e-02,-2.251251e+02,6.884766e-02,-2.276996e+02
6.909180e-02,-1.877435e+02,6.909180e-02,-1.884344e+02,6.909180e-02,-2.178223e+02,6.909180e-02,-2.215460e+02,6.909180e-02,-2.263699e+02,6.909180e-02,-2.266822e+02
6.933594e-02,-1.853710e+02,6.933594e-02,-1.857566e+02,6.933594e-02,-2.156443e+02,6.933594e-02,-2.208629e+02,6.933594e-02,-2.262705e+02,6.933594e-02,-2.254928e+02
6.958008e-02,-1.817928e+02,6.958008e-02,-1.848214e+02,6.958008e-02,-2.144713e+02,6.958008e-02,-2.203507e+02,6.958008e-02,-2.240482e+02,6.958008e-02,-2.255300e+02
6.982422e-02,-1.793925e+02,6.982422e-02,-1.866454e+02,6.982422e-02,-2.163631e+02,6.982422e-02,-2.202828e+02,6.982422e-02,-2.236453e+02,6.982422e-02,-2.257991e+02
7.006836e-02,-1.810765e+02,7.006836e-02,-1.867478e+02,7.006836e-02,-2.185841e+02,7.006836e-02,-2.196139e+02,7.006836e-02,-2.245400e+02,7.006836e-02,-2.255151e+02
7.031250e-02,-1.808674e+02,7.031250e-02,-1.879164e+02,7.031250e-02,-2.164368e+02,7.031250e-02,-2.190126e+02,7.031250e-02,-2.263242e+02,7.031250e-02,-2.249547e+02
7.055664e-02,-1.792316e+02,7.055664e-02,-1.862051e+02,7.055664e-02,-2.155033e+02,7.055664e-02,-2.191190e+02,7.055664e-02,-2.253883e+02,7.055664e-02,-2.265715e+02
7.080078e-02,-1.790844e+02,7.080078e-02,-1.842772e+02,7.080078e-02,-2.166726e+02,7.080078e-02,-2.195170e+02,7.080078e-02,-2.246101e+02,7.080078e-02,-2.267344e+02
7.104492e-02,-1.800218e+02,7.104492e-02,-1.840364e+02,7.104492e-02,-2.152826e+02,7.104492e-02,-2.195757e+02,7.104492e-02,-2.249124e+02,7.104492e-02,-2.264947e+02
7.128906e-02,-1.799436e+02,7.128906e-02,-1.854869e+02,7.128906e-02,-2.134663e+02,7.128906e-02,-2.186094e+02,7.128906e-02,-2.263671e+02,7.128906e-02,-2.279302e+02
7.153320e-02,-1.799201e+02,7.153320e-02,-1.847494e+02,7.153320e-02,-2.150520e+02,7.153320e-02,-2.191829e+02,7.153320e-02,-2.266991e+02,7.153320e-02,-2.291127e+02
7.177734e-02,-1.771479e+02,7.177734e-02,-1.844550e+02,7.177734e-02,-2.179693e+02,7.177734e-02,-2.209163e+02,7.177734e-02,-2.252356e+02,7.177734e-02,-2.297178e+02
7.202148e-02,-1.775635e+02,7.202148e-02,-1.841772e+02,7.202148e-02,-2.156413e+02,7.202148e-02,-2.194224e+02,7.202148e-02,-2.247248e+02,7.202148e-02,-2.314186e+02
7.226562e-02,-1.773089e+02,7.226562e-02,-1.818837e+02,7.226562e-02,-2.149015e+02,7.226562e-02,-2.180023e+02,7.226562e-02,-2.253162e+02,7.226562e-02,-2.282144e+02
7.250977e-02,-1.762335e+02,7.250977e-02,-1.821718e+02,7.250977e-02,-2.150169e+02,7.250977e-02,-2.167383e+02,7.250977e-02,-2.256482e+02,7.250977e-02,-2.258907e+02
7.275391e-02,-1.761674e+02,7.275391e-02,-1.823857e+02,7.275391e-02,-2.136933e+02,7.275391e-02,-2.180847e+02,7.275391e-02,-2.244354e+02,7.275391e-02,-2.248298e+02
7.299805e-02,-1.753564e+02,7.299805e-02,-1.820452e+02,7.299805e-02,-2.130617e+02,7.299805e-02,-2.193703e+02,7.299805e-02,-2.239379e+02,7.299805e-02,-2.256974e+02
7.324219e-02,-1.753433e+02,7.324219e-02,-1.818616e+02,7.324219e-02,-2.135471e+02,7.324219e-02,-2.191076e+02,7.324219e-02,-2.248349e+02,7.324219e-02,-2.270629e+02
7.348633e-02,-1.758101e+02,7.348633e-02,-1.814047e+02,7.348633e-02,-2.136203e+02,7.348633e-02,-2.198282e+02,7.348633e-02,-2.249491e+02,7.348633e-02,-2.272952e+02
7.373047e-02,-1.760238e+02,7.373047e-02,-1.805973e+02,7.373047e-02,-2.130760e+02,7.373047e-02,-2.188304e+02,7.373047e-02,-2.231183e+02,7.373047e-02,-2.277861e+02
7.397461e-02,-1.763745e+02,7.397461e-02,-1.803736e+02,7.397461e-02,-2.110541e+02,7.397461e-02,-2.181008e+02,7.397461e-02,-2.236599e+02,7.397461e-02,-2.283253e+02
7.421875e-02,-1.769355e+02,7.421875e-02,-1.812624e+02,7.421875e-02,-2.107359e+02,7.421875e-02,-2.192368e+02,7.421875e-02,-2.242434e+02,7.421875e-02,-2.279716e+02
7.446289e-02,-1.770055e+02,7.446289e-02,-1.809732e+02,7.446289e-02,-2.121452e+02,7.446289e-02,-2.210606e+02,7.446289e-02,-2.244184e+02,7.446289e-02,-2.276769e+02
7.470703e-02,-1.767527e+02,7.470703e-02,-1.806448e+02,7.470703e-02,-2.129946e+02,7.470703e-02,-2.194144e+02,7.470703e-02,-2.247223e+02,7.470703e-02,-2.279425e+02
7.495117e-02,-1.777750e+02,7.495117e-02,-1.811726e+02,7.495117e-02,-2.112571e+02,7.495117e-02,-2.189915e+02,7.495117e-02,-2.239485e+02,7.495117e-02,-2.278342e+02
7.519531e-02,-1.777418e+02,7.519531e-02,-1.810245e+02,7.519531e-02,-2.103630e+02,7.519531e-02,-2.185352e+02,7.519531e-02,-2.229000e+02,7.519531e-02,-2.268326e+02
7.543945e-02,-1.755428e+02,7.543945e-02,-1.825476e+02,7.543945e-02,-2.111240e+02,7.543945e-02,-2.196509e+02,7.543945e-02,-2.217567e+02,7.543945e-02,-2.257734e+02
7.568359e-02,-1.755298e+02,7.568359e-02,-1.811398e+02,7.568359e-02,-2.140852e+02,7.568359e-02,-2.175175e+02,7.568359e-02,-2.215181e+02,7.568359e-02,-2.253079e+02
7.592773e-02,-1.784935e+02,7.592773e-02,-1.800715e+02,7.592773e-02,-2.131703e+02,7.592773e-02,-2.177060e+02,7.592773e-02,-2.221454e+02,7.592773e-02,-2.250651e+02
7.617188e-02,-1.788579e+02,7.617188e-02,-1.798672e+02,7.617188e-02,-2.108073e+02,7.617188e-02,-2.186027e+02,7.617188e-02,-2.228375e+02,7.617188e-02,-2.254850e+02
7.641602e-02,-1.772819e+02,7.641602e-02,-1.807799e+02,7.641602e-02,-2.108286e+02,7.641602e-02,-2.198874e+02,7.641602e-02,-2.237881e+02,7.641602e-02,-2.262945e+02
7.666016e-02,-1.760343e+02,7.666016e-02,-1.783631e+02,7.666016e-02,-2.101439e+02,7.666016e-02,-2.203981e+02,7.666016e-02,-2.246255e+02,7.666016e-02,-2.256689e+02
7.690430e-02,-1.765447e+02,7.690430e-02,-1.756697e+02,7.690430e-02,-2.103241e+02,7.690430e-02,-2.224291e+02,7.690430e-02,-2.252938e+02,7.690430e-02,-2.258333e+02
7.714844e-02,-1.797731e+02,7.714844e-02,-1.767288e+02,7.714844e-02,-2.096724e+02,7.714844e-02,-2.189897e+02,7.714844e-02,-2.230153e+02,7.714844e-02,-2.266435e+02
7.739258e-02,-1.796164e+02,7.739258e-02,-1.772369e+02,7.739258e-02,-2.094082e+02,7.739258e-02,-2.172448e+02,7.739258e-02,-2.207314e+02,7.739258e-02,-2.274130e+02
7.763672e-02,-1.794351e+02,7.763672e-02,-1.737104e+02,7.763672e-02,-2.107310e+02,7.763672e-02,-2.163907e+02,7.763672e-02,-2.208784e+02,7.763672e-02,-2.268646e+02
7.788086e-02,-1.817934e+02,7.788086e-02,-1.762165e+02,7.788086e-02,-2.120884e+02,7.788086e-02,-2.158761e+02,7.788086e-02,-2.232531e+02,7.788086e-02,-2.264156e+02
7.812500e-02,-1.852837e+02,7.812500e-02,-1.769150e+02,7.812500e-02,-2.136080e+02,7.812500e-02,-2.159147e+02,7.812500e-02,-2.232435e+02,7.812500e-02,-2.244180e+02
7.836914e-02,-1.837204e+02,7.836914e-02,-1.740257e+02,7.836914e-02,-2.135525e+02,7.836914e-02,-2.175973e+02,7.836914e-02,-2.242319e+02,7.836914e-02,-2.235639e+02
7.861328e-02,-1.840043e+02,7.861328e-02,-1.727857e+02,7.861328e-02,-2.133250e+02,7.861328e-02,-2.173426e+02,7.861328e-02,-2.243030e+02,7.861328e-02,-2.232224e+02
7.885742e-02,-1.871492e+02,7.885742e-02,-1.726844e+02,7.885742e-02,-2.119886e+02,7.885742e-02,-2.172006e+02,7.885742e-02,-2.229845e+02,7.885742e-02,-2.231813e+02
7.910156e-02,-1.903141e+02,7.910156e-02,-1.733856e+02,7.910156e-02,-2.097568e+02,7.910156e-02,-2.186179e+02,7.910156e-02,-2.241804e+02,7.910156e-02,-2.240543e+02
7.934570e-02,-1.900805e+02,7.934570e-02,-1.745498e+02,7.934570e-02,-2.106370e+02,7.934570e-02,-2.188149e+02,7.934570e-02,-2.233935e+02,7.934570e-02,-2.261647e+02
7.958984e-02,-1.867086e+02,7.958984e-02,-1.740031e+02,7.958984e-02,-2.130546e+02,7.958984e-02,-2.174124e+02,7.958984e-02,-2.227733e+02,7.958984e-02,-2.264281e+02
7.983398e-02,-1.836732e+02,7.983398e-02,-1.737229e+02,7.983398e-02,-2.124452e+02,7.983398e-02,-2.163403e+02,7.983398e-02,-2.225556e+02,7.983398e-02,-2.260217e+02
8.007812e-02,-1.798691e+02,8.007812e-02,-1.722884e+02,8.007812e-02,-2.119340e+02,8.007812e-02,-2.161116e+02,8.007812e-02,-2.221801e+02,8.007812e-02,-2.264802e+02
8.032227e-02,-1.777624e+02,8.032227e-02,-1.699100e+02,8.032227e-02,-2.112951e+02,8.032227e-02,-2.152518e+02,8.032227e-02,-2.231594e+02,8.032227e-02,-2.258999e+02
8.056641e-02,-1.757194e+02,8.056641e-02,-1.689699e+02,8.056641e-02,-2.117319e+02,8.056641e-02,-2.159468e+02,8.056641e-02,-2.229081e+02,8.056641e-02,-2.248170e+02
8.081055e-02,-1.757314e+02,8.081055e-02,-1.716790e+02,8.081055e-02,-2.122855e+02,8.081055e-02,-2.168554e+02,8.081055e-02,-2.221297e+02,8.081055e-02,-2.265012e+02
8.105469e-02,-1.758717e+02,8.105469e-02,-1.734372e+02,8.105469e-02,-2.115878e+02,8.105469e-02,-2.165576e+02,8.105469e-02,-2.212230e+02,8.105469e-02,-2.252813e+02
8.129883e-02,-1.741964e+02,8.129883e-02,-1.723637e+02,8.129883e-02,-2.130689e+02,8.129883e-02,-2.152070e+02,8.129883e-02,-2.226941e+02,8.129883e-02,-2.240316e+02
8.154297e-02,-1.728487e+02,8.154297e-02,-1.693935e+02,8.154297e-02,-2.142204e+02,8.154297e-02,-2.169501e+02,8.154297e-02,-2.271355e+02,8.154297e-02,-2.255899e+02
8.178711e-02,-1.718481e+02,8.178711e-02,-1.670475e+02,8.178711e-02,-2.145386e+02,8.178711e-02,-2.176252e+02,8.178711e-02,-2.236968e+02,8.178711e-02,-2.243039e+02
8.203125e-02,-1.699673e+02,8.203125e-02,-1.680498e+02,8.203125e-02,-2.134306e+02,8.203125e-02,-2.144933e+02,8.203125e-02,-2.228296e+02,8.203125e-02,-2.240658e+02
8.227539e-02,-1.696215e+02,8.227539e-02,-1.698502e+02,8.227539e-02,-2.125163e+02,8.227539e-02,-2.148802e+02,8.227539e-02,-2.227557e+02,8.227539e-02,-2.239884e+02
8.251953e-02,-1.704143e+02,8.251953e-02,-1.683726e+02,8.251953e-02,-2.129013e+02,8.251953e-02,-2.153658e+02,8.251953e-02,-2.245192e+02,8.251953e-02,-2.246832e+02
8.276367e-02,-1.721713e+02,8.276367e-02,-1.661352e+02,8.276367e-02,-2.146787e+02,8.276367e-02,-2.152952e+02,8.276367e-02,-2.220431e+02,8.276367e-02,-2.227969e+02
8.300781e-02,-1.720705e+02,8.300781e-02,-1.661904e+02,8.300781e-02,-2.160452e+02,8.300781e-02,-2.149920e+02,8.300781e-02,-2.206033e+02,8.300781e-02,-2.219616e+02
8.325195e-02,-1.715157e+02,8.325195e-02,-1.682215e+02,8.325195e-02,-2.151445e+02,8.325195e-02,-2.160170e+02,8.325195e-02,-2.218331e+02,8.325195e-02,-2.212830e+02
8.349609e-02,-1.704361e+02,8.349609e-02,-1.671601e+02,8.349609e-02,-2.137024e+02,8.349609e-02,-2.159816e+02,8.349609e-02,-2.238519e+02,8.349609e-02,-2.221015e+02
8.374023e-02,-1.696825e+02,8.374023e-02,-1.670355e+02,8.374023e-02,-2.117255e+02,8.374023e-02,-2.165238e+02,8.374023e-02,-2.228635e+02,8.374023e-02,-2.239783e+02
8.398438e-02,-1.708899e+02,8.398438e-02,-1.668888e+02,8.398438e-02,-2.101969e+02,8.398438e-02,-2.168334e+02,8.398438e-02,-2.228556e+02,8.398438e-02,-2.251553e+02
8.422852e-02,-1.701094e+02,8.422852e-02,-1.676352e+02,8.422852e-02,-2.113838e+02,8.422852e-02,-2.175289e+02,8.422852e-02,-2.220891e+02,8.422852e-02,-2.233150e+02
8.447266e-02,-1.685208e+02,8.447266e-02,-1.681696e+02,8.447266e-02,-2.140991e+02,8.447266e-02,-2.163386e+02,8.447266e-02,-2.227673e+02,8.447266e-02,-2.238437e+02
8.471680e-02,-1.677754e+02,8.471680e-02,-1.682428e+02,8.471680e-02,-2.150281e+02,8.471680e-02,-2.169594e+02,8.471680e-02,-2.228691e+02,8.471680e-02,-2.244698e+02
8.496094e-02,-1.677979e+02,8.496094e-02,-1.700370e+02,8.496094e-02,-2.143568e+02,8.496094e-02,-2.166290e+02,8.496094e-02,-2.212724e+02,8.496094e-02,-2.236458e+02
8.520508e-02,-1.675203e+02,8.520508e-02,-1.723480e+02,8.520508e-02,-2.132469e+02,8.520508e-02,-2.146013e+02,8.520508e-02,-2.204690e+02,8.520508e-02,-2.234995e+02
8.544922e-02,-1.698363e+02,8.544922e-02,-1.717819e+02,8.544922e-02,-2.121226e+02,8.544922e-02,-2.144290e+02,8.544922e-02,-2.221466e+02,8.544922e-02,-2.248620e+02
8.569336e-02,-1.716963e+02,8.569336e-02,-1.723631e+02,8.569336e-02,-2.135541e+02,8.569336e-02,-2.151489e+02,8.569336e-02,-2.217663e+02,8.569336e-02,-2.248362e+02
8.593750e-02,-1.712361e+02,8.593750e-02,-1.736581e+02,8.593750e-02,-2.134167e+02,8.593750e-02,-2.151227e+02,8.593750e-02,-2.214359e+02,8.593750e-02,-2.256806e+02
8.618164e-02,-1.716934e+02,8.618164e-02,-1.758154e+02,8.618164e-02,-2.124150e+02,8.618164e-02,-2.135027e+02,8.618164e-02,-2.218132e+02,8.618164e-02,-2.234321e+02
8.642578e-02,-1.738033e+02,8.642578e-02,-1.770782e+02,8.642578e-02,-2.141489e+02,8.642578e-02,-2.135656e+02,8.642578e-02,-2.238161e+02,8.642578e-02,-2.236632e+02
8.666992e-02,-1.751744e+02,8.666992e-02,-1.787523e+02,8.666992e-02,-2.135176e+02,8.666992e-02,-2.151547e+02,8.666992e-02,-2.237616e+02,8.666992e-02,-2.229848e+02
8.691406e-02,-1.763089e+02,8.691406e-02,-1.835723e+02,8.691406e-02,-2.122180e+02,8.691406e-02,-2.159703e+02,8.691406e-02,-2.224249e+02,8.691406e-02,-2.238576e+02
8.715820e-02,-1.754904e+02,8.715820e-02,-1.874977e+02,8.715820e-02,-2.119937e+02,8.715820e-02,-2.144822e+02,8.715820e-02,-2.231600e+02,8.715820e-02,-2.242142e+02
8.740234e-02,-1.756322e+02,8.740234e-02,-1.928277e+02,8.740234e-02,-2.118359e+02,8.740234e-02,-2.131268e+02,8.740234e-02,-2.234390e+02,8.740234e-02,-2.244039e+02
8.764648e-02,-1.754995e+02,8.764648e-02,-1.894948e+02,8.764648e-02,-2.110082e+02,8.764648e-02,-2.140335e+02,8.764648e-02,-2.237763e+02,8.764648e-02,-2.256602e+02
8.789062e-02,-1.769796e+02,8.789062e-02,-1.848084e+02,8.789062e-02,-2.127811e+02,8.789062e-02,-2.132227e+02,8.789062e-02,-2.232317e+02,8.789062e-02,-2.241365e+02
8.813477e-02,-1.762704e+02,8.813477e-02,-1.827526e+02,8.813477e-02,-2.146474e+02,8.813477e-02,-2.156126e+02,8.813477e-02,-2.230956e+02,8.813477e-02,-2.250713e+02
8.837891e-02,-1.759141e+02,8.837891e-02,-1.824816e+02,8.837891e-02,-2.135970e+02,8.837891e-02,-2.171798e+02,8.837891e-02,-2.210070e+02,8.837891e-02,-2.250774e+02
8.862305e-02,-1.762657e+02,8.862305e-02,-1.813428e+02,8.862305e-02,-2.152271e+02,8.862305e-02,-2.170920e+02,8.862305e-02,-2.200700e+02,8.862305e-02,-2.253738e+02
8.886719e-02,-1.768494e+02,8.886719e-02,-1.806125e+02,8.886719e-02,-2.171195e+02,8.886719e-02,-2.163913e+02,8.886719e-02,-2.197473e+02,8.886719e-02,-2.256500e+02
8.911133e-02,-1.781909e+02,8.911133e-02,-1.791972e+02,8.911133e-02,-2.152023e+02,8.911133e-02,-2.152216e+02,8.911133e-02,-2.210849e+02,8.911133e-02,-2.260944e+02
8.935547e-02,-1.777682e+02,8.935547e-02,-1.768400e+02,8.935547e-02,-2.136049e+02,8.935547e-02,-2.155112e+02,8.935547e-02,-2.225585e+02,8.935547e-02,-2.273295e+02
8.959961e-02,-1.789441e+02,8.959961e-02,-1.773330e+02,8.959961e-02,-2.131761e+02,8.959961e-02,-2.146671e+02,8.959961e-02,-2.232032e+02,8.959961e-02,-2.269262e+02
8.984375e-02,-1.790882e+02,8.984375e-02,-1.761203e+02,8.984375e-02,-2.120825e+02,8.984375e-02,-2.144971e+02,8.984375e-02,-2.223590e+02,8.984375e-02,-2.267475e+02
9.008789e-02,-1.781820e+02,9.008789e-02,-1.747459e+02,9.008789e-02,-2.130944e+02,9.008789e-02,-2.166226e+02,9.008789e-02,-2.220315e+02,9.008789e-02,-2.258637e+02
9.033203e-02,-1.786573e+02,9.033203e-02,-1.743459e+02,9.033203e-02,-2.152813e+02,9.033203e-02,-2.166912e+02,9.033203e-02,-2.247821e+02,9.033203e-02,-2.248273e+02
9.057617e-02,-1.809528e+02,9.057617e-02,-1.736427e+02,9.057617e-02,-2.164267e+02,9.057617e-02,-2.161164e+02,9.057617e-02,-2.258905e+02,9.057617e-02,-2.246740e+02
9.082031e-02,-1.821066e+02,9.082031e-02,-1.752215e+02,9.082031e-02,-2.142390e+02,9.082031e-02,-2.169493e+02,9.082031e-02,-2.260390e+02,9.082031e-02,-2.246889e+02
9.106445e-02,-1.798768e+02,9.106445e-02,-1.752676e+02,9.106445e-02,-2.132317e+02,9.106445e-02,-2.155304e+02,9.106445e-02,-2.261251e+02,9.106445e-02,-2.236073e+02
9.130859e-02,-1.777546e+02,9.130859e-02,-1.737676e+02,9.130859e-02,-2.134792e+02,9.130859e-02,-2.156956e+02,9.130859e-02,-2.265075e+02,9.130859e-02,-2.247953e+02
9.155273e-02,-1.785654e+02,9.155273e-02,-1.739684e+02,9.155273e-02,-2.148260e+02,9.155273e-02,-2.183963e+02,9.155273e-02,-2.257792e+02,9.155273e-02,-2.263292e+02
9.179688e-02,-1.811023e+02,9.179688e-02,-1.746515e+02,9.179688e-02,-2.119858e+02,9.179688e-02,-2.187636e+02,9.179688e-02,-2.241974e+02,9.179688e-02,-2.244164e+02
9.204102e-02,-1.801907e+02,9.204102e-02,-1.746163e+02,9.204102e-02,-2.112228e+02,9.204102e-02,-2.156347e+02,9.204102e-02,-2.236930e+02,9.204102e-02,-2.239890e+02
9.228516e-02,-1.805782e+02,9.228516e-02,-1.751593e+02,9.228516e-02,-2.126748e+02,9.228516e-02,-2.160135e+02,9.228516e-02,-2.241855e+02,9.228516e-02,-2.247946e+02
9.252930e-02,-1.810342e+02,9.252930e-02,-1.748937e+02,9.252930e-02,-2.127230e+02,9.252930e-02,-2.165124e+02,9.252930e-02,-2.251276e+02,9.252930e-02,-2.252606e+02
9.277344e-02,-1.820544e+02,9.277344e-02,-1.743122e+02,9.277344e-02,-2.130922e+02,9.277344e-02,-2.161674e+02,9.277344e-02,-2.237684e+02,9.277344e-02,-2.248581e+02
9.301758e-02,-1.837776e+02,9.301758e-02,-1.745214e+02,9.301758e-02,-2.122407e+02,9.301758e-02,-2.151574e+02,9.301758e-02,-2.225536e+02,9.301758e-02,-2.256397e+02
9.326172e-02,-1.839946e+02,9.326172e-02,-1.754976e+02,9.326172e-02,-2.112695e+02,9.326172e-02,-2.154342e+02,9.326172e-02,-2.239772e+02,9.326172e-02,-2.252792e+02
9.350586e-02,-1.848901e+02,9.350586e-02,-1.750476e+02,9.350586e-02,-2.104894e+02,9.350586e-02,-2.165348e+02,9.350586e-02,-2.243289e+02,9.350586e-02,-2.240866e+02
9.375000e-02,-1.833867e+02,9.375000e-02,-1.744300e+02,9.375000e-02,-2.113403e+02,9.375000e-02,-2.160026e+02,9.375000e-02,-2.238217e+02,9.375000e-02,-2.238305e+02
9.399414e-02,-1.823430e+02,9.399414e-02,-1.767704e+02,9.399414e-02,-2.135659e+02,9.399414e-02,-2.173842e+02,9.399414e-02,-2.249901e+02,9.399414e-02,-2.244379e+02
9.423828e-02,-1.857222e+02,9.423828e-02,-1.775243e+02,9.423828e-02,-2.146181e+02,9.423828e-02,-2.188757e+02,9.423828e-02,-2.251758e+02,9.423828e-02,-2.248305e+02
9.448242e-02,-1.867058e+02,9.448242e-02,-1.762707e+02,9.448242e-02,-2.142109e+02,9.448242e-02,-2.177093e+02,9.448242e-02,-2.235735e+02,9.448242e-02,-2.248599e+02
9.472656e-02,-1.856264e+02,9.472656e-02,-1.758478e+02,9.472656e-02,-2.144232e+02,9.472656e-02,-2.167717e+02,9.472656e-02,-2.229707e+02,9.472656e-02,-2.253591e+02
9.497070e-02,-1.867304e+02,9.497070e-02,-1.759986e+02,9.497070e-02,-2.156076e+02,9.497070e-02,-2.159769e+02,9.497070e-02,-2.233463e+02,9.497070e-02,-2.245691e+02
9.521484e-02,-1.888621e+02,9.521484e-02,-1.768288e+02,9.521484e-02,-2.153341e+02,9.521484e-02,-2.153513e+02,9.521484e-02,-2.232734e+02,9.521484e-02,-2.242401e+02
9.545898e-02,-1.876128e+02,9.545898e-02,-1.767141e+02,9.545898e-02,-2.149837e+02,9.545898e-02,-2.166662e+02,9.545898e-02,-2.238534e+02,9.545898e-02,-2.232417e+02
9.570312e-02,-1.867106e+02,9.570312e-02,-1.773621e+02,9.570312e-02,-2.154923e+02,9.570312e-02,-2.173234e+02,9.570312e-02,-2.251796e+02,9.570312e-02,-2.239845e+02
9.594727e-02,-1.887146e+02,9.594727e-02,-1.789176e+02,9.594727e-02,-2.140652e+02,9.594727e-02,-2.174337e+02,9.594727e-02,-2.258570e+02,9.594727e-02,-2.251187e+02
9.619141e-02,-1.884517e+02,9.619141e-02,-1.797496e+02,9.619141e-02,-2.128429e+02,9.619141e-02,-2.161143e+02,9.619141e-02,-2.255811e+02,9.619141e-02,-2.255007e+02
9.643555e-02,-1.887909e+02,9.643555e-02,-1.804061e+02,9.643555e-02,-2.125907e+02,9.643555e-02,-2.166307e+02,9.643555e-02,-2.243253e+02,9.643555e-02,-2.235863e+02
9.667969e-02,-1.898990e+02,9.667969e-02,-1.795166e+02,9.667969e-02,-2.137331e+02,9.667969e-02,-2.177042e+02,9.667969e-02,-2.244435e+02,9.667969e-02,-2.238925e+02
9.692383e-02,-1.900009e+02,9.692383e-02,-1.805714e+02,9.692383e-02,-2.138288e+02,9.692383e-02,-2.161962e+02,9.692383e-02,-2.246502e+02,9.692383e-02,-2.245671e+02
9.716797e-02,-1.887462e+02,9.716797e-02,-1.825545e+02,9.716797e-02,-2.144291e+02,9.716797e-02,-2.157080e+02,9.716797e-02,-2.250308e+02,9.716797e-02,-2.254797e+02
9.741211e-02,-1.885101e+02,9.741211e-02,-1.846397e+02,9.741211e-02,-2.123328e+02,9.741211e-02,-2.155088e+02,9.741211e-02,-2.243187e+02,9.741211e-02,-2.236822e+02
9.765625e-02,-1.879413e+02,9.765625e-02,-1.852421e+02,9.765625e-02,-2.118183e+02,9.765625e-02,-2.160657e+02,9.765625e-02,-2.249350e+02,9.765625e-02,-2.237256e+02
9.790039e-02,-1.889240e+02,9.790039e-02,-1.875079e+02,9.790039e-02,-2.135456e+02,9.790039e-02,-2.166297e+02,9.790039e-02,-2.250630e+02,9.790039e-02,-2.249783e+02
9.814453e-02,-1.892344e+02,9.814453e-02,-1.894648e+02,9.814453e-02,-2.160226e+02,9.814453e-02,-2.186536e+02,9.814453e-02,-2.247668e+02,9.814453e-02,-2.247549e+02
9.838867e-02,-1.904070e+02,9.838867e-02,-1.910927e+02,9.838867e-02,-2.165971e+02,9.838867e-02,-2.183924e+02,9.838867e-02,-2.244327e+02,9.838867e-02,-2.255539e+02
9.863281e-02,-1.912716e+02,9.863281e-02,-1.947904e+02,9.863281e-02,-2.153479e+02,9.863281e-02,-2.166213e+02,9.863281e-02,-2.251556e+02,9.863281e-02,-2.239211e+02
9.887695e-02,-1.905724e+02,9.887695e-02,-1.970908e+02,9.887695e-02,-2.128842e+02,9.887695e-02,-2.187919e+02,9.887695e-02,-2.242908e+02,9.887695e-02,-2.224631e+02
9.912109e-02,-1.911021e+02,9.912109e-02,-1.958787e+02,9.912109e-02,-2.124821e+02,9.912109e-02,-2.218674e+02,9.912109e-02,-2.215824e+02,9.912109e-02,-2.234889e+02
9.936523e-02,-1.908422e+02,9.936523e-02,-1.928726e+02,9.936523e-02,-2.132487e+02,9.936523e-02,-2.184809e+02,9.936523e-02,-2.223371e+02,9.936523e-02,-2.246214e+02
9.960938e-02,-1.896157e+02,9.960938e-02,-1.909214e+02,9.960938e-02,-2.110608e+02,9.960938e-02,-2.167145e+02,9.960938e-02,-2.252535e+02,9.960938e-02,-2.234816e+02
9.985352e-02,-1.891014e+02,9.985352e-02,-1.900390e+02,9.985352e-02,-2.108195e+02,9.985352e-02,-2.176601e+02,9.985352e-02,-2.253806e+02,9.985352e-02,-2.255323e+02
1.000977e-01,-1.903601e+02,1.000977e-01,-1.862742e+02,1.000977e-01,-2.132272e+02,1.000977e-01,-2.186120e+02,1.000977e-01,-2.263143e+02,1.000977e-01,-2.253799e+02
1.003418e-01,-1.898518e+02,1.003418e-01,-1.848028e+02,1.003418e-01,-2.152920e+02,1.003418e-01,-2.179736e+02,1.003418e-01,-2.252298e+02,1.003418e-01,-2.242539e+02
1.005859e-01,-1.895418e+02,1.005859e-01,-1.856717e+02,1.005859e-01,-2.140919e+02,1.005859e-01,-2.180319e+02,1.005859e-01,-2.248826e+02,1.005859e-01,-2.246366e+02
1.008301e-01,-1.906501e+02,1.008301e-01,-1.845225e+02,1.008301e-01,-2.131749e+02,1.008301e-01,-2.187995e+02,1.008301e-01,-2.263050e+02,1.008301e-01,-2.236753e+02
1.010742e-01,-1.912818e+02,1.010742e-01,-1.833254e+02,1.010742e-01,-2.138472e+02,1.010742e-01,-2.196554e+02,1.010742e-01,-2.252774e+02,1.010742e-01,-2.268894e+02
1.013184e-01,-1.928840e+02,1.013184e-01,-1.825802e+02,1.013184e-01,-2.149101e+02,1.013184e-01,-2.199296e+02,1.013184e-01,-2.234529e+02,1.013184e-01,-2.258100e+02
1.015625e-01,-1.943012e+02,1.015625e-01,-1.811173e+02,1.015625e-01,-2.129874e+02,1.015625e-01,-2.202138e+02,1.015625e-01,-2.230380e+02,1.015625e-01,-2.244608e+02
1.018066e-01,-1.958608e+02,1.018066e-01,-1.796164e+02,1.018066e-01,-2.120041e+02,1.018066e-01,-2.172139e+02,1.018066e-01,-2.249334e+02,1.018066e-01,-2.241791e+02
1.020508e-01,-1.957828e+02,1.020508e-01,-1.789167e+02,1.020508e-01,-2.126426e+02,1.020508e-01,-2.163817e+02,1.020508e-01,-2.244426e+02,1.020508e-01,-2.248748e+02
1.022949e-01,-1.953002e+02,1.022949e-01,-1.788386e+02,1.022949e-01,-2.143261e+02,1.022949e-01,-2.176586e+02,1.022949e-01,-2.242752e+02,1.022949e-01,-2.248223e+02
1.025391e-01,-1.954268e+02,1.025391e-01,-1.797005e+02,1.025391e-01,-2.138592e+02,1.025391e-01,-2.177633e+02,1.025391e-01,-2.251864e+02,1.025391e-01,-2.237295e+02
1.027832e-01,-1.963452e+02,1.027832e-01,-1.797954e+02,1.027832e-01,-2.127886e+02,1.027832e-01,-2.187680e+02,1.027832e-01,-2.255214e+02,1.027832e-01,-2.242644e+02
1.030273e-01,-1.949880e+02,1.030273e-01,-1.781560e+02,1.030273e-01,-2.135172e+02,1.030273e-01,-2.183675e+02,1.030273e-01,-2.230369e+02,1.030273e-01,-2.244922e+02
1.032715e-01,-1.953049e+02,1.032715e-01,-1.778950e+02,1.032715e-01,-2.146375e+02,1.032715e-01,-2.176048e+02,1.032715e-01,-2.225524e+02,1.032715e-01,-2.242194e+02
1.035156e-01,-1.984990e+02,1.035156e-01,-1.783504e+02,1.035156e-01,-2.151866e+02,1.035156e-01,-2.189123e+02,1.035156e-01,-2.236531e+02,1.035156e-01,-2.251585e+02
1.037598e-01,-1.995468e+02,1.037598e-01,-1.794759e+02,1.037598e-01,-2.134148e+02,1.037598e-01,-2.183789e+02,1.037598e-01,-2.244526e+02,1.037598e-01,-2.242008e+02
1.040039e-01,-1.990295e+02,1.040039e-01,-1.789014e+02,1.040039e-01,-2.130782e+02,1.040039e-01,-2.158670e+02,1.040039e-01,-2.257040e+02,1.040039e-01,-2.240830e+02
1.042480e-01,-1.978272e+02,1.042480e-01,-1.755986e+02,1.042480e-01,-2.124542e+02,1.042480e-01,-2.151519e+02,1.042480e-01,-2.271241e+02,1.042480e-01,-2.249550e+02
1.044922e-01,-1.971391e+02,1.044922e-01,-1.768809e+02,1.044922e-01,-2.135286e+02,1.044922e-01,-2.152949e+02,1.044922e-01,-2.274473e+02,1.044922e-01,-2.248934e+02
1.047363e-01,-1.959742e+02,1.047363e-01,-1.787180e+02,1.047363e-01,-2.133982e+02,1.047363e-01,-2.160181e+02,1.047363e-01,-2.271987e+02,1.047363e-01,-2.268578e+02
1.049805e-01,-1.948253e+02,1.049805e-01,-1.773057e+02,1.049805e-01,-2.137368e+02,1.049805e-01,-2.158033e+02,1.049805e-01,-2.272495e+02,1.049805e-01,-2.254739e+02
1.052246e-01,-1.977063e+02,1.052246e-01,-1.764225e+02,1.052246e-01,-2.147747e+02,1.052246e-01,-2.167490e+02,1.052246e-01,-2.255304e+02,1.052246e-01,-2.248328e+02
1.054688e-01,-1.986700e+02,1.054688e-01,-1.785905e+02,1.054688e-01,-2.137136e+02,1.054688e-01,-2.176951e+02,1.054688e-01,-2.235813e+02,1.054688e-01,-2.253867e+02
1.057129e-01,-1.976916e+02,1.057129e-01,-1.790847e+02,1.057129e-01,-2.125369e+02,1.057129e-01,-2.182828e+02,1.057129e-01,-2.233068e+02,1.057129e-01,-2.250915e+02
1.059570e-01,-1.990563e+02,1.059570e-01,-1.790588e+02,1.059570e-01,-2.110624e+02,1.059570e-01,-2.174390e+02,1.059570e-01,-2.233201e+02,1.059570e-01,-2.258516e+02
1.062012e-01,-1.984811e+02,1.062012e-01,-1.785971e+02,1.062012e-01,-2.105247e+02,1.062012e-01,-2.172393e+02,1.062012e-01,-2.230056e+02,1.062012e-01,-2.259636e+02
1.064453e-01,-1.991257e+02,1.064453e-01,-1.785095e+02,1.064453e-01,-2.120628e+02,1.064453e-01,-2.175196e+02,1.064453e-01,-2.228055e+02,1.064453e-01,-2.249738e+02
1.066895e-01,-1.998810e+02,1.066895e-01,-1.785774e+02,1.066895e-01,-2.128896e+02,1.066895e-01,-2.172073e+02,1.066895e-01,-2.229348e+02,1.066895e-01,-2.269177e+02
1.069336e-01,-1.989365e+02,1.069336e-01,-1.778289e+02,1.069336e-01,-2.128217e+02,1.069336e-01,-2.182285e+02,1.069336e-01,-2.238736e+02,1.069336e-01,-2.255834e+02
1.071777e-01,-1.989112e+02,1.071777e-01,-1.749883e+02,1.071777e-01,-2.127796e+02,1.071777e-01,-2.191374e+02,1.071777e-01,-2.228043e+02,1.071777e-01,-2.244850e+02
1.074219e-01,-1.985671e+02,1.074219e-01,-1.754798e+02,1.074219e-01,-2.139063e+02,1.074219e-01,-2.185116e+02,1.074219e-01,-2.231466e+02,1.074219e-01,-2.235399e+02
1.076660e-01,-1.986379e+02,1.076660e-01,-1.770083e+02,1.076660e-01,-2.137878e+02,1.076660e-01,-2.206802e+02,1.076660e-01,-2.226220e+02,1.076660e-01,-2.238625e+02
1.079102e-01,-2.001021e+02,1.079102e-01,-1.777222e+02,1.079102e-01,-2.119262e+02,1.079102e-01,-2.212412e+02,1.079102e-01,-2.226995e+02,1.079102e-01,-2.268302e+02
1.081543e-01,-1.995426e+02,1.081543e-01,-1.777852e+02,1.081543e-01,-2.124965e+02,1.081543e-01,-2.181414e+02,1.081543e-01,-2.229825e+02,1.081543e-01,-2.266295e+02
1.083984e-01,-1.996599e+02,1.083984e-01,-1.788559e+02,1.083984e-01,-2.150279e+02,1.083984e-01,-2.178432e+02,1.083984e-01,-2.234879e+02,1.083984e-01,-2.246182e+02
1.086426e-01,-2.003572e+02,1.086426e-01,-1.796038e+02,1.086426e-01,-2.125645e+02,1.086426e-01,-2.183670e+02,1.086426e-01,-2.249657e+02,1.086426e-01,-2.243662e+02
1.088867e-01,-2.007383e+02,1.088867e-01,-1.782795e+02,1.088867e-01,-2.126741e+02,1.088867e-01,-2.197556e+02,1.088867e-01,-2.248624e+02,1.088867e-01,-2.240183e+02
1.091309e-01,-1.998176e+02,1.091309e-01,-1.771424e+02,1.091309e-01,-2.129983e+02,1.091309e-01,-2.186965e+02,1.091309e-01,-2.239972e+02,1.091309e-01,-2.249036e+02
1.093750e-01,-1.995225e+02,1.093750e-01,-1.780011e+02,1.093750e-01,-2.127589e+02,1.093750e-01,-2.180954e+02,1.093750e-01,-2.228503e+02,1.093750e-01,-2.263661e+02
1.096191e-01,-2.013178e+02,1.096191e-01,-1.780167e+02,1.096191e-01,-2.116339e+02,1.096191e-01,-2.189489e+02,1.096191e-01,-2.227245e+02,1.096191e-01,-2.247721e+02
1.098633e-01,-2.035723e+02,1.098633e-01,-1.776715e+02,1.098633e-01,-2.112671e+02,1.098633e-01,-2.181232e+02,1.098633e-01,-2.239484e+02,1.098633e-01,-2.249701e+02
1.101074e-01,-2.006876e+02,1.101074e-01,-1.775208e+02,1.101074e-01,-2.126603e+02,1.101074e-01,-2.181267e+02,1.101074e-01,-2.213345e+02,1.101074e-01,-2.261029e+02
1.103516e-01,-2.006072e+02,1.103516e-01,-1.789326e+02,1.103516e-01,-2.128017e+02,1.103516e-01,-2.181237e+02,1.103516e-01,-2.199360e+02,1.103516e-01,-2.263552e+02
1.105957e-01,-2.008080e+02,1.105957e-01,-1.807681e+02,1.105957e-01,-2.112138e+02,1.105957e-01,-2.162240e+02,1.105957e-01,-2.223129e+02,1.105957e-01,-2.269899e+02
1.108398e-01,-2.040860e+02,1.108398e-01,-1.818844e+02,1.108398e-01,-2.115017e+02,1.108398e-01,-2.175407e+02,1.108398e-01,-2.251622e+02,1.108398e-01,-2.257789e+02
1.110840e-01,-2.042861e+02,1.110840e-01,-1.814159e+02,1.110840e-01,-2.125507e+02,1.110840e-01,-2.225694e+02,1.110840e-01,-2.250054e+02,1.110840e-01,-2.249066e+02
1.113281e-01,-2.018995e+02,1.113281e-01,-1.804285e+02,1.113281e-01,-2.119938e+02,1.113281e-01,-2.201349e+02,1.113281e-01,-2.235959e+02,1.113281e-01,-2.259002e+02
1.115723e-01,-2.010990e+02,1.115723e-01,-1.810836e+02,1.115723e-01,-2.122572e+02,1.115723e-01,-2.175151e+02,1.115723e-01,-2.224663e+02,1.115723e-01,-2.266302e+02
1.118164e-01,-2.013289e+02,1.118164e-01,-1.812084e+02,1.118164e-01,-2.106024e+02,1.118164e-01,-2.180754e+02,1.118164e-01,-2.222449e+02,1.118164e-01,-2.258128e+02
1.120605e-01,-2.002935e+02,1.120605e-01,-1.813713e+02,1.120605e-01,-2.090248e+02,1.120605e-01,-2.187218e+02,1.120605e-01,-2.216862e+02,1.120605e-01,-2.248276e+02
1.123047e-01,-2.025436e+02,1.123047e-01,-1.812496e+02,1.123047e-01,-2.114123e+02,1.123047e-01,-2.183711e+02,1.123047e-01,-2.228370e+02,1.123047e-01,-2.240622e+02
1.125488e-01,-2.024457e+02,1.125488e-01,-1.812138e+02,1.125488e-01,-2.130193e+02,1.125488e-01,-2.189812e+02,1.125488e-01,-2.231288e+02,1.125488e-01,-2.255787e+02
1.127930e-01,-2.023281e+02,1.127930e-01,-1.823887e+02,1.127930e-01,-2.145795e+02,1.127930e-01,-2.177385e+02,1.127930e-01,-2.215067e+02,1.127930e-01,-2.273251e+02
1.130371e-01,-2.035070e+02,1.130371e-01,-1.837305e+02,1.130371e-01,-2.125601e+02,1.130371e-01,-2.166535e+02,1.130371e-01,-2.200258e+02,1.130371e-01,-2.270030e+02
1.132812e-01,-2.045543e+02,1.132812e-01,-1.842860e+02,1.132812e-01,-2.118152e+02,1.132812e-01,-2.175304e+02,1.132812e-01,-2.196208e+02,1.132812e-01,-2.258344e+02
1.135254e-01,-2.033853e+02,1.135254e-01,-1.865278e+02,1.135254e-01,-2.127880e+02,1.135254e-01,-2.175470e+02,1.135254e-01,-2.206897e+02,1.135254e-01,-2.249521e+02
1.137695e-01,-2.024850e+02,1.137695e-01,-1.863832e+02,1.137695e-01,-2.137027e+02,1.137695e-01,-2.167830e+02,1.137695e-01,-2.228859e+02,1.137695e-01,-2.250406e+02
1.140137e-01,-2.025891e+02,1.140137e-01,-1.856696e+02,1.140137e-01,-2.129350e+02,1.140137e-01,-2.163611e+02,1.140137e-01,-2.215474e+02,1.140137e-01,-2.247412e+02
1.142578e-01,-2.034344e+02,1.142578e-01,-1.870065e+02,1.142578e-01,-2.138641e+02,1.142578e-01,-2.177355e+02,1.142578e-01,-2.212059e+02,1.142578e-01,-2.247234e+02
1.145020e-01,-2.052152e+02,1.145020e-01,-1.893466e+02,1.145020e-01,-2.113406e+02,1.145020e-01,-2.179016e+02,1.145020e-01,-2.228416e+02,1.145020e-01,-2.252151e+02
1.147461e-01,-2.048287e+02,1.147461e-01,-1.907318e+02,1.147461e-01,-2.096619e+02,1.147461e-01,-2.164356e+02,1.147461e-01,-2.221343e+02,1.147461e-01,-2.246847e+02
1.149902e-01,-2.041940e+02,1.149902e-01,-1.920672e+02,1.149902e-01,-2.110048e+02,1.149902e-01,-2.157629e+02,1.149902e-01,-2.224253e+02,1.149902e-01,-2.235017e+02
1.152344e-01,-2.060450e+02,1.152344e-01,-1.941773e+02,1.152344e-01,-2.126391e+02,1.152344e-01,-2.172011e+02,1.152344e-01,-2.227004e+02,1.152344e-01,-2.245881e+02
1.154785e-01,-2.054429e+02,1.154785e-01,-1.974316e+02,1.154785e-01,-2.101999e+02,1.154785e-01,-2.184970e+02,1.154785e-01,-2.222212e+02,1.154785e-01,-2.253584e+02
1.157227e-01,-2.032942e+02,1.157227e-01,-1.975265e+02,1.157227e-01,-2.105085e+02,1.157227e-01,-2.178101e+02,1.157227e-01,-2.197854e+02,1.157227e-01,-2.265752e+02
1.159668e-01,-2.031754e+02,1.159668e-01,-1.936278e+02,1.159668e-01,-2.113059e+02,1.159668e-01,-2.180774e+02,1.159668e-01,-2.195608e+02,1.159668e-01,-2.261288e+02
1.162109e-01,-2.062065e+02,1.162109e-01,-1.912774e+02,1.162109e-01,-2.114514e+02,1.162109e-01,-2.167385e+02,1.162109e-01,-2.207836e+02,1.162109e-01,-2.243219e+02
1.164551e-01,-2.081275e+02,1.164551e-01,-1.908740e+02,1.164551e-01,-2.135743e+02,1.164551e-01,-2.172046e+02,1.164551e-01,-2.198995e+02,1.164551e-01,-2.246331e+02
1.166992e-01,-2.064939e+02,1.166992e-01,-1.895752e+02,1.166992e-01,-2.127659e+02,1.166992e-01,-2.179488e+02,1.166992e-01,-2.201555e+02,1.166992e-01,-2.252303e+02
1.169434e-01,-2.057441e+02,1.169434e-01,-1.877087e+02,1.169434e-01,-2.100383e+02,1.169434e-01,-2.173768e+02,1.169434e-01,-2.201737e+02,1.169434e-01,-2.258416e+02
1.171875e-01,-2.065525e+02,1.171875e-01,-1.861809e+02,1.171875e-01,-2.091411e+02,1.171875e-01,-2.164968e+02,1.171875e-01,-2.206360e+02,1.171875e-01,-2.250408e+02
1.174316e-01,-2.067246e+02,1.174316e-01,-1.859353e+02,1.174316e-01,-2.127368e+02,1.174316e-01,-2.181355e+02,1.174316e-01,-2.205980e+02,1.174316e-01,-2.248218e+02
1.176758e-01,-2.059652e+02,1.176758e-01,-1.867238e+02,1.176758e-01,-2.138496e+02,1.176758e-01,-2.188160e+02,1.176758e-01,-2.203545e+02,1.176758e-01,-2.259151e+02
1.179199e-01,-2.057717e+02,1.179199e-01,-1.849615e+02,1.179199e-01,-2.111356e+02,1.179199e-01,-2.181065e+02,1.179199e-01,-2.199097e+02,1.179199e-01,-2.253755e+02
1.181641e-01,-2.088437e+02,1.181641e-01,-1.836744e+02,1.181641e-01,-2.114174e+02,1.181641e-01,-2.192167e+02,1.181641e-01,-2.180777e+02,1.181641e-01,-2.248616e+02
1.184082e-01,-2.072670e+02,1.184082e-01,-1.825682e+02,1.184082e-01,-2.090880e+02,1.184082e-01,-2.204843e+02,1.184082e-01,-2.175547e+02,1.184082e-01,-2.241683e+02
1.186523e-01,-2.062645e+02,1.186523e-01,-1.828021e+02,1.186523e-01,-2.082160e+02,1.186523e-01,-2.180099e+02,1.186523e-01,-2.191051e+02,1.186523e-01,-2.253120e+02
1.188965e-01,-2.101989e+02,1.188965e-01,-1.837591e+02,1.188965e-01,-2.120575e+02,1.188965e-01,-2.167613e+02,1.188965e-01,-2.190436e+02,1.188965e-01,-2.263221e+02
1.191406e-01,-2.070199e+02,1.191406e-01,-1.836772e+02,1.191406e-01,-2.117510e+02,1.191406e-01,-2.155521e+02,1.191406e-01,-2.187421e+02,1.191406e-01,-2.262392e+02
1.193848e-01,-2.069793e+02,1.193848e-01,-1.816570e+02,1.193848e-01,-2.098213e+02,1.193848e-01,-2.156077e+02,1.193848e-01,-2.202947e+02,1.193848e-01,-2.259092e+02
1.196289e-01,-2.063684e+02,1.196289e-01,-1.812754e+02,1.196289e-01,-2.096720e+02,1.196289e-01,-2.159118e+02,1.196289e-01,-2.174086e+02,1.196289e-01,-2.243500e+02
1.198730e-01,-2.073054e+02,1.198730e-01,-1.822514e+02,1.198730e-01,-2.092010e+02,1.198730e-01,-2.160748e+02,1.198730e-01,-2.158133e+02,1.198730e-01,-2.244865e+02
1.201172e-01,-2.075204e+02,1.201172e-01,-1.796768e+02,1.201172e-01,-2.086962e+02,1.201172e-01,-2.161282e+02,1.201172e-01,-2.162784e+02,1.201172e-01,-2.252395e+02
1.203613e-01,-2.070716e+02,1.203613e-01,-1.783085e+02,1.203613e-01,-2.100701e+02,1.203613e-01,-2.162593e+02,1.203613e-01,-2.178528e+02,1.203613e-01,-2.231198e+02
1.206055e-01,-2.070514e+02,1.206055e-01,-1.803088e+02,1.206055e-01,-2.090548e+02,1.206055e-01,-2.163371e+02,1.206055e-01,-2.175958e+02,1.206055e-01,-2.235911e+02
1.208496e-01,-2.070146e+02,1.208496e-01,-1.802031e+02,1.208496e-01,-2.084865e+02,1.208496e-01,-2.176092e+02,1.208496e-01,-2.164471e+02,1.208496e-01,-2.253192e+02
1.210938e-01,-2.065473e+02,1.210938e-01,-1.793527e+02,1.210938e-01,-2.083680e+02,1.210938e-01,-2.169813e+02,1.210938e-01,-2.157665e+02,1.210938e-01,-2.244369e+02
1.213379e-01,-2.063981e+02,1.213379e-01,-1.787984e+02,1.213379e-01,-2.099420e+02,1.213379e-01,-2.157329e+02,1.213379e-01,-2.150419e+02,1.213379e-01,-2.242887e+02
1.215820e-01,-2.062968e+02,1.215820e-01,-1.790739e+02,1.215820e-01,-2.096086e+02,1.215820e-01,-2.167077e+02,1.215820e-01,-2.161889e+02,1.215820e-01,-2.233760e+02
1.218262e-01,-2.070549e+02,1.218262e-01,-1.791121e+02,1.218262e-01,-2.090931e+02,1.218262e-01,-2.174903e+02,1.218262e-01,-2.190208e+02,1.218262e-01,-2.225930e+02
1.220703e-01,-2.078088e+02,1.220703e-01,-1.784170e+02,1.220703e-01,-2.107575e+02,1.220703e-01,-2.171887e+02,1.220703e-01,-2.180012e+02,1.220703e-01,-2.225645e+02
1.223145e-01,-2.089226e+02,1.223145e-01,-1.782097e+02,1.223145e-01,-2.092422e+02,1.223145e-01,-2.162933e+02,1.223145e-01,-2.166091e+02,1.223145e-01,-2.227059e+02
1.225586e-01,-2.090645e+02,1.225586e-01,-1.791234e+02,1.225586e-01,-2.071802e+02,1.225586e-01,-2.157075e+02,1.225586e-01,-2.167869e+02,1.225586e-01,-2.224960e+02
1.228027e-01,-2.082481e+02,1.228027e-01,-1.791513e+02,1.228027e-01,-2.079143e+02,1.228027e-01,-2.170768e+02,1.228027e-01,-2.173195e+02,1.228027e-01,-2.228493e+02
1.230469e-01,-2.075731e+02,1.230469e-01,-1.781528e+02,1.230469e-01,-2.088340e+02,1.230469e-01,-2.161691e+02,1.230469e-01,-2.177366e+02,1.230469e-01,-2.231325e+02
1.232910e-01,-2.073666e+02,1.232910e-01,-1.778529e+02,1.232910e-01,-2.072254e+02,1.232910e-01,-2.163381e+02,1.232910e-01,-2.186467e+02,1.232910e-01,-2.230795e+02
1.235352e-01,-2.079291e+02,1.235352e-01,-1.784571e+02,1.235352e-01,-2.074420e+02,1.235352e-01,-2.176385e+02,1.235352e-01,-2.201768e+02,1.235352e-01,-2.223675e+02
1.237793e-01,-2.094353e+02,1.237793e-01,-1.773213e+02,1.237793e-01,-2.086167e+02,1.237793e-01,-2.160845e+02,1.237793e-01,-2.178728e+02,1.237793e-01,-2.217338e+02
1.240234e-01,-2.084531e+02,1.240234e-01,-1.763655e+02,1.240234e-01,-2.097301e+02,1.240234e-01,-2.152848e+02,1.240234e-01,-2.196191e+02,1.240234e-01,-2.212021e+02
1.242676e-01,-2.096089e+02,1.242676e-01,-1.770977e+02,1.242676e-01,-2.085570e+02,1.242676e-01,-2.164343e+02,1.242676e-01,-2.200547e+02,1.242676e-01,-2.197522e+02
1.245117e-01,-2.113157e+02,1.245117e-01,-8.715069e+01,1.245117e-01,-2.075424e+02,1.245117e-01,-2.177049e+02,1.245117e-01,-2.180300e+02,1.245117e-01,-2.191434e+02
1.247559e-01,-2.057587e+02,1.247559e-01,-7.123306e+01,1.247559e-01,-2.073446e+02,1.247559e-01,-2.158500e+02,1.247559e-01,-2.165742e+02,1.247559e-01,-2.169816e+02
1.250000e-01,-2.029858e+02,1.250000e-01,-6.672688e+01,1.250000e-01,-2.064755e+02,1.250000e-01,-2.139775e+02,1.250000e-01,-2.146258e+02,1.250000e-01,-2.143992e+02
1.252441e-01,-2.062379e+02,1.252441e-01,-7.123307e+01,1.252441e-01,-2.069285e+02,1.252441e-01,-2.152113e+02,1.252441e-01,-2.159856e+02,1.252441e-01,-2.166911e+02
1.254883e-01,-2.120929e+02,1.254883e-01,-8.715070e+01,1.254883e-01,-2.072059e+02,1.254883e-01,-2.161207e+02,1.254883e-01,-2.191357e+02,1.254883e-01,-2.185913e+02
1.257324e-01,-2.091454e+02,1.257324e-01,-1.772505e+02,1.257324e-01,-2.084084e+02,1.257324e-01,-2.186485e+02,1.257324e-01,-2.204415e+02,1.257324e-01,-2.185530e+02
1.259766e-01,-2.081631e+02,1.259766e-01,-1.759514e+02,1.259766e-01,-2.103425e+02,1.259766e-01,-2.191488e+02,1.259766e-01,-2.191034e+02,1.259766e-01,-2.199480e+02
1.262207e-01,-2.083103e+02,1.262207e-01,-1.767401e+02,1.262207e-01,-2.079172e+02,1.262207e-01,-2.154418e+02,1.262207e-01,-2.180829e+02,1.262207e-01,-2.216627e+02
1.264648e-01,-2.099127e+02,1.264648e-01,-1.773860e+02,1.264648e-01,-2.052856e+02,1.264648e-01,-2.153771e+02,1.264648e-01,-2.205379e+02,1.264648e-01,-2.235125e+02
1.267090e-01,-2.123768e+02,1.267090e-01,-1.774738e+02,1.267090e-01,-2.064717e+02,1.267090e-01,-2.170551e+02,1.267090e-01,-2.184364e+02,1.267090e-01,-2.231559e+02
1.269531e-01,-2.113164e+02,1.269531e-01,-1.785242e+02,1.269531e-01,-2.072200e+02,1.269531e-01,-2.165577e+02,1.269531e-01,-2.166867e+02,1.269531e-01,-2.214661e+02
1.271973e-01,-2.115566e+02,1.271973e-01,-1.775955e+02,1.271973e-01,-2.067829e+02,1.271973e-01,-2.177823e+02,1.271973e-01,-2.160452e+02,1.271973e-01,-2.223173e+02
1.274414e-01,-2.128340e+02,1.274414e-01,-1.788233e+02,1.274414e-01,-2.054356e+02,1.274414e-01,-2.171087e+02,1.274414e-01,-2.156474e+02,1.274414e-01,-2.215862e+02
1.276855e-01,-2.113988e+02,1.276855e-01,-1.821678e+02,1.276855e-01,-2.069202e+02,1.276855e-01,-2.152665e+02,1.276855e-01,-2.157298e+02,1.276855e-01,-2.221612e+02
1.279297e-01,-2.085076e+02,1.279297e-01,-1.786815e+02,1.279297e-01,-2.083936e+02,1.279297e-01,-2.153032e+02,1.279297e-01,-2.172897e+02,1.279297e-01,-2.223217e+02
1.281738e-01,-2.087729e+02,1.281738e-01,-1.787277e+02,1.281738e-01,-2.079476e+02,1.281738e-01,-2.163758e+02,1.281738e-01,-2.172243e+02,1.281738e-01,-2.222517e+02
1.284180e-01,-2.113335e+02,1.284180e-01,-1.783899e+02,1.284180e-01,-2.062269e+02,1.284180e-01,-2.166628e+02,1.284180e-01,-2.153799e+02,1.284180e-01,-2.210943e+02
1.286621e-01,-2.126161e+02,1.286621e-01,-1.787199e+02,1.286621e-01,-2.050466e+02,1.286621e-01,-2.151581e+02,1.286621e-01,-2.138505e+02,1.286621e-01,-2.239415e+02
1.289062e-01,-2.102751e+02,1.289062e-01,-1.807271e+02,1.289062e-01,-2.055264e+02,1.289062e-01,-2.148592e+02,1.289062e-01,-2.141241e+02,1.289062e-01,-2.256266e+02
1.291504e-01,-2.110371e+02,1.291504e-01,-1.804205e+02,1.291504e-01,-2.075896e+02,1.291504e-01,-2.143928e+02,1.291504e-01,-2.147699e+02,1.291504e-01,-2.217728e+02
1.293945e-01,-2.122684e+02,1.293945e-01,-1.807157e+02,1.293945e-01,-2.079963e+02,1.293945e-01,-2.154877e+02,1.293945e-01,-2.155208e+02,1.293945e-01,-2.202700e+02
1.296387e-01,-2.119837e+02,1.296387e-01,-1.798183e+02,1.296387e-01,-2.078506e+02,1.296387e-01,-2.162215e+02,1.296387e-01,-2.162915e+02,1.296387e-01,-2.208973e+02
1.298828e-01,-2.129154e+02,1.298828e-01,-1.793965e+02,1.298828e-01,-2.060501e+02,1.298828e-01,-2.167328e+02,1.298828e-01,-2.169764e+02,1.298828e-01,-2.214142e+02
1.301270e-01,-2.119394e+02,1.301270e-01,-1.815901e+02,1.301270e-01,-2.048969e+02,1.301270e-01,-2.147729e+02,1.301270e-01,-2.158537e+02,1.301270e-01,-2.210858e+02
1.303711e-01,-2.116568e+02,1.303711e-01,-1.826834e+02,1.303711e-01,-2.058998e+02,1.303711e-01,-2.147717e+02,1.303711e-01,-2.161177e+02,1.303711e-01,-2.230349e+02
1.306152e-01,-2.110223e+02,1.306152e-01,-1.822589e+02,1.306152e-01,-2.054878e+02,1.306152e-01,-2.166663e+02,1.306152e-01,-2.177541e+02,1.306152e-01,-2.250057e+02
1.308594e-01,-2.124091e+02,1.308594e-01,-1.828811e+02,1.308594e-01,-2.046161e+02,1.308594e-01,-2.158742e+02,1.308594e-01,-2.165707e+02,1.308594e-01,-2.240476e+02
1.311035e-01,-2.119686e+02,1.311035e-01,-1.833791e+02,1.311035e-01,-2.053194e+02,1.311035e-01,-2.148748e+02,1.311035e-01,-2.165818e+02,1.311035e-01,-2.223312e+02
1.313477e-01,-2.121915e+02,1.313477e-01,-1.842593e+02,1.313477e-01,-2.061439e+02,1.313477e-01,-2.146617e+02,1.313477e-01,-2.165203e+02,1.313477e-01,-2.232939e+02
1.315918e-01,-2.111239e+02,1.315918e-01,-1.858661e+02,1.315918e-01,-2.058094e+02,1.315918e-01,-2.153154e+02,1.315918e-01,-2.151717e+02,1.315918e-01,-2.239266e+02
1.318359e-01,-2.106099e+02,1.318359e-01,-1.851801e+02,1.318359e-01,-2.054783e+02,1.318359e-01,-2.150984e+02,1.318359e-01,-2.155273e+02,1.318359e-01,-2.229448e+02
1.320801e-01,-2.126709e+02,1.320801e-01,-1.845461e+02,1.320801e-01,-2.051033e+02,1.320801e-01,-2.147516e+02,1.320801e-01,-2.177484e+02,1.320801e-01,-2.225086e+02
1.323242e-01,-2.130033e+02,1.323242e-01,-1.861646e+02,1.323242e-01,-2.043297e+02,1.323242e-01,-2.143930e+02,1.323242e-01,-2.191351e+02,1.323242e-01,-2.229916e+02
1.325684e-01,-2.120426e+02,1.325684e-01,-1.878940e+02,1.325684e-01,-2.049798e+02,1.325684e-01,-2.152592e+02,1.325684e-01,-2.191112e+02,1.325684e-01,-2.228668e+02
1.328125e-01,-2.113929e+02,1.328125e-01,-1.875462e+02,1.328125e-01,-2.039379e+02,1.328125e-01,-2.154524e+02,1.328125e-01,-2.177353e+02,1.328125e-01,-2.234480e+02
1.330566e-01,-2.106607e+02,1.330566e-01,-1.884325e+02,1.330566e-01,-2.027474e+02,1.330566e-01,-2.148413e+02,1.330566e-01,-2.170956e+02,1.330566e-01,-2.230701e+02
1.333008e-01,-2.111684e+02,1.333008e-01,-1.904091e+02,1.333008e-01,-2.041665e+02,1.333008e-01,-2.152426e+02,1.333008e-01,-2.184365e+02,1.333008e-01,-2.222272e+02
1.335449e-01,-2.128541e+02,1.335449e-01,-1.909300e+02,1.335449e-01,-2.057709e+02,1.335449e-01,-2.160404e+02,1.335449e-01,-2.186330e+02,1.335449e-01,-2.220029e+02
1.337891e-01,-2.127250e+02,1.337891e-01,-1.913525e+02,1.337891e-01,-2.046401e+02,1.337891e-01,-2.138938e+02,1.337891e-01,-2.170878e+02,1.337891e-01,-2.229257e+02
1.340332e-01,-2.116519e+02,1.340332e-01,-1.923688e+02,1.340332e-01,-2.049382e+02,1.340332e-01,-2.133592e+02,1.340332e-01,-2.152445e+02,1.340332e-01,-2.249501e+02
1.342773e-01,-2.103856e+02,1.342773e-01,-1.946737e+02,1.342773e-01,-2.047612e+02,1.342773e-01,-2.137749e+02,1.342773e-01,-2.152166e+02,1.342773e-01,-2.255779e+02
1.345215e-01,-2.121030e+02,1.345215e-01,-1.956512e+02,1.345215e-01,-2.042752e+02,1.345215e-01,-2.139664e+02,1.345215e-01,-2.175306e+02,1.345215e-01,-2.243652e+02
1.347656e-01,-2.145545e+02,1.347656e-01,-1.949739e+02,1.347656e-01,-2.039840e+02,1.347656e-01,-2.144378e+02,1.347656e-01,-2.206595e+02,1.347656e-01,-2.232602e+02
1.350098e-01,-2.114786e+02,1.350098e-01,-1.929033e+02,1.350098e-01,-2.037430e+02,1.350098e-01,-2.152437e+02,1.350098e-01,-2.204178e+02,1.350098e-01,-2.226889e+02
1.352539e-01,-2.105607e+02,1.352539e-01,-1.915997e+02,1.352539e-01,-2.047083e+02,1.352539e-01,-2.149726e+02,1.352539e-01,-2.190513e+02,1.352539e-01,-2.248757e+02
1.354980e-01,-2.124588e+02,1.354980e-01,-1.896147e+02,1.354980e-01,-2.035281e+02,1.354980e-01,-2.142377e+02,1.354980e-01,-2.178832e+02,1.354980e-01,-2.259779e+02
1.357422e-01,-2.136262e+02,1.357422e-01,-1.892496e+02,1.357422e-01,-2.036268e+02,1.357422e-01,-2.157157e+02,1.357422e-01,-2.169404e+02,1.357422e-01,-2.233154e+02
1.359863e-01,-2.121707e+02,1.359863e-01,-1.868314e+02,1.359863e-01,-2.050851e+02,1.359863e-01,-2.158311e+02,1.359863e-01,-2.171516e+02,1.359863e-01,-2.229915e+02
1.362305e-01,-2.119340e+02,1.362305e-01,-1.833996e+02,1.362305e-01,-2.043487e+02,1.362305e-01,-2.151778e+02,1.362305e-01,-2.173122e+02,1.362305e-01,-2.243398e+02
1.364746e-01,-2.125805e+02,1.364746e-01,-1.827308e+02,1.364746e-01,-2.023751e+02,1.364746e-01,-2.150094e+02,1.364746e-01,-2.167199e+02,1.364746e-01,-2.241394e+02
1.367188e-01,-2.142694e+02,1.367188e-01,-1.829350e+02,1.367188e-01,-2.006567e+02,1.367188e-01,-2.155098e+02,1.367188e-01,-2.159672e+02,1.367188e-01,-2.231133e+02
1.369629e-01,-2.142785e+02,1.369629e-01,-1.827409e+02,1.369629e-01,-1.998826e+02,1.369629e-01,-2.161529e+02,1.369629e-01,-2.155564e+02,1.369629e-01,-2.231926e+02
1.372070e-01,-2.115917e+02,1.372070e-01,-1.818416e+02,1.372070e-01,-1.998622e+02,1.372070e-01,-2.148218e+02,1.372070e-01,-2.188945e+02,1.372070e-01,-2.224790e+02
1.374512e-01,-2.121401e+02,1.374512e-01,-1.812247e+02,1.374512e-01,-2.004942e+02,1.374512e-01,-2.129352e+02,1.374512e-01,-2.198960e+02,1.374512e-01,-2.229281e+02
1.376953e-01,-2.152924e+02,1.376953e-01,-1.820947e+02,1.376953e-01,-2.018831e+02,1.376953e-01,-2.134293e+02,1.376953e-01,-2.173611e+02,1.376953e-01,-2.240583e+02
1.379395e-01,-2.131485e+02,1.379395e-01,-1.823384e+02,1.379395e-01,-2.017977e+02,1.379395e-01,-2.145955e+02,1.379395e-01,-2.169433e+02,1.379395e-01,-2.249718e+02
1.381836e-01,-2.119610e+02,1.381836e-01,-1.814294e+02,1.381836e-01,-2.004142e+02,1.381836e-01,-2.164218e+02,1.381836e-01,-2.180271e+02,1.381836e-01,-2.247109e+02
1.384277e-01,-2.133209e+02,1.384277e-01,-1.819974e+02,1.384277e-01,-2.005872e+02,1.384277e-01,-2.154810e+02,1.384277e-01,-2.182548e+02,1.384277e-01,-2.250298e+02
1.386719e-01,-2.144478e+02,1.386719e-01,-1.825064e+02,1.386719e-01,-2.014970e+02,1.386719e-01,-2.130905e+02,1.386719e-01,-2.172592e+02,1.386719e-01,-2.254662e+02
1.389160e-01,-2.141292e+02,1.389160e-01,-1.825217e+02,1.389160e-01,-1.992795e+02,1.389160e-01,-2.128647e+02,1.389160e-01,-2.168746e+02,1.389160e-01,-2.239647e+02
1.391602e-01,-2.120618e+02,1.391602e-01,-1.804199e+02,1.391602e-01,-1.987235e+02,1.391602e-01,-2.136011e+02,1.391602e-01,-2.172293e+02,1.391602e-01,-2.215272e+02
1.394043e-01,-2.131489e+02,1.394043e-01,-1.787186e+02,1.394043e-01,-2.008684e+02,1.394043e-01,-2.152143e+02,1.394043e-01,-2.165245e+02,1.394043e-01,-2.219655e+02
1.396484e-01,-2.142283e+02,1.396484e-01,-1.783520e+02,1.396484e-01,-2.005274e+02,1.396484e-01,-2.155811e+02,1.396484e-01,-2.158830e+02,1.396484e-01,-2.234001e+02
1.398926e-01,-2.137888e+02,1.398926e-01,-1.787439e+02,1.398926e-01,-1.990683e+02,1.398926e-01,-2.151405e+02,1.398926e-01,-2.185540e+02,1.398926e-01,-2.227540e+02
1.401367e-01,-2.140683e+02,1.401367e-01,-1.778222e+02,1.401367e-01,-1.979608e+02,1.401367e-01,-2.151682e+02,1.401367e-01,-2.174577e+02,1.401367e-01,-2.216007e+02
1.403809e-01,-2.138454e+02,1.403809e-01,-1.774555e+02,1.403809e-01,-1.984007e+02,1.403809e-01,-2.170782e+02,1.403809e-01,-2.156487e+02,1.403809e-01,-2.222145e+02
1.406250e-01,-2.160420e+02,1.406250e-01,-1.783195e+02,1.406250e-01,-1.987593e+02,1.406250e-01,-2.154945e+02,1.406250e-01,-2.160137e+02,1.406250e-01,-2.217922e+02
1.408691e-01,-2.137207e+02,1.408691e-01,-1.796066e+02,1.408691e-01,-1.988322e+02,1.408691e-01,-2.148022e+02,1.408691e-01,-2.167963e+02,1.408691e-01,-2.204923e+02
1.411133e-01,-2.135350e+02,1.411133e-01,-1.787852e+02,1.411133e-01,-2.006863e+02,1.411133e-01,-2.166498e+02,1.411133e-01,-2.174490e+02,1.411133e-01,-2.199664e+02
1.413574e-01,-2.139809e+02,1.413574e-01,-1.779062e+02,1.413574e-01,-1.998875e+02,1.413574e-01,-2.171787e+02,1.413574e-01,-2.185746e+02,1.413574e-01,-2.205584e+02
1.416016e-01,-2.139464e+02,1.416016e-01,-1.768466e+02,1.416016e-01,-1.983522e+02,1.416016e-01,-2.176832e+02,1.416016e-01,-2.199661e+02,1.416016e-01,-2.220061e+02
1.418457e-01,-2.141395e+02,1.418457e-01,-1.789408e+02,1.418457e-01,-1.995758e+02,1.418457e-01,-2.174634e+02,1.418457e-01,-2.175979e+02,1.418457e-01,-2.220799e+02
1.420898e-01,-2.131473e+02,1.420898e-01,-1.787558e+02,1.420898e-01,-1.997536e+02,1.420898e-01,-2.176932e+02,1.420898e-01,-2.176966e+02,1.420898e-01,-2.218538e+02
1.423340e-01,-2.136769e+02,1.423340e-01,-1.790589e+02,1.423340e-01,-1.987024e+02,1.423340e-01,-2.172824e+02,1.423340e-01,-2.192001e+02,1.423340e-01,-2.213848e+02
1.425781e-01,-2.142829e+02,1.425781e-01,-1.787794e+02,1.425781e-01,-1.987783e+02,1.425781e-01,-2.168765e+02,1.425781e-01,-2.187877e+02,1.425781e-01,-2.203039e+02
1.428223e-01,-2.152634e+02,1.428223e-01,-1.792928e+02,1.428223e-01,-1.982136e+02,1.428223e-01,-2.154760e+02,1.428223e-01,-2.179547e+02,1.428223e-01,-2.199422e+02
1.430664e-01,-2.148333e+02,1.430664e-01,-1.779064e+02,1.430664e-01,-1.969143e+02,1.430664e-01,-2.147649e+02,1.430664e-01,-2.181722e+02,1.430664e-01,-2.202161e+02
1.433105e-01,-2.143879e+02,1.433105e-01,-1.755235e+02,1.433105e-01,-1.975867e+02,1.433105e-01,-2.148788e+02,1.433105e-01,-2.185153e+02,1.433105e-01,-2.216419e+02
1.435547e-01,-2.153815e+02,1.435547e-01,-1.762156e+02,1.435547e-01,-1.982489e+02,1.435547e-01,-2.147211e+02,1.435547e-01,-2.182726e+02,1.435547e-01,-2.205130e+02
1.437988e-01,-2.145169e+02,1.437988e-01,-1.765966e+02,1.437988e-01,-1.971921e+02,1.437988e-01,-2.157234e+02,1.437988e-01,-2.181580e+02,1.437988e-01,-2.213923e+02
1.440430e-01,-2.134354e+02,1.440430e-01,-1.772327e+02,1.440430e-01,-1.968169e+02,1.440430e-01,-2.172136e+02,1.440430e-01,-2.195187e+02,1.440430e-01,-2.219568e+02
1.442871e-01,-2.129065e+02,1.442871e-01,-1.801783e+02,1.442871e-01,-1.978396e+02,1.442871e-01,-2.163369e+02,1.442871e-01,-2.184362e+02,1.442871e-01,-2.213720e+02
1.445312e-01,-2.134740e+02,1.445312e-01,-1.809294e+02,1.445312e-01,-1.966109e+02,1.445312e-01,-2.158821e+02,1.445312e-01,-2.171422e+02,1.445312e-01,-2.234482e+02
1.447754e-01,-2.152844e+02,1.447754e-01,-1.792141e+02,1.447754e-01,-1.960686e+02,1.447754e-01,-2.152981e+02,1.447754e-01,-2.179662e+02,1.447754e-01,-2.215901e+02
1.450195e-01,-2.167406e+02,1.450195e-01,-1.783479e+02,1.450195e-01,-1.968766e+02,1.450195e-01,-2.152922e+02,1.450195e-01,-2.188919e+02,1.450195e-01,-2.192273e+02
1.452637e-01,-2.168708e+02,1.452637e-01,-1.765329e+02,1.452637e-01,-1.954067e+02,1.452637e-01,-2.158249e+02,1.452637e-01,-2.195767e+02,1.452637e-01,-2.205390e+02
1.455078e-01,-2.148578e+02,1.455078e-01,-1.766174e+02,1.455078e-01,-1.950537e+02,1.455078e-01,-2.158594e+02,1.455078e-01,-2.189777e+02,1.455078e-01,-2.202181e+02
1.457520e-01,-2.137961e+02,1.457520e-01,-1.807637e+02,1.457520e-01,-1.955411e+02,1.457520e-01,-2.153227e+02,1.457520e-01,-2.179173e+02,1.457520e-01,-2.206706e+02
1.459961e-01,-2.143225e+02,1.459961e-01,-1.816731e+02,1.459961e-01,-1.962434e+02,1.459961e-01,-2.154232e+02,1.459961e-01,-2.181191e+02,1.459961e-01,-2.203731e+02
1.462402e-01,-2.136194e+02,1.462402e-01,-1.797030e+02,1.462402e-01,-1.950188e+02,1.462402e-01,-2.169770e+02,1.462402e-01,-2.186257e+02,1.462402e-01,-2.189770e+02
1.464844e-01,-2.136779e+02,1.464844e-01,-1.792246e+02,1.464844e-01,-1.937639e+02,1.464844e-01,-2.175550e+02,1.464844e-01,-2.186512e+02,1.464844e-01,-2.194111e+02
1.467285e-01,-2.150099e+02,1.467285e-01,-1.790313e+02,1.467285e-01,-1.953696e+02,1.467285e-01,-2.166333e+02,1.467285e-01,-2.178798e+02,1.467285e-01,-2.194766e+02
1.469727e-01,-2.163680e+02,1.469727e-01,-1.791226e+02,1.469727e-01,-1.959098e+02,1.469727e-01,-2.174738e+02,1.469727e-01,-2.177754e+02,1.469727e-01,-2.201931e+02
1.472168e-01,-2.154781e+02,1.472168e-01,-1.788636e+02,1.472168e-01,-1.949826e+02,1.472168e-01,-2.161351e+02,1.472168e-01,-2.183468e+02,1.472168e-01,-2.192233e+02
1.474609e-01,-2.151186e+02,1.474609e-01,-1.797397e+02,1.474609e-01,-1.942691e+02,1.474609e-01,-2.158826e+02,1.474609e-01,-2.198241e+02,1.474609e-01,-2.190145e+02
1.477051e-01,-2.143162e+02,1.477051e-01,-1.824026e+02,1.477051e-01,-1.941348e+02,1.477051e-01,-2.174202e+02,1.477051e-01,-2.194270e+02,1.477051e-01,-2.200324e+02
1.479492e-01,-2.135314e+02,1.479492e-01,-1.838860e+02,1.479492e-01,-1.936622e+02,1.479492e-01,-2.193853e+02,1.479492e-01,-2.196381e+02,1.479492e-01,-2.186902e+02
1.481934e-01,-2.161335e+02,1.481934e-01,-1.823946e+02,1.481934e-01,-1.934164e+02,1.481934e-01,-2.191232e+02,1.481934e-01,-2.190541e+02,1.481934e-01,-2.179614e+02
1.484375e-01,-2.182091e+02,1.484375e-01,-1.801855e+02,1.484375e-01,-1.924278e+02,1.484375e-01,-2.171138e+02,1.484375e-01,-2.187897e+02,1.484375e-01,-2.194831e+02
1.486816e-01,-2.177022e+02,1.486816e-01,-1.815399e+02,1.486816e-01,-1.912609e+02,1.486816e-01,-2.159451e+02,1.486816e-01,-2.192398e+02,1.486816e-01,-2.191229e+02
1.489258e-01,-2.148117e+02,1.489258e-01,-1.836436e+02,1.489258e-01,-1.906189e+02,1.489258e-01,-2.161863e+02,1.489258e-01,-2.196431e+02,1.489258e-01,-2.189232e+02
1.491699e-01,-2.137056e+02,1.491699e-01,-1.850449e+02,1.491699e-01,-1.914937e+02,1.491699e-01,-2.158243e+02,1.491699e-01,-2.199489e+02,1.491699e-01,-2.194739e+02
1.494141e-01,-2.149964e+02,1.494141e-01,-1.869129e+02,1.494141e-01,-1.915805e+02,1.494141e-01,-2.169513e+02,1.494141e-01,-2.187241e+02,1.494141e-01,-2.195725e+02
1.496582e-01,-2.161686e+02,1.496582e-01,-1.876457e+02,1.496582e-01,-1.918652e+02,1.496582e-01,-2.176557e+02,1.496582e-01,-2.186613e+02,1.496582e-01,-2.196520e+02
1.499023e-01,-2.153246e+02,1.499023e-01,-1.878714e+02,1.499023e-01,-1.917273e+02,1.499023e-01,-2.168399e+02,1.499023e-01,-2.199827e+02,1.499023e-01,-2.196699e+02
1.501465e-01,-2.145354e+02,1.501465e-01,-1.885196e+02,1.501465e-01,-1.915610e+02,1.501465e-01,-2.158769e+02,1.501465e-01,-2.188552e+02,1.501465e-01,-2.201920e+02
1.503906e-01,-2.159780e+02,1.503906e-01,-1.916810e+02,1.503906e-01,-1.893082e+02,1.503906e-01,-2.159098e+02,1.503906e-01,-2.191973e+02,1.503906e-01,-2.210197e+02
1.506348e-01,-2.167454e+02,1.506348e-01,-1.940712e+02,1.506348e-01,-1.906802e+02,1.506348e-01,-2.180519e+02,1.506348e-01,-2.184145e+02,1.506348e-01,-2.210122e+02
1.508789e-01,-2.165448e+02,1.508789e-01,-1.950461e+02,1.508789e-01,-1.917564e+02,1.508789e-01,-2.174460e+02,1.508789e-01,-2.176706e+02,1.508789e-01,-2.185699e+02
1.511230e-01,-2.157697e+02,1.511230e-01,-1.931262e+02,1.511230e-01,-1.902040e+02,1.511230e-01,-2.167701e+02,1.511230e-01,-2.174094e+02,1.511230e-01,-2.170571e+02
1.513672e-01,-2.150225e+02,1.513672e-01,-1.927635e+02,1.513672e-01,-1.912108e+02,1.513672e-01,-2.163686e+02,1.513672e-01,-2.181618e+02,1.513672e-01,-2.177498e+02
1.516113e-01,-2.165747e+02,1.516113e-01,-1.927055e+02,1.516113e-01,-1.900921e+02,1.516113e-01,-2.174878e+02,1.516113e-01,-2.187320e+02,1.516113e-01,-2.187233e+02
1.518555e-01,-2.147417e+02,1.518555e-01,-1.897562e+02,1.518555e-01,-1.891762e+02,1.518555e-01,-2.190125e+02,1.518555e-01,-2.196914e+02,1.518555e-01,-2.193466e+02
1.520996e-01,-2.135756e+02,1.520996e-01,-1.878959e+02,1.520996e-01,-1.880701e+02,1.520996e-01,-2.209157e+02,1.520996e-01,-2.205654e+02,1.520996e-01,-2.210001e+02
1.523438e-01,-2.151777e+02,1.523438e-01,-1.859341e+02,1.523438e-01,-1.863466e+02,1.523438e-01,-2.190441e+02,1.523438e-01,-2.198193e+02,1.523438e-01,-2.196421e+02
1.525879e-01,-2.169116e+02,1.525879e-01,-1.848776e+02,1.525879e-01,-1.862886e+02,1.525879e-01,-2.173698e+02,1.525879e-01,-2.193694e+02,1.525879e-01,-2.188060e+02
1.528320e-01,-2.161569e+02,1.528320e-01,-1.826514e+02,1.528320e-01,-1.859480e+02,1.528320e-01,-2.170488e+02,1.528320e-01,-2.192198e+02,1.528320e-01,-2.198104e+02
1.530762e-01,-2.151094e+02,1.530762e-01,-1.808708e+02,1.530762e-01,-1.867627e+02,1.530762e-01,-2.162272e+02,1.530762e-01,-2.188354e+02,1.530762e-01,-2.207508e+02
1.533203e-01,-2.150050e+02,1.533203e-01,-1.827900e+02,1.533203e-01,-1.880873e+02,1.533203e-01,-2.165000e+02,1.533203e-01,-2.209164e+02,1.533203e-01,-2.201229e+02
1.535645e-01,-2.153395e+02,1.535645e-01,-1.816910e+02,1.535645e-01,-1.889844e+02,1.535645e-01,-2.165264e+02,1.535645e-01,-2.194556e+02,1.535645e-01,-2.195573e+02
1.538086e-01,-2.158465e+02,1.538086e-01,-1.781023e+02,1.538086e-01,-1.885765e+02,1.538086e-01,-2.165107e+02,1.538086e-01,-2.198046e+02,1.538086e-01,-2.212735e+02
1.540527e-01,-2.161540e+02,1.540527e-01,-1.784822e+02,1.540527e-01,-1.882057e+02,1.540527e-01,-2.181315e+02,1.540527e-01,-2.204168e+02,1.540527e-01,-2.222027e+02
1.542969e-01,-2.144694e+02,1.542969e-01,-1.804541e+02,1.542969e-01,-1.883823e+02,1.542969e-01,-2.182367e+02,1.542969e-01,-2.198352e+02,1.542969e-01,-2.211204e+02
1.545410e-01,-2.138989e+02,1.545410e-01,-1.787506e+02,1.545410e-01,-1.871240e+02,1.545410e-01,-2.165275e+02,1.545410e-01,-2.197429e+02,1.545410e-01,-2.199196e+02
1.547852e-01,-2.146475e+02,1.547852e-01,-1.777133e+02,1.547852e-01,-1.843353e+02,1.547852e-01,-2.161644e+02,1.547852e-01,-2.198353e+02,1.547852e-01,-2.201998e+02
1.550293e-01,-2.145906e+02,1.550293e-01,-1.766706e+02,1.550293e-01,-1.831240e+02,1.550293e-01,-2.165272e+02,1.550293e-01,-2.196125e+02,1.550293e-01,-2.218126e+02
1.552734e-01,-2.159309e+02,1.552734e-01,-1.759972e+02,1.552734e-01,-1.833559e+02,1.552734e-01,-2.188022e+02,1.552734e-01,-2.185175e+02,1.552734e-01,-2.209347e+02
1.555176e-01,-2.149254e+02,1.555176e-01,-1.753631e+02,1.555176e-01,-1.844956e+02,1.555176e-01,-2.184632e+02,1.555176e-01,-2.180024e+02,1.555176e-01,-2.189068e+02
1.557617e-01,-2.129330e+02,1.557617e-01,-1.751953e+02,1.557617e-01,-1.843698e+02,1.557617e-01,-2.169436e+02,1.557617e-01,-2.185047e+02,1.557617e-01,-2.181605e+02
1.560059e-01,-2.125059e+02,1.560059e-01,-1.755739e+02,1.560059e-01,-1.835442e+02,1.560059e-01,-2.164361e+02,1.560059e-01,-2.190145e+02,1.560059e-01,-2.181801e+02
1.562500e-01,-2.120833e+02,1.562500e-01,-1.764578e+02,1.562500e-01,-1.827679e+02,1.562500e-01,-2.150790e+02,1.562500e-01,-2.205781e+02,1.562500e-01,-2.183963e+02
1.564941e-01,-2.128027e+02,1.564941e-01,-1.768839e+02,1.564941e-01,-1.826801e+02,1.564941e-01,-2.151125e+02,1.564941e-01,-2.224039e+02,1.564941e-01,-2.189294e+02
1.567383e-01,-2.135414e+02,1.567383e-01,-1.760929e+02,1.567383e-01,-1.828307e+02,1.567383e-01,-2.172478e+02,1.567383e-01,-2.215304e+02,1.567383e-01,-2.190510e+02
1.569824e-01,-2.136201e+02,1.569824e-01,-1.750191e+02,1.569824e-01,-1.820750e+02,1.569824e-01,-2.160034e+02,1.569824e-01,-2.199819e+02,1.569824e-01,-2.201669e+02
1.572266e-01,-2.133124e+02,1.572266e-01,-1.760232e+02,1.572266e-01,-1.828448e+02,1.572266e-01,-2.166926e+02,1.572266e-01,-2.195337e+02,1.572266e-01,-2.192403e+02
1.574707e-01,-2.119331e+02,1.574707e-01,-1.775144e+02,1.574707e-01,-1.826798e+02,1.574707e-01,-2.176397e+02,1.574707e-01,-2.200341e+02,1.574707e-01,-2.190876e+02
1.577148e-01,-2.129095e+02,1.577148e-01,-1.754952e+02,1.577148e-01,-1.817270e+02,1.577148e-01,-2.179060e+02,1.577148e-01,-2.213865e+02,1.577148e-01,-2.193312e+02
1.579590e-01,-2.149678e+02,1.579590e-01,-1.726336e+02,1.579590e-01,-1.813227e+02,1.579590e-01,-2.184529e+02,1.579590e-01,-2.226079e+02,1.579590e-01,-2.191614e+02
1.582031e-01,-2.133876e+02,1.582031e-01,-1.733513e+02,1.582031e-01,-1.796941e+02,1.582031e-01,-2.163547e+02,1.582031e-01,-2.204508e+02,1.582031e-01,-2.182890e+02
1.584473e-01,-2.132797e+02,1.584473e-01,-1.749581e+02,1.584473e-01,-1.788590e+02,1.584473e-01,-2.174511e+02,1.584473e-01,-2.192913e+02,1.584473e-01,-2.183199e+02
1.586914e-01,-2.151521e+02,1.586914e-01,-1.741693e+02,1.586914e-01,-1.788265e+02,1.586914e-01,-2.182868e+02,1.586914e-01,-2.191197e+02,1.586914e-01,-2.188811e+02
1.589355e-01,-2.133651e+02,1.589355e-01,-1.755311e+02,1.589355e-01,-1.794098e+02,1.589355e-01,-2.162344e+02,1.589355e-01,-2.204982e+02,1.589355e-01,-2.191408e+02
1.591797e-01,-2.146968e+02,1.591797e-01,-1.759156e+02,1.591797e-01,-1.791859e+02,1.591797e-01,-2.158558e+02,1.591797e-01,-2.210738e+02,1.591797e-01,-2.181483e+02
1.594238e-01,-2.146019e+02,1.594238e-01,-1.750984e+02,1.594238e-01,-1.777921e+02,1.594238e-01,-2.157904e+02,1.594238e-01,-2.201562e+02,1.594238e-01,-2.184280e+02
1.596680e-01,-2.151470e+02,1.596680e-01,-1.755216e+02,1.596680e-01,-1.781018e+02,1.596680e-01,-2.149780e+02,1.596680e-01,-2.203453e+02,1.596680e-01,-2.203005e+02
1.599121e-01,-2.160186e+02,1.599121e-01,-1.758831e+02,1.599121e-01,-1.773600e+02,1.599121e-01,-2.147451e+02,1.599121e-01,-2.200004e+02,1.599121e-01,-2.191834e+02
1.601562e-01,-2.151498e+02,1.601562e-01,-1.760221e+02,1.601562e-01,-1.767981e+02,1.601562e-01,-2.159314e+02,1.601562e-01,-2.204181e+02,1.601562e-01,-2.177416e+02
1.604004e-01,-2.150401e+02,1.604004e-01,-1.761446e+02,1.604004e-01,-1.773400e+02,1.604004e-01,-2.165825e+02,1.604004e-01,-2.198865e+02,1.604004e-01,-2.181432e+02
1.606445e-01,-2.159584e+02,1.606445e-01,-1.771639e+02,1.606445e-01,-1.775101e+02,1.606445e-01,-2.158153e+02,1.606445e-01,-2.198313e+02,1.606445e-01,-2.207870e+02
1.608887e-01,-2.143722e+02,1.608887e-01,-1.765542e+02,1.608887e-01,-1.761517e+02,1.608887e-01,-2.149633e+02,1.608887e-01,-2.202906e+02,1.608887e-01,-2.196328e+02
1.611328e-01,-2.146833e+02,1.611328e-01,-1.773776e+02,1.611328e-01,-1.741460e+02,1.611328e-01,-2.148776e+02,1.611328e-01,-2.187882e+02,1.611328e-01,-2.195935e+02
1.613770e-01,-2.149356e+02,1.613770e-01,-1.790703e+02,1.613770e-01,-1.743996e+02,1.613770e-01,-2.179240e+02,1.613770e-01,-2.187477e+02,1.613770e-01,-2.191795e+02
1.616211e-01,-2.146102e+02,1.616211e-01,-1.803850e+02,1.616211e-01,-1.747011e+02,1.616211e-01,-2.167187e+02,1.616211e-01,-2.187250e+02,1.616211e-01,-2.174358e+02
1.618652e-01,-2.160126e+02,1.618652e-01,-1.829619e+02,1.618652e-01,-1.749213e+02,1.618652e-01,-2.150883e+02,1.618652e-01,-2.187376e+02,1.618652e-01,-2.172097e+02
1.621094e-01,-2.183344e+02,1.621094e-01,-1.894690e+02,1.621094e-01,-1.746293e+02,1.621094e-01,-2.154653e+02,1.621094e-01,-2.204035e+02,1.621094e-01,-2.183506e+02
1.623535e-01,-2.173746e+02,1.623535e-01,-1.924624e+02,1.623535e-01,-1.747306e+02,1.623535e-01,-2.147088e+02,1.623535e-01,-2.217062e+02,1.623535e-01,-2.190851e+02
1.625977e-01,-2.166565e+02,1.625977e-01,-1.926811e+02,1.625977e-01,-1.734677e+02,1.625977e-01,-2.143924e+02,1.625977e-01,-2.223471e+02,1.625977e-01,-2.189090e+02
1.628418e-01,-2.158651e+02,1.628418e-01,-1.887844e+02,1.628418e-01,-1.729990e+02,1.628418e-01,-2.134611e+02,1.628418e-01,-2.204882e+02,1.628418e-01,-2.190745e+02
1.630859e-01,-2.153418e+02,1.630859e-01,-1.859145e+02,1.630859e-01,-1.735995e+02,1.630859e-01,-2.140581e+02,1.630859e-01,-2.195214e+02,1.630859e-01,-2.179173e+02
1.633301e-01,-2.148990e+02,1.633301e-01,-1.833411e+02,1.633301e-01,-1.715027e+02,1.633301e-01,-2.148348e+02,1.633301e-01,-2.204883e+02,1.633301e-01,-2.170958e+02
1.635742e-01,-2.153465e+02,1.635742e-01,-1.778678e+02,1.635742e-01,-1.708055e+02,1.635742e-01,-2.150187e+02,1.635742e-01,-2.225063e+02,1.635742e-01,-2.189245e+02
1.638184e-01,-2.171110e+02,1.638184e-01,-1.745802e+02,1.638184e-01,-1.726990e+02,1.638184e-01,-2.166125e+02,1.638184e-01,-2.228684e+02,1.638184e-01,-2.217044e+02
1.640625e-01,-2.174071e+02,1.640625e-01,-1.747519e+02,1.640625e-01,-1.714245e+02,1.640625e-01,-2.185552e+02,1.640625e-01,-2.211705e+02,1.640625e-01,-2.198480e+02
1.643066e-01,-2.156855e+02,1.643066e-01,-1.746073e+02,1.643066e-01,-1.711722e+02,1.643066e-01,-2.168420e+02,1.643066e-01,-2.196869e+02,1.643066e-01,-2.174335e+02
1.645508e-01,-2.163554e+02,1.645508e-01,-1.725105e+02,1.645508e-01,-1.704454e+02,1.645508e-01,-2.147866e+02,1.645508e-01,-2.190719e+02,1.645508e-01,-2.172740e+02
1.647949e-01,-2.188976e+02,1.647949e-01,-1.718502e+02,1.647949e-01,-1.706479e+02,1.647949e-01,-2.164359e+02,1.647949e-01,-2.191594e+02,1.647949e-01,-2.179921e+02
1.650391e-01,-2.205611e+02,1.650391e-01,-1.713768e+02,1.650391e-01,-1.693036e+02,1.650391e-01,-2.175527e+02,1.650391e-01,-2.200416e+02,1.650391e-01,-2.187074e+02
1.652832e-01,-2.196685e+02,1.652832e-01,-1.719903e+02,1.652832e-01,-1.682803e+02,1.652832e-01,-2.188528e+02,1.652832e-01,-2.197846e+02,1.652832e-01,-2.187841e+02
1.655273e-01,-2.188173e+02,1.655273e-01,-1.719467e+02,1.655273e-01,-1.673828e+02,1.655273e-01,-2.168162e+02,1.655273e-01,-2.192212e+02,1.655273e-01,-2.179935e+02
1.657715e-01,-2.183107e+02,1.657715e-01,-1.707122e+02,1.657715e-01,-1.678980e+02,1.657715e-01,-2.145350e+02,1.657715e-01,-2.194752e+02,1.657715e-01,-2.185907e+02
1.660156e-01,-2.180934e+02,1.660156e-01,-1.685047e+02,1.660156e-01,-1.685709e+02,1.660156e-01,-2.145627e+02,1.660156e-01,-2.196357e+02,1.660156e-01,-2.177877e+02
1.662598e-01,-2.181581e+02,1.662598e-01,-1.664996e+02,1.662598e-01,-1.687466e+02,1.662598e-01,-2.159786e+02,1.662598e-01,-2.211452e+02,1.662598e-01,-2.158476e+02
1.665039e-01,-2.173872e+02,1.665039e-01,-1.671203e+02,1.665039e-01,-1.664934e+02,1.665039e-01,-2.166421e+02,1.665039e-01,-2.228385e+02,1.665039e-01,-2.169097e+02
1.667480e-01,-2.189640e+02,1.667480e-01,-1.689670e+02,1.667480e-01,-1.659880e+02,1.667480e-01,-2.160522e+02,1.667480e-01,-2.213480e+02,1.667480e-01,-2.178002e+02
1.669922e-01,-2.168739e+02,1.669922e-01,-1.705396e+02,1.669922e-01,-1.679219e+02,1.669922e-01,-2.166964e+02,1.669922e-01,-2.211693e+02,1.669922e-01,-2.174446e+02
1.672363e-01,-2.171164e+02,1.672363e-01,-1.681341e+02,1.672363e-01,-1.704699e+02,1.672363e-01,-2.163271e+02,1.672363e-01,-2.218041e+02,1.672363e-01,-2.188210e+02
1.674805e-01,-2.191329e+02,1.674805e-01,-1.681200e+02,1.674805e-01,-1.712785e+02,1.674805e-01,-2.168021e+02,1.674805e-01,-2.215983e+02,1.674805e-01,-2.186745e+02
1.677246e-01,-2.177065e+02,1.677246e-01,-1.699063e+02,1.677246e-01,-1.692749e+02,1.677246e-01,-2.169380e+02,1.677246e-01,-2.202194e+02,1.677246e-01,-2.172069e+02
1.679688e-01,-2.177701e+02,1.679688e-01,-1.689881e+02,1.679688e-01,-1.686530e+02,1.679688e-01,-2.151735e+02,1.679688e-01,-2.203359e+02,1.679688e-01,-2.162603e+02
1.682129e-01,-2.185249e+02,1.682129e-01,-1.691311e+02,1.682129e-01,-1.700613e+02,1.682129e-01,-2.146237e+02,1.682129e-01,-2.207153e+02,1.682129e-01,-2.162250e+02
1.684570e-01,-2.201450e+02,1.684570e-01,-1.693490e+02,1.684570e-01,-1.726700e+02,1.684570e-01,-2.141677e+02,1.684570e-01,-2.191704e+02,1.684570e-01,-2.172593e+02
1.687012e-01,-2.184748e+02,1.687012e-01,-1.690859e+02,1.687012e-01,-1.743358e+02,1.687012e-01,-2.144070e+02,1.687012e-01,-2.183806e+02,1.687012e-01,-2.178345e+02
1.689453e-01,-2.182696e+02,1.689453e-01,-1.689680e+02,1.689453e-01,-1.755007e+02,1.689453e-01,-2.143289e+02,1.689453e-01,-2.195765e+02,1.689453e-01,-2.182684e+02
1.691895e-01,-2.182615e+02,1.691895e-01,-1.700011e+02,1.691895e-01,-1.747975e+02,1.691895e-01,-2.153777e+02,1.691895e-01,-2.181028e+02,1.691895e-01,-2.187261e+02
1.694336e-01,-2.161559e+02,1.694336e-01,-1.721375e+02,1.694336e-01,-1.743799e+02,1.694336e-01,-2.176282e+02,1.694336e-01,-2.187034e+02,1.694336e-01,-2.183318e+02
1.696777e-01,-2.155827e+02,1.696777e-01,-1.722368e+02,1.696777e-01,-1.758857e+02,1.696777e-01,-2.174800e+02,1.696777e-01,-2.192178e+02,1.696777e-01,-2.178090e+02
1.699219e-01,-2.176030e+02,1.699219e-01,-1.729169e+02,1.699219e-01,-1.796157e+02,1.699219e-01,-2.163592e+02,1.699219e-01,-2.188624e+02,1.699219e-01,-2.170972e+02
1.701660e-01,-2.172411e+02,1.701660e-01,-1.733390e+02,1.701660e-01,-1.810271e+02,1.701660e-01,-2.147041e+02,1.701660e-01,-2.195132e+02,1.701660e-01,-2.164979e+02
1.704102e-01,-2.165268e+02,1.704102e-01,-1.720592e+02,1.704102e-01,-1.847083e+02,1.704102e-01,-2.148423e+02,1.704102e-01,-2.200359e+02,1.704102e-01,-2.177586e+02
1.706543e-01,-2.162159e+02,1.706543e-01,-1.732483e+02,1.706543e-01,-1.893704e+02,1.706543e-01,-2.135920e+02,1.706543e-01,-2.193075e+02,1.706543e-01,-2.192683e+02
1.708984e-01,-2.161431e+02,1.708984e-01,-1.761010e+02,1.708984e-01,-1.907804e+02,1.708984e-01,-2.145841e+02,1.708984e-01,-2.197341e+02,1.708984e-01,-2.187157e+02
1.711426e-01,-2.152052e+02,1.711426e-01,-1.764273e+02,1.711426e-01,-1.875586e+02,1.711426e-01,-2.153120e+02,1.711426e-01,-2.200191e+02,1.711426e-01,-2.184196e+02
1.713867e-01,-2.158984e+02,1.713867e-01,-1.739986e+02,1.713867e-01,-1.843002e+02,1.713867e-01,-2.149816e+02,1.713867e-01,-2.198571e+02,1.713867e-01,-2.185111e+02
1.716309e-01,-2.170258e+02,1.716309e-01,-1.729473e+02,1.716309e-01,-1.818096e+02,1.716309e-01,-2.136107e+02,1.716309e-01,-2.200037e+02,1.716309e-01,-2.194295e+02
1.718750e-01,-2.173427e+02,1.718750e-01,-1.746507e+02,1.718750e-01,-1.817206e+02,1.718750e-01,-2.134828e+02,1.718750e-01,-2.193978e+02,1.718750e-01,-2.192973e+02
1.721191e-01,-2.172212e+02,1.721191e-01,-1.752502e+02,1.721191e-01,-1.801431e+02,1.721191e-01,-2.147263e+02,1.721191e-01,-2.192157e+02,1.721191e-01,-2.175656e+02
1.723633e-01,-2.160226e+02,1.723633e-01,-1.758801e+02,1.723633e-01,-1.786257e+02,1.723633e-01,-2.160686e+02,1.723633e-01,-2.191834e+02,1.723633e-01,-2.179016e+02
1.726074e-01,-2.153762e+02,1.726074e-01,-1.770984e+02,1.726074e-01,-1.766465e+02,1.726074e-01,-2.139660e+02,1.726074e-01,-2.195550e+02,1.726074e-01,-2.188174e+02
1.728516e-01,-2.144679e+02,1.728516e-01,-1.751668e+02,1.728516e-01,-1.758089e+02,1.728516e-01,-2.138879e+02,1.728516e-01,-2.187878e+02,1.728516e-01,-2.186436e+02
1.730957e-01,-2.140811e+02,1.730957e-01,-1.753467e+02,1.730957e-01,-1.748401e+02,1.730957e-01,-2.148712e+02,1.730957e-01,-2.185045e+02,1.730957e-01,-2.187801e+02
1.733398e-01,-2.147705e+02,1.733398e-01,-1.756747e+02,1.733398e-01,-1.754227e+02,1.733398e-01,-2.153835e+02,1.733398e-01,-2.188167e+02,1.733398e-01,-2.182567e+02
1.735840e-01,-2.173661e+02,1.735840e-01,-1.780133e+02,1.735840e-01,-1.761078e+02,1.735840e-01,-2.157829e+02,1.735840e-01,-2.198446e+02,1.735840e-01,-2.189908e+02
1.738281e-01,-2.158474e+02,1.738281e-01,-1.785127e+02,1.738281e-01,-1.763349e+02,1.738281e-01,-2.150758e+02,1.738281e-01,-2.203195e+02,1.738281e-01,-2.205127e+02
1.740723e-01,-2.149600e+02,1.740723e-01,-1.776941e+02,1.740723e-01,-1.760995e+02,1.740723e-01,-2.140980e+02,1.740723e-01,-2.207135e+02,1.740723e-01,-2.206310e+02
1.743164e-01,-2.150948e+02,1.743164e-01,-1.794562e+02,1.743164e-01,-1.734347e+02,1.743164e-01,-2.140449e+02,1.743164e-01,-2.205201e+02,1.743164e-01,-2.208954e+02
1.745605e-01,-2.139335e+02,1.745605e-01,-1.807299e+02,1.745605e-01,-1.732558e+02,1.745605e-01,-2.131091e+02,1.745605e-01,-2.194552e+02,1.745605e-01,-2.220163e+02
1.748047e-01,-2.133473e+02,1.748047e-01,-1.808249e+02,1.748047e-01,-1.737989e+02,1.748047e-01,-2.150322e+02,1.748047e-01,-2.188424e+02,1.748047e-01,-2.214355e+02
1.750488e-01,-2.136901e+02,1.750488e-01,-1.815854e+02,1.750488e-01,-1.736041e+02,1.750488e-01,-2.151423e+02,1.750488e-01,-2.179364e+02,1.750488e-01,-2.209513e+02
1.752930e-01,-2.136813e+02,1.752930e-01,-1.810443e+02,1.752930e-01,-1.742481e+02,1.752930e-01,-2.156923e+02,1.752930e-01,-2.164288e+02,1.752930e-01,-2.216372e+02
1.755371e-01,-2.138781e+02,1.755371e-01,-1.817625e+02,1.755371e-01,-1.749754e+02,1.755371e-01,-2.150141e+02,1.755371e-01,-2.164575e+02,1.755371e-01,-2.213995e+02
1.757812e-01,-2.132979e+02,1.757812e-01,-1.832552e+02,1.757812e-01,-1.753255e+02,1.757812e-01,-2.153019e+02,1.757812e-01,-2.191072e+02,1.757812e-01,-2.223471e+02
1.760254e-01,-2.117713e+02,1.760254e-01,-1.827426e+02,1.760254e-01,-1.769959e+02,1.760254e-01,-2.153536e+02,1.760254e-01,-2.192421e+02,1.760254e-01,-2.211039e+02
1.762695e-01,-2.120075e+02,1.762695e-01,-1.811367e+02,1.762695e-01,-1.756303e+02,1.762695e-01,-2.150026e+02,1.762695e-01,-2.181606e+02,1.762695e-01,-2.211251e+02
1.765137e-01,-2.144734e+02,1.765137e-01,-1.820752e+02,1.765137e-01,-1.755138e+02,1.765137e-01,-2.154347e+02,1.765137e-01,-2.176270e+02,1.765137e-01,-2.215255e+02
1.767578e-01,-2.170351e+02,1.767578e-01,-1.845299e+02,1.767578e-01,-1.753365e+02,1.767578e-01,-2.143277e+02,1.767578e-01,-2.189985e+02,1.767578e-01,-2.197329e+02
1.770020e-01,-2.151911e+02,1.770020e-01,-1.848727e+02,1.770020e-01,-1.757649e+02,1.770020e-01,-2.149472e+02,1.770020e-01,-2.189730e+02,1.770020e-01,-2.185633e+02
1.772461e-01,-2.133430e+02,1.772461e-01,-1.850484e+02,1.772461e-01,-1.773742e+02,1.772461e-01,-2.156636e+02,1.772461e-01,-2.166938e+02,1.772461e-01,-2.186077e+02
1.774902e-01,-2.142242e+02,1.774902e-01,-1.838555e+02,1.774902e-01,-1.792100e+02,1.774902e-01,-2.144790e+02,1.774902e-01,-2.176855e+02,1.774902e-01,-2.196449e+02
1.777344e-01,-2.153801e+02,1.777344e-01,-1.837738e+02,1.777344e-01,-1.774311e+02,1.777344e-01,-2.154646e+02,1.777344e-01,-2.186319e+02,1.777344e-01,-2.200618e+02
1.779785e-01,-2.159757e+02,1.779785e-01,-1.848681e+02,1.779785e-01,-1.759125e+02,1.779785e-01,-2.146099e+02,1.779785e-01,-2.189302e+02,1.779785e-01,-2.209055e+02
1.782227e-01,-2.177688e+02,1.782227e-01,-1.849039e+02,1.782227e-01,-1.776825e+02,1.782227e-01,-2.143349e+02,1.782227e-01,-2.179045e+02,1.782227e-01,-2.221347e+02
1.784668e-01,-2.180907e+02,1.784668e-01,-1.841671e+02,1.784668e-01,-1.794608e+02,1.784668e-01,-2.127009e+02,1.784668e-01,-2.186858e+02,1.784668e-01,-2.229616e+02
1.787109e-01,-2.169590e+02,1.787109e-01,-1.846289e+02,1.787109e-01,-1.799719e+02,1.787109e-01,-2.126133e+02,1.787109e-01,-2.202209e+02,1.787109e-01,-2.243311e+02
1.789551e-01,-2.161984e+02,1.789551e-01,-1.852657e+02,1.789551e-01,-1.808327e+02,1.789551e-01,-2.135890e+02,1.789551e-01,-2.191759e+02,1.789551e-01,-2.223189e+02
1.791992e-01,-2.163578e+02,1.791992e-01,-1.854295e+02,1.791992e-01,-1.804842e+02,1.791992e-01,-2.130334e+02,1.791992e-01,-2.183492e+02,1.791992e-01,-2.201342e+02
1.794434e-01,-2.156446e+02,1.794434e-01,-1.859967e+02,1.794434e-01,-1.797758e+02,1.794434e-01,-2.129282e+02,1.794434e-01,-2.180247e+02,1.794434e-01,-2.204292e+02
1.796875e-01,-2.173599e+02,1.796875e-01,-1.862052e+02,1.796875e-01,-1.808464e+02,1.796875e-01,-2.138152e+02,1.796875e-01,-2.187979e+02,1.796875e-01,-2.211701e+02
1.799316e-01,-2.189622e+02,1.799316e-01,-1.869355e+02,1.799316e-01,-1.818707e+02,1.799316e-01,-2.145914e+02,1.799316e-01,-2.183175e+02,1.799316e-01,-2.206000e+02
1.801758e-01,-2.209512e+02,1.801758e-01,-1.854333e+02,1.801758e-01,-1.814800e+02,1.801758e-01,-2.129184e+02,1.801758e-01,-2.178723e+02,1.801758e-01,-2.197264e+02
1.804199e-01,-2.193163e+02,1.804199e-01,-1.848508e+02,1.804199e-01,-1.811621e+02,1.804199e-01,-2.120971e+02,1.804199e-01,-2.184515e+02,1.804199e-01,-2.195805e+02
1.806641e-01,-2.167447e+02,1.806641e-01,-1.861723e+02,1.806641e-01,-1.824375e+02,1.806641e-01,-2.132208e+02,1.806641e-01,-2.204665e+02,1.806641e-01,-2.221703e+02
1.809082e-01,-2.175705e+02,1.809082e-01,-1.877180e+02,1.809082e-01,-1.850130e+02,1.809082e-01,-2.157150e+02,1.809082e-01,-2.194880e+02,1.809082e-01,-2.239373e+02
1.811523e-01,-2.193789e+02,1.811523e-01,-1.900922e+02,1.811523e-01,-1.876135e+02,1.811523e-01,-2.142863e+02,1.811523e-01,-2.176431e+02,1.811523e-01,-2.231947e+02
1.813965e-01,-2.186267e+02,1.813965e-01,-1.893123e+02,1.813965e-01,-1.889868e+02,1.813965e-01,-2.134144e+02,1.813965e-01,-2.173415e+02,1.813965e-01,-2.223964e+02
1.816406e-01,-2.175934e+02,1.816406e-01,-1.889374e+02,1.816406e-01,-1.916944e+02,1.816406e-01,-2.122770e+02,1.816406e-01,-2.181397e+02,1.816406e-01,-2.202761e+02
1.818848e-01,-2.184238e+02,1.818848e-01,-1.892983e+02,1.818848e-01,-1.930674e+02,1.818848e-01,-2.140746e+02,1.818848e-01,-2.177436e+02,1.818848e-01,-2.194255e+02
1.821289e-01,-2.191723e+02,1.821289e-01,-1.899406e+02,1.821289e-01,-1.941267e+02,1.821289e-01,-2.157888e+02,1.821289e-01,-2.164353e+02,1.821289e-01,-2.201642e+02
1.823730e-01,-2.182997e+02,1.823730e-01,-1.899427e+02,1.823730e-01,-1.960045e+02,1.823730e-01,-2.140988e+02,1.823730e-01,-2.171340e+02,1.823730e-01,-2.218421e+02
1.826172e-01,-2.184124e+02,1.826172e-01,-1.913026e+02,1.826172e-01,-1.942638e+02,1.826172e-01,-2.135195e+02,1.826172e-01,-2.158530e+02,1.826172e-01,-2.222724e+02
1.828613e-01,-2.185608e+02,1.828613e-01,-1.904515e+02,1.828613e-01,-1.944945e+02,1.828613e-01,-2.134257e+02,1.828613e-01,-2.150777e+02,1.828613e-01,-2.230130e+02
1.831055e-01,-2.196379e+02,1.831055e-01,-1.903485e+02,1.831055e-01,-1.917263e+02,1.831055e-01,-2.145085e+02,1.831055e-01,-2.164866e+02,1.831055e-01,-2.214090e+02
1.833496e-01,-2.202978e+02,1.833496e-01,-1.907213e+02,1.833496e-01,-1.885701e+02,1.833496e-01,-2.147906e+02,1.833496e-01,-2.187285e+02,1.833496e-01,-2.211661e+02
1.835938e-01,-2.202377e+02,1.835938e-01,-1.918856e+02,1.835938e-01,-1.881470e+02,1.835938e-01,-2.136204e+02,1.835938e-01,-2.177449e+02,1.835938e-01,-2.224803e+02
1.838379e-01,-2.199896e+02,1.838379e-01,-1.925703e+02,1.838379e-01,-1.857500e+02,1.838379e-01,-2.121609e+02,1.838379e-01,-2.168744e+02,1.838379e-01,-2.220871e+02
1.840820e-01,-2.205102e+02,1.840820e-01,-1.921347e+02,1.840820e-01,-1.845136e+02,1.840820e-01,-2.129143e+02,1.840820e-01,-2.172912e+02,1.840820e-01,-2.205488e+02
1.843262e-01,-2.214029e+02,1.843262e-01,-1.928011e+02,1.843262e-01,-1.842259e+02,1.843262e-01,-2.148921e+02,1.843262e-01,-2.181749e+02,1.843262e-01,-2.193574e+02
1.845703e-01,-2.199710e+02,1.845703e-01,-1.937799e+02,1.845703e-01,-1.830185e+02,1.845703e-01,-2.139361e+02,1.845703e-01,-2.179652e+02,1.845703e-01,-2.184996e+02
1.848145e-01,-2.192480e+02,1.848145e-01,-1.937814e+02,1.848145e-01,-1.823022e+02,1.848145e-01,-2.149466e+02,1.848145e-01,-2.178058e+02,1.848145e-01,-2.191899e+02
1.850586e-01,-2.193639e+02,1.850586e-01,-1.947773e+02,1.850586e-01,-1.833683e+02,1.850586e-01,-2.149321e+02,1.850586e-01,-2.177144e+02,1.850586e-01,-2.215153e+02
1.853027e-01,-2.192693e+02,1.853027e-01,-1.950835e+02,1.853027e-01,-1.829029e+02,1.853027e-01,-2.159129e+02,1.853027e-01,-2.187965e+02,1.853027e-01,-2.225809e+02
1.855469e-01,-2.213916e+02,1.855469e-01,-1.938707e+02,1.855469e-01,-1.809879e+02,1.855469e-01,-2.148777e+02,1.855469e-01,-2.180909e+02,1.855469e-01,-2.233427e+02
1.857910e-01,-2.226890e+02,1.857910e-01,-1.942219e+02,1.857910e-01,-1.793692e+02,1.857910e-01,-2.132982e+02,1.857910e-01,-2.191251e+02,1.857910e-01,-2.225483e+02
1.860352e-01,-2.227859e+02,1.860352e-01,-1.973898e+02,1.860352e-01,-1.781222e+02,1.860352e-01,-2.116273e+02,1.860352e-01,-2.196109e+02,1.860352e-01,-2.206623e+02
1.862793e-01,-2.223000e+02,1.862793e-01,-1.957294e+02,1.862793e-01,-1.793564e+02,1.862793e-01,-2.127544e+02,1.862793e-01,-2.184263e+02,1.862793e-01,-2.207734e+02
1.865234e-01,-2.214651e+02,1.865234e-01,-1.946245e+02,1.865234e-01,-1.809856e+02,1.865234e-01,-2.148689e+02,1.865234e-01,-2.194928e+02,1.865234e-01,-2.218019e+02
1.867676e-01,-2.213690e+02,1.867676e-01,-1.952578e+02,1.867676e-01,-1.810773e+02,1.867676e-01,-2.141347e+02,1.867676e-01,-2.206355e+02,1.867676e-01,-2.220407e+02
1.870117e-01,-2.195101e+02,1.870117e-01,-1.938677e+02,1.870117e-01,-1.803031e+02,1.870117e-01,-2.143177e+02,1.870117e-01,-2.180193e+02,1.870117e-01,-2.220566e+02
1.872559e-01,-2.193072e+02,1.872559e-01,-1.946835e+02,1.872559e-01,-1.795809e+02,1.872559e-01,-2.126921e+02,1.872559e-01,-2.167805e+02,1.872559e-01,-2.221852e+02
1.875000e-01,-2.194781e+02,1.875000e-01,-1.950319e+02,1.875000e-01,-1.782287e+02,1.875000e-01,-2.143634e+02,1.875000e-01,-2.171081e+02,1.875000e-01,-2.226840e+02
1.877441e-01,-2.189160e+02,1.877441e-01,-1.958478e+02,1.877441e-01,-1.772726e+02,1.877441e-01,-2.157766e+02,1.877441e-01,-2.169016e+02,1.877441e-01,-2.226341e+02
1.879883e-01,-2.193427e+02,1.879883e-01,-1.955601e+02,1.879883e-01,-1.760262e+02,1.879883e-01,-2.151351e+02,1.879883e-01,-2.176322e+02,1.879883e-01,-2.213114e+02
1.882324e-01,-2.213057e+02,1.882324e-01,-1.935766e+02,1.882324e-01,-1.780198e+02,1.882324e-01,-2.153599e+02,1.882324e-01,-2.184040e+02,1.882324e-01,-2.215174e+02
1.884766e-01,-2.225766e+02,1.884766e-01,-1.949091e+02,1.884766e-01,-1.780365e+02,1.884766e-01,-2.131475e+02,1.884766e-01,-2.179652e+02,1.884766e-01,-2.233295e+02
1.887207e-01,-2.216267e+02,1.887207e-01,-1.956303e+02,1.887207e-01,-1.769584e+02,1.887207e-01,-2.110734e+02,1.887207e-01,-2.188325e+02,1.887207e-01,-2.229809e+02
1.889648e-01,-2.213791e+02,1.889648e-01,-1.960672e+02,1.889648e-01,-1.779896e+02,1.889648e-01,-2.114853e+02,1.889648e-01,-2.191728e+02,1.889648e-01,-2.223252e+02
1.892090e-01,-2.204903e+02,1.892090e-01,-1.968090e+02,1.892090e-01,-1.811861e+02,1.892090e-01,-2.131036e+02,1.892090e-01,-2.195027e+02,1.892090e-01,-2.224622e+02
1.894531e-01,-2.206957e+02,1.894531e-01,-1.984098e+02,1.894531e-01,-1.811276e+02,1.894531e-01,-2.117434e+02,1.894531e-01,-2.205428e+02,1.894531e-01,-2.246429e+02
1.896973e-01,-2.219866e+02,1.896973e-01,-1.977772e+02,1.896973e-01,-1.776391e+02,1.896973e-01,-2.104614e+02,1.896973e-01,-2.190337e+02,1.896973e-01,-2.243736e+02
1.899414e-01,-2.229427e+02,1.899414e-01,-1.978328e+02,1.899414e-01,-1.763773e+02,1.899414e-01,-2.111202e+02,1.899414e-01,-2.171311e+02,1.899414e-01,-2.221750e+02
1.901855e-01,-2.228950e+02,1.901855e-01,-1.991129e+02,1.901855e-01,-1.775528e+02,1.901855e-01,-2.128574e+02,1.901855e-01,-2.169375e+02,1.901855e-01,-2.207941e+02
1.904297e-01,-2.228152e+02,1.904297e-01,-1.991334e+02,1.904297e-01,-1.774043e+02,1.904297e-01,-2.138436e+02,1.904297e-01,-2.170378e+02,1.904297e-01,-2.211566e+02
1.906738e-01,-2.224247e+02,1.906738e-01,-1.986444e+02,1.906738e-01,-1.775170e+02,1.906738e-01,-2.145835e+02,1.906738e-01,-2.164974e+02,1.906738e-01,-2.224727e+02
1.909180e-01,-2.204711e+02,1.909180e-01,-1.985073e+02,1.909180e-01,-1.788094e+02,1.909180e-01,-2.125621e+02,1.909180e-01,-2.165684e+02,1.909180e-01,-2.224255e+02
1.911621e-01,-2.205670e+02,1.911621e-01,-1.970359e+02,1.911621e-01,-1.785994e+02,1.911621e-01,-2.125385e+02,1.911621e-01,-2.148039e+02,1.911621e-01,-2.214536e+02
1.914062e-01,-2.204109e+02,1.914062e-01,-1.981526e+02,1.914062e-01,-1.773676e+02,1.914062e-01,-2.126697e+02,1.914062e-01,-2.150975e+02,1.914062e-01,-2.237822e+02
1.916504e-01,-2.186252e+02,1.916504e-01,-2.014107e+02,1.916504e-01,-1.767557e+02,1.916504e-01,-2.119651e+02,1.916504e-01,-2.169155e+02,1.916504e-01,-2.225587e+02
1.918945e-01,-2.190563e+02,1.918945e-01,-2.001460e+02,1.918945e-01,-1.750042e+02,1.918945e-01,-2.107325e+02,1.918945e-01,-2.189511e+02,1.918945e-01,-2.207179e+02
1.921387e-01,-2.208267e+02,1.921387e-01,-1.989462e+02,1.921387e-01,-1.757783e+02,1.921387e-01,-2.115058e+02,1.921387e-01,-2.186212e+02,1.921387e-01,-2.226271e+02
1.923828e-01,-2.209367e+02,1.923828e-01,-1.980887e+02,1.923828e-01,-1.771743e+02,1.923828e-01,-2.117816e+02,1.923828e-01,-2.175681e+02,1.923828e-01,-2.239526e+02
1.926270e-01,-2.215129e+02,1.926270e-01,-1.983923e+02,1.926270e-01,-1.772317e+02,1.926270e-01,-2.119029e+02,1.926270e-01,-2.173271e+02,1.926270e-01,-2.217622e+02
1.928711e-01,-2.212541e+02,1.928711e-01,-2.001017e+02,1.928711e-01,-1.769441e+02,1.928711e-01,-2.123907e+02,1.928711e-01,-2.178951e+02,1.928711e-01,-2.215095e+02
1.931152e-01,-2.212035e+02,1.931152e-01,-2.005049e+02,1.931152e-01,-1.778922e+02,1.931152e-01,-2.123422e+02,1.931152e-01,-2.185113e+02,1.931152e-01,-2.228704e+02
1.933594e-01,-2.218126e+02,1.933594e-01,-2.008357e+02,1.933594e-01,-1.786570e+02,1.933594e-01,-2.111239e+02,1.933594e-01,-2.179363e+02,1.933594e-01,-2.229450e+02
1.936035e-01,-2.225671e+02,1.936035e-01,-2.016043e+02,1.936035e-01,-1.795624e+02,1.936035e-01,-2.126025e+02,1.936035e-01,-2.197991e+02,1.936035e-01,-2.217377e+02
1.938477e-01,-2.222116e+02,1.938477e-01,-2.021179e+02,1.938477e-01,-1.783504e+02,1.938477e-01,-2.119326e+02,1.938477e-01,-2.180498e+02,1.938477e-01,-2.217647e+02
1.940918e-01,-2.216964e+02,1.940918e-01,-2.017595e+02,1.940918e-01,-1.806799e+02,1.940918e-01,-2.132602e+02,1.940918e-01,-2.163080e+02,1.940918e-01,-2.226058e+02
1.943359e-01,-2.235668e+02,1.943359e-01,-2.004753e+02,1.943359e-01,-1.806758e+02,1.943359e-01,-2.130771e+02,1.943359e-01,-2.152333e+02,1.943359e-01,-2.250960e+02
1.945801e-01,-2.236974e+02,1.945801e-01,-2.024776e+02,1.945801e-01,-1.799786e+02,1.945801e-01,-2.130179e+02,1.945801e-01,-2.155738e+02,1.945801e-01,-2.237142e+02
1.948242e-01,-2.235400e+02,1.948242e-01,-2.024876e+02,1.948242e-01,-1.801847e+02,1.948242e-01,-2.133525e+02,1.948242e-01,-2.158264e+02,1.948242e-01,-2.226372e+02
1.950684e-01,-2.235159e+02,1.950684e-01,-2.016981e+02,1.950684e-01,-1.797909e+02,1.950684e-01,-2.137453e+02,1.950684e-01,-2.164870e+02,1.950684e-01,-2.227593e+02
1.953125e-01,-2.230702e+02,1.953125e-01,-2.027616e+02,1.953125e-01,-1.800668e+02,1.953125e-01,-2.135672e+02,1.953125e-01,-2.177242e+02,1.953125e-01,-2.229851e+02
1.955566e-01,-2.219589e+02,1.955566e-01,-2.033711e+02,1.955566e-01,-1.797746e+02,1.955566e-01,-2.138963e+02,1.955566e-01,-2.179296e+02,1.955566e-01,-2.228205e+02
1.958008e-01,-2.211295e+02,1.958008e-01,-2.024729e+02,1.958008e-01,-1.823900e+02,1.958008e-01,-2.118294e+02,1.958008e-01,-2.170376e+02,1.958008e-01,-2.233641e+02
1.960449e-01,-2.195570e+02,1.960449e-01,-2.026812e+02,1.960449e-01,-1.820087e+02,1.960449e-01,-2.120112e+02,1.960449e-01,-2.169014e+02,1.960449e-01,-2.234308e+02
1.962891e-01,-2.220826e+02,1.962891e-01,-2.027096e+02,1.962891e-01,-1.827790e+02,1.962891e-01,-2.128956e+02,1.962891e-01,-2.165236e+02,1.962891e-01,-2.228216e+02
1.965332e-01,-2.221551e+02,1.965332e-01,-2.032187e+02,1.965332e-01,-1.809140e+02,1.965332e-01,-2.133068e+02,1.965332e-01,-2.163305e+02,1.965332e-01,-2.224883e+02
1.967773e-01,-2.210475e+02,1.967773e-01,-2.038000e+02,1.967773e-01,-1.817667e+02,1.967773e-01,-2.126670e+02,1.967773e-01,-2.163858e+02,1.967773e-01,-2.232254e+02
1.970215e-01,-2.204037e+02,1.970215e-01,-2.031125e+02,1.970215e-01,-1.819045e+02,1.970215e-01,-2.118022e+02,1.970215e-01,-2.157053e+02,1.970215e-01,-2.247088e+02
1.972656e-01,-2.199016e+02,1.972656e-01,-2.027334e+02,1.972656e-01,-1.823247e+02,1.972656e-01,-2.126429e+02,1.972656e-01,-2.145966e+02,1.972656e-01,-2.232661e+02
1.975098e-01,-2.195125e+02,1.975098e-01,-2.032010e+02,1.975098e-01,-1.833821e+02,1.975098e-01,-2.129412e+02,1.975098e-01,-2.158819e+02,1.975098e-01,-2.217545e+02
1.977539e-01,-2.205226e+02,1.977539e-01,-2.028136e+02,1.977539e-01,-1.830345e+02,1.977539e-01,-2.114682e+02,1.977539e-01,-2.165869e+02,1.977539e-01,-2.211480e+02
1.979980e-01,-2.218229e+02,1.979980e-01,-2.030294e+02,1.979980e-01,-1.823764e+02,1.979980e-01,-2.105967e+02,1.979980e-01,-2.151950e+02,1.979980e-01,-2.220345e+02
1.982422e-01,-2.214975e+02,1.982422e-01,-2.030079e+02,1.982422e-01,-1.820171e+02,1.982422e-01,-2.117515e+02,1.982422e-01,-2.164305e+02,1.982422e-01,-2.222705e+02
1.984863e-01,-2.200138e+02,1.984863e-01,-2.048730e+02,1.984863e-01,-1.821908e+02,1.984863e-01,-2.131735e+02,1.984863e-01,-2.164061e+02,1.984863e-01,-2.219989e+02
1.987305e-01,-2.194294e+02,1.987305e-01,-2.034454e+02,1.987305e-01,-1.802603e+02,1.987305e-01,-2.112855e+02,1.987305e-01,-2.156915e+02,1.987305e-01,-2.214881e+02
1.989746e-01,-2.214711e+02,1.989746e-01,-2.034759e+02,1.989746e-01,-1.808859e+02,1.989746e-01,-2.093174e+02,1.989746e-01,-2.156946e+02,1.989746e-01,-2.204355e+02
1.992188e-01,-2.223560e+02,1.992188e-01,-2.068456e+02,1.992188e-01,-1.790422e+02,1.992188e-01,-2.098494e+02,1.992188e-01,-2.168124e+02,1.992188e-01,-2.199635e+02
1.994629e-01,-2.215231e+02,1.994629e-01,-2.067800e+02,1.994629e-01,-1.797399e+02,1.994629e-01,-2.107910e+02,1.994629e-01,-2.172935e+02,1.994629e-01,-2.212487e+02
1.997070e-01,-2.224276e+02,1.997070e-01,-2.056915e+02,1.997070e-01,-1.777512e+02,1.997070e-01,-2.108220e+02,1.997070e-01,-2.168162e+02,1.997070e-01,-2.224084e+02
1.999512e-01,-2.220216e+02,1.999512e-01,-2.059494e+02,1.999512e-01,-1.775203e+02,1.999512e-01,-2.105967e+02,1.999512e-01,-2.159925e+02,1.999512e-01,-2.221075e+02
2.001953e-01,-2.221039e+02,2.001953e-01,-2.052817e+02,2.001953e-01,-1.765457e+02,2.001953e-01,-2.108214e+02,2.001953e-01,-2.155176e+02,2.001953e-01,-2.226024e+02
2.004395e-01,-2.232949e+02,2.004395e-01,-2.064165e+02,2.004395e-01,-1.762939e+02,2.004395e-01,-2.112546e+02,2.004395e-01,-2.170983e+02,2.004395e-01,-2.238794e+02
2.006836e-01,-2.223432e+02,2.006836e-01,-2.052344e+02,2.006836e-01,-1.746556e+02,2.006836e-01,-2.093677e+02,2.006836e-01,-2.175655e+02,2.006836e-01,-2.243917e+02
2.009277e-01,-2.238439e+02,2.009277e-01,-2.050620e+02,2.009277e-01,-1.745519e+02,2.009277e-01,-2.102575e+02,2.009277e-01,-2.155483e+02,2.009277e-01,-2.234816e+02
2.011719e-01,-2.243724e+02,2.011719e-01,-2.060166e+02,2.011719e-01,-1.731787e+02,2.011719e-01,-2.123653e+02,2.011719e-01,-2.152949e+02,2.011719e-01,-2.225757e+02
2.014160e-01,-2.231554e+02,2.014160e-01,-2.061937e+02,2.014160e-01,-1.726500e+02,2.014160e-01,-2.121444e+02,2.014160e-01,-2.151841e+02,2.014160e-01,-2.235359e+02
2.016602e-01,-2.222220e+02,2.016602e-01,-2.055215e+02,2.016602e-01,-1.711449e+02,2.016602e-01,-2.102197e+02,2.016602e-01,-2.147680e+02,2.016602e-01,-2.231171e+02
2.019043e-01,-2.225185e+02,2.019043e-01,-2.071128e+02,2.019043e-01,-1.712026e+02,2.019043e-01,-2.106437e+02,2.019043e-01,-2.160472e+02,2.019043e-01,-2.220456e+02
2.021484e-01,-2.230063e+02,2.021484e-01,-2.093151e+02,2.021484e-01,-1.691098e+02,2.021484e-01,-2.111768e+02,2.021484e-01,-2.180133e+02,2.021484e-01,-2.233785e+02
2.023926e-01,-2.222582e+02,2.023926e-01,-2.086459e+02,2.023926e-01,-1.685768e+02,2.023926e-01,-2.096021e+02,2.023926e-01,-2.172978e+02,2.023926e-01,-2.222147e+02
2.026367e-01,-2.228423e+02,2.026367e-01,-2.077751e+02,2.026367e-01,-1.676498e+02,2.026367e-01,-2.086514e+02,2.026367e-01,-2.144081e+02,2.026367e-01,-2.196681e+02
2.028809e-01,-2.219910e+02,2.028809e-01,-2.055962e+02,2.028809e-01,-1.660426e+02,2.028809e-01,-2.082996e+02,2.028809e-01,-2.143367e+02,2.028809e-01,-2.201335e+02
2.031250e-01,-2.208815e+02,2.031250e-01,-2.041694e+02,2.031250e-01,-1.651836e+02,2.031250e-01,-2.103930e+02,2.031250e-01,-2.150320e+02,2.031250e-01,-2.201476e+02
2.033691e-01,-2.203920e+02,2.033691e-01,-2.051403e+02,2.033691e-01,-1.642710e+02,2.033691e-01,-2.082561e+02,2.033691e-01,-2.151956e+02,2.033691e-01,-2.206525e+02
2.036133e-01,-2.207570e+02,2.036133e-01,-2.050665e+02,2.036133e-01,-1.625280e+02,2.036133e-01,-2.069059e+02,2.036133e-01,-2.144066e+02,2.036133e-01,-2.230445e+02
2.038574e-01,-2.218963e+02,2.038574e-01,-2.051986e+02,2.038574e-01,-1.611441e+02,2.038574e-01,-2.088667e+02,2.038574e-01,-2.131862e+02,2.038574e-01,-2.214869e+02
2.041016e-01,-2.236974e+02,2.041016e-01,-2.067549e+02,2.041016e-01,-1.600520e+02,2.041016e-01,-2.095679e+02,2.041016e-01,-2.120015e+02,2.041016e-01,-2.226098e+02
2.043457e-01,-2.216853e+02,2.043457e-01,-2.076977e+02,2.043457e-01,-1.582371e+02,2.043457e-01,-2.089649e+02,2.043457e-01,-2.119182e+02,2.043457e-01,-2.235141e+02
2.045898e-01,-2.203107e+02,2.045898e-01,-2.066849e+02,2.045898e-01,-1.567940e+02,2.045898e-01,-2.086966e+02,2.045898e-01,-2.129423e+02,2.045898e-01,-2.227725e+02
2.048340e-01,-2.195974e+02,2.048340e-01,-2.065142e+02,2.048340e-01,-1.550854e+02,2.048340e-01,-2.083097e+02,2.048340e-01,-2.133006e+02,2.048340e-01,-2.199150e+02
2.050781e-01,-2.192245e+02,2.050781e-01,-2.068848e+02,2.050781e-01,-1.530954e+02,2.050781e-01,-2.074501e+02,2.050781e-01,-2.124297e+02,2.050781e-01,-2.198838e+02
2.053223e-01,-2.212288e+02,2.053223e-01,-2.077423e+02,2.053223e-01,-1.511655e+02,2.053223e-01,-2.094135e+02,2.053223e-01,-2.131763e+02,2.053223e-01,-2.190579e+02
2.055664e-01,-2.205233e+02,2.055664e-01,-2.080565e+02,2.055664e-01,-1.490390e+02,2.055664e-01,-2.113771e+02,2.055664e-01,-2.138032e+02,2.055664e-01,-2.184348e+02
2.058105e-01,-2.195253e+02,2.058105e-01,-2.070561e+02,2.058105e-01,-1.467179e+02,2.058105e-01,-2.096313e+02,2.058105e-01,-2.130750e+02,2.058105e-01,-2.195269e+02
2.060547e-01,-2.186350e+02,2.060547e-01,-2.078012e+02,2.060547e-01,-1.441133e+02,2.060547e-01,-2.074336e+02,2.060547e-01,-2.126883e+02,2.060547e-01,-2.199032e+02
2.062988e-01,-2.194587e+02,2.062988e-01,-2.086165e+02,2.062988e-01,-1.413247e+02,2.062988e-01,-2.075174e+02,2.062988e-01,-2.124820e+02,2.062988e-01,-2.205019e+02
2.065430e-01,-2.200825e+02,2.065430e-01,-2.078297e+02,2.065430e-01,-1.381923e+02,2.065430e-01,-2.094916e+02,2.065430e-01,-2.119759e+02,2.065430e-01,-2.200611e+02
2.067871e-01,-2.183494e+02,2.067871e-01,-2.079074e+02,2.067871e-01,-1.347277e+02,2.067871e-01,-2.106291e+02,2.067871e-01,-2.126468e+02,2.067871e-01,-2.194618e+02
2.070312e-01,-2.181814e+02,2.070312e-01,-2.088449e+02,2.070312e-01,-1.309041e+02,2.070312e-01,-2.107388e+02,2.070312e-01,-2.118626e+02,2.070312e-01,-2.194798e+02
2.072754e-01,-2.198212e+02,2.072754e-01,-2.083568e+02,2.072754e-01,-1.270800e+02,2.072754e-01,-2.078721e+02,2.072754e-01,-2.120575e+02,2.072754e-01,-2.197122e+02
2.075195e-01,-2.197304e+02,2.075195e-01,-2.093329e+02,2.075195e-01,-1.280547e+02,2.075195e-01,-2.062795e+02,2.075195e-01,-2.144181e+02,2.075195e-01,-2.175389e+02
2.077637e-01,-2.209811e+02,2.077637e-01,-2.068305e+02,2.077637e-01,-9.717143e+01,2.077637e-01,-2.080559e+02,2.077637e-01,-2.157914e+02,2.077637e-01,-2.173440e+02
2.080078e-01,-2.184477e+02,2.080078e-01,-2.060522e+02,2.080078e-01,-7.514422e+01,2.080078e-01,-2.099249e+02,2.080078e-01,-2.144311e+02,2.080078e-01,-2.168481e+02
2.082520e-01,-2.122443e+02,2.082520e-01,-2.085505e+02,2.082520e-01,-6.739223e+01,2.082520e-01,-2.088001e+02,2.082520e-01,-2.125600e+02,2.082520e-01,-2.167774e+02
2.084961e-01,-2.135299e+02,2.084961e-01,-2.074812e+02,2.084961e-01,-6.887183e+01,2.084961e-01,-2.081623e+02,2.084961e-01,-2.122564e+02,2.084961e-01,-2.168603e+02
2.087402e-01,-2.193031e+02,2.087402e-01,-2.078183e+02,2.087402e-01,-8.030323e+01,2.087402e-01,-2.075521e+02,2.087402e-01,-2.133567e+02,2.087402e-01,-2.183642e+02
2.089844e-01,-2.193857e+02,2.089844e-01,-2.093329e+02,2.089844e-01,-1.126213e+02,2.089844e-01,-2.076887e+02,2.089844e-01,-2.130062e+02,2.089844e-01,-2.173158e+02
2.092285e-01,-2.197256e+02,2.092285e-01,-2.093667e+02,2.092285e-01,-1.258603e+02,2.092285e-01,-2.086670e+02,2.092285e-01,-2.135281e+02,2.092285e-01,-2.173858e+02
2.094727e-01,-2.196552e+02,2.094727e-01,-2.090525e+02,2.094727e-01,-1.282986e+02,2.094727e-01,-2.102578e+02,2.094727e-01,-2.136914e+02,2.094727e-01,-2.182736e+02
2.097168e-01,-2.191626e+02,2.097168e-01,-2.098937e+02,2.097168e-01,-1.321915e+02,2.097168e-01,-2.108222e+02,2.097168e-01,-2.139052e+02,2.097168e-01,-2.184666e+02
2.099609e-01,-2.213180e+02,2.099609e-01,-2.104061e+02,2.099609e-01,-1.359492e+02,2.099609e-01,-2.110901e+02,2.099609e-01,-2.134287e+02,2.099609e-01,-2.181204e+02
2.102051e-01,-2.220627e+02,2.102051e-01,-2.098978e+02,2.102051e-01,-1.392442e+02,2.102051e-01,-2.086169e+02,2.102051e-01,-2.140869e+02,2.102051e-01,-2.188829e+02
2.104492e-01,-2.190823e+02,2.104492e-01,-2.093127e+02,2.104492e-01,-1.423189e+02,2.104492e-01,-2.066986e+02,2.104492e-01,-2.150823e+02,2.104492e-01,-2.179030e+02
2.106934e-01,-2.192732e+02,2.106934e-01,-2.101160e+02,2.106934e-01,-1.450011e+02,2.106934e-01,-2.069323e+02,2.106934e-01,-2.171160e+02,2.106934e-01,-2.197327e+02
2.109375e-01,-2.213684e+02,2.109375e-01,-2.091417e+02,2.109375e-01,-1.474813e+02,2.109375e-01,-2.068284e+02,2.109375e-01,-2.139127e+02,2.109375e-01,-2.172085e+02
2.111816e-01,-2.227740e+02,2.111816e-01,-2.100585e+02,2.111816e-01,-1.497874e+02,2.111816e-01,-2.067612e+02,2.111816e-01,-2.106885e+02,2.111816e-01,-2.182934e+02
2.114258e-01,-2.224578e+02,2.114258e-01,-2.111791e+02,2.114258e-01,-1.518422e+02,2.114258e-01,-2.069853e+02,2.114258e-01,-2.119674e+02,2.114258e-01,-2.200765e+02
2.116699e-01,-2.219602e+02,2.116699e-01,-2.099582e+02,2.116699e-01,-1.538025e+02,2.116699e-01,-2.044849e+02,2.116699e-01,-2.159971e+02,2.116699e-01,-2.195249e+02
2.119141e-01,-2.222881e+02,2.119141e-01,-2.098161e+02,2.119141e-01,-1.555548e+02,2.119141e-01,-2.049616e+02,2.119141e-01,-2.156540e+02,2.119141e-01,-2.178233e+02
2.121582e-01,-2.211841e+02,2.121582e-01,-2.102975e+02,2.121582e-01,-1.574015e+02,2.121582e-01,-2.060308e+02,2.121582e-01,-2.151195e+02,2.121582e-01,-2.172640e+02
2.124023e-01,-2.218675e+02,2.124023e-01,-2.097119e+02,2.124023e-01,-1.586885e+02,2.124023e-01,-2.064635e+02,2.124023e-01,-2.161423e+02,2.124023e-01,-2.186941e+02
2.126465e-01,-2.239233e+02,2.126465e-01,-2.104365e+02,2.126465e-01,-1.605883e+02,2.126465e-01,-2.070122e+02,2.126465e-01,-2.162804e+02,2.126465e-01,-2.192346e+02
2.128906e-01,-2.211988e+02,2.128906e-01,-2.113107e+02,2.128906e-01,-1.615013e+02,2.128906e-01,-2.065524e+02,2.128906e-01,-2.158834e+02,2.128906e-01,-2.180863e+02
2.131348e-01,-2.194381e+02,2.131348e-01,-2.106565e+02,2.131348e-01,-1.634794e+02,2.131348e-01,-2.056467e+02,2.131348e-01,-2.151276e+02,2.131348e-01,-2.178345e+02
2.133789e-01,-2.207490e+02,2.133789e-01,-2.109594e+02,2.133789e-01,-1.641111e+02,2.133789e-01,-2.049012e+02,2.133789e-01,-2.136211e+02,2.133789e-01,-2.192645e+02
2.136230e-01,-2.222034e+02,2.136230e-01,-2.134145e+02,2.136230e-01,-1.656392e+02,2.136230e-01,-2.036672e+02,2.136230e-01,-2.150004e+02,2.136230e-01,-2.193795e+02
2.138672e-01,-2.219324e+02,2.138672e-01,-2.118082e+02,2.138672e-01,-1.665891e+02,2.138672e-01,-2.026361e+02,2.138672e-01,-2.176222e+02,2.138672e-01,-2.190572e+02
2.141113e-01,-2.200918e+02,2.141113e-01,-2.107694e+02,2.141113e-01,-1.685669e+02,2.141113e-01,-2.029454e+02,2.141113e-01,-2.170657e+02,2.141113e-01,-2.188662e+02
2.143555e-01,-2.213006e+02,2.143555e-01,-2.095218e+02,2.143555e-01,-1.683139e+02,2.143555e-01,-2.036552e+02,2.143555e-01,-2.158680e+02,2.143555e-01,-2.197829e+02
2.145996e-01,-2.230149e+02,2.145996e-01,-2.096204e+02,2.145996e-01,-1.698769e+02,2.145996e-01,-2.042982e+02,2.145996e-01,-2.166148e+02,2.145996e-01,-2.190392e+02
2.148438e-01,-2.240542e+02,2.148438e-01,-2.120266e+02,2.148438e-01,-1.712601e+02,2.148438e-01,-2.042917e+02,2.148438e-01,-2.172237e+02,2.148438e-01,-2.183732e+02
2.150879e-01,-2.241381e+02,2.150879e-01,-2.115490e+02,2.150879e-01,-1.712789e+02,2.150879e-01,-2.048709e+02,2.150879e-01,-2.167882e+02,2.150879e-01,-2.208648e+02
2.153320e-01,-2.218515e+02,2.153320e-01,-2.123394e+02,2.153320e-01,-1.732244e+02,2.153320e-01,-2.038902e+02,2.153320e-01,-2.169559e+02,2.153320e-01,-2.218282e+02
2.155762e-01,-2.206470e+02,2.155762e-01,-2.147490e+02,2.155762e-01,-1.737871e+02,2.155762e-01,-2.022114e+02,2.155762e-01,-2.164590e+02,2.155762e-01,-2.207948e+02
2.158203e-01,-2.204890e+02,2.158203e-01,-2.151628e+02,2.158203e-01,-1.742609e+02,2.158203e-01,-2.030143e+02,2.158203e-01,-2.156042e+02,2.158203e-01,-2.196962e+02
2.160645e-01,-2.210646e+02,2.160645e-01,-2.141256e+02,2.160645e-01,-1.755604e+02,2.160645e-01,-2.032234e+02,2.160645e-01,-2.163979e+02,2.160645e-01,-2.192517e+02
2.163086e-01,-2.206529e+02,2.163086e-01,-2.147119e+02,2.163086e-01,-1.760449e+02,2.163086e-01,-2.031958e+02,2.163086e-01,-2.173956e+02,2.163086e-01,-2.196357e+02
2.165527e-01,-2.198227e+02,2.165527e-01,-2.150288e+02,2.165527e-01,-1.765095e+02,2.165527e-01,-2.025665e+02,2.165527e-01,-2.159743e+02,2.165527e-01,-2.207482e+02
2.167969e-01,-2.204942e+02,2.167969e-01,-2.130809e+02,2.167969e-01,-1.782449e+02,2.167969e-01,-2.035965e+02,2.167969e-01,-2.166188e+02,2.167969e-01,-2.222666e+02
2.170410e-01,-2.222665e+02,2.170410e-01,-2.108982e+02,2.170410e-01,-1.782549e+02,2.170410e-01,-2.040617e+02,2.170410e-01,-2.156296e+02,2.170410e-01,-2.210922e+02
2.172852e-01,-2.235200e+02,2.172852e-01,-2.109231e+02,2.172852e-01,-1.794143e+02,2.172852e-01,-2.045387e+02,2.172852e-01,-2.136560e+02,2.172852e-01,-2.193095e+02
2.175293e-01,-2.230074e+02,2.175293e-01,-2.120435e+02,2.175293e-01,-1.796026e+02,2.175293e-01,-2.054835e+02,2.175293e-01,-2.138245e+02,2.175293e-01,-2.190033e+02
2.177734e-01,-2.224440e+02,2.177734e-01,-2.123699e+02,2.177734e-01,-1.806846e+02,2.177734e-01,-2.052401e+02,2.177734e-01,-2.134145e+02,2.177734e-01,-2.193500e+02
2.180176e-01,-2.241932e+02,2.180176e-01,-2.138122e+02,2.180176e-01,-1.813137e+02,2.180176e-01,-2.051913e+02,2.180176e-01,-2.138724e+02,2.180176e-01,-2.193416e+02
2.182617e-01,-2.236017e+02,2.182617e-01,-2.140513e+02,2.182617e-01,-1.813508e+02,2.182617e-01,-2.020018e+02,2.182617e-01,-2.167475e+02,2.182617e-01,-2.193865e+02
2.185059e-01,-2.220827e+02,2.185059e-01,-2.124819e+02,2.185059e-01,-1.825416e+02,2.185059e-01,-2.005454e+02,2.185059e-01,-2.161828e+02,2.185059e-01,-2.201030e+02
2.187500e-01,-2.203869e+02,2.187500e-01,-2.128118e+02,2.187500e-01,-1.819528e+02,2.187500e-01,-2.009256e+02,2.187500e-01,-2.152035e+02,2.187500e-01,-2.202174e+02
2.189941e-01,-2.213976e+02,2.189941e-01,-2.151465e+02,2.189941e-01,-1.846027e+02,2.189941e-01,-2.012833e+02,2.189941e-01,-2.164373e+02,2.189941e-01,-2.200761e+02
2.192383e-01,-2.225327e+02,2.192383e-01,-2.133389e+02,2.192383e-01,-1.816074e+02,2.192383e-01,-2.025982e+02,2.192383e-01,-2.153043e+02,2.192383e-01,-2.192239e+02
2.194824e-01,-2.215037e+02,2.194824e-01,-2.125001e+02,2.194824e-01,-1.842809e+02,2.194824e-01,-2.012792e+02,2.194824e-01,-2.151121e+02,2.194824e-01,-2.179978e+02
2.197266e-01,-2.219823e+02,2.197266e-01,-2.150830e+02,2.197266e-01,-1.815829e+02,2.197266e-01,-2.002283e+02,2.197266e-01,-2.158301e+02,2.197266e-01,-2.192800e+02
2.199707e-01,-2.226476e+02,2.199707e-01,-2.159017e+02,2.199707e-01,-1.829740e+02,2.199707e-01,-1.999837e+02,2.199707e-01,-2.162852e+02,2.199707e-01,-2.211052e+02
2.202148e-01,-2.223941e+02,2.202148e-01,-2.146824e+02,2.202148e-01,-1.811402e+02,2.202148e-01,-2.002477e+02,2.202148e-01,-2.152151e+02,2.202148e-01,-2.215800e+02
2.204590e-01,-2.218786e+02,2.204590e-01,-2.141534e+02,2.204590e-01,-1.824689e+02,2.204590e-01,-2.030032e+02,2.204590e-01,-2.155742e+02,2.204590e-01,-2.226756e+02
2.207031e-01,-2.222650e+02,2.207031e-01,-2.133817e+02,2.207031e-01,-1.797151e+02,2.207031e-01,-2.032240e+02,2.207031e-01,-2.148614e+02,2.207031e-01,-2.201095e+02
2.209473e-01,-2.226299e+02,2.209473e-01,-2.120606e+02,2.209473e-01,-1.818936e+02,2.209473e-01,-2.037350e+02,2.209473e-01,-2.148269e+02,2.209473e-01,-2.181285e+02
2.211914e-01,-2.225181e+02,2.211914e-01,-2.118494e+02,2.211914e-01,-1.809521e+02,2.211914e-01,-2.034735e+02,2.211914e-01,-2.146587e+02,2.211914e-01,-2.184250e+02
2.214355e-01,-2.234038e+02,2.214355e-01,-2.141410e+02,2.214355e-01,-1.819276e+02,2.214355e-01,-2.015216e+02,2.214355e-01,-2.146123e+02,2.214355e-01,-2.194815e+02
2.216797e-01,-2.225606e+02,2.216797e-01,-2.130700e+02,2.216797e-01,-1.823116e+02,2.216797e-01,-2.010542e+02,2.216797e-01,-2.171153e+02,2.216797e-01,-2.209206e+02
2.219238e-01,-2.219822e+02,2.219238e-01,-2.124512e+02,2.219238e-01,-1.802435e+02,2.219238e-01,-1.987729e+02,2.219238e-01,-2.184679e+02,2.219238e-01,-2.213770e+02
2.221680e-01,-2.229843e+02,2.221680e-01,-2.132292e+02,2.221680e-01,-1.814469e+02,2.221680e-01,-1.983503e+02,2.221680e-01,-2.162515e+02,2.221680e-01,-2.196501e+02
2.224121e-01,-2.226628e+02,2.224121e-01,-2.122415e+02,2.224121e-01,-1.793303e+02,2.224121e-01,-1.996384e+02,2.224121e-01,-2.170457e+02,2.224121e-01,-2.192319e+02
2.226562e-01,-2.197654e+02,2.226562e-01,-2.133087e+02,2.226562e-01,-1.788687e+02,2.226562e-01,-1.997871e+02,2.226562e-01,-2.150349e+02,2.226562e-01,-2.196559e+02
2.229004e-01,-2.211670e+02,2.229004e-01,-2.140103e+02,2.229004e-01,-1.792430e+02,2.229004e-01,-1.989028e+02,2.229004e-01,-2.138669e+02,2.229004e-01,-2.191399e+02
2.231445e-01,-2.221262e+02,2.231445e-01,-2.132056e+02,2.231445e-01,-1.807213e+02,2.231445e-01,-2.008101e+02,2.231445e-01,-2.132922e+02,2.231445e-01,-2.197685e+02
2.233887e-01,-2.207069e+02,2.233887e-01,-2.131412e+02,2.233887e-01,-1.801381e+02,2.233887e-01,-2.002577e+02,2.233887e-01,-2.164773e+02,2.233887e-01,-2.205686e+02
2.236328e-01,-2.193003e+02,2.236328e-01,-2.142275e+02,2.236328e-01,-1.793052e+02,2.236328e-01,-1.989823e+02,2.236328e-01,-2.154812e+02,2.236328e-01,-2.199663e+02
2.238770e-01,-2.191342e+02,2.238770e-01,-2.151740e+02,2.238770e-01,-1.784644e+02,2.238770e-01,-1.992323e+02,2.238770e-01,-2.134846e+02,2.238770e-01,-2.193634e+02
2.241211e-01,-2.202555e+02,2.241211e-01,-2.146610e+02,2.241211e-01,-1.791806e+02,2.241211e-01,-1.987201e+02,2.241211e-01,-2.132596e+02,2.241211e-01,-2.187808e+02
2.243652e-01,-2.202165e+02,2.243652e-01,-2.137040e+02,2.243652e-01,-1.781712e+02,2.243652e-01,-1.989290e+02,2.243652e-01,-2.135183e+02,2.243652e-01,-2.189259e+02
2.246094e-01,-2.198929e+02,2.246094e-01,-2.104769e+02,2.246094e-01,-1.790006e+02,2.246094e-01,-1.983543e+02,2.246094e-01,-2.130648e+02,2.246094e-01,-2.176325e+02
2.248535e-01,-2.198905e+02,2.248535e-01,-2.101218e+02,2.248535e-01,-1.790686e+02,2.248535e-01,-1.974989e+02,2.248535e-01,-2.131521e+02,2.248535e-01,-2.186143e+02
2.250977e-01,-2.203461e+02,2.250977e-01,-2.121615e+02,2.250977e-01,-1.786347e+02,2.250977e-01,-1.966402e+02,2.250977e-01,-2.131252e+02,2.250977e-01,-2.211208e+02
2.253418e-01,-2.199668e+02,2.253418e-01,-2.126906e+02,2.253418e-01,-1.781954e+02,2.253418e-01,-1.978402e+02,2.253418e-01,-2.135581e+02,2.253418e-01,-2.192972e+02
2.255859e-01,-2.200448e+02,2.255859e-01,-2.144750e+02,2.255859e-01,-1.790961e+02,2.255859e-01,-1.976383e+02,2.255859e-01,-2.135050e+02,2.255859e-01,-2.201643e+02
2.258301e-01,-2.212440e+02,2.258301e-01,-2.142430e+02,2.258301e-01,-1.769512e+02,2.258301e-01,-1.975670e+02,2.258301e-01,-2.143613e+02,2.258301e-01,-2.203911e+02
2.260742e-01,-2.218401e+02,2.260742e-01,-2.140372e+02,2.260742e-01,-1.777212e+02,2.260742e-01,-1.984121e+02,2.260742e-01,-2.140059e+02,2.260742e-01,-2.198962e+02
2.263184e-01,-2.229863e+02,2.263184e-01,-2.132934e+02,2.263184e-01,-1.791164e+02,2.263184e-01,-1.975544e+02,2.263184e-01,-2.131271e+02,2.263184e-01,-2.199951e+02
2.265625e-01,-2.233226e+02,2.265625e-01,-2.123767e+02,2.265625e-01,-1.792336e+02,2.265625e-01,-1.965075e+02,2.265625e-01,-2.128670e+02,2.265625e-01,-2.183179e+02
2.268066e-01,-2.222944e+02,2.268066e-01,-2.121040e+02,2.268066e-01,-1.803526e+02,2.268066e-01,-1.958238e+02,2.268066e-01,-2.136761e+02,2.268066e-01,-2.188797e+02
2.270508e-01,-2.205732e+02,2.270508e-01,-2.125012e+02,2.270508e-01,-1.795644e+02,2.270508e-01,-1.945292e+02,2.270508e-01,-2.141307e+02,2.270508e-01,-2.216552e+02
2.272949e-01,-2.208550e+02,2.272949e-01,-2.132168e+02,2.272949e-01,-1.784388e+02,2.272949e-01,-1.941049e+02,2.272949e-01,-2.130226e+02,2.272949e-01,-2.217596e+02
2.275391e-01,-2.216148e+02,2.275391e-01,-2.138401e+02,2.275391e-01,-1.775643e+02,2.275391e-01,-1.943281e+02,2.275391e-01,-2.129362e+02,2.275391e-01,-2.207107e+02
2.277832e-01,-2.219604e+02,2.277832e-01,-2.140481e+02,2.277832e-01,-1.770408e+02,2.277832e-01,-1.945380e+02,2.277832e-01,-2.136789e+02,2.277832e-01,-2.195494e+02
2.280273e-01,-2.203571e+02,2.280273e-01,-2.138506e+02,2.280273e-01,-1.766714e+02,2.280273e-01,-1.942561e+02,2.280273e-01,-2.116310e+02,2.280273e-01,-2.200131e+02
2.282715e-01,-2.214258e+02,2.282715e-01,-2.128178e+02,2.282715e-01,-1.775369e+02,2.282715e-01,-1.942251e+02,2.282715e-01,-2.127202e+02,2.282715e-01,-2.206484e+02
2.285156e-01,-2.217120e+02,2.285156e-01,-2.118010e+02,2.285156e-01,-1.781951e+02,2.285156e-01,-1.955138e+02,2.285156e-01,-2.150358e+02,2.285156e-01,-2.196781e+02
2.287598e-01,-2.220414e+02,2.287598e-01,-2.125934e+02,2.287598e-01,-1.790962e+02,2.287598e-01,-1.954423e+02,2.287598e-01,-2.149426e+02,2.287598e-01,-2.196429e+02
2.290039e-01,-2.225565e+02,2.290039e-01,-2.140256e+02,2.290039e-01,-1.812678e+02,2.290039e-01,-1.938432e+02,2.290039e-01,-2.160799e+02,2.290039e-01,-2.198831e+02
2.292480e-01,-2.213030e+02,2.292480e-01,-2.144713e+02,2.292480e-01,-1.812805e+02,2.292480e-01,-1.938285e+02,2.292480e-01,-2.144883e+02,2.292480e-01,-2.204021e+02
2.294922e-01,-2.205600e+02,2.294922e-01,-2.134469e+02,2.294922e-01,-1.797937e+02,2.294922e-01,-1.967525e+02,2.294922e-01,-2.142562e+02,2.294922e-01,-2.210361e+02
2.297363e-01,-2.200172e+02,2.297363e-01,-2.140263e+02,2.297363e-01,-1.802838e+02,2.297363e-01,-1.943501e+02,2.297363e-01,-2.129075e+02,2.297363e-01,-2.183855e+02
2.299805e-01,-2.207613e+02,2.299805e-01,-2.128001e+02,2.299805e-01,-1.813473e+02,2.299805e-01,-1.920133e+02,2.299805e-01,-2.130382e+02,2.299805e-01,-2.185060e+02
2.302246e-01,-2.219972e+02,2.302246e-01,-2.117604e+02,2.302246e-01,-1.814273e+02,2.302246e-01,-1.924926e+02,2.302246e-01,-2.150259e+02,2.302246e-01,-2.195742e+02
2.304688e-01,-2.221267e+02,2.304688e-01,-2.140348e+02,2.304688e-01,-1.817768e+02,2.304688e-01,-1.914554e+02,2.304688e-01,-2.153600e+02,2.304688e-01,-2.194445e+02
2.307129e-01,-2.238077e+02,2.307129e-01,-2.157324e+02,2.307129e-01,-1.814190e+02,2.307129e-01,-1.921446e+02,2.307129e-01,-2.138506e+02,2.307129e-01,-2.180982e+02
2.309570e-01,-2.253301e+02,2.309570e-01,-2.150638e+02,2.309570e-01,-1.811338e+02,2.309570e-01,-1.908360e+02,2.309570e-01,-2.121913e+02,2.309570e-01,-2.178062e+02
2.312012e-01,-2.238730e+02,2.312012e-01,-2.134809e+02,2.312012e-01,-1.817118e+02,2.312012e-01,-1.900243e+02,2.312012e-01,-2.123593e+02,2.312012e-01,-2.198437e+02
2.314453e-01,-2.217225e+02,2.314453e-01,-2.118036e+02,2.314453e-01,-1.810966e+02,2.314453e-01,-1.907081e+02,2.314453e-01,-2.128538e+02,2.314453e-01,-2.210638e+02
2.316895e-01,-2.209308e+02,2.316895e-01,-2.119442e+02,2.316895e-01,-1.814744e+02,2.316895e-01,-1.907115e+02,2.316895e-01,-2.134494e+02,2.316895e-01,-2.201622e+02
2.319336e-01,-2.210962e+02,2.319336e-01,-2.128017e+02,2.319336e-01,-1.819126e+02,2.319336e-01,-1.904518e+02,2.319336e-01,-2.137522e+02,2.319336e-01,-2.182694e+02
2.321777e-01,-2.210167e+02,2.321777e-01,-2.142092e+02,2.321777e-01,-1.827965e+02,2.321777e-01,-1.926581e+02,2.321777e-01,-2.141159e+02,2.321777e-01,-2.185443e+02
2.324219e-01,-2.214580e+02,2.324219e-01,-2.135142e+02,2.324219e-01,-1.839032e+02,2.324219e-01,-1.921793e+02,2.324219e-01,-2.132610e+02,2.324219e-01,-2.189865e+02
2.326660e-01,-2.211380e+02,2.326660e-01,-2.138818e+02,2.326660e-01,-1.845026e+02,2.326660e-01,-1.911429e+02,2.326660e-01,-2.129023e+02,2.326660e-01,-2.209333e+02
2.329102e-01,-2.205859e+02,2.329102e-01,-2.136805e+02,2.329102e-01,-1.853609e+02,2.329102e-01,-1.903115e+02,2.329102e-01,-2.125681e+02,2.329102e-01,-2.199770e+02
2.331543e-01,-2.207674e+02,2.331543e-01,-2.148320e+02,2.331543e-01,-1.879573e+02,2.331543e-01,-1.898446e+02,2.331543e-01,-2.125489e+02,2.331543e-01,-2.189657e+02
2.333984e-01,-2.224120e+02,2.333984e-01,-2.170668e+02,2.333984e-01,-1.897496e+02,2.333984e-01,-1.907458e+02,2.333984e-01,-2.129786e+02,2.333984e-01,-2.187731e+02
2.336426e-01,-2.205752e+02,2.336426e-01,-2.168877e+02,2.336426e-01,-1.916615e+02,2.336426e-01,-1.917057e+02,2.336426e-01,-2.131259e+02,2.336426e-01,-2.175416e+02
2.338867e-01,-2.207562e+02,2.338867e-01,-2.151386e+02,2.338867e-01,-1.957627e+02,2.338867e-01,-1.892847e+02,2.338867e-01,-2.129688e+02,2.338867e-01,-2.189645e+02
2.341309e-01,-2.220798e+02,2.341309e-01,-2.148383e+02,2.341309e-01,-1.950585e+02,2.341309e-01,-1.879861e+02,2.341309e-01,-2.139668e+02,2.341309e-01,-2.203959e+02
2.343750e-01,-2.216290e+02,2.343750e-01,-2.147304e+02,2.343750e-01,-1.942131e+02,2.343750e-01,-1.895363e+02,2.343750e-01,-2.159640e+02,2.343750e-01,-2.197534e+02
2.346191e-01,-2.204802e+02,2.346191e-01,-2.150775e+02,2.346191e-01,-1.936810e+02,2.346191e-01,-1.907738e+02,2.346191e-01,-2.144780e+02,2.346191e-01,-2.193462e+02
2.348633e-01,-2.209498e+02,2.348633e-01,-2.179026e+02,2.348633e-01,-1.895705e+02,2.348633e-01,-1.879716e+02,2.348633e-01,-2.143777e+02,2.348633e-01,-2.181550e+02
2.351074e-01,-2.224475e+02,2.351074e-01,-2.157006e+02,2.351074e-01,-1.879562e+02,2.351074e-01,-1.873615e+02,2.351074e-01,-2.140910e+02,2.351074e-01,-2.183923e+02
2.353516e-01,-2.216469e+02,2.353516e-01,-2.147599e+02,2.353516e-01,-1.879639e+02,2.353516e-01,-1.867197e+02,2.353516e-01,-2.133571e+02,2.353516e-01,-2.176693e+02
2.355957e-01,-2.204685e+02,2.355957e-01,-2.147904e+02,2.355957e-01,-1.886271e+02,2.355957e-01,-1.860087e+02,2.355957e-01,-2.144602e+02,2.355957e-01,-2.190399e+02
2.358398e-01,-2.212785e+02,2.358398e-01,-2.165177e+02,2.358398e-01,-1.879323e+02,2.358398e-01,-1.846777e+02,2.358398e-01,-2.153630e+02,2.358398e-01,-2.214316e+02
2.360840e-01,-2.219323e+02,2.360840e-01,-2.174107e+02,2.360840e-01,-1.847579e+02,2.360840e-01,-1.834329e+02,2.360840e-01,-2.152067e+02,2.360840e-01,-2.203956e+02
2.363281e-01,-2.215421e+02,2.363281e-01,-2.164448e+02,2.363281e-01,-1.828395e+02,2.363281e-01,-1.835833e+02,2.363281e-01,-2.142469e+02,2.363281e-01,-2.184605e+02
2.365723e-01,-2.222255e+02,2.365723e-01,-2.168995e+02,2.365723e-01,-1.817367e+02,2.365723e-01,-1.849282e+02,2.365723e-01,-2.132714e+02,2.365723e-01,-2.171732e+02
2.368164e-01,-2.220351e+02,2.368164e-01,-2.172981e+02,2.368164e-01,-1.816573e+02,2.368164e-01,-1.852253e+02,2.368164e-01,-2.141877e+02,2.368164e-01,-2.164595e+02
2.370605e-01,-2.219652e+02,2.370605e-01,-2.176555e+02,2.370605e-01,-1.807927e+02,2.370605e-01,-1.855459e+02,2.370605e-01,-2.141289e+02,2.370605e-01,-2.159437e+02
2.373047e-01,-2.220089e+02,2.373047e-01,-2.175094e+02,2.373047e-01,-1.789616e+02,2.373047e-01,-1.847555e+02,2.373047e-01,-2.152671e+02,2.373047e-01,-2.169823e+02
2.375488e-01,-2.228136e+02,2.375488e-01,-2.165883e+02,2.375488e-01,-1.795742e+02,2.375488e-01,-1.842248e+02,2.375488e-01,-2.139524e+02,2.375488e-01,-2.178676e+02
2.377930e-01,-2.214708e+02,2.377930e-01,-2.175794e+02,2.377930e-01,-1.795146e+02,2.377930e-01,-1.846288e+02,2.377930e-01,-2.129496e+02,2.377930e-01,-2.192737e+02
2.380371e-01,-2.217450e+02,2.380371e-01,-2.160962e+02,2.380371e-01,-1.780345e+02,2.380371e-01,-1.840332e+02,2.380371e-01,-2.125047e+02,2.380371e-01,-2.192236e+02
2.382812e-01,-2.214496e+02,2.382812e-01,-2.166837e+02,2.382812e-01,-1.792166e+02,2.382812e-01,-1.837420e+02,2.382812e-01,-2.132558e+02,2.382812e-01,-2.187110e+02
2.385254e-01,-2.205398e+02,2.385254e-01,-2.186959e+02,2.385254e-01,-1.796619e+02,2.385254e-01,-1.832479e+02,2.385254e-01,-2.132511e+02,2.385254e-01,-2.184035e+02
2.387695e-01,-2.200704e+02,2.387695e-01,-2.192180e+02,2.387695e-01,-1.780432e+02,2.387695e-01,-1.825402e+02,2.387695e-01,-2.137289e+02,2.387695e-01,-2.205993e+02
2.390137e-01,-2.192802e+02,2.390137e-01,-2.181307e+02,2.390137e-01,-1.777983e+02,2.390137e-01,-1.821481e+02,2.390137e-01,-2.133000e+02,2.390137e-01,-2.191219e+02
2.392578e-01,-2.180359e+02,2.392578e-01,-2.177060e+02,2.392578e-01,-1.785580e+02,2.392578e-01,-1.845436e+02,2.392578e-01,-2.129167e+02,2.392578e-01,-2.157797e+02
2.395020e-01,-2.189380e+02,2.395020e-01,-2.178598e+02,2.395020e-01,-1.771079e+02,2.395020e-01,-1.837179e+02,2.395020e-01,-2.107313e+02,2.395020e-01,-2.158895e+02
2.397461e-01,-2.215279e+02,2.397461e-01,-2.182694e+02,2.397461e-01,-1.768110e+02,2.397461e-01,-1.811561e+02,2.397461e-01,-2.102395e+02,2.397461e-01,-2.173549e+02
2.399902e-01,-2.217089e+02,2.399902e-01,-2.170651e+02,2.399902e-01,-1.768146e+02,2.399902e-01,-1.806907e+02,2.399902e-01,-2.122441e+02,2.399902e-01,-2.172971e+02
2.402344e-01,-2.191053e+02,2.402344e-01,-2.176225e+02,2.402344e-01,-1.769418e+02,2.402344e-01,-1.808970e+02,2.402344e-01,-2.123968e+02,2.402344e-01,-2.191286e+02
2.404785e-01,-2.167883e+02,2.404785e-01,-2.181714e+02,2.404785e-01,-1.766805e+02,2.404785e-01,-1.802361e+02,2.404785e-01,-2.108410e+02,2.404785e-01,-2.201525e+02
2.407227e-01,-2.173138e+02,2.407227e-01,-2.186312e+02,2.407227e-01,-1.746699e+02,2.407227e-01,-1.791687e+02,2.407227e-01,-2.115436e+02,2.407227e-01,-2.187040e+02
2.409668e-01,-2.174324e+02,2.409668e-01,-2.195104e+02,2.409668e-01,-1.742034e+02,2.409668e-01,-1.792537e+02,2.409668e-01,-2.147450e+02,2.409668e-01,-2.169824e+02
2.412109e-01,-2.174767e+02,2.412109e-01,-2.184625e+02,2.412109e-01,-1.745750e+02,2.412109e-01,-1.793355e+02,2.412109e-01,-2.144597e+02,2.412109e-01,-2.167514e+02
2.414551e-01,-2.177132e+02,2.414551e-01,-2.195778e+02,2.414551e-01,-1.744652e+02,2.414551e-01,-1.796651e+02,2.414551e-01,-2.126780e+02,2.414551e-01,-2.156397e+02
2.416992e-01,-2.170224e+02,2.416992e-01,-2.203844e+02,2.416992e-01,-1.755085e+02,2.416992e-01,-1.805721e+02,2.416992e-01,-2.143285e+02,2.416992e-01,-2.145250e+02
2.419434e-01,-2.188216e+02,2.419434e-01,-2.193914e+02,2.419434e-01,-1.750271e+02,2.419434e-01,-1.783821e+02,2.419434e-01,-2.158715e+02,2.419434e-01,-2.146298e+02
2.421875e-01,-2.186968e+02,2.421875e-01,-2.172986e+02,2.421875e-01,-1.747782e+02,2.421875e-01,-1.787336e+02,2.421875e-01,-2.146366e+02,2.421875e-01,-2.155288e+02
2.424316e-01,-2.200603e+02,2.424316e-01,-2.175034e+02,2.424316e-01,-1.757930e+02,2.424316e-01,-1.772806e+02,2.424316e-01,-2.134745e+02,2.424316e-01,-2.160478e+02
2.426758e-01,-2.188884e+02,2.426758e-01,-2.172080e+02,2.426758e-01,-1.758743e+02,2.426758e-01,-1.771852e+02,2.426758e-01,-2.133984e+02,2.426758e-01,-2.160476e+02
2.429199e-01,-2.189577e+02,2.429199e-01,-2.181260e+02,2.429199e-01,-1.744319e+02,2.429199e-01,-1.786392e+02,2.429199e-01,-2.134706e+02,2.429199e-01,-2.168499e+02
2.431641e-01,-2.204689e+02,2.431641e-01,-2.164734e+02,2.431641e-01,-1.747722e+02,2.431641e-01,-1.780654e+02,2.431641e-01,-2.138354e+02,2.431641e-01,-2.165717e+02
2.434082e-01,-2.188521e+02,2.434082e-01,-2.170691e+02,2.434082e-01,-1.765433e+02,2.434082e-01,-1.767737e+02,2.434082e-01,-2.132287e+02,2.434082e-01,-2.159581e+02
2.436523e-01,-2.205552e+02,2.436523e-01,-2.184237e+02,2.436523e-01,-1.777802e+02,2.436523e-01,-1.747868e+02,2.436523e-01,-2.138516e+02,2.436523e-01,-2.160171e+02
2.438965e-01,-2.226794e+02,2.438965e-01,-2.182098e+02,2.438965e-01,-1.780526e+02,2.438965e-01,-1.748754e+02,2.438965e-01,-2.132048e+02,2.438965e-01,-2.159071e+02
2.441406e-01,-2.219109e+02,2.441406e-01,-2.183087e+02,2.441406e-01,-1.795097e+02,2.441406e-01,-1.755850e+02,2.441406e-01,-2.138598e+02,2.441406e-01,-2.160439e+02
2.443848e-01,-2.217095e+02,2.443848e-01,-2.181705e+02,2.443848e-01,-1.802160e+02,2.443848e-01,-1.747773e+02,2.443848e-01,-2.140400e+02,2.443848e-01,-2.166663e+02
2.446289e-01,-2.216294e+02,2.446289e-01,-2.203893e+02,2.446289e-01,-1.799041e+02,2.446289e-01,-1.748205e+02,2.446289e-01,-2.145629e+02,2.446289e-01,-2.144043e+02
2.448730e-01,-2.215198e+02,2.448730e-01,-2.236449e+02,2.448730e-01,-1.808969e+02,2.448730e-01,-1.744608e+02,2.448730e-01,-2.144914e+02,2.448730e-01,-2.142044e+02
2.451172e-01,-2.210590e+02,2.451172e-01,-2.214550e+02,2.451172e-01,-1.831384e+02,2.451172e-01,-1.740980e+02,2.451172e-01,-2.144338e+02,2.451172e-01,-2.150297e+02
2.453613e-01,-2.199150e+02,2.453613e-01,-2.211701e+02,2.453613e-01,-1.847251e+02,2.453613e-01,-1.733705e+02,2.453613e-01,-2.146395e+02,2.453613e-01,-2.140291e+02
2.456055e-01,-2.205426e+02,2.456055e-01,-2.201431e+02,2.456055e-01,-1.882786e+02,2.456055e-01,-1.703060e+02,2.456055e-01,-2.147148e+02,2.456055e-01,-2.138422e+02
2.458496e-01,-2.215309e+02,2.458496e-01,-2.199940e+02,2.458496e-01,-1.912343e+02,2.458496e-01,-1.690404e+02,2.458496e-01,-2.146385e+02,2.458496e-01,-2.146270e+02
2.460938e-01,-2.217457e+02,2.460938e-01,-2.181640e+02,2.460938e-01,-1.896293e+02,2.460938e-01,-1.701919e+02,2.460938e-01,-2.139077e+02,2.460938e-01,-2.155646e+02
2.463379e-01,-2.217955e+02,2.463379e-01,-2.189771e+02,2.463379e-01,-1.859473e+02,2.463379e-01,-1.714266e+02,2.463379e-01,-2.137551e+02,2.463379e-01,-2.148267e+02
2.465820e-01,-2.243776e+02,2.465820e-01,-2.200138e+02,2.465820e-01,-1.823116e+02,2.465820e-01,-1.706154e+02,2.465820e-01,-2.130444e+02,2.465820e-01,-2.140020e+02
2.468262e-01,-2.237961e+02,2.468262e-01,-2.200163e+02,2.468262e-01,-1.793969e+02,2.468262e-01,-1.696999e+02,2.468262e-01,-2.137235e+02,2.468262e-01,-2.137592e+02
2.470703e-01,-2.214827e+02,2.470703e-01,-2.186393e+02,2.470703e-01,-1.775146e+02,2.470703e-01,-1.693101e+02,2.470703e-01,-2.139512e+02,2.470703e-01,-2.139913e+02
2.473145e-01,-2.208460e+02,2.473145e-01,-2.185579e+02,2.473145e-01,-1.759455e+02,2.473145e-01,-1.688485e+02,2.473145e-01,-2.146699e+02,2.473145e-01,-2.156428e+02
2.475586e-01,-2.221048e+02,2.475586e-01,-2.199016e+02,2.475586e-01,-1.749031e+02,2.475586e-01,-1.690181e+02,2.475586e-01,-2.145828e+02,2.475586e-01,-2.165422e+02
2.478027e-01,-2.213349e+02,2.478027e-01,-2.194881e+02,2.478027e-01,-1.732874e+02,2.478027e-01,-1.687877e+02,2.478027e-01,-2.140249e+02,2.478027e-01,-2.133118e+02
2.480469e-01,-2.211557e+02,2.480469e-01,-2.181278e+02,2.480469e-01,-1.715223e+02,2.480469e-01,-1.693509e+02,2.480469e-01,-2.143618e+02,2.480469e-01,-2.147503e+02
2.482910e-01,-2.220941e+02,2.482910e-01,-2.196214e+02,2.482910e-01,-1.729344e+02,2.482910e-01,-1.694629e+02,2.482910e-01,-2.148566e+02,2.482910e-01,-2.146374e+02
2.485352e-01,-2.250459e+02,2.485352e-01,-2.183076e+02,2.485352e-01,-1.712275e+02,2.485352e-01,-1.698175e+02,2.485352e-01,-2.141314e+02,2.485352e-01,-2.136309e+02
2.487793e-01,-2.268099e+02,2.487793e-01,-2.186410e+02,2.487793e-01,-1.722803e+02,2.487793e-01,-1.698039e+02,2.487793e-01,-2.139313e+02,2.487793e-01,-2.127980e+02
2.490234e-01,-2.244285e+02,2.490234e-01,-2.184175e+02,2.490234e-01,-1.691719e+02,2.490234e-01,-1.693811e+02,2.490234e-01,-2.140015e+02,2.490234e-01,-2.112528e+02
2.492676e-01,-2.233278e+02,2.492676e-01,-2.179092e+02,2.492676e-01,-1.684051e+02,2.492676e-01,-1.681630e+02,2.492676e-01,-2.128545e+02,2.492676e-01,-2.124327e+02
2.495117e-01,-2.229004e+02,2.495117e-01,-2.175705e+02,2.495117e-01,-1.682426e+02,2.495117e-01,-1.666298e+02,2.495117e-01,-2.125700e+02,2.495117e-01,-2.132382e+02
2.497559e-01,-2.250304e+02,2.497559e-01,-2.172776e+02,2.497559e-01,-1.667477e+02,2.497559e-01,-1.676173e+02,2.497559e-01,-2.128091e+02,2.497559e-01,-2.141365e+02
2.500000e-01,-2.227598e+02,2.500000e-01,-2.188269e+02,2.500000e-01,-1.676219e+02,2.500000e-01,-1.680361e+02,2.500000e-01,-2.147855e+02,2.500000e-01,-2.141647e+02
2.502441e-01,-2.215577e+02,2.502441e-01,-2.196961e+02,2.502441e-01,-1.691459e+02,2.502441e-01,-1.671524e+02,2.502441e-01,-2.146892e+02,2.502441e-01,-2.135730e+02
2.504883e-01,-2.248523e+02,2.504883e-01,-2.182682e+02,2.504883e-01,-1.698969e+02,2.504883e-01,-1.675959e+02,2.504883e-01,-2.147970e+02,2.504883e-01,-2.140895e+02
2.507324e-01,-2.259453e+02,2.507324e-01,-2.193306e+02,2.507324e-01,-1.694011e+02,2.507324e-01,-1.662286e+02,2.507324e-01,-2.140705e+02,2.507324e-01,-2.127584e+02
2.509766e-01,-2.234656e+02,2.509766e-01,-2.192418e+02,2.509766e-01,-1.708139e+02,2.509766e-01,-1.667416e+02,2.509766e-01,-2.140762e+02,2.509766e-01,-2.133439e+02
2.512207e-01,-2.223594e+02,2.512207e-01,-2.198301e+02,2.512207e-01,-1.711787e+02,2.512207e-01,-1.687107e+02,2.512207e-01,-2.164382e+02,2.512207e-01,-2.130541e+02
2.514648e-01,-2.224451e+02,2.514648e-01,-2.200075e+02,2.514648e-01,-1.687739e+02,2.514648e-01,-1.693126e+02,2.514648e-01,-2.166178e+02,2.514648e-01,-2.119278e+02
2.517090e-01,-2.229551e+02,2.517090e-01,-2.190444e+02,2.517090e-01,-1.703728e+02,2.517090e-01,-1.689708e+02,2.517090e-01,-2.154801e+02,2.517090e-01,-2.131734e+02
2.519531e-01,-2.223553e+02,2.519531e-01,-2.183105e+02,2.519531e-01,-1.728806e+02,2.519531e-01,-1.710355e+02,2.519531e-01,-2.143878e+02,2.519531e-01,-2.149862e+02
2.521973e-01,-2.227883e+02,2.521973e-01,-2.182975e+02,2.521973e-01,-1.721715e+02,2.521973e-01,-1.719950e+02,2.521973e-01,-2.128000e+02,2.521973e-01,-2.144462e+02
2.524414e-01,-2.242458e+02,2.524414e-01,-2.175876e+02,2.524414e-01,-1.733278e+02,2.524414e-01,-1.731315e+02,2.524414e-01,-2.122970e+02,2.524414e-01,-2.140089e+02
2.526855e-01,-2.244998e+02,2.526855e-01,-2.174034e+02,2.526855e-01,-1.722608e+02,2.526855e-01,-1.749306e+02,2.526855e-01,-2.124260e+02,2.526855e-01,-2.152684e+02
2.529297e-01,-2.227458e+02,2.529297e-01,-2.184596e+02,2.529297e-01,-1.736145e+02,2.529297e-01,-1.758111e+02,2.529297e-01,-2.136037e+02,2.529297e-01,-2.146675e+02
2.531738e-01,-2.209378e+02,2.531738e-01,-2.176671e+02,2.531738e-01,-1.754651e+02,2.531738e-01,-1.765300e+02,2.531738e-01,-2.141267e+02,2.531738e-01,-2.159192e+02
2.534180e-01,-2.221870e+02,2.534180e-01,-2.168645e+02,2.534180e-01,-1.757017e+02,2.534180e-01,-1.800227e+02,2.534180e-01,-2.142698e+02,2.534180e-01,-2.158031e+02
2.536621e-01,-2.252655e+02,2.536621e-01,-2.168533e+02,2.536621e-01,-1.748202e+02,2.536621e-01,-1.831387e+02,2.536621e-01,-2.156433e+02,2.536621e-01,-2.148809e+02
2.539062e-01,-2.273917e+02,2.539062e-01,-2.162613e+02,2.539062e-01,-1.743833e+02,2.539062e-01,-1.870028e+02,2.539062e-01,-2.146238e+02,2.539062e-01,-2.131946e+02
2.541504e-01,-2.227934e+02,2.541504e-01,-2.167080e+02,2.541504e-01,-1.751431e+02,2.541504e-01,-1.910279e+02,2.541504e-01,-2.143518e+02,2.541504e-01,-2.143529e+02
2.543945e-01,-2.214029e+02,2.543945e-01,-2.179247e+02,2.543945e-01,-1.745078e+02,2.543945e-01,-1.893411e+02,2.543945e-01,-2.142548e+02,2.543945e-01,-2.160540e+02
2.546387e-01,-2.218261e+02,2.546387e-01,-2.169155e+02,2.546387e-01,-1.744520e+02,2.546387e-01,-1.843394e+02,2.546387e-01,-2.158034e+02,2.546387e-01,-2.163844e+02
2.548828e-01,-2.237107e+02,2.548828e-01,-2.168059e+02,2.548828e-01,-1.753627e+02,2.548828e-01,-1.819466e+02,2.548828e-01,-2.145034e+02,2.548828e-01,-2.168593e+02
2.551270e-01,-2.244929e+02,2.551270e-01,-2.173554e+02,2.551270e-01,-1.776614e+02,2.551270e-01,-1.826259e+02,2.551270e-01,-2.130387e+02,2.551270e-01,-2.162646e+02
2.553711e-01,-2.237885e+02,2.553711e-01,-2.155866e+02,2.553711e-01,-1.771520e+02,2.553711e-01,-1.808510e+02,2.553711e-01,-2.128207e+02,2.553711e-01,-2.139822e+02
2.556152e-01,-2.247900e+02,2.556152e-01,-2.169013e+02,2.556152e-01,-1.782617e+02,2.556152e-01,-1.767236e+02,2.556152e-01,-2.140961e+02,2.556152e-01,-2.142010e+02
2.558594e-01,-2.248473e+02,2.558594e-01,-2.181690e+02,2.558594e-01,-1.786663e+02,2.558594e-01,-1.751532e+02,2.558594e-01,-2.150475e+02,2.558594e-01,-2.150363e+02
2.561035e-01,-2.243249e+02,2.561035e-01,-2.159568e+02,2.561035e-01,-1.785487e+02,2.561035e-01,-1.748706e+02,2.561035e-01,-2.151331e+02,2.561035e-01,-2.162556e+02
2.563477e-01,-2.219642e+02,2.563477e-01,-2.153175e+02,2.563477e-01,-1.788412e+02,2.563477e-01,-1.734573e+02,2.563477e-01,-2.155994e+02,2.563477e-01,-2.171390e+02
2.565918e-01,-2.221817e+02,2.565918e-01,-2.153433e+02,2.565918e-01,-1.765132e+02,2.565918e-01,-1.735063e+02,2.565918e-01,-2.143583e+02,2.565918e-01,-2.158842e+02
2.568359e-01,-2.220552e+02,2.568359e-01,-2.142281e+02,2.568359e-01,-1.772356e+02,2.568359e-01,-1.745576e+02,2.568359e-01,-2.161321e+02,2.568359e-01,-2.152408e+02
2.570801e-01,-2.216583e+02,2.570801e-01,-2.153627e+02,2.570801e-01,-1.791649e+02,2.570801e-01,-1.756227e+02,2.570801e-01,-2.163673e+02,2.570801e-01,-2.153864e+02
2.573242e-01,-2.230660e+02,2.573242e-01,-2.170375e+02,2.573242e-01,-1.786000e+02,2.573242e-01,-1.756745e+02,2.573242e-01,-2.129192e+02,2.573242e-01,-2.167971e+02
2.575684e-01,-2.240668e+02,2.575684e-01,-2.175985e+02,2.575684e-01,-1.773278e+02,2.575684e-01,-1.751681e+02,2.575684e-01,-2.139526e+02,2.575684e-01,-2.151683e+02
2.578125e-01,-2.223644e+02,2.578125e-01,-2.196277e+02,2.578125e-01,-1.786342e+02,2.578125e-01,-1.760399e+02,2.578125e-01,-2.143406e+02,2.578125e-01,-2.138674e+02
2.580566e-01,-2.218121e+02,2.580566e-01,-2.207839e+02,2.580566e-01,-1.811039e+02,2.580566e-01,-1.730309e+02,2.580566e-01,-2.134359e+02,2.580566e-01,-2.150736e+02
2.583008e-01,-2.216829e+02,2.583008e-01,-2.201616e+02,2.583008e-01,-1.816491e+02,2.583008e-01,-1.713897e+02,2.583008e-01,-2.135122e+02,2.583008e-01,-2.151662e+02
2.585449e-01,-2.228220e+02,2.585449e-01,-2.191280e+02,2.585449e-01,-1.811394e+02,2.585449e-01,-1.727535e+02,2.585449e-01,-2.137154e+02,2.585449e-01,-2.144778e+02
2.587891e-01,-2.206585e+02,2.587891e-01,-2.195579e+02,2.587891e-01,-1.812722e+02,2.587891e-01,-1.732512e+02,2.587891e-01,-2.113300e+02,2.587891e-01,-2.157715e+02
2.590332e-01,-2.203308e+02,2.590332e-01,-2.208352e+02,2.590332e-01,-1.806140e+02,2.590332e-01,-1.708558e+02,2.590332e-01,-2.114586e+02,2.590332e-01,-2.164048e+02
2.592773e-01,-2.218587e+02,2.592773e-01,-2.200294e+02,2.592773e-01,-1.805321e+02,2.592773e-01,-1.720551e+02,2.592773e-01,-2.134590e+02,2.592773e-01,-2.169337e+02
2.595215e-01,-2.200821e+02,2.595215e-01,-2.190609e+02,2.595215e-01,-1.824263e+02,2.595215e-01,-1.763413e+02,2.595215e-01,-2.124063e+02,2.595215e-01,-2.167800e+02
2.597656e-01,-2.215343e+02,2.597656e-01,-2.184797e+02,2.597656e-01,-1.850060e+02,2.597656e-01,-1.744910e+02,2.597656e-01,-2.123606e+02,2.597656e-01,-2.159337e+02
2.600098e-01,-2.232726e+02,2.600098e-01,-2.203114e+02,2.600098e-01,-1.848861e+02,2.600098e-01,-1.736664e+02,2.600098e-01,-2.147564e+02,2.600098e-01,-2.158050e+02
2.602539e-01,-2.233375e+02,2.602539e-01,-2.213666e+02,2.602539e-01,-1.848988e+02,2.602539e-01,-1.751909e+02,2.602539e-01,-2.141317e+02,2.602539e-01,-2.165366e+02
2.604980e-01,-2.213805e+02,2.604980e-01,-2.209972e+02,2.604980e-01,-1.862668e+02,2.604980e-01,-1.748933e+02,2.604980e-01,-2.129065e+02,2.604980e-01,-2.185840e+02
2.607422e-01,-2.221474e+02,2.607422e-01,-2.203795e+02,2.607422e-01,-1.839369e+02,2.607422e-01,-1.739358e+02,2.607422e-01,-2.140837e+02,2.607422e-01,-2.177216e+02
2.609863e-01,-2.220259e+02,2.609863e-01,-2.188136e+02,2.609863e-01,-1.836713e+02,2.609863e-01,-1.731624e+02,2.609863e-01,-2.155277e+02,2.609863e-01,-2.165447e+02
2.612305e-01,-2.202780e+02,2.612305e-01,-2.196722e+02,2.612305e-01,-1.841205e+02,2.612305e-01,-1.745589e+02,2.612305e-01,-2.141544e+02,2.612305e-01,-2.161656e+02
2.614746e-01,-2.224265e+02,2.614746e-01,-2.219331e+02,2.614746e-01,-1.850876e+02,2.614746e-01,-1.768482e+02,2.614746e-01,-2.140347e+02,2.614746e-01,-2.160662e+02
2.617188e-01,-2.229520e+02,2.617188e-01,-2.230450e+02,2.617188e-01,-1.854823e+02,2.617188e-01,-1.770685e+02,2.617188e-01,-2.134997e+02,2.617188e-01,-2.180356e+02
2.619629e-01,-2.219740e+02,2.619629e-01,-2.205928e+02,2.619629e-01,-1.855805e+02,2.619629e-01,-1.758524e+02,2.619629e-01,-2.135822e+02,2.619629e-01,-2.193879e+02
2.622070e-01,-2.226672e+02,2.622070e-01,-2.201308e+02,2.622070e-01,-1.867580e+02,2.622070e-01,-1.763791e+02,2.622070e-01,-2.142265e+02,2.622070e-01,-2.164827e+02
2.624512e-01,-2.232940e+02,2.624512e-01,-2.211450e+02,2.624512e-01,-1.890243e+02,2.624512e-01,-1.771091e+02,2.624512e-01,-2.127524e+02,2.624512e-01,-2.166460e+02
2.626953e-01,-2.250886e+02,2.626953e-01,-2.233627e+02,2.626953e-01,-1.885423e+02,2.626953e-01,-1.789086e+02,2.626953e-01,-2.125975e+02,2.626953e-01,-2.190224e+02
2.629395e-01,-2.261635e+02,2.629395e-01,-2.210800e+02,2.629395e-01,-1.891523e+02,2.629395e-01,-1.802887e+02,2.629395e-01,-2.127765e+02,2.629395e-01,-2.187713e+02
2.631836e-01,-2.247042e+02,2.631836e-01,-2.211442e+02,2.631836e-01,-1.893405e+02,2.631836e-01,-1.799775e+02,2.631836e-01,-2.129035e+02,2.631836e-01,-2.172718e+02
2.634277e-01,-2.245611e+02,2.634277e-01,-2.230867e+02,2.634277e-01,-1.902248e+02,2.634277e-01,-1.801362e+02,2.634277e-01,-2.146714e+02,2.634277e-01,-2.171578e+02
2.636719e-01,-2.258247e+02,2.636719e-01,-2.240408e+02,2.636719e-01,-1.912327e+02,2.636719e-01,-1.828353e+02,2.636719e-01,-2.126526e+02,2.636719e-01,-2.170153e+02
2.639160e-01,-2.243102e+02,2.639160e-01,-2.229658e+02,2.639160e-01,-1.891136e+02,2.639160e-01,-1.847311e+02,2.639160e-01,-2.125795e+02,2.639160e-01,-2.161829e+02
2.641602e-01,-2.232780e+02,2.641602e-01,-2.212795e+02,2.641602e-01,-1.873266e+02,2.641602e-01,-1.840872e+02,2.641602e-01,-2.130907e+02,2.641602e-01,-2.165211e+02
2.644043e-01,-2.248382e+02,2.644043e-01,-2.203002e+02,2.644043e-01,-1.875509e+02,2.644043e-01,-1.847618e+02,2.644043e-01,-2.128572e+02,2.644043e-01,-2.181401e+02
2.646484e-01,-2.276345e+02,2.646484e-01,-2.204708e+02,2.646484e-01,-1.883690e+02,2.646484e-01,-1.853390e+02,2.646484e-01,-2.151675e+02,2.646484e-01,-2.181345e+02
2.648926e-01,-2.258423e+02,2.648926e-01,-2.219501e+02,2.648926e-01,-1.900674e+02,2.648926e-01,-1.863546e+02,2.648926e-01,-2.160582e+02,2.648926e-01,-2.163468e+02
2.651367e-01,-2.232186e+02,2.651367e-01,-2.230825e+02,2.651367e-01,-1.915464e+02,2.651367e-01,-1.888102e+02,2.651367e-01,-2.150143e+02,2.651367e-01,-2.162732e+02
2.653809e-01,-2.232023e+02,2.653809e-01,-2.214639e+02,2.653809e-01,-1.918794e+02,2.653809e-01,-1.907183e+02,2.653809e-01,-2.138852e+02,2.653809e-01,-2.165615e+02
2.656250e-01,-2.250809e+02,2.656250e-01,-2.203767e+02,2.656250e-01,-1.899100e+02,2.656250e-01,-1.939460e+02,2.656250e-01,-2.122785e+02,2.656250e-01,-2.155329e+02
2.658691e-01,-2.257142e+02,2.658691e-01,-2.212637e+02,2.658691e-01,-1.899082e+02,2.658691e-01,-1.944267e+02,2.658691e-01,-2.117895e+02,2.658691e-01,-2.147753e+02
2.661133e-01,-2.233757e+02,2.661133e-01,-2.231383e+02,2.661133e-01,-1.934932e+02,2.661133e-01,-1.908523e+02,2.661133e-01,-2.120052e+02,2.661133e-01,-2.158543e+02
2.663574e-01,-2.239817e+02,2.663574e-01,-2.266949e+02,2.663574e-01,-1.920971e+02,2.663574e-01,-1.884997e+02,2.663574e-01,-2.112420e+02,2.663574e-01,-2.163685e+02
2.666016e-01,-2.264164e+02,2.666016e-01,-2.244300e+02,2.666016e-01,-1.907726e+02,2.666016e-01,-1.891366e+02,2.666016e-01,-2.108396e+02,2.666016e-01,-2.165261e+02
2.668457e-01,-2.270848e+02,2.668457e-01,-2.237459e+02,2.668457e-01,-1.925481e+02,2.668457e-01,-1.868457e+02,2.668457e-01,-2.114712e+02,2.668457e-01,-2.168953e+02
2.670898e-01,-2.266730e+02,2.670898e-01,-2.228799e+02,2.670898e-01,-1.908886e+02,2.670898e-01,-1.837947e+02,2.670898e-01,-2.111302e+02,2.670898e-01,-2.169007e+02
2.673340e-01,-2.249564e+02,2.673340e-01,-2.208543e+02,2.673340e-01,-1.905192e+02,2.673340e-01,-1.842361e+02,2.673340e-01,-2.105967e+02,2.673340e-01,-2.174130e+02
2.675781e-01,-2.237941e+02,2.675781e-01,-2.211053e+02,2.675781e-01,-1.916112e+02,2.675781e-01,-1.846576e+02,2.675781e-01,-2.105451e+02,2.675781e-01,-2.171536e+02
2.678223e-01,-2.219749e+02,2.678223e-01,-2.211166e+02,2.678223e-01,-1.931963e+02,2.678223e-01,-1.830638e+02,2.678223e-01,-2.096546e+02,2.678223e-01,-2.184112e+02
2.680664e-01,-2.223637e+02,2.680664e-01,-2.210666e+02,2.680664e-01,-1.956949e+02,2.680664e-01,-1.806373e+02,2.680664e-01,-2.110905e+02,2.680664e-01,-2.180951e+02
2.683105e-01,-2.223570e+02,2.683105e-01,-2.196288e+02,2.683105e-01,-1.939498e+02,2.683105e-01,-1.790738e+02,2.683105e-01,-2.106624e+02,2.683105e-01,-2.184936e+02
2.685547e-01,-2.214243e+02,2.685547e-01,-2.209108e+02,2.685547e-01,-1.937278e+02,2.685547e-01,-1.792500e+02,2.685547e-01,-2.100048e+02,2.685547e-01,-2.185144e+02
2.687988e-01,-2.213860e+02,2.687988e-01,-2.223349e+02,2.687988e-01,-1.944891e+02,2.687988e-01,-1.789881e+02,2.687988e-01,-2.108820e+02,2.687988e-01,-2.188592e+02
2.690430e-01,-2.227447e+02,2.690430e-01,-2.236808e+02,2.690430e-01,-1.949596e+02,2.690430e-01,-1.780170e+02,2.690430e-01,-2.123449e+02,2.690430e-01,-2.172735e+02
2.692871e-01,-2.244979e+02,2.692871e-01,-2.243715e+02,2.692871e-01,-1.958056e+02,2.692871e-01,-1.770655e+02,2.692871e-01,-2.111310e+02,2.692871e-01,-2.155379e+02
2.695312e-01,-2.248100e+02,2.695312e-01,-2.220680e+02,2.695312e-01,-1.958115e+02,2.695312e-01,-1.767833e+02,2.695312e-01,-2.109094e+02,2.695312e-01,-2.177790e+02
2.697754e-01,-2.234767e+02,2.697754e-01,-2.214322e+02,2.697754e-01,-1.943398e+02,2.697754e-01,-1.769058e+02,2.697754e-01,-2.118732e+02,2.697754e-01,-2.188042e+02
2.700195e-01,-2.225728e+02,2.700195e-01,-2.223508e+02,2.700195e-01,-1.957079e+02,2.700195e-01,-1.773853e+02,2.700195e-01,-2.128178e+02,2.700195e-01,-2.181244e+02
2.702637e-01,-2.220752e+02,2.702637e-01,-2.233878e+02,2.702637e-01,-1.960375e+02,2.702637e-01,-1.772051e+02,2.702637e-01,-2.122100e+02,2.702637e-01,-2.169446e+02
2.705078e-01,-2.233426e+02,2.705078e-01,-2.244924e+02,2.705078e-01,-1.967382e+02,2.705078e-01,-1.769427e+02,2.705078e-01,-2.136735e+02,2.705078e-01,-2.169587e+02
2.707520e-01,-2.256327e+02,2.707520e-01,-2.240327e+02,2.707520e-01,-1.971337e+02,2.707520e-01,-1.760776e+02,2.707520e-01,-2.118720e+02,2.707520e-01,-2.175001e+02
2.709961e-01,-2.248945e+02,2.709961e-01,-2.235218e+02,2.709961e-01,-1.961150e+02,2.709961e-01,-1.766136e+02,2.709961e-01,-2.102831e+02,2.709961e-01,-2.178697e+02
2.712402e-01,-2.249685e+02,2.712402e-01,-2.224601e+02,2.712402e-01,-1.956592e+02,2.712402e-01,-1.753063e+02,2.712402e-01,-2.113267e+02,2.712402e-01,-2.157724e+02
2.714844e-01,-2.246274e+02,2.714844e-01,-2.218229e+02,2.714844e-01,-1.968508e+02,2.714844e-01,-1.754645e+02,2.714844e-01,-2.113387e+02,2.714844e-01,-2.153075e+02
2.717285e-01,-2.247388e+02,2.717285e-01,-2.232908e+02,2.717285e-01,-1.974825e+02,2.717285e-01,-1.764289e+02,2.717285e-01,-2.125939e+02,2.717285e-01,-2.162005e+02
2.719727e-01,-2.259672e+02,2.719727e-01,-2.228479e+02,2.719727e-01,-1.979258e+02,2.719727e-01,-1.758150e+02,2.719727e-01,-2.130037e+02,2.719727e-01,-2.156807e+02
2.722168e-01,-2.233040e+02,2.722168e-01,-2.220401e+02,2.722168e-01,-1.981289e+02,2.722168e-01,-1.763561e+02,2.722168e-01,-2.115838e+02,2.722168e-01,-2.160021e+02
2.724609e-01,-2.215630e+02,2.724609e-01,-2.227240e+02,2.724609e-01,-1.975395e+02,2.724609e-01,-1.761082e+02,2.724609e-01,-2.102353e+02,2.724609e-01,-2.163209e+02
2.727051e-01,-2.219908e+02,2.727051e-01,-2.241089e+02,2.727051e-01,-1.955374e+02,2.727051e-01,-1.771487e+02,2.727051e-01,-2.098928e+02,2.727051e-01,-2.158059e+02
2.729492e-01,-2.228088e+02,2.729492e-01,-2.232331e+02,2.729492e-01,-1.953904e+02,2.729492e-01,-1.764688e+02,2.729492e-01,-2.090278e+02,2.729492e-01,-2.155920e+02
2.731934e-01,-2.232051e+02,2.731934e-01,-2.223048e+02,2.731934e-01,-1.965873e+02,2.731934e-01,-1.757628e+02,2.731934e-01,-2.086311e+02,2.731934e-01,-2.160044e+02
2.734375e-01,-2.245478e+02,2.734375e-01,-2.245072e+02,2.734375e-01,-1.981168e+02,2.734375e-01,-1.747620e+02,2.734375e-01,-2.101760e+02,2.734375e-01,-2.163409e+02
2.736816e-01,-2.245076e+02,2.736816e-01,-2.235640e+02,2.736816e-01,-1.997518e+02,2.736816e-01,-1.736502e+02,2.736816e-01,-2.117636e+02,2.736816e-01,-2.166188e+02
2.739258e-01,-2.219056e+02,2.739258e-01,-2.233710e+02,2.739258e-01,-2.005395e+02,2.739258e-01,-1.739977e+02,2.739258e-01,-2.123890e+02,2.739258e-01,-2.166310e+02
2.741699e-01,-2.218633e+02,2.741699e-01,-2.225369e+02,2.741699e-01,-1.978601e+02,2.741699e-01,-1.754453e+02,2.741699e-01,-2.108326e+02,2.741699e-01,-2.171359e+02
2.744141e-01,-2.232674e+02,2.744141e-01,-2.232573e+02,2.744141e-01,-1.982885e+02,2.744141e-01,-1.736075e+02,2.744141e-01,-2.108713e+02,2.744141e-01,-2.192827e+02
2.746582e-01,-2.235560e+02,2.746582e-01,-2.233411e+02,2.746582e-01,-2.005045e+02,2.746582e-01,-1.730452e+02,2.746582e-01,-2.129257e+02,2.746582e-01,-2.178982e+02
2.749023e-01,-2.225562e+02,2.749023e-01,-2.231550e+02,2.749023e-01,-1.981296e+02,2.749023e-01,-1.754227e+02,2.749023e-01,-2.112742e+02,2.749023e-01,-2.164074e+02
2.751465e-01,-2.216009e+02,2.751465e-01,-2.248337e+02,2.751465e-01,-1.975973e+02,2.751465e-01,-1.765437e+02,2.751465e-01,-2.091697e+02,2.751465e-01,-2.170261e+02
2.753906e-01,-2.212107e+02,2.753906e-01,-2.263531e+02,2.753906e-01,-1.987908e+02,2.753906e-01,-1.773678e+02,2.753906e-01,-2.092763e+02,2.753906e-01,-2.174641e+02
2.756348e-01,-2.220899e+02,2.756348e-01,-2.270769e+02,2.756348e-01,-2.003841e+02,2.756348e-01,-1.755578e+02,2.756348e-01,-2.100503e+02,2.756348e-01,-2.168910e+02
2.758789e-01,-2.232233e+02,2.758789e-01,-2.247379e+02,2.758789e-01,-2.005084e+02,2.758789e-01,-1.746616e+02,2.758789e-01,-2.099794e+02,2.758789e-01,-2.152326e+02
2.761230e-01,-2.219637e+02,2.761230e-01,-2.232808e+02,2.761230e-01,-2.000506e+02,2.761230e-01,-1.753996e+02,2.761230e-01,-2.105441e+02,2.761230e-01,-2.137128e+02
2.763672e-01,-2.224228e+02,2.763672e-01,-2.232025e+02,2.763672e-01,-2.000502e+02,2.763672e-01,-1.772812e+02,2.763672e-01,-2.105155e+02,2.763672e-01,-2.158443e+02
2.766113e-01,-2.229666e+02,2.766113e-01,-2.228193e+02,2.766113e-01,-2.008370e+02,2.766113e-01,-1.763377e+02,2.766113e-01,-2.098157e+02,2.766113e-01,-2.180795e+02
2.768555e-01,-2.237882e+02,2.768555e-01,-2.225067e+02,2.768555e-01,-2.005277e+02,2.768555e-01,-1.760588e+02,2.768555e-01,-2.115519e+02,2.768555e-01,-2.180026e+02
2.770996e-01,-2.254679e+02,2.770996e-01,-2.223510e+02,2.770996e-01,-2.015881e+02,2.770996e-01,-1.770119e+02,2.770996e-01,-2.105228e+02,2.770996e-01,-2.192521e+02
2.773438e-01,-2.244990e+02,2.773438e-01,-2.225844e+02,2.773438e-01,-2.036816e+02,2.773438e-01,-1.774448e+02,2.773438e-01,-2.086959e+02,2.773438e-01,-2.184408e+02
2.775879e-01,-2.241839e+02,2.775879e-01,-2.212138e+02,2.775879e-01,-2.027966e+02,2.775879e-01,-1.777956e+02,2.775879e-01,-2.091241e+02,2.775879e-01,-2.151141e+02
2.778320e-01,-2.246989e+02,2.778320e-01,-2.221270e+02,2.778320e-01,-2.030718e+02,2.778320e-01,-1.778350e+02,2.778320e-01,-2.097734e+02,2.778320e-01,-2.151640e+02
2.780762e-01,-2.254225e+02,2.780762e-01,-2.241401e+02,2.780762e-01,-2.027921e+02,2.780762e-01,-1.786223e+02,2.780762e-01,-2.105411e+02,2.780762e-01,-2.176625e+02
2.783203e-01,-2.251715e+02,2.783203e-01,-2.240011e+02,2.783203e-01,-2.019861e+02,2.783203e-01,-1.791192e+02,2.783203e-01,-2.105675e+02,2.783203e-01,-2.170064e+02
2.785645e-01,-2.247094e+02,2.785645e-01,-2.223674e+02,2.785645e-01,-2.027361e+02,2.785645e-01,-1.806727e+02,2.785645e-01,-2.107605e+02,2.785645e-01,-2.152007e+02
2.788086e-01,-2.237329e+02,2.788086e-01,-2.206836e+02,2.788086e-01,-2.037650e+02,2.788086e-01,-1.801797e+02,2.788086e-01,-2.096171e+02,2.788086e-01,-2.153624e+02
2.790527e-01,-2.230547e+02,2.790527e-01,-2.203160e+02,2.790527e-01,-2.047623e+02,2.790527e-01,-1.821948e+02,2.790527e-01,-2.079761e+02,2.790527e-01,-2.154458e+02
2.792969e-01,-2.233935e+02,2.792969e-01,-2.207748e+02,2.792969e-01,-2.039887e+02,2.792969e-01,-1.804708e+02,2.792969e-01,-2.073321e+02,2.792969e-01,-2.142607e+02
2.795410e-01,-2.246872e+02,2.795410e-01,-2.222907e+02,2.795410e-01,-2.046477e+02,2.795410e-01,-1.806550e+02,2.795410e-01,-2.090127e+02,2.795410e-01,-2.146111e+02
2.797852e-01,-2.253237e+02,2.797852e-01,-2.228355e+02,2.797852e-01,-2.024483e+02,2.797852e-01,-1.823427e+02,2.797852e-01,-2.081770e+02,2.797852e-01,-2.155431e+02
2.800293e-01,-2.249616e+02,2.800293e-01,-2.208496e+02,2.800293e-01,-2.018652e+02,2.800293e-01,-1.799664e+02,2.800293e-01,-2.069127e+02,2.800293e-01,-2.154142e+02
2.802734e-01,-2.253798e+02,2.802734e-01,-2.205002e+02,2.802734e-01,-2.033860e+02,2.802734e-01,-1.832435e+02,2.802734e-01,-2.081436e+02,2.802734e-01,-2.144663e+02
2.805176e-01,-2.268364e+02,2.805176e-01,-2.208003e+02,2.805176e-01,-2.031559e+02,2.805176e-01,-1.804744e+02,2.805176e-01,-2.092909e+02,2.805176e-01,-2.139502e+02
2.807617e-01,-2.269550e+02,2.807617e-01,-2.208502e+02,2.807617e-01,-2.029007e+02,2.807617e-01,-1.822500e+02,2.807617e-01,-2.083586e+02,2.807617e-01,-2.154968e+02
2.810059e-01,-2.276589e+02,2.810059e-01,-2.213946e+02,2.810059e-01,-2.024205e+02,2.810059e-01,-1.833150e+02,2.810059e-01,-2.086027e+02,2.810059e-01,-2.174615e+02
2.812500e-01,-2.270558e+02,2.812500e-01,-2.228629e+02,2.812500e-01,-2.029033e+02,2.812500e-01,-1.815698e+02,2.812500e-01,-2.111266e+02,2.812500e-01,-2.145754e+02
2.814941e-01,-2.276940e+02,2.814941e-01,-2.226062e+02,2.814941e-01,-2.047588e+02,2.814941e-01,-1.816963e+02,2.814941e-01,-2.093296e+02,2.814941e-01,-2.137242e+02
2.817383e-01,-2.258306e+02,2.817383e-01,-2.216168e+02,2.817383e-01,-2.064029e+02,2.817383e-01,-1.813686e+02,2.817383e-01,-2.092769e+02,2.817383e-01,-2.147170e+02
2.819824e-01,-2.247995e+02,2.819824e-01,-2.211835e+02,2.819824e-01,-2.058404e+02,2.819824e-01,-1.814194e+02,2.819824e-01,-2.096838e+02,2.819824e-01,-2.144341e+02
2.822266e-01,-2.242650e+02,2.822266e-01,-2.217204e+02,2.822266e-01,-2.058150e+02,2.822266e-01,-1.807047e+02,2.822266e-01,-2.079308e+02,2.822266e-01,-2.139644e+02
2.824707e-01,-2.234864e+02,2.824707e-01,-2.235056e+02,2.824707e-01,-2.065122e+02,2.824707e-01,-1.803043e+02,2.824707e-01,-2.075916e+02,2.824707e-01,-2.132198e+02
2.827148e-01,-2.249127e+02,2.827148e-01,-2.237051e+02,2.827148e-01,-2.057545e+02,2.827148e-01,-1.791167e+02,2.827148e-01,-2.091077e+02,2.827148e-01,-2.130276e+02
2.829590e-01,-2.265867e+02,2.829590e-01,-2.249252e+02,2.829590e-01,-2.048679e+02,2.829590e-01,-1.790154e+02,2.829590e-01,-2.093607e+02,2.829590e-01,-2.133763e+02
2.832031e-01,-2.259954e+02,2.832031e-01,-2.251947e+02,2.832031e-01,-2.049537e+02,2.832031e-01,-1.775852e+02,2.832031e-01,-2.066010e+02,2.832031e-01,-2.131067e+02
2.834473e-01,-2.261450e+02,2.834473e-01,-2.222879e+02,2.834473e-01,-2.049968e+02,2.834473e-01,-1.772835e+02,2.834473e-01,-2.075174e+02,2.834473e-01,-2.128827e+02
2.836914e-01,-2.264640e+02,2.836914e-01,-2.215659e+02,2.836914e-01,-2.043047e+02,2.836914e-01,-1.768419e+02,2.836914e-01,-2.104200e+02,2.836914e-01,-2.124347e+02
2.839355e-01,-2.242843e+02,2.839355e-01,-2.234050e+02,2.839355e-01,-2.034943e+02,2.839355e-01,-1.747479e+02,2.839355e-01,-2.102033e+02,2.839355e-01,-2.125870e+02
2.841797e-01,-2.245521e+02,2.841797e-01,-2.242909e+02,2.841797e-01,-2.049752e+02,2.841797e-01,-1.748176e+02,2.841797e-01,-2.103016e+02,2.841797e-01,-2.123381e+02
2.844238e-01,-2.258570e+02,2.844238e-01,-2.233590e+02,2.844238e-01,-2.060609e+02,2.844238e-01,-1.736929e+02,2.844238e-01,-2.075874e+02,2.844238e-01,-2.142567e+02
2.846680e-01,-2.268065e+02,2.846680e-01,-2.216219e+02,2.846680e-01,-2.053108e+02,2.846680e-01,-1.726613e+02,2.846680e-01,-2.064884e+02,2.846680e-01,-2.116030e+02
2.849121e-01,-2.294084e+02,2.849121e-01,-2.201612e+02,2.849121e-01,-2.047824e+02,2.849121e-01,-1.726494e+02,2.849121e-01,-2.074490e+02,2.849121e-01,-2.109399e+02
2.851562e-01,-2.281430e+02,2.851562e-01,-2.198949e+02,2.851562e-01,-2.036530e+02,2.851562e-01,-1.704668e+02,2.851562e-01,-2.085860e+02,2.851562e-01,-2.119988e+02
2.854004e-01,-2.265672e+02,2.854004e-01,-2.213995e+02,2.854004e-01,-2.038381e+02,2.854004e-01,-1.703308e+02,2.854004e-01,-2.075020e+02,2.854004e-01,-2.117683e+02
2.856445e-01,-2.248870e+02,2.856445e-01,-2.235996e+02,2.856445e-01,-2.046066e+02,2.856445e-01,-1.695656e+02,2.856445e-01,-2.056336e+02,2.856445e-01,-2.125339e+02
2.858887e-01,-2.243999e+02,2.858887e-01,-2.232291e+02,2.858887e-01,-2.048559e+02,2.858887e-01,-1.673540e+02,2.858887e-01,-2.083581e+02,2.858887e-01,-2.158453e+02
2.861328e-01,-2.250757e+02,2.861328e-01,-2.229682e+02,2.861328e-01,-2.043446e+02,2.861328e-01,-1.672236e+02,2.861328e-01,-2.095760e+02,2.861328e-01,-2.142851e+02
2.863770e-01,-2.273049e+02,2.863770e-01,-2.242194e+02,2.863770e-01,-2.063883e+02,2.863770e-01,-1.655711e+02,2.863770e-01,-2.085079e+02,2.863770e-01,-2.107973e+02
2.866211e-01,-2.268156e+02,2.866211e-01,-2.259982e+02,2.866211e-01,-2.067265e+02,2.866211e-01,-1.650534e+02,2.866211e-01,-2.078142e+02,2.866211e-01,-2.105005e+02
2.868652e-01,-2.249031e+02,2.868652e-01,-2.250141e+02,2.868652e-01,-2.072805e+02,2.868652e-01,-1.629363e+02,2.868652e-01,-2.091348e+02,2.868652e-01,-2.116548e+02
2.871094e-01,-2.262357e+02,2.871094e-01,-2.242639e+02,2.871094e-01,-2.072466e+02,2.871094e-01,-1.623878e+02,2.871094e-01,-2.069702e+02,2.871094e-01,-2.104580e+02
2.873535e-01,-2.278501e+02,2.873535e-01,-2.261197e+02,2.873535e-01,-2.059887e+02,2.873535e-01,-1.604172e+02,2.873535e-01,-2.066387e+02,2.873535e-01,-2.092973e+02
2.875977e-01,-2.249674e+02,2.875977e-01,-2.255759e+02,2.875977e-01,-2.057553e+02,2.875977e-01,-1.591013e+02,2.875977e-01,-2.074734e+02,2.875977e-01,-2.101340e+02
2.878418e-01,-2.239932e+02,2.878418e-01,-2.236042e+02,2.878418e-01,-2.064027e+02,2.878418e-01,-1.576522e+02,2.878418e-01,-2.088108e+02,2.878418e-01,-2.096295e+02
2.880859e-01,-2.249555e+02,2.880859e-01,-2.232378e+02,2.880859e-01,-2.060861e+02,2.880859e-01,-1.558571e+02,2.880859e-01,-2.062888e+02,2.880859e-01,-2.085327e+02
2.883301e-01,-2.260333e+02,2.883301e-01,-2.226930e+02,2.883301e-01,-2.067057e+02,2.883301e-01,-1.540589e+02,2.883301e-01,-2.062433e+02,2.883301e-01,-2.088740e+02
2.885742e-01,-2.256385e+02,2.885742e-01,-2.224476e+02,2.885742e-01,-2.074417e+02,2.885742e-01,-1.521331e+02,2.885742e-01,-2.065370e+02,2.885742e-01,-2.086734e+02
2.888184e-01,-2.255488e+02,2.888184e-01,-2.213310e+02,2.888184e-01,-2.095004e+02,2.888184e-01,-1.500747e+02,2.888184e-01,-2.060442e+02,2.888184e-01,-2.081491e+02
2.890625e-01,-2.254987e+02,2.890625e-01,-2.219640e+02,2.890625e-01,-2.098961e+02,2.890625e-01,-1.477096e+02,2.890625e-01,-2.066995e+02,2.890625e-01,-2.102416e+02
2.893066e-01,-2.244754e+02,2.893066e-01,-2.235214e+02,2.893066e-01,-2.072232e+02,2.893066e-01,-1.453402e+02,2.893066e-01,-2.065128e+02,2.893066e-01,-2.097082e+02
2.895508e-01,-2.246105e+02,2.895508e-01,-2.226233e+02,2.895508e-01,-2.071877e+02,2.895508e-01,-1.425520e+02,2.895508e-01,-2.058472e+02,2.895508e-01,-2.077403e+02
2.897949e-01,-2.254643e+02,2.897949e-01,-2.222764e+02,2.897949e-01,-2.093056e+02,2.897949e-01,-1.395516e+02,2.897949e-01,-2.067809e+02,2.897949e-01,-2.072986e+02
2.900391e-01,-2.256632e+02,2.900391e-01,-2.208223e+02,2.900391e-01,-2.097444e+02,2.900391e-01,-1.362065e+02,2.900391e-01,-2.099585e+02,2.900391e-01,-2.096121e+02
2.902832e-01,-2.248063e+02,2.902832e-01,-2.200357e+02,2.902832e-01,-2.091804e+02,2.902832e-01,-1.324848e+02,2.902832e-01,-2.078840e+02,2.902832e-01,-2.093856e+02
2.905273e-01,-2.261928e+02,2.905273e-01,-2.212323e+02,2.905273e-01,-2.088878e+02,2.905273e-01,-1.285705e+02,2.905273e-01,-2.069317e+02,2.905273e-01,-2.079834e+02
2.907715e-01,-2.269946e+02,2.907715e-01,-2.222125e+02,2.907715e-01,-2.081705e+02,2.907715e-01,-1.261430e+02,2.907715e-01,-2.069589e+02,2.907715e-01,-2.070559e+02
2.910156e-01,-2.265559e+02,2.910156e-01,-2.223706e+02,2.910156e-01,-2.084446e+02,2.910156e-01,-1.129008e+02,2.910156e-01,-2.059877e+02,2.910156e-01,-2.052903e+02
2.912598e-01,-2.221062e+02,2.912598e-01,-2.220644e+02,2.912598e-01,-2.095571e+02,2.912598e-01,-8.058223e+01,2.912598e-01,-2.067222e+02,2.912598e-01,-2.048609e+02
2.915039e-01,-2.145883e+02,2.915039e-01,-2.214728e+02,2.915039e-01,-2.103979e+02,2.915039e-01,-6.915082e+01,2.915039e-01,-2.056870e+02,2.915039e-01,-2.009858e+02
2.917480e-01,-2.133467e+02,2.917480e-01,-2.226742e+02,2.917480e-01,-2.109877e+02,2.917480e-01,-6.767122e+01,2.917480e-01,-2.039949e+02,2.917480e-01,-1.998684e+02
2.919922e-01,-2.204780e+02,2.919922e-01,-2.243148e+02,2.919922e-01,-2.077322e+02,2.919922e-01,-7.542321e+01,2.919922e-01,-2.035560e+02,2.919922e-01,-2.040241e+02
2.922363e-01,-2.254252e+02,2.922363e-01,-2.244989e+02,2.922363e-01,-2.077395e+02,2.922363e-01,-9.745031e+01,2.922363e-01,-2.045825e+02,2.922363e-01,-2.059593e+02
2.924805e-01,-2.246534e+02,2.924805e-01,-2.247543e+02,2.924805e-01,-2.080199e+02,2.924805e-01,-1.283260e+02,2.924805e-01,-2.058724e+02,2.924805e-01,-2.064112e+02
2.927246e-01,-2.245346e+02,2.927246e-01,-2.254946e+02,2.927246e-01,-2.089764e+02,2.927246e-01,-1.273642e+02,2.927246e-01,-2.058644e+02,2.927246e-01,-2.075930e+02
2.929688e-01,-2.234500e+02,2.929688e-01,-2.261393e+02,2.929688e-01,-2.083409e+02,2.929688e-01,-1.311927e+02,2.929688e-01,-2.052991e+02,2.929688e-01,-2.091418e+02
2.932129e-01,-2.248289e+02,2.932129e-01,-2.259527e+02,2.932129e-01,-2.086592e+02,2.932129e-01,-1.349767e+02,2.932129e-01,-2.034374e+02,2.932129e-01,-2.091286e+02
2.934570e-01,-2.253599e+02,2.934570e-01,-2.255051e+02,2.934570e-01,-2.093396e+02,2.934570e-01,-1.385065e+02,2.934570e-01,-2.048789e+02,2.934570e-01,-2.088425e+02
2.937012e-01,-2.246908e+02,2.937012e-01,-2.258793e+02,2.937012e-01,-2.109267e+02,2.937012e-01,-1.415714e+02,2.937012e-01,-2.059877e+02,2.937012e-01,-2.088527e+02
2.939453e-01,-2.248746e+02,2.939453e-01,-2.260545e+02,2.939453e-01,-2.099234e+02,2.939453e-01,-1.444208e+02,2.939453e-01,-2.058502e+02,2.939453e-01,-2.097473e+02
2.941895e-01,-2.250234e+02,2.941895e-01,-2.258352e+02,2.941895e-01,-2.097330e+02,2.941895e-01,-1.469679e+02,2.941895e-01,-2.058410e+02,2.941895e-01,-2.104172e+02
2.944336e-01,-2.254713e+02,2.944336e-01,-2.247975e+02,2.944336e-01,-2.103940e+02,2.944336e-01,-1.492840e+02,2.944336e-01,-2.043043e+02,2.944336e-01,-2.097092e+02
2.946777e-01,-2.244565e+02,2.946777e-01,-2.264168e+02,2.946777e-01,-2.100757e+02,2.946777e-01,-1.515023e+02,2.946777e-01,-2.044018e+02,2.946777e-01,-2.085943e+02
2.949219e-01,-2.242676e+02,2.949219e-01,-2.246525e+02,2.949219e-01,-2.106301e+02,2.949219e-01,-1.534322e+02,2.949219e-01,-2.049951e+02,2.949219e-01,-2.093580e+02
2.951660e-01,-2.257132e+02,2.951660e-01,-2.247678e+02,2.951660e-01,-2.105395e+02,2.951660e-01,-1.552618e+02,2.951660e-01,-2.047771e+02,2.951660e-01,-2.101585e+02
2.954102e-01,-2.258478e+02,2.954102e-01,-2.249694e+02,2.954102e-01,-2.108185e+02,2.954102e-01,-1.570208e+02,2.954102e-01,-2.044872e+02,2.954102e-01,-2.109049e+02
2.956543e-01,-2.261999e+02,2.956543e-01,-2.246950e+02,2.956543e-01,-2.110788e+02,2.956543e-01,-1.585889e+02,2.956543e-01,-2.053727e+02,2.956543e-01,-2.116374e+02
2.958984e-01,-2.256824e+02,2.958984e-01,-2.243268e+02,2.958984e-01,-2.103878e+02,2.958984e-01,-1.602393e+02,2.958984e-01,-2.050364e+02,2.958984e-01,-2.097130e+02
2.961426e-01,-2.240003e+02,2.961426e-01,-2.233232e+02,2.961426e-01,-2.098414e+02,2.961426e-01,-1.615914e+02,2.961426e-01,-2.050847e+02,2.961426e-01,-2.089161e+02
2.963867e-01,-2.243597e+02,2.963867e-01,-2.215342e+02,2.963867e-01,-2.098661e+02,2.963867e-01,-1.625561e+02,2.963867e-01,-2.054244e+02,2.963867e-01,-2.115338e+02
2.966309e-01,-2.245224e+02,2.966309e-01,-2.216736e+02,2.966309e-01,-2.102205e+02,2.966309e-01,-1.647522e+02,2.966309e-01,-2.065266e+02,2.966309e-01,-2.124341e+02
2.968750e-01,-2.249847e+02,2.968750e-01,-2.252639e+02,2.968750e-01,-2.106108e+02,2.968750e-01,-1.650910e+02,2.968750e-01,-2.063713e+02,2.968750e-01,-2.121138e+02
2.971191e-01,-2.269718e+02,2.971191e-01,-2.262807e+02,2.971191e-01,-2.121324e+02,2.971191e-01,-1.667758e+02,2.971191e-01,-2.055995e+02,2.971191e-01,-2.141534e+02
2.973633e-01,-2.276796e+02,2.973633e-01,-2.236503e+02,2.973633e-01,-2.125150e+02,2.973633e-01,-1.673975e+02,2.973633e-01,-2.062916e+02,2.973633e-01,-2.138755e+02
2.976074e-01,-2.287349e+02,2.976074e-01,-2.237304e+02,2.976074e-01,-2.140849e+02,2.976074e-01,-1.690399e+02,2.976074e-01,-2.051504e+02,2.976074e-01,-2.126355e+02
2.978516e-01,-2.270698e+02,2.978516e-01,-2.248544e+02,2.978516e-01,-2.135373e+02,2.978516e-01,-1.701584e+02,2.978516e-01,-2.032703e+02,2.978516e-01,-2.128465e+02
2.980957e-01,-2.270110e+02,2.980957e-01,-2.229663e+02,2.980957e-01,-2.117090e+02,2.980957e-01,-1.699554e+02,2.980957e-01,-2.040592e+02,2.980957e-01,-2.120700e+02
2.983398e-01,-2.291538e+02,2.983398e-01,-2.234166e+02,2.983398e-01,-2.120602e+02,2.983398e-01,-1.724260e+02,2.983398e-01,-2.055035e+02,2.983398e-01,-2.112252e+02
2.985840e-01,-2.278671e+02,2.985840e-01,-2.240777e+02,2.985840e-01,-2.131205e+02,2.985840e-01,-1.721472e+02,2.985840e-01,-2.039110e+02,2.985840e-01,-2.112152e+02
2.988281e-01,-2.258342e+02,2.988281e-01,-2.232034e+02,2.988281e-01,-2.136861e+02,2.988281e-01,-1.735866e+02,2.988281e-01,-2.038585e+02,2.988281e-01,-2.126871e+02
2.990723e-01,-2.266981e+02,2.990723e-01,-2.243788e+02,2.990723e-01,-2.133239e+02,2.990723e-01,-1.745189e+02,2.990723e-01,-2.025044e+02,2.990723e-01,-2.127499e+02
2.993164e-01,-2.286732e+02,2.993164e-01,-2.248369e+02,2.993164e-01,-2.119415e+02,2.993164e-01,-1.752852e+02,2.993164e-01,-2.014431e+02,2.993164e-01,-2.135736e+02
2.995605e-01,-2.263114e+02,2.995605e-01,-2.231913e+02,2.995605e-01,-2.124926e+02,2.995605e-01,-1.758747e+02,2.995605e-01,-2.008120e+02,2.995605e-01,-2.157559e+02
2.998047e-01,-2.248840e+02,2.998047e-01,-2.231320e+02,2.998047e-01,-2.127782e+02,2.998047e-01,-1.764746e+02,2.998047e-01,-2.032867e+02,2.998047e-01,-2.149103e+02
3.000488e-01,-2.242441e+02,3.000488e-01,-2.238001e+02,3.000488e-01,-2.120343e+02,3.000488e-01,-1.785297e+02,3.000488e-01,-2.047251e+02,3.000488e-01,-2.125600e+02
3.002930e-01,-2.255595e+02,3.002930e-01,-2.233480e+02,3.002930e-01,-2.118504e+02,3.002930e-01,-1.780231e+02,3.002930e-01,-2.028080e+02,3.002930e-01,-2.121168e+02
3.005371e-01,-2.258356e+02,3.005371e-01,-2.238939e+02,3.005371e-01,-2.113606e+02,3.005371e-01,-1.791799e+02,3.005371e-01,-2.020086e+02,3.005371e-01,-2.136296e+02
3.007812e-01,-2.263128e+02,3.007812e-01,-2.247177e+02,3.007812e-01,-2.123721e+02,3.007812e-01,-1.798899e+02,3.007812e-01,-2.016164e+02,3.007812e-01,-2.141061e+02
3.010254e-01,-2.268415e+02,3.010254e-01,-2.255390e+02,3.010254e-01,-2.119716e+02,3.010254e-01,-1.805819e+02,3.010254e-01,-2.004822e+02,3.010254e-01,-2.149078e+02
3.012695e-01,-2.262043e+02,3.012695e-01,-2.251334e+02,3.012695e-01,-2.118477e+02,3.012695e-01,-1.810304e+02,3.012695e-01,-2.002417e+02,3.012695e-01,-2.134083e+02
3.015137e-01,-2.254233e+02,3.015137e-01,-2.240970e+02,3.015137e-01,-2.131426e+02,3.015137e-01,-1.818413e+02,3.015137e-01,-2.003378e+02,3.015137e-01,-2.122380e+02
3.017578e-01,-2.255260e+02,3.017578e-01,-2.237535e+02,3.017578e-01,-2.135911e+02,3.017578e-01,-1.820256e+02,3.017578e-01,-2.002487e+02,3.017578e-01,-2.127003e+02
3.020020e-01,-2.268584e+02,3.020020e-01,-2.239984e+02,3.020020e-01,-2.136374e+02,3.020020e-01,-1.823372e+02,3.020020e-01,-2.004933e+02,3.020020e-01,-2.138828e+02
3.022461e-01,-2.266637e+02,3.022461e-01,-2.224656e+02,3.022461e-01,-2.128960e+02,3.022461e-01,-1.821666e+02,3.022461e-01,-2.011460e+02,3.022461e-01,-2.151266e+02
3.024902e-01,-2.266251e+02,3.024902e-01,-2.222954e+02,3.024902e-01,-2.143888e+02,3.024902e-01,-1.825684e+02,3.024902e-01,-2.009691e+02,3.024902e-01,-2.149017e+02
3.027344e-01,-2.261679e+02,3.027344e-01,-2.242546e+02,3.027344e-01,-2.149479e+02,3.027344e-01,-1.823543e+02,3.027344e-01,-1.993880e+02,3.027344e-01,-2.147145e+02
3.029785e-01,-2.255231e+02,3.029785e-01,-2.244475e+02,3.029785e-01,-2.129243e+02,3.029785e-01,-1.805679e+02,3.029785e-01,-1.988160e+02,3.029785e-01,-2.154077e+02
3.032227e-01,-2.270235e+02,3.032227e-01,-2.229500e+02,3.032227e-01,-2.127418e+02,3.032227e-01,-1.833592e+02,3.032227e-01,-1.987923e+02,3.032227e-01,-2.175558e+02
3.034668e-01,-2.278538e+02,3.034668e-01,-2.225607e+02,3.034668e-01,-2.134114e+02,3.034668e-01,-1.808740e+02,3.034668e-01,-1.992740e+02,3.034668e-01,-2.160793e+02
3.037109e-01,-2.281972e+02,3.037109e-01,-2.234972e+02,3.037109e-01,-2.129114e+02,3.037109e-01,-1.807382e+02,3.037109e-01,-2.004573e+02,3.037109e-01,-2.157307e+02
3.039551e-01,-2.272950e+02,3.039551e-01,-2.241121e+02,3.039551e-01,-2.135297e+02,3.039551e-01,-1.815029e+02,3.039551e-01,-2.007641e+02,3.039551e-01,-2.145079e+02
3.041992e-01,-2.276233e+02,3.041992e-01,-2.245365e+02,3.041992e-01,-2.152647e+02,3.041992e-01,-1.798789e+02,3.041992e-01,-1.986140e+02,3.041992e-01,-2.146084e+02
3.044434e-01,-2.281105e+02,3.044434e-01,-2.244588e+02,3.044434e-01,-2.135267e+02,3.044434e-01,-1.817422e+02,3.044434e-01,-1.973679e+02,3.044434e-01,-2.145527e+02
3.046875e-01,-2.288106e+02,3.046875e-01,-2.226437e+02,3.046875e-01,-2.125627e+02,3.046875e-01,-1.797477e+02,3.046875e-01,-1.970080e+02,3.046875e-01,-2.144186e+02
3.049316e-01,-2.291756e+02,3.049316e-01,-2.229066e+02,3.049316e-01,-2.138992e+02,3.049316e-01,-1.811088e+02,3.049316e-01,-1.981204e+02,3.049316e-01,-2.134135e+02
3.051758e-01,-2.287825e+02,3.051758e-01,-2.238687e+02,3.051758e-01,-2.129535e+02,3.051758e-01,-1.811694e+02,3.051758e-01,-1.978483e+02,3.051758e-01,-2.132793e+02
3.054199e-01,-2.280056e+02,3.054199e-01,-2.237805e+02,3.054199e-01,-2.124816e+02,3.054199e-01,-1.781801e+02,3.054199e-01,-1.994168e+02,3.054199e-01,-2.134799e+02
3.056641e-01,-2.267432e+02,3.056641e-01,-2.250414e+02,3.056641e-01,-2.140718e+02,3.056641e-01,-1.774667e+02,3.056641e-01,-1.997991e+02,3.056641e-01,-2.138017e+02
3.059082e-01,-2.256197e+02,3.059082e-01,-2.244973e+02,3.059082e-01,-2.142365e+02,3.059082e-01,-1.781121e+02,3.059082e-01,-1.983504e+02,3.059082e-01,-2.148005e+02
3.061523e-01,-2.274342e+02,3.061523e-01,-2.229361e+02,3.061523e-01,-2.132478e+02,3.061523e-01,-1.782596e+02,3.061523e-01,-1.998586e+02,3.061523e-01,-2.157387e+02
3.063965e-01,-2.269398e+02,3.063965e-01,-2.244019e+02,3.063965e-01,-2.125200e+02,3.063965e-01,-1.778728e+02,3.063965e-01,-2.023587e+02,3.063965e-01,-2.162113e+02
3.066406e-01,-2.255180e+02,3.066406e-01,-2.242268e+02,3.066406e-01,-2.129426e+02,3.066406e-01,-1.782150e+02,3.066406e-01,-1.998440e+02,3.066406e-01,-2.184543e+02
3.068848e-01,-2.263565e+02,3.068848e-01,-2.237256e+02,3.068848e-01,-2.131143e+02,3.068848e-01,-1.780649e+02,3.068848e-01,-1.980645e+02,3.068848e-01,-2.168228e+02
3.071289e-01,-2.279723e+02,3.071289e-01,-2.221610e+02,3.071289e-01,-2.145579e+02,3.071289e-01,-1.776308e+02,3.071289e-01,-1.978342e+02,3.071289e-01,-2.142174e+02
3.073730e-01,-2.275758e+02,3.073730e-01,-2.226259e+02,3.073730e-01,-2.158646e+02,3.073730e-01,-1.753160e+02,3.073730e-01,-1.969423e+02,3.073730e-01,-2.146895e+02
3.076172e-01,-2.267159e+02,3.076172e-01,-2.234973e+02,3.076172e-01,-2.148913e+02,3.076172e-01,-1.750814e+02,3.076172e-01,-1.956990e+02,3.076172e-01,-2.154384e+02
3.078613e-01,-2.258299e+02,3.078613e-01,-2.229612e+02,3.078613e-01,-2.135482e+02,3.078613e-01,-1.751699e+02,3.078613e-01,-1.945560e+02,3.078613e-01,-2.147107e+02
3.081055e-01,-2.267716e+02,3.081055e-01,-2.233332e+02,3.081055e-01,-2.143393e+02,3.081055e-01,-1.754101e+02,3.081055e-01,-1.948482e+02,3.081055e-01,-2.143150e+02
3.083496e-01,-2.274990e+02,3.083496e-01,-2.245223e+02,3.083496e-01,-2.141137e+02,3.083496e-01,-1.758232e+02,3.083496e-01,-1.945061e+02,3.083496e-01,-2.144773e+02
3.085938e-01,-2.273754e+02,3.085938e-01,-2.246203e+02,3.085938e-01,-2.138122e+02,3.085938e-01,-1.770719e+02,3.085938e-01,-1.964745e+02,3.085938e-01,-2.142797e+02
3.088379e-01,-2.266537e+02,3.088379e-01,-2.250684e+02,3.088379e-01,-2.129716e+02,3.088379e-01,-1.771476e+02,3.088379e-01,-1.962178e+02,3.088379e-01,-2.137133e+02
3.090820e-01,-2.258004e+02,3.090820e-01,-2.238335e+02,3.090820e-01,-2.140217e+02,3.090820e-01,-1.760286e+02,3.090820e-01,-1.932146e+02,3.090820e-01,-2.142357e+02
3.093262e-01,-2.251337e+02,3.093262e-01,-2.239360e+02,3.093262e-01,-2.135627e+02,3.093262e-01,-1.766305e+02,3.093262e-01,-1.930871e+02,3.093262e-01,-2.159724e+02
3.095703e-01,-2.249987e+02,3.095703e-01,-2.246108e+02,3.095703e-01,-2.139168e+02,3.095703e-01,-1.774356e+02,3.095703e-01,-1.938941e+02,3.095703e-01,-2.146952e+02
3.098145e-01,-2.254919e+02,3.098145e-01,-2.238608e+02,3.098145e-01,-2.139233e+02,3.098145e-01,-1.781034e+02,3.098145e-01,-1.946115e+02,3.098145e-01,-2.150771e+02
3.100586e-01,-2.278215e+02,3.100586e-01,-2.239243e+02,3.100586e-01,-2.139153e+02,3.100586e-01,-1.787112e+02,3.100586e-01,-1.955180e+02,3.100586e-01,-2.143238e+02
3.103027e-01,-2.290798e+02,3.103027e-01,-2.254528e+02,3.103027e-01,-2.141590e+02,3.103027e-01,-1.776487e+02,3.103027e-01,-1.958273e+02,3.103027e-01,-2.133752e+02
3.105469e-01,-2.277510e+02,3.105469e-01,-2.240012e+02,3.105469e-01,-2.143156e+02,3.105469e-01,-1.763362e+02,3.105469e-01,-1.951536e+02,3.105469e-01,-2.135003e+02
3.107910e-01,-2.260971e+02,3.107910e-01,-2.244755e+02,3.107910e-01,-2.165188e+02,3.107910e-01,-1.760481e+02,3.107910e-01,-1.944207e+02,3.107910e-01,-2.147988e+02
3.110352e-01,-2.265015e+02,3.110352e-01,-2.241553e+02,3.110352e-01,-2.155207e+02,3.110352e-01,-1.760695e+02,3.110352e-01,-1.940334e+02,3.110352e-01,-2.147586e+02
3.112793e-01,-2.289182e+02,3.112793e-01,-2.233809e+02,3.112793e-01,-2.141378e+02,3.112793e-01,-1.758785e+02,3.112793e-01,-1.938784e+02,3.112793e-01,-2.152440e+02
3.115234e-01,-2.297972e+02,3.115234e-01,-2.224795e+02,3.115234e-01,-2.159695e+02,3.115234e-01,-1.775284e+02,3.115234e-01,-1.936118e+02,3.115234e-01,-2.170403e+02
3.117676e-01,-2.288607e+02,3.117676e-01,-2.221528e+02,3.117676e-01,-2.159145e+02,3.117676e-01,-1.796155e+02,3.117676e-01,-1.924141e+02,3.117676e-01,-2.161795e+02
3.120117e-01,-2.279584e+02,3.120117e-01,-2.224846e+02,3.120117e-01,-2.150296e+02,3.120117e-01,-1.794080e+02,3.120117e-01,-1.917810e+02,3.120117e-01,-2.137330e+02
3.122559e-01,-2.278849e+02,3.122559e-01,-2.224610e+02,3.122559e-01,-2.152264e+02,3.122559e-01,-1.774134e+02,3.122559e-01,-1.924778e+02,3.122559e-01,-2.117595e+02
3.125000e-01,-2.272557e+02,3.125000e-01,-2.223206e+02,3.125000e-01,-2.169629e+02,3.125000e-01,-1.766529e+02,3.125000e-01,-1.928494e+02,3.125000e-01,-2.127274e+02
3.127441e-01,-2.262576e+02,3.127441e-01,-2.214577e+02,3.127441e-01,-2.165249e+02,3.127441e-01,-1.766912e+02,3.127441e-01,-1.922643e+02,3.127441e-01,-2.136487e+02
3.129883e-01,-2.278363e+02,3.129883e-01,-2.223632e+02,3.129883e-01,-2.148725e+02,3.129883e-01,-1.772303e+02,3.129883e-01,-1.920405e+02,3.129883e-01,-2.140542e+02
3.132324e-01,-2.302780e+02,3.132324e-01,-2.229995e+02,3.132324e-01,-2.154296e+02,3.132324e-01,-1.783884e+02,3.132324e-01,-1.923451e+02,3.132324e-01,-2.153339e+02
3.134766e-01,-2.274593e+02,3.134766e-01,-2.231574e+02,3.134766e-01,-2.143212e+02,3.134766e-01,-1.787636e+02,3.134766e-01,-1.943232e+02,3.134766e-01,-2.147210e+02
3.137207e-01,-2.274085e+02,3.137207e-01,-2.233074e+02,3.137207e-01,-2.145563e+02,3.137207e-01,-1.775114e+02,3.137207e-01,-1.923844e+02,3.137207e-01,-2.140753e+02
3.139648e-01,-2.291259e+02,3.139648e-01,-2.239448e+02,3.139648e-01,-2.149317e+02,3.139648e-01,-1.762994e+02,3.139648e-01,-1.903201e+02,3.139648e-01,-2.145675e+02
3.142090e-01,-2.289149e+02,3.142090e-01,-2.255415e+02,3.142090e-01,-2.147585e+02,3.142090e-01,-1.779797e+02,3.142090e-01,-1.893816e+02,3.142090e-01,-2.149408e+02
3.144531e-01,-2.276813e+02,3.144531e-01,-2.265551e+02,3.144531e-01,-2.151774e+02,3.144531e-01,-1.791281e+02,3.144531e-01,-1.886764e+02,3.144531e-01,-2.143562e+02
3.146973e-01,-2.289288e+02,3.146973e-01,-2.250974e+02,3.146973e-01,-2.139474e+02,3.146973e-01,-1.806366e+02,3.146973e-01,-1.893065e+02,3.146973e-01,-2.145239e+02
3.149414e-01,-2.293213e+02,3.149414e-01,-2.220521e+02,3.149414e-01,-2.134044e+02,3.149414e-01,-1.810220e+02,3.149414e-01,-1.889702e+02,3.149414e-01,-2.128105e+02
3.151855e-01,-2.274153e+02,3.151855e-01,-2.219681e+02,3.151855e-01,-2.145452e+02,3.151855e-01,-1.815400e+02,3.151855e-01,-1.881174e+02,3.151855e-01,-2.129703e+02
3.154297e-01,-2.278363e+02,3.154297e-01,-2.232815e+02,3.154297e-01,-2.146795e+02,3.154297e-01,-1.809738e+02,3.154297e-01,-1.880152e+02,3.154297e-01,-2.143028e+02
3.156738e-01,-2.298338e+02,3.156738e-01,-2.242135e+02,3.156738e-01,-2.151880e+02,3.156738e-01,-1.822379e+02,3.156738e-01,-1.893269e+02,3.156738e-01,-2.141622e+02
3.159180e-01,-2.297014e+02,3.159180e-01,-2.241844e+02,3.159180e-01,-2.150555e+02,3.159180e-01,-1.837715e+02,3.159180e-01,-1.884651e+02,3.159180e-01,-2.131432e+02
3.161621e-01,-2.273654e+02,3.161621e-01,-2.252320e+02,3.161621e-01,-2.151223e+02,3.161621e-01,-1.851041e+02,3.161621e-01,-1.877765e+02,3.161621e-01,-2.133449e+02
3.164062e-01,-2.271183e+02,3.164062e-01,-2.254447e+02,3.164062e-01,-2.159342e+02,3.164062e-01,-1.870546e+02,3.164062e-01,-1.873002e+02,3.164062e-01,-2.141679e+02
3.166504e-01,-2.268864e+02,3.166504e-01,-2.247957e+02,3.166504e-01,-2.151709e+02,3.166504e-01,-1.886033e+02,3.166504e-01,-1.854211e+02,3.166504e-01,-2.145694e+02
3.168945e-01,-2.276694e+02,3.168945e-01,-2.252018e+02,3.168945e-01,-2.147413e+02,3.168945e-01,-1.909317e+02,3.168945e-01,-1.863050e+02,3.168945e-01,-2.129436e+02
3.171387e-01,-2.298239e+02,3.171387e-01,-2.249204e+02,3.171387e-01,-2.162852e+02,3.171387e-01,-1.906957e+02,3.171387e-01,-1.876314e+02,3.171387e-01,-2.127807e+02
3.173828e-01,-2.350838e+02,3.173828e-01,-2.250044e+02,3.173828e-01,-2.172512e+02,3.173828e-01,-1.906273e+02,3.173828e-01,-1.868770e+02,3.173828e-01,-2.141269e+02
3.176270e-01,-2.325533e+02,3.176270e-01,-2.250021e+02,3.176270e-01,-2.165933e+02,3.176270e-01,-1.916305e+02,3.176270e-01,-1.865218e+02,3.176270e-01,-2.135302e+02
3.178711e-01,-2.302684e+02,3.178711e-01,-2.245552e+02,3.178711e-01,-2.146162e+02,3.178711e-01,-1.947968e+02,3.178711e-01,-1.873113e+02,3.178711e-01,-2.130992e+02
3.181152e-01,-2.293287e+02,3.181152e-01,-2.251855e+02,3.181152e-01,-2.148336e+02,3.181152e-01,-1.913650e+02,3.181152e-01,-1.873599e+02,3.181152e-01,-2.150807e+02
3.183594e-01,-2.290955e+02,3.183594e-01,-2.238375e+02,3.183594e-01,-2.174227e+02,3.183594e-01,-1.884248e+02,3.183594e-01,-1.867654e+02,3.183594e-01,-2.145694e+02
3.186035e-01,-2.290254e+02,3.186035e-01,-2.226264e+02,3.186035e-01,-2.184241e+02,3.186035e-01,-1.870793e+02,3.186035e-01,-1.856401e+02,3.186035e-01,-2.146132e+02
3.188477e-01,-2.286831e+02,3.188477e-01,-2.237698e+02,3.188477e-01,-2.169067e+02,3.188477e-01,-1.857430e+02,3.188477e-01,-1.856949e+02,3.188477e-01,-2.136495e+02
3.190918e-01,-2.285460e+02,3.190918e-01,-2.245884e+02,3.190918e-01,-2.155832e+02,3.190918e-01,-1.865412e+02,3.190918e-01,-1.838703e+02,3.190918e-01,-2.136593e+02
3.193359e-01,-2.285031e+02,3.193359e-01,-2.236830e+02,3.193359e-01,-2.158147e+02,3.193359e-01,-1.832177e+02,3.193359e-01,-1.841199e+02,3.193359e-01,-2.127079e+02
3.195801e-01,-2.291053e+02,3.195801e-01,-2.232407e+02,3.195801e-01,-2.160029e+02,3.195801e-01,-1.813744e+02,3.195801e-01,-1.858917e+02,3.195801e-01,-2.131183e+02
3.198242e-01,-2.281712e+02,3.198242e-01,-2.233233e+02,3.198242e-01,-2.167293e+02,3.198242e-01,-1.803132e+02,3.198242e-01,-1.842819e+02,3.198242e-01,-2.125540e+02
3.200684e-01,-2.306497e+02,3.200684e-01,-2.229906e+02,3.200684e-01,-2.162852e+02,3.200684e-01,-1.805163e+02,3.200684e-01,-1.832439e+02,3.200684e-01,-2.120303e+02
3.203125e-01,-2.326982e+02,3.203125e-01,-2.230355e+02,3.203125e-01,-2.149678e+02,3.203125e-01,-1.794840e+02,3.203125e-01,-1.834495e+02,3.203125e-01,-2.129344e+02
3.205566e-01,-2.309343e+02,3.205566e-01,-2.234512e+02,3.205566e-01,-2.147513e+02,3.205566e-01,-1.788725e+02,3.205566e-01,-1.839688e+02,3.205566e-01,-2.135118e+02
3.208008e-01,-2.300320e+02,3.208008e-01,-2.240240e+02,3.208008e-01,-2.152226e+02,3.208008e-01,-1.793166e+02,3.208008e-01,-1.838297e+02,3.208008e-01,-2.137620e+02
3.210449e-01,-2.302083e+02,3.210449e-01,-2.257450e+02,3.210449e-01,-2.164938e+02,3.210449e-01,-1.781324e+02,3.210449e-01,-1.839678e+02,3.210449e-01,-2.156190e+02
3.212891e-01,-2.297121e+02,3.212891e-01,-2.255696e+02,3.212891e-01,-2.181967e+02,3.212891e-01,-1.776420e+02,3.212891e-01,-1.833308e+02,3.212891e-01,-2.146814e+02
3.215332e-01,-2.305118e+02,3.215332e-01,-2.268529e+02,3.215332e-01,-2.177573e+02,3.215332e-01,-1.777458e+02,3.215332e-01,-1.822240e+02,3.215332e-01,-2.155321e+02
3.217773e-01,-2.289245e+02,3.217773e-01,-2.258964e+02,3.217773e-01,-2.165481e+02,3.217773e-01,-1.772906e+02,3.217773e-01,-1.828968e+02,3.217773e-01,-2.137060e+02
3.220215e-01,-2.267941e+02,3.220215e-01,-2.242375e+02,3.220215e-01,-2.157744e+02,3.220215e-01,-1.754472e+02,3.220215e-01,-1.823771e+02,3.220215e-01,-2.123256e+02
3.222656e-01,-2.276934e+02,3.222656e-01,-2.233800e+02,3.222656e-01,-2.164325e+02,3.222656e-01,-1.738420e+02,3.222656e-01,-1.803183e+02,3.222656e-01,-2.111910e+02
3.225098e-01,-2.271853e+02,3.225098e-01,-2.242368e+02,3.225098e-01,-2.167029e+02,3.225098e-01,-1.727066e+02,3.225098e-01,-1.802673e+02,3.225098e-01,-2.112847e+02
3.227539e-01,-2.251645e+02,3.227539e-01,-2.250226e+02,3.227539e-01,-2.154228e+02,3.227539e-01,-1.737598e+02,3.227539e-01,-1.801069e+02,3.227539e-01,-2.131148e+02
3.229980e-01,-2.255246e+02,3.229980e-01,-2.255598e+02,3.229980e-01,-2.150898e+02,3.229980e-01,-1.739437e+02,3.229980e-01,-1.795956e+02,3.229980e-01,-2.143489e+02
3.232422e-01,-2.263639e+02,3.232422e-01,-2.249202e+02,3.232422e-01,-2.150640e+02,3.232422e-01,-1.737762e+02,3.232422e-01,-1.805090e+02,3.232422e-01,-2.111134e+02
3.234863e-01,-2.278987e+02,3.234863e-01,-2.247768e+02,3.234863e-01,-2.154499e+02,3.234863e-01,-1.744208e+02,3.234863e-01,-1.792804e+02,3.234863e-01,-2.108245e+02
3.237305e-01,-2.291922e+02,3.237305e-01,-2.248388e+02,3.237305e-01,-2.159037e+02,3.237305e-01,-1.753930e+02,3.237305e-01,-1.781529e+02,3.237305e-01,-2.122545e+02
3.239746e-01,-2.272358e+02,3.239746e-01,-2.261503e+02,3.239746e-01,-2.164006e+02,3.239746e-01,-1.766977e+02,3.239746e-01,-1.777008e+02,3.239746e-01,-2.129268e+02
3.242188e-01,-2.257941e+02,3.242188e-01,-2.277473e+02,3.242188e-01,-2.172554e+02,3.242188e-01,-1.749402e+02,3.242188e-01,-1.786271e+02,3.242188e-01,-2.122453e+02
3.244629e-01,-2.268333e+02,3.244629e-01,-2.261475e+02,3.244629e-01,-2.165679e+02,3.244629e-01,-1.741201e+02,3.244629e-01,-1.801214e+02,3.244629e-01,-2.119448e+02
3.247070e-01,-2.277984e+02,3.247070e-01,-2.256347e+02,3.247070e-01,-2.160989e+02,3.247070e-01,-1.737120e+02,3.247070e-01,-1.802090e+02,3.247070e-01,-2.112295e+02
3.249512e-01,-2.283166e+02,3.249512e-01,-2.274155e+02,3.249512e-01,-2.187813e+02,3.249512e-01,-1.730644e+02,3.249512e-01,-1.782580e+02,3.249512e-01,-2.106170e+02
3.251953e-01,-2.290818e+02,3.251953e-01,-2.267979e+02,3.251953e-01,-2.183370e+02,3.251953e-01,-1.750478e+02,3.251953e-01,-1.779951e+02,3.251953e-01,-2.130091e+02
3.254395e-01,-2.288224e+02,3.254395e-01,-2.256895e+02,3.254395e-01,-2.175752e+02,3.254395e-01,-1.745984e+02,3.254395e-01,-1.774173e+02,3.254395e-01,-2.129164e+02
3.256836e-01,-2.292139e+02,3.256836e-01,-2.250576e+02,3.256836e-01,-2.180867e+02,3.256836e-01,-1.726966e+02,3.256836e-01,-1.750353e+02,3.256836e-01,-2.122491e+02
3.259277e-01,-2.293748e+02,3.259277e-01,-2.267983e+02,3.259277e-01,-2.182873e+02,3.259277e-01,-1.737685e+02,3.259277e-01,-1.742726e+02,3.259277e-01,-2.122824e+02
3.261719e-01,-2.284502e+02,3.261719e-01,-2.270500e+02,3.261719e-01,-2.175173e+02,3.261719e-01,-1.749360e+02,3.261719e-01,-1.756652e+02,3.261719e-01,-2.129363e+02
3.264160e-01,-2.300282e+02,3.264160e-01,-2.246710e+02,3.264160e-01,-2.161224e+02,3.264160e-01,-1.761530e+02,3.264160e-01,-1.760252e+02,3.264160e-01,-2.115093e+02
3.266602e-01,-2.315618e+02,3.266602e-01,-2.239425e+02,3.266602e-01,-2.167959e+02,3.266602e-01,-1.790787e+02,3.266602e-01,-1.748438e+02,3.266602e-01,-2.115208e+02
3.269043e-01,-2.298238e+02,3.269043e-01,-2.232479e+02,3.269043e-01,-2.172159e+02,3.269043e-01,-1.764973e+02,3.269043e-01,-1.744765e+02,3.269043e-01,-2.116973e+02
3.271484e-01,-2.298819e+02,3.271484e-01,-2.230143e+02,3.271484e-01,-2.185632e+02,3.271484e-01,-1.764346e+02,3.271484e-01,-1.749825e+02,3.271484e-01,-2.114799e+02
3.273926e-01,-2.317002e+02,3.273926e-01,-2.241592e+02,3.273926e-01,-2.182751e+02,3.273926e-01,-1.780380e+02,3.273926e-01,-1.758880e+02,3.273926e-01,-2.117590e+02
3.276367e-01,-2.308804e+02,3.276367e-01,-2.253011e+02,3.276367e-01,-2.167271e+02,3.276367e-01,-1.782337e+02,3.276367e-01,-1.762245e+02,3.276367e-01,-2.119257e+02
3.278809e-01,-2.300200e+02,3.278809e-01,-2.247023e+02,3.278809e-01,-2.169473e+02,3.278809e-01,-1.779441e+02,3.278809e-01,-1.735850e+02,3.278809e-01,-2.123224e+02
3.281250e-01,-2.297908e+02,3.281250e-01,-2.242508e+02,3.281250e-01,-2.178601e+02,3.281250e-01,-1.791765e+02,3.281250e-01,-1.724611e+02,3.281250e-01,-2.122116e+02
3.283691e-01,-2.295126e+02,3.283691e-01,-2.249143e+02,3.283691e-01,-2.162490e+02,3.283691e-01,-1.819415e+02,3.283691e-01,-1.707388e+02,3.283691e-01,-2.117052e+02
3.286133e-01,-2.300683e+02,3.286133e-01,-2.247642e+02,3.286133e-01,-2.158966e+02,3.286133e-01,-1.842644e+02,3.286133e-01,-1.691902e+02,3.286133e-01,-2.113881e+02
3.288574e-01,-2.297822e+02,3.288574e-01,-2.221213e+02,3.288574e-01,-2.154390e+02,3.288574e-01,-1.877076e+02,3.288574e-01,-1.697282e+02,3.288574e-01,-2.128050e+02
3.291016e-01,-2.298444e+02,3.291016e-01,-2.227241e+02,3.291016e-01,-2.161715e+02,3.291016e-01,-1.909189e+02,3.291016e-01,-1.699646e+02,3.291016e-01,-2.130513e+02
3.293457e-01,-2.296720e+02,3.293457e-01,-2.246657e+02,3.293457e-01,-2.175433e+02,3.293457e-01,-1.908850e+02,3.293457e-01,-1.701718e+02,3.293457e-01,-2.105727e+02
3.295898e-01,-2.290898e+02,3.295898e-01,-2.259138e+02,3.295898e-01,-2.168114e+02,3.295898e-01,-1.852040e+02,3.295898e-01,-1.690552e+02,3.295898e-01,-2.098757e+02
3.298340e-01,-2.294071e+02,3.298340e-01,-2.249481e+02,3.298340e-01,-2.181021e+02,3.298340e-01,-1.816656e+02,3.298340e-01,-1.689288e+02,3.298340e-01,-2.104932e+02
3.300781e-01,-2.310022e+02,3.300781e-01,-2.250087e+02,3.300781e-01,-2.187209e+02,3.300781e-01,-1.810901e+02,3.300781e-01,-1.665027e+02,3.300781e-01,-2.116359e+02
3.303223e-01,-2.298207e+02,3.303223e-01,-2.250192e+02,3.303223e-01,-2.171565e+02,3.303223e-01,-1.791607e+02,3.303223e-01,-1.673497e+02,3.303223e-01,-2.112923e+02
3.305664e-01,-2.290745e+02,3.305664e-01,-2.259069e+02,3.305664e-01,-2.164045e+02,3.305664e-01,-1.743830e+02,3.305664e-01,-1.700192e+02,3.305664e-01,-2.112585e+02
3.308105e-01,-2.292025e+02,3.308105e-01,-2.272019e+02,3.308105e-01,-2.157462e+02,3.308105e-01,-1.724190e+02,3.308105e-01,-1.690365e+02,3.308105e-01,-2.105236e+02
3.310547e-01,-2.288564e+02,3.310547e-01,-2.248565e+02,3.310547e-01,-2.162122e+02,3.310547e-01,-1.721016e+02,3.310547e-01,-1.674428e+02,3.310547e-01,-2.110884e+02
3.312988e-01,-2.302713e+02,3.312988e-01,-2.250486e+02,3.312988e-01,-2.167060e+02,3.312988e-01,-1.704296e+02,3.312988e-01,-1.662321e+02,3.312988e-01,-2.116129e+02
3.315430e-01,-2.316058e+02,3.315430e-01,-2.253053e+02,3.315430e-01,-2.160283e+02,3.315430e-01,-1.690801e+02,3.315430e-01,-1.649455e+02,3.315430e-01,-2.095121e+02
3.317871e-01,-2.308580e+02,3.317871e-01,-2.239942e+02,3.317871e-01,-2.175292e+02,3.317871e-01,-1.679116e+02,3.317871e-01,-1.638940e+02,3.317871e-01,-2.104432e+02
3.320312e-01,-2.313032e+02,3.320312e-01,-2.225939e+02,3.320312e-01,-2.194537e+02,3.320312e-01,-1.674904e+02,3.320312e-01,-1.649268e+02,3.320312e-01,-2.107614e+02
3.322754e-01,-2.303372e+02,3.322754e-01,-2.235227e+02,3.322754e-01,-2.188589e+02,3.322754e-01,-1.679737e+02,3.322754e-01,-1.665298e+02,3.322754e-01,-2.120179e+02
3.325195e-01,-2.315668e+02,3.325195e-01,-2.262102e+02,3.325195e-01,-2.177065e+02,3.325195e-01,-1.678863e+02,3.325195e-01,-1.655793e+02,3.325195e-01,-2.137504e+02
3.327637e-01,-2.335074e+02,3.327637e-01,-2.266193e+02,3.327637e-01,-2.164839e+02,3.327637e-01,-1.671207e+02,3.327637e-01,-1.637966e+02,3.327637e-01,-2.117282e+02
3.330078e-01,-2.296518e+02,3.330078e-01,-2.245981e+02,3.330078e-01,-2.175033e+02,3.330078e-01,-1.672750e+02,3.330078e-01,-1.640203e+02,3.330078e-01,-2.095998e+02
3.332520e-01,-2.295223e+02,3.332520e-01,-2.237245e+02,3.332520e-01,-2.191922e+02,3.332520e-01,-1.666219e+02,3.332520e-01,-1.640287e+02,3.332520e-01,-2.101153e+02
3.334961e-01,-2.295503e+02,3.334961e-01,-2.236694e+02,3.334961e-01,-2.199731e+02,3.334961e-01,-1.653587e+02,3.334961e-01,-1.642142e+02,3.334961e-01,-2.114699e+02
3.337402e-01,-2.278268e+02,3.337402e-01,-2.248336e+02,3.337402e-01,-2.194237e+02,3.337402e-01,-1.658381e+02,3.337402e-01,-1.643348e+02,3.337402e-01,-2.095588e+02
3.339844e-01,-2.271675e+02,3.339844e-01,-2.257292e+02,3.339844e-01,-2.194080e+02,3.339844e-01,-1.676979e+02,3.339844e-01,-1.651532e+02,3.339844e-01,-2.089505e+02
3.342285e-01,-2.294913e+02,3.342285e-01,-2.254358e+02,3.342285e-01,-2.186150e+02,3.342285e-01,-1.690122e+02,3.342285e-01,-1.665317e+02,3.342285e-01,-2.090352e+02
3.344727e-01,-2.329545e+02,3.344727e-01,-2.267096e+02,3.344727e-01,-2.176841e+02,3.344727e-01,-1.701264e+02,3.344727e-01,-1.680530e+02,3.344727e-01,-2.114250e+02
3.347168e-01,-2.320121e+02,3.347168e-01,-2.282382e+02,3.347168e-01,-2.182475e+02,3.347168e-01,-1.705508e+02,3.347168e-01,-1.692557e+02,3.347168e-01,-2.117900e+02
3.349609e-01,-2.294393e+02,3.349609e-01,-2.266825e+02,3.349609e-01,-2.193865e+02,3.349609e-01,-1.704241e+02,3.349609e-01,-1.699691e+02,3.349609e-01,-2.094980e+02
3.352051e-01,-2.292570e+02,3.352051e-01,-2.260146e+02,3.352051e-01,-2.203306e+02,3.352051e-01,-1.684491e+02,3.352051e-01,-1.698612e+02,3.352051e-01,-2.104674e+02
3.354492e-01,-2.296289e+02,3.354492e-01,-2.264593e+02,3.354492e-01,-2.186730e+02,3.354492e-01,-1.700520e+02,3.354492e-01,-1.682546e+02,3.354492e-01,-2.108191e+02
3.356934e-01,-2.282277e+02,3.356934e-01,-2.273600e+02,3.356934e-01,-2.179244e+02,3.356934e-01,-1.699845e+02,3.356934e-01,-1.684998e+02,3.356934e-01,-2.118187e+02
3.359375e-01,-2.295488e+02,3.359375e-01,-2.280874e+02,3.359375e-01,-2.194479e+02,3.359375e-01,-1.712222e+02,3.359375e-01,-1.713839e+02,3.359375e-01,-2.109156e+02
3.361816e-01,-2.306064e+02,3.361816e-01,-2.266428e+02,3.361816e-01,-2.198912e+02,3.361816e-01,-1.725223e+02,3.361816e-01,-1.751799e+02,3.361816e-01,-2.104387e+02
3.364258e-01,-2.297428e+02,3.364258e-01,-2.272203e+02,3.364258e-01,-2.186259e+02,3.364258e-01,-1.732769e+02,3.364258e-01,-1.754844e+02,3.364258e-01,-2.093657e+02
3.366699e-01,-2.287284e+02,3.366699e-01,-2.272191e+02,3.366699e-01,-2.188429e+02,3.366699e-01,-1.736230e+02,3.366699e-01,-1.798796e+02,3.366699e-01,-2.089306e+02
3.369141e-01,-2.288976e+02,3.369141e-01,-2.265334e+02,3.369141e-01,-2.192323e+02,3.369141e-01,-1.731125e+02,3.369141e-01,-1.818784e+02,3.369141e-01,-2.078431e+02
3.371582e-01,-2.307101e+02,3.371582e-01,-2.281352e+02,3.371582e-01,-2.177711e+02,3.371582e-01,-1.732325e+02,3.371582e-01,-1.846096e+02,3.371582e-01,-2.078366e+02
3.374023e-01,-2.303676e+02,3.374023e-01,-2.301773e+02,3.374023e-01,-2.169116e+02,3.374023e-01,-1.727030e+02,3.374023e-01,-1.888012e+02,3.374023e-01,-2.098253e+02
3.376465e-01,-2.295699e+02,3.376465e-01,-2.311656e+02,3.376465e-01,-2.162632e+02,3.376465e-01,-1.733390e+02,3.376465e-01,-1.869158e+02,3.376465e-01,-2.106230e+02
3.378906e-01,-2.295561e+02,3.378906e-01,-2.286512e+02,3.378906e-01,-2.177218e+02,3.378906e-01,-1.749194e+02,3.378906e-01,-1.835134e+02,3.378906e-01,-2.109005e+02
3.381348e-01,-2.296001e+02,3.381348e-01,-2.273041e+02,3.381348e-01,-2.185779e+02,3.381348e-01,-1.741721e+02,3.381348e-01,-1.807031e+02,3.381348e-01,-2.098959e+02
3.383789e-01,-2.294897e+02,3.383789e-01,-2.279056e+02,3.383789e-01,-2.179899e+02,3.383789e-01,-1.750854e+02,3.383789e-01,-1.799097e+02,3.383789e-01,-2.103973e+02
3.386230e-01,-2.292907e+02,3.386230e-01,-2.268308e+02,3.386230e-01,-2.166928e+02,3.386230e-01,-1.760707e+02,3.386230e-01,-1.779970e+02,3.386230e-01,-2.106475e+02
3.388672e-01,-2.299688e+02,3.388672e-01,-2.269414e+02,3.388672e-01,-2.160156e+02,3.388672e-01,-1.757257e+02,3.388672e-01,-1.761031e+02,3.388672e-01,-2.108170e+02
3.391113e-01,-2.292908e+02,3.391113e-01,-2.263579e+02,3.391113e-01,-2.164278e+02,3.391113e-01,-1.754340e+02,3.391113e-01,-1.758754e+02,3.391113e-01,-2.124027e+02
3.393555e-01,-2.298256e+02,3.393555e-01,-2.274079e+02,3.393555e-01,-2.168435e+02,3.393555e-01,-1.749334e+02,3.393555e-01,-1.759698e+02,3.393555e-01,-2.127452e+02
3.395996e-01,-2.297493e+02,3.395996e-01,-2.296809e+02,3.395996e-01,-2.168916e+02,3.395996e-01,-1.778015e+02,3.395996e-01,-1.756190e+02,3.395996e-01,-2.112374e+02
3.398438e-01,-2.291977e+02,3.398438e-01,-2.293071e+02,3.398438e-01,-2.162435e+02,3.398438e-01,-1.793027e+02,3.398438e-01,-1.749721e+02,3.398438e-01,-2.096110e+02
3.400879e-01,-2.299067e+02,3.400879e-01,-2.279666e+02,3.400879e-01,-2.161830e+02,3.400879e-01,-1.785908e+02,3.400879e-01,-1.730375e+02,3.400879e-01,-2.088731e+02
3.403320e-01,-2.301149e+02,3.403320e-01,-2.283412e+02,3.403320e-01,-2.178493e+02,3.403320e-01,-1.785004e+02,3.403320e-01,-1.714806e+02,3.403320e-01,-2.106490e+02
3.405762e-01,-2.297798e+02,3.405762e-01,-2.291732e+02,3.405762e-01,-2.179803e+02,3.405762e-01,-1.811179e+02,3.405762e-01,-1.708074e+02,3.405762e-01,-2.128213e+02
3.408203e-01,-2.317158e+02,3.408203e-01,-2.298393e+02,3.408203e-01,-2.176296e+02,3.408203e-01,-1.820737e+02,3.408203e-01,-1.724196e+02,3.408203e-01,-2.120224e+02
3.410645e-01,-2.316177e+02,3.410645e-01,-2.291080e+02,3.410645e-01,-2.180673e+02,3.410645e-01,-1.799738e+02,3.410645e-01,-1.752643e+02,3.410645e-01,-2.112589e+02
3.413086e-01,-2.295699e+02,3.413086e-01,-2.267666e+02,3.413086e-01,-2.186918e+02,3.413086e-01,-1.779822e+02,3.413086e-01,-1.746797e+02,3.413086e-01,-2.117041e+02
3.415527e-01,-2.281892e+02,3.415527e-01,-2.263956e+02,3.415527e-01,-2.187733e+02,3.415527e-01,-1.765212e+02,3.415527e-01,-1.730403e+02,3.415527e-01,-2.119499e+02
3.417969e-01,-2.289259e+02,3.417969e-01,-2.287555e+02,3.417969e-01,-2.194872e+02,3.417969e-01,-1.775532e+02,3.417969e-01,-1.715644e+02,3.417969e-01,-2.120450e+02
3.420410e-01,-2.298527e+02,3.420410e-01,-2.306566e+02,3.420410e-01,-2.206460e+02,3.420410e-01,-1.799419e+02,3.420410e-01,-1.691635e+02,3.420410e-01,-2.126579e+02
3.422852e-01,-2.304450e+02,3.422852e-01,-2.296286e+02,3.422852e-01,-2.184202e+02,3.422852e-01,-1.816951e+02,3.422852e-01,-1.699644e+02,3.422852e-01,-2.129631e+02
3.425293e-01,-2.318065e+02,3.425293e-01,-2.301622e+02,3.425293e-01,-2.183238e+02,3.425293e-01,-1.833186e+02,3.425293e-01,-1.704940e+02,3.425293e-01,-2.119559e+02
3.427734e-01,-2.290836e+02,3.427734e-01,-2.305892e+02,3.427734e-01,-2.190702e+02,3.427734e-01,-1.842149e+02,3.427734e-01,-1.704483e+02,3.427734e-01,-2.140435e+02
3.430176e-01,-2.297936e+02,3.430176e-01,-2.293526e+02,3.430176e-01,-2.213435e+02,3.430176e-01,-1.842187e+02,3.430176e-01,-1.707651e+02,3.430176e-01,-2.130421e+02
3.432617e-01,-2.292468e+02,3.432617e-01,-2.283636e+02,3.432617e-01,-2.196556e+02,3.432617e-01,-1.857202e+02,3.432617e-01,-1.721655e+02,3.432617e-01,-2.111458e+02
3.435059e-01,-2.287665e+02,3.435059e-01,-2.292956e+02,3.435059e-01,-2.182580e+02,3.435059e-01,-1.851880e+02,3.435059e-01,-1.723599e+02,3.435059e-01,-2.110364e+02
3.437500e-01,-2.288100e+02,3.437500e-01,-2.291561e+02,3.437500e-01,-2.184869e+02,3.437500e-01,-1.842143e+02,3.437500e-01,-1.729681e+02,3.437500e-01,-2.116801e+02
3.439941e-01,-2.294388e+02,3.439941e-01,-2.293493e+02,3.439941e-01,-2.195625e+02,3.439941e-01,-1.839332e+02,3.439941e-01,-1.729108e+02,3.439941e-01,-2.131067e+02
3.442383e-01,-2.302173e+02,3.442383e-01,-2.292233e+02,3.442383e-01,-2.211620e+02,3.442383e-01,-1.841637e+02,3.442383e-01,-1.719874e+02,3.442383e-01,-2.131084e+02
3.444824e-01,-2.290083e+02,3.444824e-01,-2.294554e+02,3.444824e-01,-2.188158e+02,3.444824e-01,-1.858854e+02,3.444824e-01,-1.720952e+02,3.444824e-01,-2.121454e+02
3.447266e-01,-2.283114e+02,3.447266e-01,-2.301080e+02,3.447266e-01,-2.174376e+02,3.447266e-01,-1.846303e+02,3.447266e-01,-1.736541e+02,3.447266e-01,-2.111149e+02
3.449707e-01,-2.300668e+02,3.449707e-01,-2.293779e+02,3.449707e-01,-2.186893e+02,3.449707e-01,-1.833856e+02,3.449707e-01,-1.756353e+02,3.449707e-01,-2.117239e+02
3.452148e-01,-2.314927e+02,3.452148e-01,-2.321783e+02,3.452148e-01,-2.195779e+02,3.452148e-01,-1.853280e+02,3.452148e-01,-1.740252e+02,3.452148e-01,-2.131302e+02
3.454590e-01,-2.301349e+02,3.454590e-01,-2.315328e+02,3.454590e-01,-2.197554e+02,3.454590e-01,-1.851528e+02,3.454590e-01,-1.731681e+02,3.454590e-01,-2.149021e+02
3.457031e-01,-2.288282e+02,3.457031e-01,-2.291088e+02,3.457031e-01,-2.202443e+02,3.457031e-01,-1.859319e+02,3.457031e-01,-1.750233e+02,3.457031e-01,-2.141195e+02
3.459473e-01,-2.287772e+02,3.459473e-01,-2.300829e+02,3.459473e-01,-2.191762e+02,3.459473e-01,-1.876170e+02,3.459473e-01,-1.750729e+02,3.459473e-01,-2.124048e+02
3.461914e-01,-2.309014e+02,3.461914e-01,-2.310329e+02,3.461914e-01,-2.199215e+02,3.461914e-01,-1.889576e+02,3.461914e-01,-1.744443e+02,3.461914e-01,-2.127736e+02
3.464355e-01,-2.311625e+02,3.464355e-01,-2.288425e+02,3.464355e-01,-2.201063e+02,3.464355e-01,-1.869498e+02,3.464355e-01,-1.763837e+02,3.464355e-01,-2.138946e+02
3.466797e-01,-2.292029e+02,3.466797e-01,-2.280149e+02,3.466797e-01,-2.199981e+02,3.466797e-01,-1.865391e+02,3.466797e-01,-1.800037e+02,3.466797e-01,-2.125506e+02
3.469238e-01,-2.280325e+02,3.469238e-01,-2.287546e+02,3.469238e-01,-2.198341e+02,3.469238e-01,-1.868464e+02,3.469238e-01,-1.810738e+02,3.469238e-01,-2.114901e+02
3.471680e-01,-2.297499e+02,3.471680e-01,-2.302831e+02,3.471680e-01,-2.208273e+02,3.471680e-01,-1.871314e+02,3.471680e-01,-1.803192e+02,3.471680e-01,-2.122369e+02
3.474121e-01,-2.311188e+02,3.474121e-01,-2.306724e+02,3.474121e-01,-2.220720e+02,3.474121e-01,-1.863462e+02,3.474121e-01,-1.796732e+02,3.474121e-01,-2.125827e+02
3.476562e-01,-2.296859e+02,3.476562e-01,-2.302873e+02,3.476562e-01,-2.218009e+02,3.476562e-01,-1.866370e+02,3.476562e-01,-1.818098e+02,3.476562e-01,-2.136802e+02
3.479004e-01,-2.306972e+02,3.479004e-01,-2.296484e+02,3.479004e-01,-2.217161e+02,3.479004e-01,-1.877740e+02,3.479004e-01,-1.841093e+02,3.479004e-01,-2.134097e+02
3.481445e-01,-2.318299e+02,3.481445e-01,-2.287781e+02,3.481445e-01,-2.207223e+02,3.481445e-01,-1.883062e+02,3.481445e-01,-1.859055e+02,3.481445e-01,-2.135528e+02
3.483887e-01,-2.309223e+02,3.483887e-01,-2.283361e+02,3.483887e-01,-2.210304e+02,3.483887e-01,-1.884801e+02,3.483887e-01,-1.882967e+02,3.483887e-01,-2.142902e+02
3.486328e-01,-2.301541e+02,3.486328e-01,-2.289881e+02,3.486328e-01,-2.216871e+02,3.486328e-01,-1.889028e+02,3.486328e-01,-1.892705e+02,3.486328e-01,-2.149562e+02
3.488770e-01,-2.322944e+02,3.488770e-01,-2.291055e+02,3.488770e-01,-2.223924e+02,3.488770e-01,-1.896293e+02,3.488770e-01,-1.919288e+02,3.488770e-01,-2.138649e+02
3.491211e-01,-2.333148e+02,3.491211e-01,-2.286802e+02,3.491211e-01,-2.217855e+02,3.491211e-01,-1.905466e+02,3.491211e-01,-1.924812e+02,3.491211e-01,-2.127861e+02
3.493652e-01,-2.310619e+02,3.493652e-01,-2.285856e+02,3.493652e-01,-2.217390e+02,3.493652e-01,-1.917128e+02,3.493652e-01,-1.904667e+02,3.493652e-01,-2.130734e+02
3.496094e-01,-2.312825e+02,3.496094e-01,-2.280812e+02,3.496094e-01,-2.213546e+02,3.496094e-01,-1.925344e+02,3.496094e-01,-1.891378e+02,3.496094e-01,-2.135349e+02
3.498535e-01,-2.309740e+02,3.498535e-01,-2.286975e+02,3.498535e-01,-2.236634e+02,3.498535e-01,-1.910363e+02,3.498535e-01,-1.887936e+02,3.498535e-01,-2.140494e+02
3.500977e-01,-2.316820e+02,3.500977e-01,-2.291942e+02,3.500977e-01,-2.254719e+02,3.500977e-01,-1.912957e+02,3.500977e-01,-1.858583e+02,3.500977e-01,-2.141993e+02
3.503418e-01,-2.309388e+02,3.503418e-01,-2.284186e+02,3.503418e-01,-2.228307e+02,3.503418e-01,-1.918524e+02,3.503418e-01,-1.842029e+02,3.503418e-01,-2.135811e+02
3.505859e-01,-2.303632e+02,3.505859e-01,-2.273213e+02,3.505859e-01,-2.223609e+02,3.505859e-01,-1.915541e+02,3.505859e-01,-1.830726e+02,3.505859e-01,-2.128214e+02
3.508301e-01,-2.316427e+02,3.508301e-01,-2.278937e+02,3.508301e-01,-2.223534e+02,3.508301e-01,-1.928263e+02,3.508301e-01,-1.832488e+02,3.508301e-01,-2.127975e+02
3.510742e-01,-2.300285e+02,3.510742e-01,-2.290859e+02,3.510742e-01,-2.216381e+02,3.510742e-01,-1.960774e+02,3.510742e-01,-1.825907e+02,3.510742e-01,-2.134473e+02
3.513184e-01,-2.291188e+02,3.513184e-01,-2.296681e+02,3.513184e-01,-2.216979e+02,3.513184e-01,-1.910690e+02,3.513184e-01,-1.813969e+02,3.513184e-01,-2.131606e+02
3.515625e-01,-2.279948e+02,3.515625e-01,-2.286878e+02,3.515625e-01,-2.226694e+02,3.515625e-01,-1.906488e+02,3.515625e-01,-1.795549e+02,3.515625e-01,-2.136763e+02
3.518066e-01,-2.285573e+02,3.518066e-01,-2.281475e+02,3.518066e-01,-2.256917e+02,3.518066e-01,-1.918459e+02,3.518066e-01,-1.791041e+02,3.518066e-01,-2.154642e+02
3.520508e-01,-2.302205e+02,3.520508e-01,-2.275279e+02,3.520508e-01,-2.256723e+02,3.520508e-01,-1.922504e+02,3.520508e-01,-1.783124e+02,3.520508e-01,-2.147888e+02
3.522949e-01,-2.318569e+02,3.522949e-01,-2.262194e+02,3.522949e-01,-2.232165e+02,3.522949e-01,-1.941806e+02,3.522949e-01,-1.769637e+02,3.522949e-01,-2.138208e+02
3.525391e-01,-2.324291e+02,3.525391e-01,-2.253568e+02,3.525391e-01,-2.233649e+02,3.525391e-01,-1.953184e+02,3.525391e-01,-1.759288e+02,3.525391e-01,-2.137961e+02
3.527832e-01,-2.303764e+02,3.527832e-01,-2.265025e+02,3.527832e-01,-2.238636e+02,3.527832e-01,-1.946454e+02,3.527832e-01,-1.753035e+02,3.527832e-01,-2.140732e+02
3.530273e-01,-2.310763e+02,3.530273e-01,-2.288609e+02,3.530273e-01,-2.225522e+02,3.530273e-01,-1.926634e+02,3.530273e-01,-1.762771e+02,3.530273e-01,-2.135617e+02
3.532715e-01,-2.315220e+02,3.532715e-01,-2.291469e+02,3.532715e-01,-2.208797e+02,3.532715e-01,-1.923140e+02,3.532715e-01,-1.768134e+02,3.532715e-01,-2.112191e+02
3.535156e-01,-2.298694e+02,3.535156e-01,-2.283798e+02,3.535156e-01,-2.216911e+02,3.535156e-01,-1.933971e+02,3.535156e-01,-1.751368e+02,3.535156e-01,-2.119773e+02
3.537598e-01,-2.284557e+02,3.537598e-01,-2.280583e+02,3.537598e-01,-2.219336e+02,3.537598e-01,-1.943898e+02,3.537598e-01,-1.731516e+02,3.537598e-01,-2.144122e+02
3.540039e-01,-2.293975e+02,3.540039e-01,-2.266579e+02,3.540039e-01,-2.216094e+02,3.540039e-01,-1.947337e+02,3.540039e-01,-1.749136e+02,3.540039e-01,-2.131592e+02
3.542480e-01,-2.304098e+02,3.542480e-01,-2.244617e+02,3.542480e-01,-2.223621e+02,3.542480e-01,-1.959603e+02,3.542480e-01,-1.745766e+02,3.542480e-01,-2.125884e+02
3.544922e-01,-2.307877e+02,3.544922e-01,-2.239110e+02,3.544922e-01,-2.224371e+02,3.544922e-01,-1.971436e+02,3.544922e-01,-1.749125e+02,3.544922e-01,-2.131781e+02
3.547363e-01,-2.319836e+02,3.547363e-01,-2.260002e+02,3.547363e-01,-2.231423e+02,3.547363e-01,-1.976320e+02,3.547363e-01,-1.751369e+02,3.547363e-01,-2.129791e+02
3.549805e-01,-2.314260e+02,3.549805e-01,-2.289392e+02,3.549805e-01,-2.224393e+02,3.549805e-01,-1.990839e+02,3.549805e-01,-1.753256e+02,3.549805e-01,-2.121679e+02
3.552246e-01,-2.312253e+02,3.552246e-01,-2.276820e+02,3.552246e-01,-2.225690e+02,3.552246e-01,-1.982446e+02,3.552246e-01,-1.759945e+02,3.552246e-01,-2.114101e+02
3.554688e-01,-2.309153e+02,3.554688e-01,-2.270053e+02,3.554688e-01,-2.248133e+02,3.554688e-01,-1.964572e+02,3.554688e-01,-1.761939e+02,3.554688e-01,-2.110333e+02
3.557129e-01,-2.298109e+02,3.557129e-01,-2.275619e+02,3.557129e-01,-2.239661e+02,3.557129e-01,-1.981477e+02,3.557129e-01,-1.746985e+02,3.557129e-01,-2.118383e+02
3.559570e-01,-2.295254e+02,3.559570e-01,-2.259258e+02,3.559570e-01,-2.225442e+02,3.559570e-01,-1.978099e+02,3.559570e-01,-1.730904e+02,3.559570e-01,-2.139765e+02
3.562012e-01,-2.307202e+02,3.562012e-01,-2.261973e+02,3.562012e-01,-2.219777e+02,3.562012e-01,-1.978381e+02,3.562012e-01,-1.737781e+02,3.562012e-01,-2.112869e+02
3.564453e-01,-2.301544e+02,3.564453e-01,-2.246895e+02,3.564453e-01,-2.235107e+02,3.564453e-01,-1.989179e+02,3.564453e-01,-1.752836e+02,3.564453e-01,-2.096140e+02
3.566895e-01,-2.295343e+02,3.566895e-01,-2.248696e+02,3.566895e-01,-2.245137e+02,3.566895e-01,-1.962615e+02,3.566895e-01,-1.725223e+02,3.566895e-01,-2.108736e+02
3.569336e-01,-2.312929e+02,3.569336e-01,-2.262297e+02,3.569336e-01,-2.233735e+02,3.569336e-01,-1.951914e+02,3.569336e-01,-1.734835e+02,3.569336e-01,-2.111488e+02
3.571777e-01,-2.304282e+02,3.571777e-01,-2.248822e+02,3.571777e-01,-2.216345e+02,3.571777e-01,-1.965231e+02,3.571777e-01,-1.765652e+02,3.571777e-01,-2.114418e+02
3.574219e-01,-2.293086e+02,3.574219e-01,-2.251937e+02,3.574219e-01,-2.207163e+02,3.574219e-01,-1.983362e+02,3.574219e-01,-1.751647e+02,3.574219e-01,-2.108339e+02
3.576660e-01,-2.291611e+02,3.576660e-01,-2.242778e+02,3.576660e-01,-2.220308e+02,3.576660e-01,-1.992891e+02,3.576660e-01,-1.750385e+02,3.576660e-01,-2.097214e+02
3.579102e-01,-2.299421e+02,3.579102e-01,-2.231863e+02,3.579102e-01,-2.222480e+02,3.579102e-01,-1.991903e+02,3.579102e-01,-1.757046e+02,3.579102e-01,-2.095612e+02
3.581543e-01,-2.303772e+02,3.581543e-01,-2.240292e+02,3.581543e-01,-2.232989e+02,3.581543e-01,-1.993028e+02,3.581543e-01,-1.742452e+02,3.581543e-01,-2.116268e+02
3.583984e-01,-2.302019e+02,3.583984e-01,-2.252798e+02,3.583984e-01,-2.239840e+02,3.583984e-01,-1.971325e+02,3.583984e-01,-1.744597e+02,3.583984e-01,-2.113141e+02
3.586426e-01,-2.299560e+02,3.586426e-01,-2.284358e+02,3.586426e-01,-2.221617e+02,3.586426e-01,-1.963814e+02,3.586426e-01,-1.751360e+02,3.586426e-01,-2.099043e+02
3.588867e-01,-2.300930e+02,3.588867e-01,-2.277741e+02,3.588867e-01,-2.225886e+02,3.588867e-01,-1.971845e+02,3.588867e-01,-1.745246e+02,3.588867e-01,-2.108939e+02
3.591309e-01,-2.297578e+02,3.591309e-01,-2.263883e+02,3.591309e-01,-2.232442e+02,3.591309e-01,-1.974936e+02,3.591309e-01,-1.765066e+02,3.591309e-01,-2.108633e+02
3.593750e-01,-2.289226e+02,3.593750e-01,-2.265318e+02,3.593750e-01,-2.219107e+02,3.593750e-01,-1.981083e+02,3.593750e-01,-1.754796e+02,3.593750e-01,-2.100676e+02
3.596191e-01,-2.290227e+02,3.596191e-01,-2.277080e+02,3.596191e-01,-2.204539e+02,3.596191e-01,-1.993988e+02,3.596191e-01,-1.745128e+02,3.596191e-01,-2.098981e+02
3.598633e-01,-2.307421e+02,3.598633e-01,-2.268677e+02,3.598633e-01,-2.206123e+02,3.598633e-01,-2.003411e+02,3.598633e-01,-1.751611e+02,3.598633e-01,-2.110027e+02
3.601074e-01,-2.305422e+02,3.601074e-01,-2.260228e+02,3.601074e-01,-2.226861e+02,3.601074e-01,-1.999003e+02,3.601074e-01,-1.760220e+02,3.601074e-01,-2.129116e+02
3.603516e-01,-2.315957e+02,3.603516e-01,-2.248714e+02,3.603516e-01,-2.232282e+02,3.603516e-01,-1.996579e+02,3.603516e-01,-1.774367e+02,3.603516e-01,-2.121063e+02
3.605957e-01,-2.324470e+02,3.605957e-01,-2.257970e+02,3.605957e-01,-2.231599e+02,3.605957e-01,-2.026121e+02,3.605957e-01,-1.780551e+02,3.605957e-01,-2.108720e+02
3.608398e-01,-2.313013e+02,3.608398e-01,-2.271771e+02,3.608398e-01,-2.237165e+02,3.608398e-01,-2.030621e+02,3.608398e-01,-1.791700e+02,3.608398e-01,-2.104148e+02
3.610840e-01,-2.317347e+02,3.610840e-01,-2.285632e+02,3.610840e-01,-2.249902e+02,3.610840e-01,-2.022777e+02,3.610840e-01,-1.777762e+02,3.610840e-01,-2.115228e+02
3.613281e-01,-2.319505e+02,3.613281e-01,-2.278891e+02,3.613281e-01,-2.219942e+02,3.613281e-01,-2.007110e+02,3.613281e-01,-1.765120e+02,3.613281e-01,-2.120172e+02
3.615723e-01,-2.317049e+02,3.615723e-01,-2.272759e+02,3.615723e-01,-2.199172e+02,3.615723e-01,-1.994053e+02,3.615723e-01,-1.773475e+02,3.615723e-01,-2.098169e+02
3.618164e-01,-2.314164e+02,3.618164e-01,-2.279914e+02,3.618164e-01,-2.199637e+02,3.618164e-01,-2.007971e+02,3.618164e-01,-1.775066e+02,3.618164e-01,-2.100932e+02
3.620605e-01,-2.303262e+02,3.620605e-01,-2.283275e+02,3.620605e-01,-2.223857e+02,3.620605e-01,-2.033811e+02,3.620605e-01,-1.787812e+02,3.620605e-01,-2.101773e+02
3.623047e-01,-2.300805e+02,3.623047e-01,-2.273447e+02,3.623047e-01,-2.228980e+02,3.623047e-01,-2.048599e+02,3.623047e-01,-1.794913e+02,3.623047e-01,-2.096079e+02
3.625488e-01,-2.320250e+02,3.625488e-01,-2.276603e+02,3.625488e-01,-2.213126e+02,3.625488e-01,-2.020867e+02,3.625488e-01,-1.795026e+02,3.625488e-01,-2.097469e+02
3.627930e-01,-2.327736e+02,3.627930e-01,-2.279377e+02,3.627930e-01,-2.210955e+02,3.627930e-01,-1.997213e+02,3.627930e-01,-1.787775e+02,3.627930e-01,-2.097007e+02
3.630371e-01,-2.321775e+02,3.630371e-01,-2.288778e+02,3.630371e-01,-2.215088e+02,3.630371e-01,-2.007216e+02,3.630371e-01,-1.795442e+02,3.630371e-01,-2.078441e+02
3.632812e-01,-2.303830e+02,3.632812e-01,-2.284815e+02,3.632812e-01,-2.215425e+02,3.632812e-01,-2.012532e+02,3.632812e-01,-1.820073e+02,3.632812e-01,-2.079485e+02
3.635254e-01,-2.297800e+02,3.635254e-01,-2.267373e+02,3.635254e-01,-2.217269e+02,3.635254e-01,-2.011306e+02,3.635254e-01,-1.838633e+02,3.635254e-01,-2.098941e+02
3.637695e-01,-2.294396e+02,3.637695e-01,-2.264363e+02,3.637695e-01,-2.206881e+02,3.637695e-01,-2.042351e+02,3.637695e-01,-1.843178e+02,3.637695e-01,-2.118480e+02
3.640137e-01,-2.308737e+02,3.640137e-01,-2.285707e+02,3.640137e-01,-2.217553e+02,3.640137e-01,-2.048352e+02,3.640137e-01,-1.854773e+02,3.640137e-01,-2.119518e+02
3.642578e-01,-2.324880e+02,3.642578e-01,-2.307489e+02,3.642578e-01,-2.238579e+02,3.642578e-01,-2.044413e+02,3.642578e-01,-1.877967e+02,3.642578e-01,-2.097461e+02
3.645020e-01,-2.324546e+02,3.645020e-01,-2.285978e+02,3.645020e-01,-2.220734e+02,3.645020e-01,-2.036739e+02,3.645020e-01,-1.890491e+02,3.645020e-01,-2.097634e+02
3.647461e-01,-2.323307e+02,3.647461e-01,-2.258199e+02,3.647461e-01,-2.210383e+02,3.647461e-01,-2.020309e+02,3.647461e-01,-1.902154e+02,3.647461e-01,-2.080434e+02
3.649902e-01,-2.320564e+02,3.649902e-01,-2.262553e+02,3.649902e-01,-2.230263e+02,3.649902e-01,-2.033728e+02,3.649902e-01,-1.905174e+02,3.649902e-01,-2.086435e+02
3.652344e-01,-2.312897e+02,3.652344e-01,-2.267730e+02,3.652344e-01,-2.240103e+02,3.652344e-01,-2.047679e+02,3.652344e-01,-1.905540e+02,3.652344e-01,-2.101791e+02
3.654785e-01,-2.319820e+02,3.654785e-01,-2.264380e+02,3.654785e-01,-2.229715e+02,3.654785e-01,-2.044164e+02,3.654785e-01,-1.919122e+02,3.654785e-01,-2.089675e+02
3.657227e-01,-2.323378e+02,3.657227e-01,-2.270611e+02,3.657227e-01,-2.229890e+02,3.657227e-01,-2.028518e+02,3.657227e-01,-1.937894e+02,3.657227e-01,-2.079363e+02
3.659668e-01,-2.324039e+02,3.659668e-01,-2.279817e+02,3.659668e-01,-2.212531e+02,3.659668e-01,-2.050059e+02,3.659668e-01,-1.936721e+02,3.659668e-01,-2.077949e+02
3.662109e-01,-2.333633e+02,3.662109e-01,-2.274278e+02,3.662109e-01,-2.209002e+02,3.662109e-01,-2.073907e+02,3.662109e-01,-1.922846e+02,3.662109e-01,-2.085949e+02
3.664551e-01,-2.320221e+02,3.664551e-01,-2.272173e+02,3.664551e-01,-2.204987e+02,3.664551e-01,-2.065572e+02,3.664551e-01,-1.904741e+02,3.664551e-01,-2.083344e+02
3.666992e-01,-2.300131e+02,3.666992e-01,-2.269174e+02,3.666992e-01,-2.199196e+02,3.666992e-01,-2.059518e+02,3.666992e-01,-1.882559e+02,3.666992e-01,-2.077312e+02
3.669434e-01,-2.291090e+02,3.669434e-01,-2.267652e+02,3.669434e-01,-2.205140e+02,3.669434e-01,-2.059213e+02,3.669434e-01,-1.880283e+02,3.669434e-01,-2.081225e+02
3.671875e-01,-2.293446e+02,3.671875e-01,-2.265958e+02,3.671875e-01,-2.200078e+02,3.671875e-01,-2.056491e+02,3.671875e-01,-1.861564e+02,3.671875e-01,-2.075469e+02
3.674316e-01,-2.313463e+02,3.674316e-01,-2.278030e+02,3.674316e-01,-2.192820e+02,3.674316e-01,-2.053402e+02,3.674316e-01,-1.854507e+02,3.674316e-01,-2.081218e+02
3.676758e-01,-2.344555e+02,3.676758e-01,-2.281397e+02,3.676758e-01,-2.205057e+02,3.676758e-01,-2.063631e+02,3.676758e-01,-1.841477e+02,3.676758e-01,-2.091636e+02
3.679199e-01,-2.328749e+02,3.679199e-01,-2.290681e+02,3.679199e-01,-2.222045e+02,3.679199e-01,-2.061036e+02,3.679199e-01,-1.837458e+02,3.679199e-01,-2.099312e+02
3.681641e-01,-2.324157e+02,3.681641e-01,-2.307480e+02,3.681641e-01,-2.208363e+02,3.681641e-01,-2.060690e+02,3.681641e-01,-1.844858e+02,3.681641e-01,-2.093517e+02
3.684082e-01,-2.319524e+02,3.684082e-01,-2.306647e+02,3.684082e-01,-2.216262e+02,3.684082e-01,-2.062913e+02,3.684082e-01,-1.821677e+02,3.684082e-01,-2.080571e+02
3.686523e-01,-2.308527e+02,3.686523e-01,-2.299448e+02,3.686523e-01,-2.221948e+02,3.686523e-01,-2.082214e+02,3.686523e-01,-1.805609e+02,3.686523e-01,-2.064881e+02
3.688965e-01,-2.299819e+02,3.688965e-01,-2.290955e+02,3.688965e-01,-2.209465e+02,3.688965e-01,-2.082335e+02,3.688965e-01,-1.812144e+02,3.688965e-01,-2.063510e+02
3.691406e-01,-2.298116e+02,3.691406e-01,-2.290427e+02,3.691406e-01,-2.196864e+02,3.691406e-01,-2.089262e+02,3.691406e-01,-1.811148e+02,3.691406e-01,-2.074349e+02
3.693848e-01,-2.306923e+02,3.693848e-01,-2.301219e+02,3.693848e-01,-2.205678e+02,3.693848e-01,-2.091720e+02,3.693848e-01,-1.799654e+02,3.693848e-01,-2.084900e+02
3.696289e-01,-2.310385e+02,3.696289e-01,-2.284721e+02,3.696289e-01,-2.223796e+02,3.696289e-01,-2.085117e+02,3.696289e-01,-1.801057e+02,3.696289e-01,-2.072038e+02
3.698730e-01,-2.312022e+02,3.698730e-01,-2.273314e+02,3.698730e-01,-2.223355e+02,3.698730e-01,-2.068567e+02,3.698730e-01,-1.810740e+02,3.698730e-01,-2.071180e+02
3.701172e-01,-2.319564e+02,3.701172e-01,-2.268632e+02,3.701172e-01,-2.219566e+02,3.701172e-01,-2.064593e+02,3.701172e-01,-1.786128e+02,3.701172e-01,-2.073683e+02
3.703613e-01,-2.327430e+02,3.703613e-01,-2.266190e+02,3.703613e-01,-2.221617e+02,3.703613e-01,-2.062687e+02,3.703613e-01,-1.782812e+02,3.703613e-01,-2.070370e+02
3.706055e-01,-2.335094e+02,3.706055e-01,-2.265648e+02,3.706055e-01,-2.205331e+02,3.706055e-01,-2.070782e+02,3.706055e-01,-1.788509e+02,3.706055e-01,-2.081552e+02
3.708496e-01,-2.307567e+02,3.708496e-01,-2.278636e+02,3.708496e-01,-2.207175e+02,3.708496e-01,-2.093305e+02,3.708496e-01,-1.792435e+02,3.708496e-01,-2.071825e+02
3.710938e-01,-2.289939e+02,3.710938e-01,-2.300493e+02,3.710938e-01,-2.205720e+02,3.710938e-01,-2.099180e+02,3.710938e-01,-1.772869e+02,3.710938e-01,-2.071488e+02
3.713379e-01,-2.304097e+02,3.713379e-01,-2.295237e+02,3.713379e-01,-2.210649e+02,3.713379e-01,-2.090996e+02,3.713379e-01,-1.759277e+02,3.713379e-01,-2.076544e+02
3.715820e-01,-2.312678e+02,3.715820e-01,-2.287366e+02,3.715820e-01,-2.220970e+02,3.715820e-01,-2.081969e+02,3.715820e-01,-1.757026e+02,3.715820e-01,-2.062029e+02
3.718262e-01,-2.296504e+02,3.718262e-01,-2.289565e+02,3.718262e-01,-2.216905e+02,3.718262e-01,-2.094157e+02,3.718262e-01,-1.761355e+02,3.718262e-01,-2.047291e+02
3.720703e-01,-2.288460e+02,3.720703e-01,-2.287703e+02,3.720703e-01,-2.203278e+02,3.720703e-01,-2.082668e+02,3.720703e-01,-1.756799e+02,3.720703e-01,-2.040034e+02
3.723145e-01,-2.295672e+02,3.723145e-01,-2.278461e+02,3.723145e-01,-2.204663e+02,3.723145e-01,-2.081047e+02,3.723145e-01,-1.749826e+02,3.723145e-01,-2.051336e+02
3.725586e-01,-2.301475e+02,3.725586e-01,-2.280664e+02,3.725586e-01,-2.190768e+02,3.725586e-01,-2.087725e+02,3.725586e-01,-1.768029e+02,3.725586e-01,-2.051209e+02
3.728027e-01,-2.304620e+02,3.728027e-01,-2.290286e+02,3.728027e-01,-2.181463e+02,3.728027e-01,-2.084512e+02,3.728027e-01,-1.782297e+02,3.728027e-01,-2.034573e+02
3.730469e-01,-2.299100e+02,3.730469e-01,-2.304137e+02,3.730469e-01,-2.193974e+02,3.730469e-01,-2.073855e+02,3.730469e-01,-1.767051e+02,3.730469e-01,-2.046627e+02
3.732910e-01,-2.302366e+02,3.732910e-01,-2.306004e+02,3.732910e-01,-2.201433e+02,3.732910e-01,-2.083517e+02,3.732910e-01,-1.764231e+02,3.732910e-01,-2.042389e+02
3.735352e-01,-2.287601e+02,3.735352e-01,-2.290663e+02,3.735352e-01,-2.187294e+02,3.735352e-01,-2.083445e+02,3.735352e-01,-1.768546e+02,3.735352e-01,-2.041728e+02
3.737793e-01,-2.295071e+02,3.737793e-01,-2.288068e+02,3.737793e-01,-2.182402e+02,3.737793e-01,-2.075889e+02,3.737793e-01,-1.748822e+02,3.737793e-01,-2.047547e+02
3.740234e-01,-2.306451e+02,3.740234e-01,-2.292601e+02,3.740234e-01,-2.190960e+02,3.740234e-01,-2.080991e+02,3.740234e-01,-1.736405e+02,3.740234e-01,-2.023729e+02
3.742676e-01,-2.296547e+02,3.742676e-01,-2.311335e+02,3.742676e-01,-2.186192e+02,3.742676e-01,-2.088424e+02,3.742676e-01,-1.764413e+02,3.742676e-01,-2.018192e+02
3.745117e-01,-2.282378e+02,3.745117e-01,-2.309697e+02,3.745117e-01,-2.172427e+02,3.745117e-01,-2.097774e+02,3.745117e-01,-8.800219e+01,3.745117e-01,-2.025148e+02
3.747559e-01,-2.197606e+02,3.747559e-01,-2.293094e+02,3.747559e-01,-2.095653e+02,3.747559e-01,-2.084980e+02,3.747559e-01,-7.208464e+01,3.747559e-01,-2.024628e+02
3.750000e-01,-2.155104e+02,3.750000e-01,-2.287278e+02,3.750000e-01,-2.053653e+02,3.750000e-01,-2.100964e+02,3.750000e-01,-6.757846e+01,3.750000e-01,-2.047863e+02
3.752441e-01,-2.202804e+02,3.752441e-01,-2.294944e+02,3.752441e-01,-2.093845e+02,3.752441e-01,-2.112514e+02,3.752441e-01,-7.208465e+01,3.752441e-01,-2.038367e+02
3.754883e-01,-2.316688e+02,3.754883e-01,-2.321839e+02,3.754883e-01,-2.170055e+02,3.754883e-01,-2.104632e+02,3.754883e-01,-8.800219e+01,3.754883e-01,-2.022568e+02
3.757324e-01,-2.320580e+02,3.757324e-01,-2.304153e+02,3.757324e-01,-2.174931e+02,3.757324e-01,-2.104964e+02,3.757324e-01,-1.754839e+02,3.757324e-01,-2.011030e+02
3.759766e-01,-2.317678e+02,3.759766e-01,-2.270635e+02,3.759766e-01,-2.189926e+02,3.759766e-01,-2.093700e+02,3.759766e-01,-1.755296e+02,3.759766e-01,-2.027034e+02
3.762207e-01,-2.304237e+02,3.762207e-01,-2.275428e+02,3.762207e-01,-2.198752e+02,3.762207e-01,-2.088085e+02,3.762207e-01,-1.750112e+02,3.762207e-01,-2.043223e+02
3.764648e-01,-2.297360e+02,3.764648e-01,-2.274997e+02,3.764648e-01,-2.188939e+02,3.764648e-01,-2.072611e+02,3.764648e-01,-1.743809e+02,3.764648e-01,-2.044665e+02
3.767090e-01,-2.301370e+02,3.767090e-01,-2.271872e+02,3.767090e-01,-2.193001e+02,3.767090e-01,-2.078127e+02,3.767090e-01,-1.755910e+02,3.767090e-01,-2.035581e+02
3.769531e-01,-2.320726e+02,3.769531e-01,-2.283825e+02,3.769531e-01,-2.198945e+02,3.769531e-01,-2.096965e+02,3.769531e-01,-1.771117e+02,3.769531e-01,-2.039577e+02
3.771973e-01,-2.308031e+02,3.771973e-01,-2.281900e+02,3.771973e-01,-2.197356e+02,3.771973e-01,-2.097162e+02,3.771973e-01,-1.757332e+02,3.771973e-01,-2.045003e+02
3.774414e-01,-2.303738e+02,3.774414e-01,-2.285919e+02,3.774414e-01,-2.218651e+02,3.774414e-01,-2.118949e+02,3.774414e-01,-1.750920e+02,3.774414e-01,-2.039515e+02
3.776855e-01,-2.306040e+02,3.776855e-01,-2.283923e+02,3.776855e-01,-2.235065e+02,3.776855e-01,-2.124661e+02,3.776855e-01,-1.746488e+02,3.776855e-01,-2.030076e+02
3.779297e-01,-2.291596e+02,3.779297e-01,-2.287756e+02,3.779297e-01,-2.220757e+02,3.779297e-01,-2.117892e+02,3.779297e-01,-1.760965e+02,3.779297e-01,-2.029147e+02
3.781738e-01,-2.289854e+02,3.781738e-01,-2.293219e+02,3.781738e-01,-2.204074e+02,3.781738e-01,-2.099853e+02,3.781738e-01,-1.774000e+02,3.781738e-01,-2.034467e+02
3.784180e-01,-2.297706e+02,3.784180e-01,-2.293106e+02,3.784180e-01,-2.197972e+02,3.784180e-01,-2.092920e+02,3.784180e-01,-1.773833e+02,3.784180e-01,-2.040307e+02
3.786621e-01,-2.293978e+02,3.786621e-01,-2.292344e+02,3.786621e-01,-2.197787e+02,3.786621e-01,-2.081530e+02,3.786621e-01,-1.762315e+02,3.786621e-01,-2.038845e+02
3.789062e-01,-2.303823e+02,3.789062e-01,-2.292347e+02,3.789062e-01,-2.192816e+02,3.789062e-01,-2.074449e+02,3.789062e-01,-1.770385e+02,3.789062e-01,-2.035929e+02
3.791504e-01,-2.318292e+02,3.791504e-01,-2.285117e+02,3.791504e-01,-2.200561e+02,3.791504e-01,-2.098987e+02,3.791504e-01,-1.776818e+02,3.791504e-01,-2.051552e+02
3.793945e-01,-2.304958e+02,3.793945e-01,-2.288684e+02,3.793945e-01,-2.207022e+02,3.793945e-01,-2.109926e+02,3.793945e-01,-1.771586e+02,3.793945e-01,-2.045722e+02
3.796387e-01,-2.298541e+02,3.796387e-01,-2.312254e+02,3.796387e-01,-2.210971e+02,3.796387e-01,-2.109697e+02,3.796387e-01,-1.780876e+02,3.796387e-01,-2.034579e+02
3.798828e-01,-2.302524e+02,3.798828e-01,-2.310962e+02,3.798828e-01,-2.203477e+02,3.798828e-01,-2.110137e+02,3.798828e-01,-1.775934e+02,3.798828e-01,-2.037955e+02
3.801270e-01,-2.310761e+02,3.801270e-01,-2.294203e+02,3.801270e-01,-2.203703e+02,3.801270e-01,-2.121545e+02,3.801270e-01,-1.771969e+02,3.801270e-01,-2.035269e+02
3.803711e-01,-2.309967e+02,3.803711e-01,-2.302589e+02,3.803711e-01,-2.214266e+02,3.803711e-01,-2.120335e+02,3.803711e-01,-1.789163e+02,3.803711e-01,-2.035427e+02
3.806152e-01,-2.310595e+02,3.806152e-01,-2.314310e+02,3.806152e-01,-2.217999e+02,3.806152e-01,-2.129022e+02,3.806152e-01,-1.800099e+02,3.806152e-01,-2.040778e+02
3.808594e-01,-2.310792e+02,3.808594e-01,-2.293723e+02,3.808594e-01,-2.212665e+02,3.808594e-01,-2.123694e+02,3.808594e-01,-1.794954e+02,3.808594e-01,-2.038909e+02
3.811035e-01,-2.324602e+02,3.811035e-01,-2.292312e+02,3.811035e-01,-2.208322e+02,3.811035e-01,-2.112654e+02,3.811035e-01,-1.812731e+02,3.811035e-01,-2.023306e+02
3.813477e-01,-2.333244e+02,3.813477e-01,-2.287724e+02,3.813477e-01,-2.210415e+02,3.813477e-01,-2.122132e+02,3.813477e-01,-1.834218e+02,3.813477e-01,-2.011471e+02
3.815918e-01,-2.330327e+02,3.815918e-01,-2.279645e+02,3.815918e-01,-2.197387e+02,3.815918e-01,-2.119975e+02,3.815918e-01,-1.822850e+02,3.815918e-01,-2.013283e+02
3.818359e-01,-2.320480e+02,3.818359e-01,-2.288683e+02,3.818359e-01,-2.202725e+02,3.818359e-01,-2.106015e+02,3.818359e-01,-1.824016e+02,3.818359e-01,-2.024622e+02
3.820801e-01,-2.316137e+02,3.820801e-01,-2.290536e+02,3.820801e-01,-2.215763e+02,3.820801e-01,-2.103340e+02,3.820801e-01,-1.838036e+02,3.820801e-01,-2.023446e+02
3.823242e-01,-2.315489e+02,3.823242e-01,-2.280471e+02,3.823242e-01,-2.213819e+02,3.823242e-01,-2.112155e+02,3.823242e-01,-1.850372e+02,3.823242e-01,-2.031146e+02
3.825684e-01,-2.329358e+02,3.825684e-01,-2.294736e+02,3.825684e-01,-2.209471e+02,3.825684e-01,-2.120517e+02,3.825684e-01,-1.852727e+02,3.825684e-01,-2.049296e+02
3.828125e-01,-2.329677e+02,3.828125e-01,-2.299823e+02,3.828125e-01,-2.202297e+02,3.828125e-01,-2.104188e+02,3.828125e-01,-1.862063e+02,3.828125e-01,-2.012067e+02
3.830566e-01,-2.327824e+02,3.830566e-01,-2.291405e+02,3.830566e-01,-2.192529e+02,3.830566e-01,-2.107812e+02,3.830566e-01,-1.891529e+02,3.830566e-01,-2.003039e+02
3.833008e-01,-2.333703e+02,3.833008e-01,-2.289658e+02,3.833008e-01,-2.212627e+02,3.833008e-01,-2.095262e+02,3.833008e-01,-1.909710e+02,3.833008e-01,-2.004866e+02
3.835449e-01,-2.336170e+02,3.835449e-01,-2.283883e+02,3.835449e-01,-2.227465e+02,3.835449e-01,-2.102352e+02,3.835449e-01,-1.904405e+02,3.835449e-01,-1.994670e+02
3.837891e-01,-2.329230e+02,3.837891e-01,-2.289260e+02,3.837891e-01,-2.224046e+02,3.837891e-01,-2.119383e+02,3.837891e-01,-1.914727e+02,3.837891e-01,-1.987805e+02
3.840332e-01,-2.319831e+02,3.840332e-01,-2.286945e+02,3.840332e-01,-2.198322e+02,3.840332e-01,-2.125041e+02,3.840332e-01,-1.949426e+02,3.840332e-01,-1.982277e+02
3.842773e-01,-2.317707e+02,3.842773e-01,-2.272145e+02,3.842773e-01,-2.204805e+02,3.842773e-01,-2.129974e+02,3.842773e-01,-1.960946e+02,3.842773e-01,-1.991564e+02
3.845215e-01,-2.325124e+02,3.845215e-01,-2.270836e+02,3.845215e-01,-2.207722e+02,3.845215e-01,-2.099390e+02,3.845215e-01,-1.942306e+02,3.845215e-01,-2.012198e+02
3.847656e-01,-2.323849e+02,3.847656e-01,-2.263061e+02,3.847656e-01,-2.221471e+02,3.847656e-01,-2.126146e+02,3.847656e-01,-1.904853e+02,3.847656e-01,-1.996665e+02
3.850098e-01,-2.322293e+02,3.850098e-01,-2.270317e+02,3.850098e-01,-2.242025e+02,3.850098e-01,-2.131927e+02,3.850098e-01,-1.887024e+02,3.850098e-01,-1.985572e+02
3.852539e-01,-2.332412e+02,3.852539e-01,-2.291819e+02,3.852539e-01,-2.242733e+02,3.852539e-01,-2.128617e+02,3.852539e-01,-1.899054e+02,3.852539e-01,-1.992238e+02
3.854980e-01,-2.318722e+02,3.854980e-01,-2.299612e+02,3.854980e-01,-2.229122e+02,3.854980e-01,-2.148695e+02,3.854980e-01,-1.885198e+02,3.854980e-01,-1.988879e+02
3.857422e-01,-2.320392e+02,3.857422e-01,-2.297104e+02,3.857422e-01,-2.214753e+02,3.857422e-01,-2.152683e+02,3.857422e-01,-1.847586e+02,3.857422e-01,-2.000963e+02
3.859863e-01,-2.325395e+02,3.859863e-01,-2.286588e+02,3.859863e-01,-2.206781e+02,3.859863e-01,-2.148165e+02,3.859863e-01,-1.850080e+02,3.859863e-01,-2.010503e+02
3.862305e-01,-2.326742e+02,3.862305e-01,-2.275116e+02,3.862305e-01,-2.217712e+02,3.862305e-01,-2.142398e+02,3.862305e-01,-1.853705e+02,3.862305e-01,-2.015263e+02
3.864746e-01,-2.333510e+02,3.864746e-01,-2.281209e+02,3.864746e-01,-2.217796e+02,3.864746e-01,-2.147659e+02,3.864746e-01,-1.842630e+02,3.864746e-01,-2.009197e+02
3.867188e-01,-2.319127e+02,3.867188e-01,-2.290874e+02,3.867188e-01,-2.221803e+02,3.867188e-01,-2.157779e+02,3.867188e-01,-1.836996e+02,3.867188e-01,-1.991522e+02
3.869629e-01,-2.309764e+02,3.869629e-01,-2.297433e+02,3.869629e-01,-2.227554e+02,3.869629e-01,-2.165066e+02,3.869629e-01,-1.829878e+02,3.869629e-01,-1.982636e+02
3.872070e-01,-2.339976e+02,3.872070e-01,-2.282751e+02,3.872070e-01,-2.227536e+02,3.872070e-01,-2.139618e+02,3.872070e-01,-1.818517e+02,3.872070e-01,-1.989190e+02
3.874512e-01,-2.351007e+02,3.874512e-01,-2.270869e+02,3.874512e-01,-2.219533e+02,3.874512e-01,-2.120047e+02,3.874512e-01,-1.806525e+02,3.874512e-01,-2.001924e+02
3.876953e-01,-2.329388e+02,3.876953e-01,-2.263929e+02,3.876953e-01,-2.212582e+02,3.876953e-01,-2.117646e+02,3.876953e-01,-1.796247e+02,3.876953e-01,-1.982560e+02
3.879395e-01,-2.329168e+02,3.879395e-01,-2.272404e+02,3.879395e-01,-2.213035e+02,3.879395e-01,-2.123622e+02,3.879395e-01,-1.799894e+02,3.879395e-01,-1.980432e+02
3.881836e-01,-2.325548e+02,3.881836e-01,-2.267364e+02,3.881836e-01,-2.219120e+02,3.881836e-01,-2.134775e+02,3.881836e-01,-1.804284e+02,3.881836e-01,-2.014004e+02
3.884277e-01,-2.325076e+02,3.884277e-01,-2.261380e+02,3.884277e-01,-2.231199e+02,3.884277e-01,-2.140709e+02,3.884277e-01,-1.791184e+02,3.884277e-01,-2.011089e+02
3.886719e-01,-2.312143e+02,3.886719e-01,-2.271188e+02,3.886719e-01,-2.244751e+02,3.886719e-01,-2.140407e+02,3.886719e-01,-1.778621e+02,3.886719e-01,-2.003702e+02
3.889160e-01,-2.309738e+02,3.889160e-01,-2.279005e+02,3.889160e-01,-2.270628e+02,3.889160e-01,-2.137912e+02,3.889160e-01,-1.778716e+02,3.889160e-01,-2.000546e+02
3.891602e-01,-2.325084e+02,3.891602e-01,-2.278303e+02,3.891602e-01,-2.275513e+02,3.891602e-01,-2.134293e+02,3.891602e-01,-1.777109e+02,3.891602e-01,-1.999748e+02
3.894043e-01,-2.336509e+02,3.894043e-01,-2.275399e+02,3.894043e-01,-2.252784e+02,3.894043e-01,-2.135167e+02,3.894043e-01,-1.762681e+02,3.894043e-01,-1.998347e+02
3.896484e-01,-2.322985e+02,3.896484e-01,-2.274978e+02,3.896484e-01,-2.241227e+02,3.896484e-01,-2.135743e+02,3.896484e-01,-1.765125e+02,3.896484e-01,-1.989247e+02
3.898926e-01,-2.325270e+02,3.898926e-01,-2.297452e+02,3.898926e-01,-2.229294e+02,3.898926e-01,-2.141631e+02,3.898926e-01,-1.770972e+02,3.898926e-01,-1.963207e+02
3.901367e-01,-2.322882e+02,3.901367e-01,-2.276891e+02,3.901367e-01,-2.218325e+02,3.901367e-01,-2.141522e+02,3.901367e-01,-1.775103e+02,3.901367e-01,-1.956969e+02
3.903809e-01,-2.320002e+02,3.903809e-01,-2.273796e+02,3.903809e-01,-2.221193e+02,3.903809e-01,-2.136469e+02,3.903809e-01,-1.760345e+02,3.903809e-01,-1.957232e+02
3.906250e-01,-2.342804e+02,3.906250e-01,-2.285923e+02,3.906250e-01,-2.226958e+02,3.906250e-01,-2.148866e+02,3.906250e-01,-1.750959e+02,3.906250e-01,-1.955594e+02
3.908691e-01,-2.345393e+02,3.908691e-01,-2.281874e+02,3.908691e-01,-2.245479e+02,3.908691e-01,-2.173877e+02,3.908691e-01,-1.764143e+02,3.908691e-01,-1.947722e+02
3.911133e-01,-2.355142e+02,3.911133e-01,-2.276611e+02,3.911133e-01,-2.252393e+02,3.911133e-01,-2.149664e+02,3.911133e-01,-1.772591e+02,3.911133e-01,-1.953067e+02
3.913574e-01,-2.345623e+02,3.913574e-01,-2.290911e+02,3.913574e-01,-2.262511e+02,3.913574e-01,-2.137254e+02,3.913574e-01,-1.757099e+02,3.913574e-01,-1.973175e+02
3.916016e-01,-2.332891e+02,3.916016e-01,-2.275341e+02,3.916016e-01,-2.253286e+02,3.916016e-01,-2.144298e+02,3.916016e-01,-1.735423e+02,3.916016e-01,-1.971559e+02
3.918457e-01,-2.328862e+02,3.918457e-01,-2.272930e+02,3.918457e-01,-2.242537e+02,3.918457e-01,-2.158310e+02,3.918457e-01,-1.730961e+02,3.918457e-01,-1.975831e+02
3.920898e-01,-2.326447e+02,3.920898e-01,-2.260291e+02,3.920898e-01,-2.244059e+02,3.920898e-01,-2.147284e+02,3.920898e-01,-1.742823e+02,3.920898e-01,-1.968669e+02
3.923340e-01,-2.325899e+02,3.923340e-01,-2.258478e+02,3.923340e-01,-2.244605e+02,3.923340e-01,-2.148516e+02,3.923340e-01,-1.736657e+02,3.923340e-01,-1.956772e+02
3.925781e-01,-2.334979e+02,3.925781e-01,-2.257741e+02,3.925781e-01,-2.218930e+02,3.925781e-01,-2.163802e+02,3.925781e-01,-1.739144e+02,3.925781e-01,-1.952641e+02
3.928223e-01,-2.339709e+02,3.928223e-01,-2.257952e+02,3.928223e-01,-2.211033e+02,3.928223e-01,-2.165247e+02,3.928223e-01,-1.735183e+02,3.928223e-01,-1.982213e+02
3.930664e-01,-2.341420e+02,3.930664e-01,-2.268736e+02,3.930664e-01,-2.222292e+02,3.930664e-01,-2.179253e+02,3.930664e-01,-1.748285e+02,3.930664e-01,-1.965883e+02
3.933105e-01,-2.330866e+02,3.933105e-01,-2.259554e+02,3.933105e-01,-2.230291e+02,3.933105e-01,-2.170161e+02,3.933105e-01,-1.754910e+02,3.933105e-01,-1.955074e+02
3.935547e-01,-2.327775e+02,3.935547e-01,-2.265304e+02,3.935547e-01,-2.237893e+02,3.935547e-01,-2.151388e+02,3.935547e-01,-1.728826e+02,3.935547e-01,-1.960486e+02
3.937988e-01,-2.328296e+02,3.937988e-01,-2.286928e+02,3.937988e-01,-2.244892e+02,3.937988e-01,-2.140832e+02,3.937988e-01,-1.737404e+02,3.937988e-01,-1.947301e+02
3.940430e-01,-2.336478e+02,3.940430e-01,-2.269256e+02,3.940430e-01,-2.263416e+02,3.940430e-01,-2.145234e+02,3.940430e-01,-1.741062e+02,3.940430e-01,-1.938705e+02
3.942871e-01,-2.331243e+02,3.942871e-01,-2.268917e+02,3.942871e-01,-2.267443e+02,3.942871e-01,-2.157773e+02,3.942871e-01,-1.745681e+02,3.942871e-01,-1.930341e+02
3.945312e-01,-2.327069e+02,3.945312e-01,-2.273149e+02,3.945312e-01,-2.246583e+02,3.945312e-01,-2.157826e+02,3.945312e-01,-1.745936e+02,3.945312e-01,-1.950554e+02
3.947754e-01,-2.337472e+02,3.947754e-01,-2.277114e+02,3.947754e-01,-2.250428e+02,3.947754e-01,-2.162652e+02,3.947754e-01,-1.756999e+02,3.947754e-01,-1.948275e+02
3.950195e-01,-2.345720e+02,3.950195e-01,-2.292170e+02,3.950195e-01,-2.251085e+02,3.950195e-01,-2.170692e+02,3.950195e-01,-1.773706e+02,3.950195e-01,-1.931751e+02
3.952637e-01,-2.340419e+02,3.952637e-01,-2.295122e+02,3.952637e-01,-2.256071e+02,3.952637e-01,-2.177461e+02,3.952637e-01,-1.765207e+02,3.952637e-01,-1.912063e+02
3.955078e-01,-2.322913e+02,3.955078e-01,-2.270282e+02,3.955078e-01,-2.253561e+02,3.955078e-01,-2.164854e+02,3.955078e-01,-1.750742e+02,3.955078e-01,-1.910930e+02
3.957520e-01,-2.329993e+02,3.957520e-01,-2.268648e+02,3.957520e-01,-2.242920e+02,3.957520e-01,-2.163911e+02,3.957520e-01,-1.752316e+02,3.957520e-01,-1.922196e+02
3.959961e-01,-2.328358e+02,3.959961e-01,-2.283448e+02,3.959961e-01,-2.247172e+02,3.959961e-01,-2.170473e+02,3.959961e-01,-1.765836e+02,3.959961e-01,-1.932372e+02
3.962402e-01,-2.332641e+02,3.962402e-01,-2.290048e+02,3.962402e-01,-2.249345e+02,3.962402e-01,-2.167305e+02,3.962402e-01,-1.765132e+02,3.962402e-01,-1.912009e+02
3.964844e-01,-2.348292e+02,3.964844e-01,-2.291891e+02,3.964844e-01,-2.263937e+02,3.964844e-01,-2.163564e+02,3.964844e-01,-1.770674e+02,3.964844e-01,-1.895866e+02
3.967285e-01,-2.364753e+02,3.967285e-01,-2.298992e+02,3.967285e-01,-2.271696e+02,3.967285e-01,-2.170006e+02,3.967285e-01,-1.775951e+02,3.967285e-01,-1.896462e+02
3.969727e-01,-2.354180e+02,3.969727e-01,-2.303208e+02,3.969727e-01,-2.272076e+02,3.969727e-01,-2.155607e+02,3.969727e-01,-1.767677e+02,3.969727e-01,-1.896332e+02
3.972168e-01,-2.337843e+02,3.972168e-01,-2.292996e+02,3.972168e-01,-2.253335e+02,3.972168e-01,-2.149701e+02,3.972168e-01,-1.776703e+02,3.972168e-01,-1.890959e+02
3.974609e-01,-2.344734e+02,3.974609e-01,-2.285005e+02,3.974609e-01,-2.238502e+02,3.974609e-01,-2.163545e+02,3.974609e-01,-1.777766e+02,3.974609e-01,-1.889655e+02
3.977051e-01,-2.347777e+02,3.977051e-01,-2.295990e+02,3.977051e-01,-2.250714e+02,3.977051e-01,-2.171710e+02,3.977051e-01,-1.784105e+02,3.977051e-01,-1.902670e+02
3.979492e-01,-2.348331e+02,3.979492e-01,-2.298650e+02,3.979492e-01,-2.279934e+02,3.979492e-01,-2.162892e+02,3.979492e-01,-1.780081e+02,3.979492e-01,-1.886919e+02
3.981934e-01,-2.350668e+02,3.981934e-01,-2.293093e+02,3.981934e-01,-2.254271e+02,3.981934e-01,-2.153772e+02,3.981934e-01,-1.789595e+02,3.981934e-01,-1.897841e+02
3.984375e-01,-2.345563e+02,3.984375e-01,-2.302173e+02,3.984375e-01,-2.235346e+02,3.984375e-01,-2.148720e+02,3.984375e-01,-1.804633e+02,3.984375e-01,-1.912522e+02
3.986816e-01,-2.347614e+02,3.986816e-01,-2.309110e+02,3.986816e-01,-2.250116e+02,3.986816e-01,-2.159869e+02,3.986816e-01,-1.806097e+02,3.986816e-01,-1.902568e+02
3.989258e-01,-2.340362e+02,3.989258e-01,-2.303143e+02,3.989258e-01,-2.261591e+02,3.989258e-01,-2.161019e+02,3.989258e-01,-1.797757e+02,3.989258e-01,-1.879762e+02
3.991699e-01,-2.327053e+02,3.991699e-01,-2.309227e+02,3.991699e-01,-2.281028e+02,3.991699e-01,-2.159204e+02,3.991699e-01,-1.809753e+02,3.991699e-01,-1.856578e+02
3.994141e-01,-2.318602e+02,3.994141e-01,-2.307789e+02,3.994141e-01,-2.288033e+02,3.994141e-01,-2.167316e+02,3.994141e-01,-1.828080e+02,3.994141e-01,-1.871942e+02
3.996582e-01,-2.321355e+02,3.996582e-01,-2.316702e+02,3.996582e-01,-2.265833e+02,3.996582e-01,-2.164321e+02,3.996582e-01,-1.841917e+02,3.996582e-01,-1.882311e+02
3.999023e-01,-2.341781e+02,3.999023e-01,-2.320378e+02,3.999023e-01,-2.261344e+02,3.999023e-01,-2.155454e+02,3.999023e-01,-1.858079e+02,3.999023e-01,-1.888899e+02
4.001465e-01,-2.371132e+02,4.001465e-01,-2.325070e+02,4.001465e-01,-2.275222e+02,4.001465e-01,-2.165835e+02,4.001465e-01,-1.878328e+02,4.001465e-01,-1.890380e+02
4.003906e-01,-2.351003e+02,4.003906e-01,-2.317439e+02,4.003906e-01,-2.285489e+02,4.003906e-01,-2.165020e+02,4.003906e-01,-1.913903e+02,4.003906e-01,-1.886711e+02
4.006348e-01,-2.344633e+02,4.006348e-01,-2.306331e+02,4.006348e-01,-2.252908e+02,4.006348e-01,-2.186545e+02,4.006348e-01,-1.920486e+02,4.006348e-01,-1.878164e+02
4.008789e-01,-2.353343e+02,4.008789e-01,-2.309741e+02,4.008789e-01,-2.241888e+02,4.008789e-01,-2.180250e+02,4.008789e-01,-1.943448e+02,4.008789e-01,-1.867648e+02
4.011230e-01,-2.355855e+02,4.011230e-01,-2.324221e+02,4.011230e-01,-2.231599e+02,4.011230e-01,-2.167418e+02,4.011230e-01,-1.941287e+02,4.011230e-01,-1.872212e+02
4.013672e-01,-2.353897e+02,4.013672e-01,-2.309035e+02,4.013672e-01,-2.234720e+02,4.013672e-01,-2.168132e+02,4.013672e-01,-1.915996e+02,4.013672e-01,-1.862471e+02
4.016113e-01,-2.348851e+02,4.016113e-01,-2.318297e+02,4.016113e-01,-2.241084e+02,4.016113e-01,-2.159554e+02,4.016113e-01,-1.893369e+02,4.016113e-01,-1.859400e+02
4.018555e-01,-2.338340e+02,4.018555e-01,-2.341985e+02,4.018555e-01,-2.239351e+02,4.018555e-01,-2.167504e+02,4.018555e-01,-1.868754e+02,4.018555e-01,-1.842123e+02
4.020996e-01,-2.326500e+02,4.020996e-01,-2.333841e+02,4.020996e-01,-2.274272e+02,4.020996e-01,-2.169691e+02,4.020996e-01,-1.843097e+02,4.020996e-01,-1.863306e+02
4.023438e-01,-2.327576e+02,4.023438e-01,-2.311826e+02,4.023438e-01,-2.273878e+02,4.023438e-01,-2.181345e+02,4.023438e-01,-1.838408e+02,4.023438e-01,-1.852817e+02
4.025879e-01,-2.328465e+02,4.025879e-01,-2.319028e+02,4.025879e-01,-2.253798e+02,4.025879e-01,-2.225153e+02,4.025879e-01,-1.825472e+02,4.025879e-01,-1.837967e+02
4.028320e-01,-2.350611e+02,4.028320e-01,-2.319444e+02,4.028320e-01,-2.255487e+02,4.028320e-01,-2.199304e+02,4.028320e-01,-1.794625e+02,4.028320e-01,-1.842443e+02
4.030762e-01,-2.344140e+02,4.030762e-01,-2.316206e+02,4.030762e-01,-2.255030e+02,4.030762e-01,-2.179819e+02,4.030762e-01,-1.774735e+02,4.030762e-01,-1.833441e+02
4.033203e-01,-2.326434e+02,4.033203e-01,-2.333883e+02,4.033203e-01,-2.258960e+02,4.033203e-01,-2.184004e+02,4.033203e-01,-1.772224e+02,4.033203e-01,-1.833535e+02
4.035645e-01,-2.340859e+02,4.035645e-01,-2.331593e+02,4.035645e-01,-2.261152e+02,4.035645e-01,-2.182880e+02,4.035645e-01,-1.770936e+02,4.035645e-01,-1.832705e+02
4.038086e-01,-2.358668e+02,4.038086e-01,-2.327533e+02,4.038086e-01,-2.245657e+02,4.038086e-01,-2.179929e+02,4.038086e-01,-1.781657e+02,4.038086e-01,-1.822928e+02
4.040527e-01,-2.332768e+02,4.040527e-01,-2.341745e+02,4.040527e-01,-2.247037e+02,4.040527e-01,-2.183895e+02,4.040527e-01,-1.806760e+02,4.040527e-01,-1.831138e+02
4.042969e-01,-2.331201e+02,4.042969e-01,-2.334140e+02,4.042969e-01,-2.252473e+02,4.042969e-01,-2.182634e+02,4.042969e-01,-1.785254e+02,4.042969e-01,-1.828813e+02
4.045410e-01,-2.322256e+02,4.045410e-01,-2.308899e+02,4.045410e-01,-2.249351e+02,4.045410e-01,-2.185618e+02,4.045410e-01,-1.776134e+02,4.045410e-01,-1.804903e+02
4.047852e-01,-2.310860e+02,4.047852e-01,-2.303354e+02,4.047852e-01,-2.239150e+02,4.047852e-01,-2.186374e+02,4.047852e-01,-1.774692e+02,4.047852e-01,-1.816301e+02
4.050293e-01,-2.309095e+02,4.050293e-01,-2.317995e+02,4.050293e-01,-2.246192e+02,4.050293e-01,-2.174249e+02,4.050293e-01,-1.773945e+02,4.050293e-01,-1.815270e+02
4.052734e-01,-2.313514e+02,4.052734e-01,-2.329470e+02,4.052734e-01,-2.231471e+02,4.052734e-01,-2.176881e+02,4.052734e-01,-1.759374e+02,4.052734e-01,-1.815892e+02
4.055176e-01,-2.309608e+02,4.055176e-01,-2.326652e+02,4.055176e-01,-2.259933e+02,4.055176e-01,-2.168710e+02,4.055176e-01,-1.754785e+02,4.055176e-01,-1.799059e+02
4.057617e-01,-2.290811e+02,4.057617e-01,-2.322504e+02,4.057617e-01,-2.240924e+02,4.057617e-01,-2.163643e+02,4.057617e-01,-1.749584e+02,4.057617e-01,-1.794952e+02
4.060059e-01,-2.276236e+02,4.060059e-01,-2.338557e+02,4.060059e-01,-2.231451e+02,4.060059e-01,-2.152770e+02,4.060059e-01,-1.742151e+02,4.060059e-01,-1.798925e+02
4.062500e-01,-2.278783e+02,4.062500e-01,-2.319402e+02,4.062500e-01,-2.221034e+02,4.062500e-01,-2.145962e+02,4.062500e-01,-1.725161e+02,4.062500e-01,-1.793532e+02
4.064941e-01,-2.285070e+02,4.064941e-01,-2.318726e+02,4.064941e-01,-2.227193e+02,4.064941e-01,-2.166279e+02,4.064941e-01,-1.728331e+02,4.064941e-01,-1.784905e+02
4.067383e-01,-2.282741e+02,4.067383e-01,-2.326776e+02,4.067383e-01,-2.234289e+02,4.067383e-01,-2.183765e+02,4.067383e-01,-1.746434e+02,4.067383e-01,-1.788840e+02
4.069824e-01,-2.274156e+02,4.069824e-01,-2.317150e+02,4.069824e-01,-2.228852e+02,4.069824e-01,-2.189686e+02,4.069824e-01,-1.730927e+02,4.069824e-01,-1.805024e+02
4.072266e-01,-2.264855e+02,4.072266e-01,-2.299521e+02,4.072266e-01,-2.212123e+02,4.072266e-01,-2.189500e+02,4.072266e-01,-1.720351e+02,4.072266e-01,-1.815073e+02
4.074707e-01,-2.267775e+02,4.074707e-01,-2.303105e+02,4.074707e-01,-2.201629e+02,4.074707e-01,-2.189204e+02,4.074707e-01,-1.715149e+02,4.074707e-01,-1.789393e+02
4.077148e-01,-2.272912e+02,4.077148e-01,-2.307462e+02,4.077148e-01,-2.221913e+02,4.077148e-01,-2.195816e+02,4.077148e-01,-1.707236e+02,4.077148e-01,-1.773372e+02
4.079590e-01,-2.273982e+02,4.079590e-01,-2.320076e+02,4.079590e-01,-2.236164e+02,4.079590e-01,-2.192030e+02,4.079590e-01,-1.717202e+02,4.079590e-01,-1.766425e+02
4.082031e-01,-2.270117e+02,4.082031e-01,-2.333827e+02,4.082031e-01,-2.229024e+02,4.082031e-01,-2.198078e+02,4.082031e-01,-1.729733e+02,4.082031e-01,-1.755038e+02
4.084473e-01,-2.274490e+02,4.084473e-01,-2.326964e+02,4.084473e-01,-2.207052e+02,4.084473e-01,-2.188536e+02,4.084473e-01,-1.728671e+02,4.084473e-01,-1.755075e+02
4.086914e-01,-2.281365e+02,4.086914e-01,-2.308704e+02,4.086914e-01,-2.207649e+02,4.086914e-01,-2.189263e+02,4.086914e-01,-1.728250e+02,4.086914e-01,-1.759813e+02
4.089355e-01,-2.288179e+02,4.089355e-01,-2.302928e+02,4.089355e-01,-2.219700e+02,4.089355e-01,-2.180651e+02,4.089355e-01,-1.748207e+02,4.089355e-01,-1.771145e+02
4.091797e-01,-2.301652e+02,4.091797e-01,-2.317523e+02,4.091797e-01,-2.245696e+02,4.091797e-01,-2.172745e+02,4.091797e-01,-1.753267e+02,4.091797e-01,-1.760278e+02
4.094238e-01,-2.284715e+02,4.094238e-01,-2.319653e+02,4.094238e-01,-2.223026e+02,4.094238e-01,-2.188066e+02,4.094238e-01,-1.739227e+02,4.094238e-01,-1.745401e+02
4.096680e-01,-2.301361e+02,4.096680e-01,-2.310490e+02,4.096680e-01,-2.203120e+02,4.096680e-01,-2.185722e+02,4.096680e-01,-1.740261e+02,4.096680e-01,-1.743837e+02
4.099121e-01,-2.325139e+02,4.099121e-01,-2.316544e+02,4.099121e-01,-2.191931e+02,4.099121e-01,-2.186729e+02,4.099121e-01,-1.760501e+02,4.099121e-01,-1.753109e+02
4.101562e-01,-2.310685e+02,4.101562e-01,-2.325326e+02,4.101562e-01,-2.196839e+02,4.101562e-01,-2.181588e+02,4.101562e-01,-1.772643e+02,4.101562e-01,-1.751429e+02
4.104004e-01,-2.323582e+02,4.104004e-01,-2.312858e+02,4.104004e-01,-2.200610e+02,4.104004e-01,-2.165305e+02,4.104004e-01,-1.754190e+02,4.104004e-01,-1.742487e+02
4.106445e-01,-2.344071e+02,4.106445e-01,-2.337592e+02,4.106445e-01,-2.194739e+02,4.106445e-01,-2.166312e+02,4.106445e-01,-1.744143e+02,4.106445e-01,-1.728698e+02
4.108887e-01,-2.364385e+02,4.108887e-01,-2.324240e+02,4.108887e-01,-2.204952e+02,4.108887e-01,-2.175596e+02,4.108887e-01,-1.763560e+02,4.108887e-01,-1.726551e+02
4.111328e-01,-2.332542e+02,4.111328e-01,-2.302323e+02,4.111328e-01,-2.215700e+02,4.111328e-01,-2.185101e+02,4.111328e-01,-1.787767e+02,4.111328e-01,-1.731588e+02
4.113770e-01,-2.334823e+02,4.113770e-01,-2.299336e+02,4.113770e-01,-2.234868e+02,4.113770e-01,-2.177264e+02,4.113770e-01,-1.793659e+02,4.113770e-01,-1.715940e+02
4.116211e-01,-2.329635e+02,4.116211e-01,-2.299149e+02,4.116211e-01,-2.231097e+02,4.116211e-01,-2.183129e+02,4.116211e-01,-1.791973e+02,4.116211e-01,-1.723661e+02
4.118652e-01,-2.329093e+02,4.118652e-01,-2.315237e+02,4.118652e-01,-2.231477e+02,4.118652e-01,-2.181861e+02,4.118652e-01,-1.826987e+02,4.118652e-01,-1.719478e+02
4.121094e-01,-2.338415e+02,4.121094e-01,-2.333144e+02,4.121094e-01,-2.228898e+02,4.121094e-01,-2.168517e+02,4.121094e-01,-1.856128e+02,4.121094e-01,-1.713126e+02
4.123535e-01,-2.338234e+02,4.123535e-01,-2.333040e+02,4.123535e-01,-2.213911e+02,4.123535e-01,-2.170580e+02,4.123535e-01,-1.894824e+02,4.123535e-01,-1.704288e+02
4.125977e-01,-2.340344e+02,4.125977e-01,-2.323812e+02,4.125977e-01,-2.215226e+02,4.125977e-01,-2.180733e+02,4.125977e-01,-1.896702e+02,4.125977e-01,-1.687940e+02
4.128418e-01,-2.330402e+02,4.128418e-01,-2.303903e+02,4.128418e-01,-2.240599e+02,4.128418e-01,-2.182491e+02,4.128418e-01,-1.857542e+02,4.128418e-01,-1.676675e+02
4.130859e-01,-2.327678e+02,4.130859e-01,-2.306739e+02,4.130859e-01,-2.244149e+02,4.130859e-01,-2.170003e+02,4.130859e-01,-1.827597e+02,4.130859e-01,-1.698500e+02
4.133301e-01,-2.328267e+02,4.133301e-01,-2.316377e+02,4.133301e-01,-2.257514e+02,4.133301e-01,-2.181065e+02,4.133301e-01,-1.800119e+02,4.133301e-01,-1.702080e+02
4.135742e-01,-2.325619e+02,4.135742e-01,-2.299996e+02,4.135742e-01,-2.239104e+02,4.135742e-01,-2.211376e+02,4.135742e-01,-1.764909e+02,4.135742e-01,-1.692975e+02
4.138184e-01,-2.336530e+02,4.138184e-01,-2.299610e+02,4.138184e-01,-2.235233e+02,4.138184e-01,-2.193643e+02,4.138184e-01,-1.739920e+02,4.138184e-01,-1.694024e+02
4.140625e-01,-2.355018e+02,4.140625e-01,-2.315299e+02,4.140625e-01,-2.241602e+02,4.140625e-01,-2.182288e+02,4.140625e-01,-1.722562e+02,4.140625e-01,-1.679947e+02
4.143066e-01,-2.360776e+02,4.143066e-01,-2.309047e+02,4.143066e-01,-2.256906e+02,4.143066e-01,-2.181821e+02,4.143066e-01,-1.721017e+02,4.143066e-01,-1.663490e+02
4.145508e-01,-2.345451e+02,4.145508e-01,-2.294713e+02,4.145508e-01,-2.272891e+02,4.145508e-01,-2.168517e+02,4.145508e-01,-1.720179e+02,4.145508e-01,-1.665753e+02
4.147949e-01,-2.345995e+02,4.147949e-01,-2.289363e+02,4.147949e-01,-2.267128e+02,4.147949e-01,-2.163726e+02,4.147949e-01,-1.699773e+02,4.147949e-01,-1.674953e+02
4.150391e-01,-2.345079e+02,4.150391e-01,-2.303263e+02,4.150391e-01,-2.262204e+02,4.150391e-01,-2.167716e+02,4.150391e-01,-1.683930e+02,4.150391e-01,-1.671097e+02
4.152832e-01,-2.335186e+02,4.152832e-01,-2.316316e+02,4.152832e-01,-2.259982e+02,4.152832e-01,-2.159870e+02,4.152832e-01,-1.664504e+02,4.152832e-01,-1.675479e+02
4.155273e-01,-2.336427e+02,4.155273e-01,-2.302316e+02,4.155273e-01,-2.257571e+02,4.155273e-01,-2.164693e+02,4.155273e-01,-1.666759e+02,4.155273e-01,-1.652656e+02
4.157715e-01,-2.357506e+02,4.157715e-01,-2.296400e+02,4.157715e-01,-2.261207e+02,4.157715e-01,-2.177274e+02,4.157715e-01,-1.692784e+02,4.157715e-01,-1.644895e+02
4.160156e-01,-2.364580e+02,4.160156e-01,-2.278428e+02,4.160156e-01,-2.236394e+02,4.160156e-01,-2.187498e+02,4.160156e-01,-1.671014e+02,4.160156e-01,-1.656114e+02
4.162598e-01,-2.355791e+02,4.162598e-01,-2.274284e+02,4.162598e-01,-2.245001e+02,4.162598e-01,-2.184094e+02,4.162598e-01,-1.677786e+02,4.162598e-01,-1.638315e+02
4.165039e-01,-2.338528e+02,4.165039e-01,-2.288997e+02,4.165039e-01,-2.262887e+02,4.165039e-01,-2.193146e+02,4.165039e-01,-1.697236e+02,4.165039e-01,-1.633497e+02
4.167480e-01,-2.335616e+02,4.167480e-01,-2.289258e+02,4.167480e-01,-2.271935e+02,4.167480e-01,-2.180370e+02,4.167480e-01,-1.671386e+02,4.167480e-01,-1.644247e+02
4.169922e-01,-2.340367e+02,4.169922e-01,-2.285987e+02,4.169922e-01,-2.259270e+02,4.169922e-01,-2.186960e+02,4.169922e-01,-1.688334e+02,4.169922e-01,-1.672789e+02
4.172363e-01,-2.362454e+02,4.172363e-01,-2.294289e+02,4.172363e-01,-2.244578e+02,4.172363e-01,-2.188732e+02,4.172363e-01,-1.682896e+02,4.172363e-01,-1.654782e+02
4.174805e-01,-2.367690e+02,4.174805e-01,-2.294689e+02,4.174805e-01,-2.274997e+02,4.174805e-01,-2.164631e+02,4.174805e-01,-1.666803e+02,4.174805e-01,-1.664291e+02
4.177246e-01,-2.369347e+02,4.177246e-01,-2.291660e+02,4.177246e-01,-2.272339e+02,4.177246e-01,-2.159636e+02,4.177246e-01,-1.675495e+02,4.177246e-01,-1.657937e+02
4.179688e-01,-2.380364e+02,4.179688e-01,-2.303324e+02,4.179688e-01,-2.272199e+02,4.179688e-01,-2.171502e+02,4.179688e-01,-1.701158e+02,4.179688e-01,-1.643192e+02
4.182129e-01,-2.363688e+02,4.182129e-01,-2.296356e+02,4.182129e-01,-2.271559e+02,4.182129e-01,-2.175081e+02,4.182129e-01,-1.694754e+02,4.182129e-01,-1.659853e+02
4.184570e-01,-2.358878e+02,4.184570e-01,-2.285233e+02,4.184570e-01,-2.264441e+02,4.184570e-01,-2.172478e+02,4.184570e-01,-1.693195e+02,4.184570e-01,-1.676875e+02
4.187012e-01,-2.359019e+02,4.187012e-01,-2.279267e+02,4.187012e-01,-2.271425e+02,4.187012e-01,-2.159586e+02,4.187012e-01,-1.695538e+02,4.187012e-01,-1.674918e+02
4.189453e-01,-2.358680e+02,4.189453e-01,-2.289089e+02,4.189453e-01,-2.258203e+02,4.189453e-01,-2.158422e+02,4.189453e-01,-1.690822e+02,4.189453e-01,-1.706729e+02
4.191895e-01,-2.341067e+02,4.191895e-01,-2.305502e+02,4.191895e-01,-2.245627e+02,4.191895e-01,-2.180681e+02,4.191895e-01,-1.690891e+02,4.191895e-01,-1.741033e+02
4.194336e-01,-2.331479e+02,4.194336e-01,-2.301980e+02,4.194336e-01,-2.260444e+02,4.194336e-01,-2.175663e+02,4.194336e-01,-1.693693e+02,4.194336e-01,-1.722796e+02
4.196777e-01,-2.343314e+02,4.196777e-01,-2.313573e+02,4.196777e-01,-2.267099e+02,4.196777e-01,-2.139218e+02,4.196777e-01,-1.701430e+02,4.196777e-01,-1.738998e+02
4.199219e-01,-2.367738e+02,4.199219e-01,-2.313932e+02,4.199219e-01,-2.270405e+02,4.199219e-01,-2.149880e+02,4.199219e-01,-1.707422e+02,4.199219e-01,-1.774583e+02
4.201660e-01,-2.375032e+02,4.201660e-01,-2.307162e+02,4.201660e-01,-2.269106e+02,4.201660e-01,-2.162069e+02,4.201660e-01,-1.709165e+02,4.201660e-01,-1.815956e+02
4.204102e-01,-2.366891e+02,4.204102e-01,-2.304067e+02,4.204102e-01,-2.269576e+02,4.204102e-01,-2.170776e+02,4.204102e-01,-1.726749e+02,4.204102e-01,-1.847550e+02
4.206543e-01,-2.358038e+02,4.206543e-01,-2.301613e+02,4.206543e-01,-2.275725e+02,4.206543e-01,-2.184328e+02,4.206543e-01,-1.717686e+02,4.206543e-01,-1.883902e+02
4.208984e-01,-2.366896e+02,4.208984e-01,-2.308099e+02,4.208984e-01,-2.263088e+02,4.208984e-01,-2.180076e+02,4.208984e-01,-1.715791e+02,4.208984e-01,-1.874819e+02
4.211426e-01,-2.389983e+02,4.211426e-01,-2.315977e+02,4.211426e-01,-2.255471e+02,4.211426e-01,-2.167557e+02,4.211426e-01,-1.720564e+02,4.211426e-01,-1.837539e+02
4.213867e-01,-2.372433e+02,4.213867e-01,-2.318184e+02,4.213867e-01,-2.253619e+02,4.213867e-01,-2.170835e+02,4.213867e-01,-1.722725e+02,4.213867e-01,-1.808313e+02
4.216309e-01,-2.358937e+02,4.216309e-01,-2.305562e+02,4.216309e-01,-2.252250e+02,4.216309e-01,-2.181984e+02,4.216309e-01,-1.747896e+02,4.216309e-01,-1.785965e+02
4.218750e-01,-2.367494e+02,4.218750e-01,-2.306856e+02,4.218750e-01,-2.260143e+02,4.218750e-01,-2.187260e+02,4.218750e-01,-1.746523e+02,4.218750e-01,-1.767668e+02
4.221191e-01,-2.367648e+02,4.221191e-01,-2.311425e+02,4.221191e-01,-2.255707e+02,4.221191e-01,-2.169086e+02,4.221191e-01,-1.747412e+02,4.221191e-01,-1.768442e+02
4.223633e-01,-2.372816e+02,4.223633e-01,-2.315364e+02,4.223633e-01,-2.257621e+02,4.223633e-01,-2.157935e+02,4.223633e-01,-1.751095e+02,4.223633e-01,-1.766274e+02
4.226074e-01,-2.368429e+02,4.226074e-01,-2.321270e+02,4.226074e-01,-2.270495e+02,4.226074e-01,-2.166201e+02,4.226074e-01,-1.763196e+02,4.226074e-01,-1.749982e+02
4.228516e-01,-2.363736e+02,4.228516e-01,-2.310151e+02,4.228516e-01,-2.268726e+02,4.228516e-01,-2.188547e+02,4.228516e-01,-1.753857e+02,4.228516e-01,-1.733988e+02
4.230957e-01,-2.355579e+02,4.230957e-01,-2.301949e+02,4.230957e-01,-2.254548e+02,4.230957e-01,-2.194624e+02,4.230957e-01,-1.757836e+02,4.230957e-01,-1.739991e+02
4.233398e-01,-2.362871e+02,4.233398e-01,-2.316524e+02,4.233398e-01,-2.266489e+02,4.233398e-01,-2.184417e+02,4.233398e-01,-1.775651e+02,4.233398e-01,-1.735602e+02
4.235840e-01,-2.372200e+02,4.235840e-01,-2.325263e+02,4.235840e-01,-2.285038e+02,4.235840e-01,-2.195814e+02,4.235840e-01,-1.767154e+02,4.235840e-01,-1.708175e+02
4.238281e-01,-2.369236e+02,4.238281e-01,-2.326242e+02,4.238281e-01,-2.271068e+02,4.238281e-01,-2.187171e+02,4.238281e-01,-1.777139e+02,4.238281e-01,-1.710996e+02
4.240723e-01,-2.369719e+02,4.240723e-01,-2.322272e+02,4.240723e-01,-2.264202e+02,4.240723e-01,-2.180322e+02,4.240723e-01,-1.760153e+02,4.240723e-01,-1.732766e+02
4.243164e-01,-2.383503e+02,4.243164e-01,-2.321630e+02,4.243164e-01,-2.268492e+02,4.243164e-01,-2.175314e+02,4.243164e-01,-1.765878e+02,4.243164e-01,-1.718235e+02
4.245605e-01,-2.377500e+02,4.245605e-01,-2.321994e+02,4.245605e-01,-2.269531e+02,4.245605e-01,-2.165089e+02,4.245605e-01,-1.783541e+02,4.245605e-01,-1.709783e+02
4.248047e-01,-2.352037e+02,4.248047e-01,-2.336602e+02,4.248047e-01,-2.267469e+02,4.248047e-01,-2.175774e+02,4.248047e-01,-1.803359e+02,4.248047e-01,-1.741949e+02
4.250488e-01,-2.346755e+02,4.250488e-01,-2.346399e+02,4.250488e-01,-2.282720e+02,4.250488e-01,-2.208803e+02,4.250488e-01,-1.788744e+02,4.250488e-01,-1.723143e+02
4.252930e-01,-2.342515e+02,4.252930e-01,-2.331712e+02,4.252930e-01,-2.274287e+02,4.252930e-01,-2.209291e+02,4.252930e-01,-1.767156e+02,4.252930e-01,-1.738826e+02
4.255371e-01,-2.354264e+02,4.255371e-01,-2.309698e+02,4.255371e-01,-2.261324e+02,4.255371e-01,-2.197958e+02,4.255371e-01,-1.769621e+02,4.255371e-01,-1.733346e+02
4.257812e-01,-2.368223e+02,4.257812e-01,-2.316161e+02,4.257812e-01,-2.259663e+02,4.257812e-01,-2.199227e+02,4.257812e-01,-1.796698e+02,4.257812e-01,-1.719925e+02
4.260254e-01,-2.359563e+02,4.260254e-01,-2.345203e+02,4.260254e-01,-2.272494e+02,4.260254e-01,-2.193900e+02,4.260254e-01,-1.814636e+02,4.260254e-01,-1.721169e+02
4.262695e-01,-2.359656e+02,4.262695e-01,-2.349443e+02,4.262695e-01,-2.265294e+02,4.262695e-01,-2.185519e+02,4.262695e-01,-1.805595e+02,4.262695e-01,-1.726656e+02
4.265137e-01,-2.356720e+02,4.265137e-01,-2.336951e+02,4.265137e-01,-2.250744e+02,4.265137e-01,-2.182943e+02,4.265137e-01,-1.799175e+02,4.265137e-01,-1.728856e+02
4.267578e-01,-2.360863e+02,4.267578e-01,-2.345248e+02,4.267578e-01,-2.243897e+02,4.267578e-01,-2.181106e+02,4.267578e-01,-1.800397e+02,4.267578e-01,-1.727930e+02
4.270020e-01,-2.367681e+02,4.270020e-01,-2.359359e+02,4.270020e-01,-2.245463e+02,4.270020e-01,-2.182810e+02,4.270020e-01,-1.819514e+02,4.270020e-01,-1.730626e+02
4.272461e-01,-2.378163e+02,4.272461e-01,-2.349826e+02,4.272461e-01,-2.256040e+02,4.272461e-01,-2.186309e+02,4.272461e-01,-1.827421e+02,4.272461e-01,-1.712198e+02
4.274902e-01,-2.379745e+02,4.274902e-01,-2.336577e+02,4.274902e-01,-2.268163e+02,4.274902e-01,-2.184346e+02,4.274902e-01,-1.817866e+02,4.274902e-01,-1.719915e+02
4.277344e-01,-2.369143e+02,4.277344e-01,-2.318649e+02,4.277344e-01,-2.275045e+02,4.277344e-01,-2.188237e+02,4.277344e-01,-1.820952e+02,4.277344e-01,-1.730258e+02
4.279785e-01,-2.355957e+02,4.279785e-01,-2.318236e+02,4.279785e-01,-2.286311e+02,4.279785e-01,-2.209974e+02,4.279785e-01,-1.828162e+02,4.279785e-01,-1.736039e+02
4.282227e-01,-2.349209e+02,4.282227e-01,-2.345605e+02,4.282227e-01,-2.271178e+02,4.282227e-01,-2.218010e+02,4.282227e-01,-1.824504e+02,4.282227e-01,-1.723479e+02
4.284668e-01,-2.353233e+02,4.284668e-01,-2.346590e+02,4.284668e-01,-2.269830e+02,4.284668e-01,-2.201618e+02,4.284668e-01,-1.831014e+02,4.284668e-01,-1.743107e+02
4.287109e-01,-2.359890e+02,4.287109e-01,-2.337681e+02,4.287109e-01,-2.272824e+02,4.287109e-01,-2.205346e+02,4.287109e-01,-1.862252e+02,4.287109e-01,-1.733671e+02
4.289551e-01,-2.348347e+02,4.289551e-01,-2.326784e+02,4.289551e-01,-2.262036e+02,4.289551e-01,-2.207320e+02,4.289551e-01,-1.870470e+02,4.289551e-01,-1.737936e+02
4.291992e-01,-2.345582e+02,4.291992e-01,-2.329919e+02,4.291992e-01,-2.256371e+02,4.291992e-01,-2.211929e+02,4.291992e-01,-1.859684e+02,4.291992e-01,-1.761873e+02
4.294434e-01,-2.376171e+02,4.294434e-01,-2.340028e+02,4.294434e-01,-2.274518e+02,4.294434e-01,-2.199642e+02,4.294434e-01,-1.868363e+02,4.294434e-01,-1.793908e+02
4.296875e-01,-2.385690e+02,4.296875e-01,-2.323928e+02,4.296875e-01,-2.281738e+02,4.296875e-01,-2.187439e+02,4.296875e-01,-1.867377e+02,4.296875e-01,-1.792469e+02
4.299316e-01,-2.363717e+02,4.299316e-01,-2.319288e+02,4.299316e-01,-2.280942e+02,4.299316e-01,-2.194456e+02,4.299316e-01,-1.860994e+02,4.299316e-01,-1.787459e+02
4.301758e-01,-2.356184e+02,4.301758e-01,-2.341017e+02,4.301758e-01,-2.297820e+02,4.301758e-01,-2.201135e+02,4.301758e-01,-1.861150e+02,4.301758e-01,-1.799470e+02
4.304199e-01,-2.353875e+02,4.304199e-01,-2.341983e+02,4.304199e-01,-2.287591e+02,4.304199e-01,-2.187639e+02,4.304199e-01,-1.866102e+02,4.304199e-01,-1.810124e+02
4.306641e-01,-2.346830e+02,4.306641e-01,-2.335805e+02,4.306641e-01,-2.269554e+02,4.306641e-01,-2.171374e+02,4.306641e-01,-1.874994e+02,4.306641e-01,-1.823829e+02
4.309082e-01,-2.341374e+02,4.309082e-01,-2.337746e+02,4.309082e-01,-2.269258e+02,4.309082e-01,-2.174198e+02,4.309082e-01,-1.867942e+02,4.309082e-01,-1.847663e+02
4.311523e-01,-2.343046e+02,4.311523e-01,-2.344998e+02,4.311523e-01,-2.277507e+02,4.311523e-01,-2.183907e+02,4.311523e-01,-1.855236e+02,4.311523e-01,-1.869118e+02
4.313965e-01,-2.357106e+02,4.313965e-01,-2.340074e+02,4.313965e-01,-2.279002e+02,4.313965e-01,-2.191741e+02,4.313965e-01,-1.871952e+02,4.313965e-01,-1.873886e+02
4.316406e-01,-2.365686e+02,4.316406e-01,-2.331639e+02,4.316406e-01,-2.273282e+02,4.316406e-01,-2.202784e+02,4.316406e-01,-1.890772e+02,4.316406e-01,-1.874960e+02
4.318848e-01,-2.365549e+02,4.318848e-01,-2.341256e+02,4.318848e-01,-2.267186e+02,4.318848e-01,-2.197582e+02,4.318848e-01,-1.883112e+02,4.318848e-01,-1.900365e+02
4.321289e-01,-2.382931e+02,4.321289e-01,-2.349978e+02,4.321289e-01,-2.277479e+02,4.321289e-01,-2.192975e+02,4.321289e-01,-1.895739e+02,4.321289e-01,-1.906425e+02
4.323730e-01,-2.384861e+02,4.323730e-01,-2.341271e+02,4.323730e-01,-2.285386e+02,4.323730e-01,-2.185140e+02,4.323730e-01,-1.905013e+02,4.323730e-01,-1.919754e+02
4.326172e-01,-2.368945e+02,4.326172e-01,-2.348900e+02,4.326172e-01,-2.275486e+02,4.326172e-01,-2.184436e+02,4.326172e-01,-1.912656e+02,4.326172e-01,-1.897260e+02
4.328613e-01,-2.368784e+02,4.328613e-01,-2.348972e+02,4.328613e-01,-2.271369e+02,4.328613e-01,-2.195053e+02,4.328613e-01,-1.896727e+02,4.328613e-01,-1.881229e+02
4.331055e-01,-2.347714e+02,4.331055e-01,-2.330019e+02,4.331055e-01,-2.269693e+02,4.331055e-01,-2.208985e+02,4.331055e-01,-1.897296e+02,4.331055e-01,-1.870944e+02
4.333496e-01,-2.348335e+02,4.333496e-01,-2.333256e+02,4.333496e-01,-2.282615e+02,4.333496e-01,-2.197592e+02,4.333496e-01,-1.891299e+02,4.333496e-01,-1.853503e+02
4.335938e-01,-2.374779e+02,4.335938e-01,-2.354321e+02,4.335938e-01,-2.307144e+02,4.335938e-01,-2.194913e+02,4.335938e-01,-1.891342e+02,4.335938e-01,-1.824798e+02
4.338379e-01,-2.356914e+02,4.338379e-01,-2.367526e+02,4.338379e-01,-2.289329e+02,4.338379e-01,-2.193264e+02,4.338379e-01,-1.890049e+02,4.338379e-01,-1.823796e+02
4.340820e-01,-2.364992e+02,4.340820e-01,-2.360865e+02,4.340820e-01,-2.280215e+02,4.340820e-01,-2.204064e+02,4.340820e-01,-1.885005e+02,4.340820e-01,-1.840124e+02
4.343262e-01,-2.375650e+02,4.343262e-01,-2.340850e+02,4.343262e-01,-2.281310e+02,4.343262e-01,-2.206900e+02,4.343262e-01,-1.884249e+02,4.343262e-01,-1.794869e+02
4.345703e-01,-2.384784e+02,4.345703e-01,-2.313822e+02,4.345703e-01,-2.282982e+02,4.345703e-01,-2.199315e+02,4.345703e-01,-1.905111e+02,4.345703e-01,-1.768976e+02
4.348145e-01,-2.373975e+02,4.348145e-01,-2.311294e+02,4.348145e-01,-2.288112e+02,4.348145e-01,-2.190983e+02,4.348145e-01,-1.909712e+02,4.348145e-01,-1.801328e+02
4.350586e-01,-2.372745e+02,4.350586e-01,-2.329385e+02,4.350586e-01,-2.293004e+02,4.350586e-01,-2.198865e+02,4.350586e-01,-1.895374e+02,4.350586e-01,-1.797166e+02
4.353027e-01,-2.370525e+02,4.353027e-01,-2.360995e+02,4.353027e-01,-2.272487e+02,4.353027e-01,-2.224399e+02,4.353027e-01,-1.894511e+02,4.353027e-01,-1.778317e+02
4.355469e-01,-2.376990e+02,4.355469e-01,-2.357340e+02,4.355469e-01,-2.268416e+02,4.355469e-01,-2.238385e+02,4.355469e-01,-1.912406e+02,4.355469e-01,-1.774079e+02
4.357910e-01,-2.375645e+02,4.357910e-01,-2.331830e+02,4.357910e-01,-2.274706e+02,4.357910e-01,-2.221442e+02,4.357910e-01,-1.946133e+02,4.357910e-01,-1.772637e+02
4.360352e-01,-2.360491e+02,4.360352e-01,-2.328328e+02,4.360352e-01,-2.273717e+02,4.360352e-01,-2.214995e+02,4.360352e-01,-1.950053e+02,4.360352e-01,-1.778701e+02
4.362793e-01,-2.347459e+02,4.362793e-01,-2.339764e+02,4.362793e-01,-2.288828e+02,4.362793e-01,-2.211367e+02,4.362793e-01,-1.937082e+02,4.362793e-01,-1.754488e+02
4.365234e-01,-2.352848e+02,4.365234e-01,-2.326298e+02,4.365234e-01,-2.283546e+02,4.365234e-01,-2.224572e+02,4.365234e-01,-1.925357e+02,4.365234e-01,-1.762167e+02
4.367676e-01,-2.366698e+02,4.367676e-01,-2.315450e+02,4.367676e-01,-2.271921e+02,4.367676e-01,-2.231608e+02,4.367676e-01,-1.939298e+02,4.367676e-01,-1.768584e+02
4.370117e-01,-2.387470e+02,4.370117e-01,-2.323218e+02,4.370117e-01,-2.293125e+02,4.370117e-01,-2.222610e+02,4.370117e-01,-1.933527e+02,4.370117e-01,-1.760929e+02
4.372559e-01,-2.386842e+02,4.372559e-01,-2.332805e+02,4.372559e-01,-2.279404e+02,4.372559e-01,-2.223903e+02,4.372559e-01,-1.928210e+02,4.372559e-01,-1.762003e+02
4.375000e-01,-2.384940e+02,4.375000e-01,-2.323162e+02,4.375000e-01,-2.279756e+02,4.375000e-01,-2.227485e+02,4.375000e-01,-1.938757e+02,4.375000e-01,-1.758352e+02
4.377441e-01,-2.378744e+02,4.377441e-01,-2.315689e+02,4.377441e-01,-2.310405e+02,4.377441e-01,-2.230977e+02,4.377441e-01,-1.946574e+02,4.377441e-01,-1.755000e+02
4.379883e-01,-2.379371e+02,4.379883e-01,-2.326371e+02,4.379883e-01,-2.304666e+02,4.379883e-01,-2.236784e+02,4.379883e-01,-1.949601e+02,4.379883e-01,-1.769904e+02
4.382324e-01,-2.374725e+02,4.382324e-01,-2.321354e+02,4.382324e-01,-2.287822e+02,4.382324e-01,-2.212657e+02,4.382324e-01,-1.955366e+02,4.382324e-01,-1.743183e+02
4.384766e-01,-2.377842e+02,4.384766e-01,-2.312212e+02,4.384766e-01,-2.275071e+02,4.384766e-01,-2.200342e+02,4.384766e-01,-1.949799e+02,4.384766e-01,-1.728399e+02
4.387207e-01,-2.381687e+02,4.387207e-01,-2.331382e+02,4.387207e-01,-2.293612e+02,4.387207e-01,-2.204273e+02,4.387207e-01,-1.949687e+02,4.387207e-01,-1.731675e+02
4.389648e-01,-2.373987e+02,4.389648e-01,-2.344035e+02,4.389648e-01,-2.302886e+02,4.389648e-01,-2.192672e+02,4.389648e-01,-1.961728e+02,4.389648e-01,-1.750366e+02
4.392090e-01,-2.370902e+02,4.392090e-01,-2.325481e+02,4.392090e-01,-2.312859e+02,4.392090e-01,-2.211081e+02,4.392090e-01,-1.963652e+02,4.392090e-01,-1.749773e+02
4.394531e-01,-2.366245e+02,4.394531e-01,-2.312326e+02,4.394531e-01,-2.279055e+02,4.394531e-01,-2.233166e+02,4.394531e-01,-1.950150e+02,4.394531e-01,-1.732116e+02
4.396973e-01,-2.364454e+02,4.396973e-01,-2.334558e+02,4.396973e-01,-2.282829e+02,4.396973e-01,-2.260835e+02,4.396973e-01,-1.942929e+02,4.396973e-01,-1.728235e+02
4.399414e-01,-2.380616e+02,4.399414e-01,-2.338010e+02,4.399414e-01,-2.294692e+02,4.399414e-01,-2.240221e+02,4.399414e-01,-1.954325e+02,4.399414e-01,-1.744102e+02
4.401855e-01,-2.385013e+02,4.401855e-01,-2.335664e+02,4.401855e-01,-2.274615e+02,4.401855e-01,-2.216959e+02,4.401855e-01,-1.990358e+02,4.401855e-01,-1.732921e+02
4.404297e-01,-2.371545e+02,4.404297e-01,-2.323624e+02,4.404297e-01,-2.258908e+02,4.404297e-01,-2.233217e+02,4.404297e-01,-2.017180e+02,4.404297e-01,-1.738190e+02
4.406738e-01,-2.348754e+02,4.406738e-01,-2.318479e+02,4.406738e-01,-2.261882e+02,4.406738e-01,-2.225910e+02,4.406738e-01,-1.999889e+02,4.406738e-01,-1.770656e+02
4.409180e-01,-2.345930e+02,4.409180e-01,-2.330841e+02,4.409180e-01,-2.267658e+02,4.409180e-01,-2.220348e+02,4.409180e-01,-1.972605e+02,4.409180e-01,-1.766535e+02
4.411621e-01,-2.347717e+02,4.411621e-01,-2.330419e+02,4.411621e-01,-2.268486e+02,4.411621e-01,-2.220441e+02,4.411621e-01,-1.963820e+02,4.411621e-01,-1.751234e+02
4.414062e-01,-2.354068e+02,4.414062e-01,-2.327206e+02,4.414062e-01,-2.278948e+02,4.414062e-01,-2.194194e+02,4.414062e-01,-1.982455e+02,4.414062e-01,-1.732242e+02
4.416504e-01,-2.353238e+02,4.416504e-01,-2.331465e+02,4.416504e-01,-2.287449e+02,4.416504e-01,-2.189366e+02,4.416504e-01,-1.968804e+02,4.416504e-01,-1.720837e+02
4.418945e-01,-2.350121e+02,4.418945e-01,-2.338106e+02,4.418945e-01,-2.288103e+02,4.418945e-01,-2.211441e+02,4.418945e-01,-1.970887e+02,4.418945e-01,-1.741097e+02
4.421387e-01,-2.346589e+02,4.421387e-01,-2.328505e+02,4.421387e-01,-2.281369e+02,4.421387e-01,-2.208237e+02,4.421387e-01,-1.987999e+02,4.421387e-01,-1.739375e+02
4.423828e-01,-2.364448e+02,4.423828e-01,-2.318419e+02,4.423828e-01,-2.270852e+02,4.423828e-01,-2.219053e+02,4.423828e-01,-1.999072e+02,4.423828e-01,-1.743270e+02
4.426270e-01,-2.397038e+02,4.426270e-01,-2.326872e+02,4.426270e-01,-2.267834e+02,4.426270e-01,-2.220687e+02,4.426270e-01,-1.995427e+02,4.426270e-01,-1.747029e+02
4.428711e-01,-2.374260e+02,4.428711e-01,-2.340432e+02,4.428711e-01,-2.270696e+02,4.428711e-01,-2.205710e+02,4.428711e-01,-1.993818e+02,4.428711e-01,-1.751940e+02
4.431152e-01,-2.367659e+02,4.431152e-01,-2.333976e+02,4.431152e-01,-2.275857e+02,4.431152e-01,-2.204009e+02,4.431152e-01,-1.985733e+02,4.431152e-01,-1.740835e+02
4.433594e-01,-2.375132e+02,4.433594e-01,-2.350557e+02,4.433594e-01,-2.280157e+02,4.433594e-01,-2.211362e+02,4.433594e-01,-1.980202e+02,4.433594e-01,-1.738633e+02
4.436035e-01,-2.384293e+02,4.436035e-01,-2.335927e+02,4.436035e-01,-2.297348e+02,4.436035e-01,-2.228637e+02,4.436035e-01,-1.977128e+02,4.436035e-01,-1.755743e+02
4.438477e-01,-2.394696e+02,4.438477e-01,-2.316949e+02,4.438477e-01,-2.283273e+02,4.438477e-01,-2.218363e+02,4.438477e-01,-1.985463e+02,4.438477e-01,-1.755638e+02
4.440918e-01,-2.382244e+02,4.440918e-01,-2.329530e+02,4.440918e-01,-2.282132e+02,4.440918e-01,-2.205946e+02,4.440918e-01,-1.983305e+02,4.440918e-01,-1.754222e+02
4.443359e-01,-2.377836e+02,4.443359e-01,-2.336326e+02,4.443359e-01,-2.290567e+02,4.443359e-01,-2.200202e+02,4.443359e-01,-1.987012e+02,4.443359e-01,-1.768149e+02
4.445801e-01,-2.384645e+02,4.445801e-01,-2.331752e+02,4.445801e-01,-2.285115e+02,4.445801e-01,-2.199034e+02,4.445801e-01,-2.016915e+02,4.445801e-01,-1.795411e+02
4.448242e-01,-2.388951e+02,4.448242e-01,-2.335992e+02,4.448242e-01,-2.273731e+02,4.448242e-01,-2.211487e+02,4.448242e-01,-2.030331e+02,4.448242e-01,-1.760322e+02
4.450684e-01,-2.369394e+02,4.450684e-01,-2.336520e+02,4.450684e-01,-2.291698e+02,4.450684e-01,-2.221079e+02,4.450684e-01,-2.008540e+02,4.450684e-01,-1.766961e+02
4.453125e-01,-2.362242e+02,4.453125e-01,-2.336610e+02,4.453125e-01,-2.293322e+02,4.453125e-01,-2.216732e+02,4.453125e-01,-2.003006e+02,4.453125e-01,-1.777648e+02
4.455566e-01,-2.368582e+02,4.455566e-01,-2.336559e+02,4.455566e-01,-2.272779e+02,4.455566e-01,-2.225962e+02,4.455566e-01,-2.007548e+02,4.455566e-01,-1.786502e+02
4.458008e-01,-2.385716e+02,4.458008e-01,-2.332149e+02,4.458008e-01,-2.275723e+02,4.458008e-01,-2.234916e+02,4.458008e-01,-2.020353e+02,4.458008e-01,-1.786582e+02
4.460449e-01,-2.393147e+02,4.460449e-01,-2.339261e+02,4.460449e-01,-2.308645e+02,4.460449e-01,-2.226702e+02,4.460449e-01,-2.031530e+02,4.460449e-01,-1.810954e+02
4.462891e-01,-2.395499e+02,4.462891e-01,-2.344198e+02,4.462891e-01,-2.326108e+02,4.462891e-01,-2.214065e+02,4.462891e-01,-2.015639e+02,4.462891e-01,-1.812627e+02
4.465332e-01,-2.379333e+02,4.465332e-01,-2.342086e+02,4.465332e-01,-2.291483e+02,4.465332e-01,-2.203187e+02,4.465332e-01,-2.003767e+02,4.465332e-01,-1.820292e+02
4.467773e-01,-2.369668e+02,4.467773e-01,-2.346545e+02,4.467773e-01,-2.303371e+02,4.467773e-01,-2.195394e+02,4.467773e-01,-2.002172e+02,4.467773e-01,-1.799655e+02
4.470215e-01,-2.385912e+02,4.470215e-01,-2.337261e+02,4.470215e-01,-2.324777e+02,4.470215e-01,-2.199747e+02,4.470215e-01,-2.013540e+02,4.470215e-01,-1.812585e+02
4.472656e-01,-2.417308e+02,4.472656e-01,-2.341420e+02,4.472656e-01,-2.311546e+02,4.472656e-01,-2.230666e+02,4.472656e-01,-2.019399e+02,4.472656e-01,-1.809090e+02
4.475098e-01,-2.408694e+02,4.475098e-01,-2.355361e+02,4.475098e-01,-2.315396e+02,4.475098e-01,-2.226297e+02,4.475098e-01,-2.014780e+02,4.475098e-01,-1.822457e+02
4.477539e-01,-2.409556e+02,4.477539e-01,-2.346585e+02,4.477539e-01,-2.303598e+02,4.477539e-01,-2.224621e+02,4.477539e-01,-2.017827e+02,4.477539e-01,-1.822317e+02
4.479980e-01,-2.413317e+02,4.479980e-01,-2.335108e+02,4.479980e-01,-2.286876e+02,4.479980e-01,-2.222568e+02,4.479980e-01,-2.016198e+02,4.479980e-01,-1.833537e+02
4.482422e-01,-2.416358e+02,4.482422e-01,-2.327857e+02,4.482422e-01,-2.282207e+02,4.482422e-01,-2.228928e+02,4.482422e-01,-2.022895e+02,4.482422e-01,-1.828853e+02
4.484863e-01,-2.408226e+02,4.484863e-01,-2.344767e+02,4.484863e-01,-2.287848e+02,4.484863e-01,-2.219646e+02,4.484863e-01,-2.022886e+02,4.484863e-01,-1.820335e+02
4.487305e-01,-2.394734e+02,4.487305e-01,-2.347474e+02,4.487305e-01,-2.312312e+02,4.487305e-01,-2.220233e+02,4.487305e-01,-2.027299e+02,4.487305e-01,-1.822335e+02
4.489746e-01,-2.393180e+02,4.489746e-01,-2.331853e+02,4.489746e-01,-2.287475e+02,4.489746e-01,-2.211285e+02,4.489746e-01,-2.037992e+02,4.489746e-01,-1.822643e+02
4.492188e-01,-2.409100e+02,4.492188e-01,-2.326930e+02,4.492188e-01,-2.274473e+02,4.492188e-01,-2.204943e+02,4.492188e-01,-2.042305e+02,4.492188e-01,-1.797298e+02
4.494629e-01,-2.399395e+02,4.494629e-01,-2.337645e+02,4.494629e-01,-2.273353e+02,4.494629e-01,-2.198926e+02,4.494629e-01,-2.039968e+02,4.494629e-01,-1.813394e+02
4.497070e-01,-2.380473e+02,4.497070e-01,-2.350042e+02,4.497070e-01,-2.285308e+02,4.497070e-01,-2.214208e+02,4.497070e-01,-2.023112e+02,4.497070e-01,-1.781863e+02
4.499512e-01,-2.374309e+02,4.499512e-01,-2.344520e+02,4.499512e-01,-2.295179e+02,4.499512e-01,-2.217384e+02,4.499512e-01,-2.008678e+02,4.499512e-01,-1.792950e+02
4.501953e-01,-2.388631e+02,4.501953e-01,-2.352456e+02,4.501953e-01,-2.291343e+02,4.501953e-01,-2.227241e+02,4.501953e-01,-2.007203e+02,4.501953e-01,-1.767531e+02
4.504395e-01,-2.409878e+02,4.504395e-01,-2.358355e+02,4.504395e-01,-2.299380e+02,4.504395e-01,-2.228035e+02,4.504395e-01,-2.015001e+02,4.504395e-01,-1.778522e+02
4.506836e-01,-2.398691e+02,4.506836e-01,-2.353106e+02,4.506836e-01,-2.317787e+02,4.506836e-01,-2.218231e+02,4.506836e-01,-2.032391e+02,4.506836e-01,-1.748564e+02
4.509277e-01,-2.394233e+02,4.509277e-01,-2.344761e+02,4.509277e-01,-2.315907e+02,4.509277e-01,-2.200064e+02,4.509277e-01,-2.048503e+02,4.509277e-01,-1.752923e+02
4.511719e-01,-2.392949e+02,4.511719e-01,-2.339108e+02,4.511719e-01,-2.334406e+02,4.511719e-01,-2.212316e+02,4.511719e-01,-2.035719e+02,4.511719e-01,-1.741541e+02
4.514160e-01,-2.390060e+02,4.514160e-01,-2.330163e+02,4.514160e-01,-2.327518e+02,4.514160e-01,-2.216128e+02,4.514160e-01,-2.033709e+02,4.514160e-01,-1.728720e+02
4.516602e-01,-2.383963e+02,4.516602e-01,-2.343342e+02,4.516602e-01,-2.322496e+02,4.516602e-01,-2.210431e+02,4.516602e-01,-2.025883e+02,4.516602e-01,-1.730603e+02
4.519043e-01,-2.383164e+02,4.519043e-01,-2.357197e+02,4.519043e-01,-2.300768e+02,4.519043e-01,-2.222860e+02,4.519043e-01,-2.028363e+02,4.519043e-01,-1.709550e+02
4.521484e-01,-2.401692e+02,4.521484e-01,-2.367839e+02,4.521484e-01,-2.294441e+02,4.521484e-01,-2.223376e+02,4.521484e-01,-2.038651e+02,4.521484e-01,-1.713709e+02
4.523926e-01,-2.406938e+02,4.523926e-01,-2.360462e+02,4.523926e-01,-2.287177e+02,4.523926e-01,-2.226522e+02,4.523926e-01,-2.050893e+02,4.523926e-01,-1.684440e+02
4.526367e-01,-2.399487e+02,4.526367e-01,-2.365834e+02,4.526367e-01,-2.289207e+02,4.526367e-01,-2.224880e+02,4.526367e-01,-2.058015e+02,4.526367e-01,-1.692779e+02
4.528809e-01,-2.403635e+02,4.528809e-01,-2.361952e+02,4.528809e-01,-2.313859e+02,4.528809e-01,-2.206684e+02,4.528809e-01,-2.029568e+02,4.528809e-01,-1.673821e+02
4.531250e-01,-2.403318e+02,4.531250e-01,-2.346972e+02,4.531250e-01,-2.305971e+02,4.531250e-01,-2.227045e+02,4.531250e-01,-2.026750e+02,4.531250e-01,-1.663043e+02
4.533691e-01,-2.424465e+02,4.533691e-01,-2.346477e+02,4.533691e-01,-2.291760e+02,4.533691e-01,-2.217801e+02,4.533691e-01,-2.040591e+02,4.533691e-01,-1.646878e+02
4.536133e-01,-2.401296e+02,4.536133e-01,-2.349023e+02,4.536133e-01,-2.303345e+02,4.536133e-01,-2.211373e+02,4.536133e-01,-2.048734e+02,4.536133e-01,-1.640189e+02
4.538574e-01,-2.395070e+02,4.538574e-01,-2.348643e+02,4.538574e-01,-2.309125e+02,4.538574e-01,-2.213482e+02,4.538574e-01,-2.067925e+02,4.538574e-01,-1.626484e+02
4.541016e-01,-2.406551e+02,4.541016e-01,-2.348135e+02,4.541016e-01,-2.311522e+02,4.541016e-01,-2.219688e+02,4.541016e-01,-2.067051e+02,4.541016e-01,-1.609091e+02
4.543457e-01,-2.398485e+02,4.543457e-01,-2.341944e+02,4.543457e-01,-2.310039e+02,4.543457e-01,-2.232649e+02,4.543457e-01,-2.070823e+02,4.543457e-01,-1.593968e+02
4.545898e-01,-2.407426e+02,4.545898e-01,-2.350348e+02,4.545898e-01,-2.304339e+02,4.545898e-01,-2.231735e+02,4.545898e-01,-2.072188e+02,4.545898e-01,-1.580932e+02
4.548340e-01,-2.405034e+02,4.548340e-01,-2.355439e+02,4.548340e-01,-2.305824e+02,4.548340e-01,-2.222749e+02,4.548340e-01,-2.060598e+02,4.548340e-01,-1.560528e+02
4.550781e-01,-2.398537e+02,4.550781e-01,-2.343835e+02,4.550781e-01,-2.298583e+02,4.550781e-01,-2.229143e+02,4.550781e-01,-2.063079e+02,4.550781e-01,-1.543363e+02
4.553223e-01,-2.396629e+02,4.553223e-01,-2.335708e+02,4.553223e-01,-2.300586e+02,4.553223e-01,-2.238966e+02,4.553223e-01,-2.068859e+02,4.553223e-01,-1.524904e+02
4.555664e-01,-2.404945e+02,4.555664e-01,-2.339504e+02,4.555664e-01,-2.310597e+02,4.555664e-01,-2.233696e+02,4.555664e-01,-2.070767e+02,4.555664e-01,-1.500803e+02
4.558105e-01,-2.410996e+02,4.558105e-01,-2.354426e+02,4.558105e-01,-2.308689e+02,4.558105e-01,-2.227783e+02,4.558105e-01,-2.067678e+02,4.558105e-01,-1.480298e+02
4.560547e-01,-2.413986e+02,4.560547e-01,-2.358151e+02,4.560547e-01,-2.311991e+02,4.560547e-01,-2.232318e+02,4.560547e-01,-2.069523e+02,4.560547e-01,-1.452963e+02
4.562988e-01,-2.402273e+02,4.562988e-01,-2.342110e+02,4.562988e-01,-2.303880e+02,4.562988e-01,-2.223548e+02,4.562988e-01,-2.079772e+02,4.562988e-01,-1.424655e+02
4.565430e-01,-2.407889e+02,4.565430e-01,-2.331624e+02,4.565430e-01,-2.316464e+02,4.565430e-01,-2.224200e+02,4.565430e-01,-2.063777e+02,4.565430e-01,-1.394431e+02
4.567871e-01,-2.411775e+02,4.567871e-01,-2.331766e+02,4.567871e-01,-2.319903e+02,4.567871e-01,-2.245306e+02,4.567871e-01,-2.056726e+02,4.567871e-01,-1.359245e+02
4.570312e-01,-2.420028e+02,4.570312e-01,-2.340194e+02,4.570312e-01,-2.307145e+02,4.570312e-01,-2.245982e+02,4.570312e-01,-2.079349e+02,4.570312e-01,-1.321071e+02
4.572754e-01,-2.428646e+02,4.572754e-01,-2.339442e+02,4.572754e-01,-2.302607e+02,4.572754e-01,-2.235923e+02,4.572754e-01,-2.077018e+02,4.572754e-01,-1.282861e+02
4.575195e-01,-2.427141e+02,4.575195e-01,-2.337001e+02,4.575195e-01,-2.292002e+02,4.575195e-01,-2.235256e+02,4.575195e-01,-2.069718e+02,4.575195e-01,-1.292539e+02
4.577637e-01,-2.437001e+02,4.577637e-01,-2.335133e+02,4.577637e-01,-2.300266e+02,4.577637e-01,-2.223686e+02,4.577637e-01,-2.069980e+02,4.577637e-01,-9.837554e+01
4.580078e-01,-2.425655e+02,4.580078e-01,-2.333915e+02,4.580078e-01,-2.266682e+02,4.580078e-01,-2.212038e+02,4.580078e-01,-2.076692e+02,4.580078e-01,-7.634848e+01
4.582520e-01,-2.402832e+02,4.582520e-01,-2.335374e+02,4.582520e-01,-2.204521e+02,4.582520e-01,-2.163865e+02,4.582520e-01,-2.077433e+02,4.582520e-01,-6.859650e+01
4.584961e-01,-2.381136e+02,4.584961e-01,-2.338092e+02,4.584961e-01,-2.216610e+02,4.584961e-01,-2.174338e+02,4.584961e-01,-2.079863e+02,4.584961e-01,-7.007610e+01
4.587402e-01,-2.389991e+02,4.587402e-01,-2.335747e+02,4.587402e-01,-2.267661e+02,4.587402e-01,-2.231569e+02,4.587402e-01,-2.075000e+02,4.587402e-01,-8.150751e+01
4.589844e-01,-2.402619e+02,4.589844e-01,-2.321639e+02,4.589844e-01,-2.274596e+02,4.589844e-01,-2.243628e+02,4.589844e-01,-2.074333e+02,4.589844e-01,-1.138269e+02
4.592285e-01,-2.408355e+02,4.592285e-01,-2.339012e+02,4.592285e-01,-2.273144e+02,4.592285e-01,-2.256768e+02,4.592285e-01,-2.066546e+02,4.592285e-01,-1.270735e+02
4.594727e-01,-2.413578e+02,4.594727e-01,-2.346632e+02,4.594727e-01,-2.265979e+02,4.594727e-01,-2.263793e+02,4.594727e-01,-2.062107e+02,4.594727e-01,-1.294898e+02
4.597168e-01,-2.416865e+02,4.597168e-01,-2.327037e+02,4.597168e-01,-2.291496e+02,4.597168e-01,-2.253625e+02,4.597168e-01,-2.082161e+02,4.597168e-01,-1.334164e+02
4.599609e-01,-2.415812e+02,4.599609e-01,-2.332426e+02,4.599609e-01,-2.308008e+02,4.599609e-01,-2.245167e+02,4.599609e-01,-2.079953e+02,4.599609e-01,-1.371134e+02
4.602051e-01,-2.412240e+02,4.602051e-01,-2.332176e+02,4.602051e-01,-2.314790e+02,4.602051e-01,-2.236921e+02,4.602051e-01,-2.081920e+02,4.602051e-01,-1.405292e+02
4.604492e-01,-2.408649e+02,4.604492e-01,-2.332825e+02,4.604492e-01,-2.306816e+02,4.604492e-01,-2.239762e+02,4.604492e-01,-2.104369e+02,4.604492e-01,-1.434411e+02
4.606934e-01,-2.403573e+02,4.606934e-01,-2.334771e+02,4.606934e-01,-2.294563e+02,4.606934e-01,-2.246603e+02,4.606934e-01,-2.115578e+02,4.606934e-01,-1.461823e+02
4.609375e-01,-2.421262e+02,4.609375e-01,-2.326026e+02,4.609375e-01,-2.291725e+02,4.609375e-01,-2.243743e+02,4.609375e-01,-2.105853e+02,4.609375e-01,-1.487938e+02
4.611816e-01,-2.427855e+02,4.611816e-01,-2.342464e+02,4.611816e-01,-2.294847e+02,4.611816e-01,-2.250622e+02,4.611816e-01,-2.089256e+02,4.611816e-01,-1.508380e+02
4.614258e-01,-2.417963e+02,4.614258e-01,-2.372127e+02,4.614258e-01,-2.300426e+02,4.614258e-01,-2.272882e+02,4.614258e-01,-2.105653e+02,4.614258e-01,-1.531423e+02
4.616699e-01,-2.430676e+02,4.616699e-01,-2.349247e+02,4.616699e-01,-2.305470e+02,4.616699e-01,-2.257445e+02,4.616699e-01,-2.113325e+02,4.616699e-01,-1.550080e+02
4.619141e-01,-2.424319e+02,4.619141e-01,-2.375266e+02,4.619141e-01,-2.319329e+02,4.619141e-01,-2.237995e+02,4.619141e-01,-2.096775e+02,4.619141e-01,-1.568381e+02
4.621582e-01,-2.443537e+02,4.621582e-01,-2.344813e+02,4.621582e-01,-2.317712e+02,4.621582e-01,-2.234639e+02,4.621582e-01,-2.111745e+02,4.621582e-01,-1.581167e+02
4.624023e-01,-2.445255e+02,4.624023e-01,-2.336883e+02,4.624023e-01,-2.284168e+02,4.624023e-01,-2.221690e+02,4.624023e-01,-2.127207e+02,4.624023e-01,-1.603449e+02
4.626465e-01,-2.428561e+02,4.626465e-01,-2.348474e+02,4.626465e-01,-2.286487e+02,4.626465e-01,-2.224914e+02,4.626465e-01,-2.116389e+02,4.626465e-01,-1.615397e+02
4.628906e-01,-2.420816e+02,4.628906e-01,-2.342888e+02,4.628906e-01,-2.299549e+02,4.628906e-01,-2.233720e+02,4.628906e-01,-2.122621e+02,4.628906e-01,-1.627687e+02
4.631348e-01,-2.395741e+02,4.631348e-01,-2.349656e+02,4.631348e-01,-2.306790e+02,4.631348e-01,-2.236404e+02,4.631348e-01,-2.108564e+02,4.631348e-01,-1.642343e+02
4.633789e-01,-2.398429e+02,4.633789e-01,-2.351983e+02,4.633789e-01,-2.311857e+02,4.633789e-01,-2.252238e+02,4.633789e-01,-2.079709e+02,4.633789e-01,-1.653100e+02
4.636230e-01,-2.432648e+02,4.636230e-01,-2.334317e+02,4.636230e-01,-2.313989e+02,4.636230e-01,-2.230316e+02,4.636230e-01,-2.076564e+02,4.636230e-01,-1.669525e+02
4.638672e-01,-2.438494e+02,4.638672e-01,-2.329540e+02,4.638672e-01,-2.320430e+02,4.638672e-01,-2.223763e+02,4.638672e-01,-2.088088e+02,4.638672e-01,-1.673691e+02
4.641113e-01,-2.433377e+02,4.641113e-01,-2.340529e+02,4.641113e-01,-2.324885e+02,4.641113e-01,-2.221251e+02,4.641113e-01,-2.088743e+02,4.641113e-01,-1.686435e+02
4.643555e-01,-2.431738e+02,4.643555e-01,-2.336500e+02,4.643555e-01,-2.309542e+02,4.643555e-01,-2.223330e+02,4.643555e-01,-2.092535e+02,4.643555e-01,-1.702282e+02
4.645996e-01,-2.404093e+02,4.645996e-01,-2.338346e+02,4.645996e-01,-2.288412e+02,4.645996e-01,-2.224668e+02,4.645996e-01,-2.110437e+02,4.645996e-01,-1.706676e+02
4.648438e-01,-2.421023e+02,4.648438e-01,-2.344255e+02,4.648438e-01,-2.289182e+02,4.648438e-01,-2.212070e+02,4.648438e-01,-2.105872e+02,4.648438e-01,-1.720984e+02
4.650879e-01,-2.440358e+02,4.650879e-01,-2.338127e+02,4.650879e-01,-2.304434e+02,4.650879e-01,-2.208869e+02,4.650879e-01,-2.103954e+02,4.650879e-01,-1.725592e+02
4.653320e-01,-2.425324e+02,4.653320e-01,-2.336201e+02,4.653320e-01,-2.305418e+02,4.653320e-01,-2.223031e+02,4.653320e-01,-2.106208e+02,4.653320e-01,-1.739295e+02
4.655762e-01,-2.425313e+02,4.655762e-01,-2.349910e+02,4.655762e-01,-2.314064e+02,4.655762e-01,-2.236356e+02,4.655762e-01,-2.102290e+02,4.655762e-01,-1.738891e+02
4.658203e-01,-2.425909e+02,4.658203e-01,-2.362794e+02,4.658203e-01,-2.302058e+02,4.658203e-01,-2.254278e+02,4.658203e-01,-2.085969e+02,4.658203e-01,-1.758333e+02
4.660645e-01,-2.414999e+02,4.660645e-01,-2.347759e+02,4.660645e-01,-2.273153e+02,4.660645e-01,-2.263319e+02,4.660645e-01,-2.082287e+02,4.660645e-01,-1.768092e+02
4.663086e-01,-2.406234e+02,4.663086e-01,-2.347598e+02,4.663086e-01,-2.276239e+02,4.663086e-01,-2.242621e+02,4.663086e-01,-2.103327e+02,4.663086e-01,-1.767031e+02
4.665527e-01,-2.410156e+02,4.665527e-01,-2.347177e+02,4.665527e-01,-2.279387e+02,4.665527e-01,-2.219610e+02,4.665527e-01,-2.089214e+02,4.665527e-01,-1.785109e+02
4.667969e-01,-2.414017e+02,4.667969e-01,-2.351690e+02,4.667969e-01,-2.290392e+02,4.667969e-01,-2.207221e+02,4.667969e-01,-2.088296e+02,4.667969e-01,-1.783553e+02
4.670410e-01,-2.406009e+02,4.670410e-01,-2.344582e+02,4.670410e-01,-2.305393e+02,4.670410e-01,-2.210344e+02,4.670410e-01,-2.101831e+02,4.670410e-01,-1.800958e+02
4.672852e-01,-2.403947e+02,4.672852e-01,-2.350318e+02,4.672852e-01,-2.295462e+02,4.672852e-01,-2.229402e+02,4.672852e-01,-2.110897e+02,4.672852e-01,-1.801243e+02
4.675293e-01,-2.407504e+02,4.675293e-01,-2.355013e+02,4.675293e-01,-2.294134e+02,4.675293e-01,-2.233682e+02,4.675293e-01,-2.109985e+02,4.675293e-01,-1.809881e+02
4.677734e-01,-2.406546e+02,4.677734e-01,-2.336741e+02,4.677734e-01,-2.291881e+02,4.677734e-01,-2.216001e+02,4.677734e-01,-2.106164e+02,4.677734e-01,-1.818686e+02
4.680176e-01,-2.409453e+02,4.680176e-01,-2.340081e+02,4.680176e-01,-2.298485e+02,4.680176e-01,-2.225323e+02,4.680176e-01,-2.110281e+02,4.680176e-01,-1.809955e+02
4.682617e-01,-2.402123e+02,4.682617e-01,-2.350479e+02,4.682617e-01,-2.301930e+02,4.682617e-01,-2.247927e+02,4.682617e-01,-2.133066e+02,4.682617e-01,-1.834835e+02
4.685059e-01,-2.419311e+02,4.685059e-01,-2.360808e+02,4.685059e-01,-2.280473e+02,4.685059e-01,-2.251145e+02,4.685059e-01,-2.161118e+02,4.685059e-01,-1.825205e+02
4.687500e-01,-2.421019e+02,4.687500e-01,-2.357666e+02,4.687500e-01,-2.283368e+02,4.687500e-01,-2.255570e+02,4.687500e-01,-2.144827e+02,4.687500e-01,-1.824777e+02
4.689941e-01,-2.419414e+02,4.689941e-01,-2.354514e+02,4.689941e-01,-2.300329e+02,4.689941e-01,-2.251504e+02,4.689941e-01,-2.109662e+02,4.689941e-01,-1.835494e+02
4.692383e-01,-2.411048e+02,4.692383e-01,-2.343374e+02,4.692383e-01,-2.316167e+02,4.692383e-01,-2.246884e+02,4.692383e-01,-2.097110e+02,4.692383e-01,-1.808932e+02
4.694824e-01,-2.411910e+02,4.694824e-01,-2.365898e+02,4.694824e-01,-2.324990e+02,4.694824e-01,-2.240004e+02,4.694824e-01,-2.109517e+02,4.694824e-01,-1.834168e+02
4.697266e-01,-2.416180e+02,4.697266e-01,-2.379815e+02,4.697266e-01,-2.329751e+02,4.697266e-01,-2.232813e+02,4.697266e-01,-2.114522e+02,4.697266e-01,-1.803952e+02
4.699707e-01,-2.393808e+02,4.699707e-01,-2.387359e+02,4.699707e-01,-2.305914e+02,4.699707e-01,-2.228912e+02,4.699707e-01,-2.115943e+02,4.699707e-01,-1.814146e+02
4.702148e-01,-2.392271e+02,4.702148e-01,-2.371955e+02,4.702148e-01,-2.281652e+02,4.702148e-01,-2.248224e+02,4.702148e-01,-2.114826e+02,4.702148e-01,-1.808986e+02
4.704590e-01,-2.401869e+02,4.704590e-01,-2.347238e+02,4.704590e-01,-2.274634e+02,4.704590e-01,-2.258765e+02,4.704590e-01,-2.110054e+02,4.704590e-01,-1.843359e+02
4.707031e-01,-2.411699e+02,4.707031e-01,-2.334518e+02,4.707031e-01,-2.289068e+02,4.707031e-01,-2.249984e+02,4.707031e-01,-2.129832e+02,4.707031e-01,-1.810449e+02
4.709473e-01,-2.390527e+02,4.709473e-01,-2.350045e+02,4.709473e-01,-2.298085e+02,4.709473e-01,-2.233422e+02,4.709473e-01,-2.130711e+02,4.709473e-01,-1.785544e+02
4.711914e-01,-2.409958e+02,4.711914e-01,-2.354239e+02,4.711914e-01,-2.295370e+02,4.711914e-01,-2.244369e+02,4.711914e-01,-2.130376e+02,4.711914e-01,-1.761176e+02
4.714355e-01,-2.416218e+02,4.714355e-01,-2.362207e+02,4.714355e-01,-2.292950e+02,4.714355e-01,-2.260330e+02,4.714355e-01,-2.123139e+02,4.714355e-01,-1.787804e+02
4.716797e-01,-2.412470e+02,4.716797e-01,-2.369157e+02,4.716797e-01,-2.295157e+02,4.716797e-01,-2.252299e+02,4.716797e-01,-2.111336e+02,4.716797e-01,-1.777956e+02
4.719238e-01,-2.404829e+02,4.719238e-01,-2.371068e+02,4.719238e-01,-2.291571e+02,4.719238e-01,-2.229406e+02,4.719238e-01,-2.110002e+02,4.719238e-01,-1.791791e+02
4.721680e-01,-2.385534e+02,4.721680e-01,-2.357607e+02,4.721680e-01,-2.305931e+02,4.721680e-01,-2.216012e+02,4.721680e-01,-2.119312e+02,4.721680e-01,-1.798811e+02
4.724121e-01,-2.395412e+02,4.724121e-01,-2.336217e+02,4.724121e-01,-2.313020e+02,4.724121e-01,-2.225998e+02,4.724121e-01,-2.120619e+02,4.724121e-01,-1.781099e+02
4.726562e-01,-2.408322e+02,4.726562e-01,-2.332563e+02,4.726562e-01,-2.312989e+02,4.726562e-01,-2.230669e+02,4.726562e-01,-2.126059e+02,4.726562e-01,-1.769722e+02
4.729004e-01,-2.398966e+02,4.729004e-01,-2.337340e+02,4.729004e-01,-2.308654e+02,4.729004e-01,-2.227244e+02,4.729004e-01,-2.139566e+02,4.729004e-01,-1.778509e+02
4.731445e-01,-2.395177e+02,4.731445e-01,-2.344759e+02,4.731445e-01,-2.300328e+02,4.731445e-01,-2.248971e+02,4.731445e-01,-2.136415e+02,4.731445e-01,-1.766795e+02
4.733887e-01,-2.390299e+02,4.733887e-01,-2.343391e+02,4.733887e-01,-2.287586e+02,4.733887e-01,-2.254521e+02,4.733887e-01,-2.121709e+02,4.733887e-01,-1.760827e+02
4.736328e-01,-2.386178e+02,4.736328e-01,-2.359740e+02,4.736328e-01,-2.287984e+02,4.736328e-01,-2.243640e+02,4.736328e-01,-2.124034e+02,4.736328e-01,-1.757943e+02
4.738770e-01,-2.381134e+02,4.738770e-01,-2.378152e+02,4.738770e-01,-2.285365e+02,4.738770e-01,-2.243274e+02,4.738770e-01,-2.122082e+02,4.738770e-01,-1.760051e+02
4.741211e-01,-2.389852e+02,4.741211e-01,-2.373860e+02,4.741211e-01,-2.274271e+02,4.741211e-01,-2.247205e+02,4.741211e-01,-2.108087e+02,4.741211e-01,-1.752074e+02
4.743652e-01,-2.391450e+02,4.743652e-01,-2.375342e+02,4.743652e-01,-2.276993e+02,4.743652e-01,-2.234002e+02,4.743652e-01,-2.128055e+02,4.743652e-01,-1.759639e+02
4.746094e-01,-2.414089e+02,4.746094e-01,-2.371575e+02,4.746094e-01,-2.294570e+02,4.746094e-01,-2.216203e+02,4.746094e-01,-2.125741e+02,4.746094e-01,-1.767396e+02
4.748535e-01,-2.434524e+02,4.748535e-01,-2.355254e+02,4.748535e-01,-2.302954e+02,4.748535e-01,-2.221649e+02,4.748535e-01,-2.121802e+02,4.748535e-01,-1.761729e+02
4.750977e-01,-2.429080e+02,4.750977e-01,-2.360982e+02,4.750977e-01,-2.294392e+02,4.750977e-01,-2.249750e+02,4.750977e-01,-2.135307e+02,4.750977e-01,-1.731988e+02
4.753418e-01,-2.415607e+02,4.753418e-01,-2.367703e+02,4.753418e-01,-2.296933e+02,4.753418e-01,-2.273487e+02,4.753418e-01,-2.159776e+02,4.753418e-01,-1.751940e+02
4.755859e-01,-2.390365e+02,4.755859e-01,-2.357134e+02,4.755859e-01,-2.306286e+02,4.755859e-01,-2.258004e+02,4.755859e-01,-2.163741e+02,4.755859e-01,-1.766073e+02
4.758301e-01,-2.397446e+02,4.758301e-01,-2.354549e+02,4.758301e-01,-2.303079e+02,4.758301e-01,-2.241856e+02,4.758301e-01,-2.156866e+02,4.758301e-01,-1.760397e+02
4.760742e-01,-2.420623e+02,4.760742e-01,-2.363586e+02,4.760742e-01,-2.293069e+02,4.760742e-01,-2.237441e+02,4.760742e-01,-2.151613e+02,4.760742e-01,-1.763562e+02
4.763184e-01,-2.418018e+02,4.763184e-01,-2.355264e+02,4.763184e-01,-2.303280e+02,4.763184e-01,-2.260988e+02,4.763184e-01,-2.144999e+02,4.763184e-01,-1.761869e+02
4.765625e-01,-2.409551e+02,4.765625e-01,-2.357324e+02,4.765625e-01,-2.324821e+02,4.765625e-01,-2.256769e+02,4.765625e-01,-2.147638e+02,4.765625e-01,-1.749070e+02
4.768066e-01,-2.403256e+02,4.768066e-01,-2.365456e+02,4.768066e-01,-2.308441e+02,4.768066e-01,-2.235142e+02,4.768066e-01,-2.140844e+02,4.768066e-01,-1.731983e+02
4.770508e-01,-2.401993e+02,4.770508e-01,-2.366388e+02,4.770508e-01,-2.280638e+02,4.770508e-01,-2.236433e+02,4.770508e-01,-2.127062e+02,4.770508e-01,-1.733400e+02
4.772949e-01,-2.407893e+02,4.772949e-01,-2.357614e+02,4.772949e-01,-2.279175e+02,4.772949e-01,-2.237897e+02,4.772949e-01,-2.138735e+02,4.772949e-01,-1.751574e+02
4.775391e-01,-2.408747e+02,4.775391e-01,-2.365574e+02,4.775391e-01,-2.298782e+02,4.775391e-01,-2.237390e+02,4.775391e-01,-2.155293e+02,4.775391e-01,-1.741551e+02
4.777832e-01,-2.407487e+02,4.777832e-01,-2.374830e+02,4.777832e-01,-2.319423e+02,4.777832e-01,-2.253082e+02,4.777832e-01,-2.142413e+02,4.777832e-01,-1.739481e+02
4.780273e-01,-2.416643e+02,4.780273e-01,-2.373294e+02,4.780273e-01,-2.318999e+02,4.780273e-01,-2.249100e+02,4.780273e-01,-2.137733e+02,4.780273e-01,-1.743431e+02
4.782715e-01,-2.433010e+02,4.782715e-01,-2.369259e+02,4.782715e-01,-2.302024e+02,4.782715e-01,-2.243694e+02,4.782715e-01,-2.151747e+02,4.782715e-01,-1.748163e+02
4.785156e-01,-2.411646e+02,4.785156e-01,-2.358582e+02,4.785156e-01,-2.306309e+02,4.785156e-01,-2.253536e+02,4.785156e-01,-2.168423e+02,4.785156e-01,-1.762907e+02
4.787598e-01,-2.404332e+02,4.787598e-01,-2.345951e+02,4.787598e-01,-2.285457e+02,4.787598e-01,-2.247169e+02,4.787598e-01,-2.155791e+02,4.787598e-01,-1.756091e+02
4.790039e-01,-2.417910e+02,4.790039e-01,-2.339865e+02,4.790039e-01,-2.285347e+02,4.790039e-01,-2.239490e+02,4.790039e-01,-2.143755e+02,4.790039e-01,-1.781391e+02
4.792480e-01,-2.415324e+02,4.792480e-01,-2.331465e+02,4.792480e-01,-2.299241e+02,4.792480e-01,-2.231362e+02,4.792480e-01,-2.148763e+02,4.792480e-01,-1.765051e+02
4.794922e-01,-2.417876e+02,4.794922e-01,-2.332504e+02,4.794922e-01,-2.291893e+02,4.794922e-01,-2.235441e+02,4.794922e-01,-2.147553e+02,4.794922e-01,-1.779021e+02
4.797363e-01,-2.406657e+02,4.797363e-01,-2.336837e+02,4.797363e-01,-2.278965e+02,4.797363e-01,-2.261137e+02,4.797363e-01,-2.155374e+02,4.797363e-01,-1.753941e+02
4.799805e-01,-2.403844e+02,4.799805e-01,-2.340564e+02,4.799805e-01,-2.285046e+02,4.799805e-01,-2.269578e+02,4.799805e-01,-2.167920e+02,4.799805e-01,-1.763553e+02
4.802246e-01,-2.406257e+02,4.802246e-01,-2.351751e+02,4.802246e-01,-2.293842e+02,4.802246e-01,-2.276604e+02,4.802246e-01,-2.184470e+02,4.802246e-01,-1.772614e+02
4.804688e-01,-2.416862e+02,4.804688e-01,-2.358953e+02,4.804688e-01,-2.301892e+02,4.804688e-01,-2.276201e+02,4.804688e-01,-2.175404e+02,4.804688e-01,-1.759735e+02
4.807129e-01,-2.417360e+02,4.807129e-01,-2.342470e+02,4.807129e-01,-2.305772e+02,4.807129e-01,-2.257591e+02,4.807129e-01,-2.157016e+02,4.807129e-01,-1.773188e+02
4.809570e-01,-2.405060e+02,4.809570e-01,-2.344423e+02,4.809570e-01,-2.290287e+02,4.809570e-01,-2.235165e+02,4.809570e-01,-2.153184e+02,4.809570e-01,-1.791061e+02
4.812012e-01,-2.405405e+02,4.812012e-01,-2.354241e+02,4.812012e-01,-2.282745e+02,4.812012e-01,-2.230899e+02,4.812012e-01,-2.145187e+02,4.812012e-01,-1.790461e+02
4.814453e-01,-2.407525e+02,4.814453e-01,-2.344082e+02,4.814453e-01,-2.281954e+02,4.814453e-01,-2.258688e+02,4.814453e-01,-2.143164e+02,4.814453e-01,-1.774084e+02
4.816895e-01,-2.418671e+02,4.816895e-01,-2.328884e+02,4.816895e-01,-2.275021e+02,4.816895e-01,-2.277100e+02,4.816895e-01,-2.144823e+02,4.816895e-01,-1.794461e+02
4.819336e-01,-2.450085e+02,4.819336e-01,-2.325843e+02,4.819336e-01,-2.285695e+02,4.819336e-01,-2.267261e+02,4.819336e-01,-2.146865e+02,4.819336e-01,-1.789648e+02
4.821777e-01,-2.439717e+02,4.821777e-01,-2.323126e+02,4.821777e-01,-2.311727e+02,4.821777e-01,-2.234575e+02,4.821777e-01,-2.171380e+02,4.821777e-01,-1.794301e+02
4.824219e-01,-2.419003e+02,4.824219e-01,-2.342723e+02,4.824219e-01,-2.318216e+02,4.824219e-01,-2.242158e+02,4.824219e-01,-2.165261e+02,4.824219e-01,-1.808957e+02
4.826660e-01,-2.409047e+02,4.826660e-01,-2.345127e+02,4.826660e-01,-2.309967e+02,4.826660e-01,-2.242471e+02,4.826660e-01,-2.170331e+02,4.826660e-01,-1.831504e+02
4.829102e-01,-2.436542e+02,4.829102e-01,-2.341833e+02,4.829102e-01,-2.293354e+02,4.829102e-01,-2.228818e+02,4.829102e-01,-2.196124e+02,4.829102e-01,-1.836689e+02
4.831543e-01,-2.429194e+02,4.831543e-01,-2.365960e+02,4.831543e-01,-2.294893e+02,4.831543e-01,-2.238009e+02,4.831543e-01,-2.171779e+02,4.831543e-01,-1.838647e+02
4.833984e-01,-2.422703e+02,4.833984e-01,-2.348896e+02,4.833984e-01,-2.293063e+02,4.833984e-01,-2.237838e+02,4.833984e-01,-2.145003e+02,4.833984e-01,-1.853871e+02
4.836426e-01,-2.427508e+02,4.836426e-01,-2.330981e+02,4.836426e-01,-2.285105e+02,4.836426e-01,-2.249200e+02,4.836426e-01,-2.143150e+02,4.836426e-01,-1.866980e+02
4.838867e-01,-2.419864e+02,4.838867e-01,-2.333042e+02,4.838867e-01,-2.287648e+02,4.838867e-01,-2.253782e+02,4.838867e-01,-2.144315e+02,4.838867e-01,-1.856811e+02
4.841309e-01,-2.414970e+02,4.841309e-01,-2.345867e+02,4.841309e-01,-2.294518e+02,4.841309e-01,-2.247137e+02,4.841309e-01,-2.142265e+02,4.841309e-01,-1.875273e+02
4.843750e-01,-2.425428e+02,4.843750e-01,-2.350771e+02,4.843750e-01,-2.300751e+02,4.843750e-01,-2.241639e+02,4.843750e-01,-2.142843e+02,4.843750e-01,-1.880015e+02
4.846191e-01,-2.415234e+02,4.846191e-01,-2.336772e+02,4.846191e-01,-2.311015e+02,4.846191e-01,-2.249968e+02,4.846191e-01,-2.146233e+02,4.846191e-01,-1.855419e+02
4.848633e-01,-2.413466e+02,4.848633e-01,-2.337490e+02,4.848633e-01,-2.332926e+02,4.848633e-01,-2.260560e+02,4.848633e-01,-2.147147e+02,4.848633e-01,-1.851659e+02
4.851074e-01,-2.430907e+02,4.851074e-01,-2.345958e+02,4.851074e-01,-2.324196e+02,4.851074e-01,-2.251016e+02,4.851074e-01,-2.151367e+02,4.851074e-01,-1.846276e+02
4.853516e-01,-2.443944e+02,4.853516e-01,-2.342114e+02,4.853516e-01,-2.301835e+02,4.853516e-01,-2.241512e+02,4.853516e-01,-2.148331e+02,4.853516e-01,-1.837098e+02
4.855957e-01,-2.420521e+02,4.855957e-01,-2.333416e+02,4.855957e-01,-2.300697e+02,4.855957e-01,-2.248227e+02,4.855957e-01,-2.134387e+02,4.855957e-01,-1.807730e+02
4.858398e-01,-2.398434e+02,4.858398e-01,-2.340035e+02,4.858398e-01,-2.295668e+02,4.858398e-01,-2.253955e+02,4.858398e-01,-2.143359e+02,4.858398e-01,-1.797918e+02
4.860840e-01,-2.404729e+02,4.860840e-01,-2.347328e+02,4.860840e-01,-2.306232e+02,4.860840e-01,-2.276082e+02,4.860840e-01,-2.171165e+02,4.860840e-01,-1.799365e+02
4.863281e-01,-2.420077e+02,4.863281e-01,-2.362815e+02,4.863281e-01,-2.304954e+02,4.863281e-01,-2.269175e+02,4.863281e-01,-2.183330e+02,4.863281e-01,-1.787427e+02
4.865723e-01,-2.433826e+02,4.865723e-01,-2.390493e+02,4.865723e-01,-2.292369e+02,4.865723e-01,-2.257576e+02,4.865723e-01,-2.164937e+02,4.865723e-01,-1.787195e+02
4.868164e-01,-2.429790e+02,4.868164e-01,-2.378422e+02,4.868164e-01,-2.301158e+02,4.868164e-01,-2.256435e+02,4.868164e-01,-2.161028e+02,4.868164e-01,-1.782867e+02
4.870605e-01,-2.426903e+02,4.870605e-01,-2.362907e+02,4.870605e-01,-2.306695e+02,4.870605e-01,-2.253949e+02,4.870605e-01,-2.173296e+02,4.870605e-01,-1.771043e+02
4.873047e-01,-2.434956e+02,4.873047e-01,-2.371568e+02,4.873047e-01,-2.309788e+02,4.873047e-01,-2.255025e+02,4.873047e-01,-2.174463e+02,4.873047e-01,-1.779556e+02
4.875488e-01,-2.440472e+02,4.875488e-01,-2.377014e+02,4.875488e-01,-2.306136e+02,4.875488e-01,-2.257468e+02,4.875488e-01,-2.150818e+02,4.875488e-01,-1.784178e+02
4.877930e-01,-2.423696e+02,4.877930e-01,-2.374862e+02,4.877930e-01,-2.301114e+02,4.877930e-01,-2.256838e+02,4.877930e-01,-2.146949e+02,4.877930e-01,-1.765342e+02
4.880371e-01,-2.414912e+02,4.880371e-01,-2.354153e+02,4.880371e-01,-2.310215e+02,4.880371e-01,-2.241687e+02,4.880371e-01,-2.155903e+02,4.880371e-01,-1.765603e+02
4.882812e-01,-2.416237e+02,4.882812e-01,-2.347994e+02,4.882812e-01,-2.299984e+02,4.882812e-01,-2.238087e+02,4.882812e-01,-2.163031e+02,4.882812e-01,-1.751900e+02
4.885254e-01,-2.409024e+02,4.885254e-01,-2.349972e+02,4.885254e-01,-2.285981e+02,4.885254e-01,-2.250049e+02,4.885254e-01,-2.158930e+02,4.885254e-01,-1.748222e+02
4.887695e-01,-2.404365e+02,4.887695e-01,-2.357053e+02,4.887695e-01,-2.292591e+02,4.887695e-01,-2.253355e+02,4.887695e-01,-2.160464e+02,4.887695e-01,-1.736687e+02
4.890137e-01,-2.398928e+02,4.890137e-01,-2.371912e+02,4.890137e-01,-2.298226e+02,4.890137e-01,-2.250321e+02,4.890137e-01,-2.175571e+02,4.890137e-01,-1.742929e+02
4.892578e-01,-2.411400e+02,4.892578e-01,-2.376907e+02,4.892578e-01,-2.289350e+02,4.892578e-01,-2.255448e+02,4.892578e-01,-2.181751e+02,4.892578e-01,-1.740240e+02
4.895020e-01,-2.399945e+02,4.895020e-01,-2.358830e+02,4.895020e-01,-2.286789e+02,4.895020e-01,-2.232859e+02,4.895020e-01,-2.175101e+02,4.895020e-01,-1.732323e+02
4.897461e-01,-2.402470e+02,4.897461e-01,-2.354262e+02,4.897461e-01,-2.285987e+02,4.897461e-01,-2.242342e+02,4.897461e-01,-2.170322e+02,4.897461e-01,-1.711156e+02
4.899902e-01,-2.410607e+02,4.899902e-01,-2.348108e+02,4.899902e-01,-2.295895e+02,4.899902e-01,-2.260301e+02,4.899902e-01,-2.179557e+02,4.899902e-01,-1.712929e+02
4.902344e-01,-2.408080e+02,4.902344e-01,-2.352996e+02,4.902344e-01,-2.297653e+02,4.902344e-01,-2.257228e+02,4.902344e-01,-2.176605e+02,4.902344e-01,-1.729438e+02
4.904785e-01,-2.400945e+02,4.904785e-01,-2.374323e+02,4.904785e-01,-2.291193e+02,4.904785e-01,-2.260838e+02,4.904785e-01,-2.178817e+02,4.904785e-01,-1.730541e+02
4.907227e-01,-2.406154e+02,4.907227e-01,-2.355536e+02,4.907227e-01,-2.308659e+02,4.907227e-01,-2.268368e+02,4.907227e-01,-2.171601e+02,4.907227e-01,-1.731811e+02
4.909668e-01,-2.395830e+02,4.909668e-01,-2.339587e+02,4.909668e-01,-2.296804e+02,4.909668e-01,-2.263242e+02,4.909668e-01,-2.154888e+02,4.909668e-01,-1.742817e+02
4.912109e-01,-2.401940e+02,4.912109e-01,-2.342077e+02,4.912109e-01,-2.297291e+02,4.912109e-01,-2.245505e+02,4.912109e-01,-2.151253e+02,4.912109e-01,-1.725070e+02
4.914551e-01,-2.419279e+02,4.914551e-01,-2.355907e+02,4.914551e-01,-2.298131e+02,4.914551e-01,-2.250344e+02,4.914551e-01,-2.182893e+02,4.914551e-01,-1.703771e+02
4.916992e-01,-2.404648e+02,4.916992e-01,-2.345387e+02,4.916992e-01,-2.302484e+02,4.916992e-01,-2.265800e+02,4.916992e-01,-2.193955e+02,4.916992e-01,-1.695592e+02
4.919434e-01,-2.400887e+02,4.919434e-01,-2.351416e+02,4.919434e-01,-2.310147e+02,4.919434e-01,-2.267536e+02,4.919434e-01,-2.161178e+02,4.919434e-01,-1.698331e+02
4.921875e-01,-2.393881e+02,4.921875e-01,-2.353513e+02,4.921875e-01,-2.316754e+02,4.921875e-01,-2.258000e+02,4.921875e-01,-2.161964e+02,4.921875e-01,-1.721775e+02
4.924316e-01,-2.398429e+02,4.924316e-01,-2.378102e+02,4.924316e-01,-2.309038e+02,4.924316e-01,-2.258996e+02,4.924316e-01,-2.167236e+02,4.924316e-01,-1.728093e+02
4.926758e-01,-2.394682e+02,4.926758e-01,-2.369995e+02,4.926758e-01,-2.313340e+02,4.926758e-01,-2.249992e+02,4.926758e-01,-2.166939e+02,4.926758e-01,-1.738071e+02
4.929199e-01,-2.405801e+02,4.929199e-01,-2.344276e+02,4.929199e-01,-2.305242e+02,4.929199e-01,-2.235253e+02,4.929199e-01,-2.177456e+02,4.929199e-01,-1.722133e+02
4.931641e-01,-2.415613e+02,4.931641e-01,-2.328615e+02,4.931641e-01,-2.291915e+02,4.931641e-01,-2.243019e+02,4.931641e-01,-2.165324e+02,4.931641e-01,-1.720499e+02
4.934082e-01,-2.408931e+02,4.934082e-01,-2.317416e+02,4.934082e-01,-2.287077e+02,4.934082e-01,-2.276326e+02,4.934082e-01,-2.162201e+02,4.934082e-01,-1.719464e+02
4.936523e-01,-2.400082e+02,4.936523e-01,-2.309294e+02,4.936523e-01,-2.288112e+02,4.936523e-01,-2.269272e+02,4.936523e-01,-2.161524e+02,4.936523e-01,-1.724901e+02
4.938965e-01,-2.413861e+02,4.938965e-01,-2.320009e+02,4.938965e-01,-2.297909e+02,4.938965e-01,-2.253073e+02,4.938965e-01,-2.156475e+02,4.938965e-01,-1.721244e+02
4.941406e-01,-2.419041e+02,4.941406e-01,-2.343639e+02,4.941406e-01,-2.301591e+02,4.941406e-01,-2.263280e+02,4.941406e-01,-2.163682e+02,4.941406e-01,-1.735469e+02
4.943848e-01,-2.405385e+02,4.943848e-01,-2.336686e+02,4.943848e-01,-2.304147e+02,4.943848e-01,-2.268159e+02,4.943848e-01,-2.161828e+02,4.943848e-01,-1.730497e+02
4.946289e-01,-2.405268e+02,4.946289e-01,-2.346863e+02,4.946289e-01,-2.292384e+02,4.946289e-01,-2.242521e+02,4.946289e-01,-2.163087e+02,4.946289e-01,-1.710715e+02
4.948730e-01,-2.393725e+02,4.948730e-01,-2.369809e+02,4.948730e-01,-2.284996e+02,4.948730e-01,-2.236904e+02,4.948730e-01,-2.169650e+02,4.948730e-01,-1.719917e+02
4.951172e-01,-2.385426e+02,4.951172e-01,-2.359250e+02,4.951172e-01,-2.294450e+02,4.951172e-01,-2.242457e+02,4.951172e-01,-2.160355e+02,4.951172e-01,-1.728059e+02
4.953613e-01,-2.392180e+02,4.953613e-01,-2.345975e+02,4.953613e-01,-2.276583e+02,4.953613e-01,-2.250748e+02,4.953613e-01,-2.154928e+02,4.953613e-01,-1.718175e+02
4.956055e-01,-2.415642e+02,4.956055e-01,-2.360902e+02,4.956055e-01,-2.279050e+02,4.956055e-01,-2.255180e+02,4.956055e-01,-2.150549e+02,4.956055e-01,-1.708249e+02
4.958496e-01,-2.455103e+02,4.958496e-01,-2.352584e+02,4.958496e-01,-2.282700e+02,4.958496e-01,-2.256125e+02,4.958496e-01,-2.147607e+02,4.958496e-01,-1.711565e+02
4.960938e-01,-2.453105e+02,4.960938e-01,-2.338647e+02,4.960938e-01,-2.275500e+02,4.960938e-01,-2.258742e+02,4.960938e-01,-2.159922e+02,4.960938e-01,-1.711599e+02
4.963379e-01,-2.431238e+02,4.963379e-01,-2.353243e+02,4.963379e-01,-2.274057e+02,4.963379e-01,-2.249573e+02,4.963379e-01,-2.173240e+02,4.963379e-01,-1.702064e+02
4.965820e-01,-2.419859e+02,4.965820e-01,-2.355498e+02,4.965820e-01,-2.281557e+02,4.965820e-01,-2.249099e+02,4.965820e-01,-2.181329e+02,4.965820e-01,-1.693339e+02
4.968262e-01,-2.417598e+02,4.968262e-01,-2.348657e+02,4.968262e-01,-2.280308e+02,4.968262e-01,-2.257486e+02,4.968262e-01,-2.177818e+02,4.968262e-01,-1.686333e+02
4.970703e-01,-2.406185e+02,4.970703e-01,-2.347510e+02,4.970703e-01,-2.294200e+02,4.970703e-01,-2.265334e+02,4.970703e-01,-2.153802e+02,4.970703e-01,-1.673168e+02
4.973145e-01,-2.410751e+02,4.973145e-01,-2.342458e+02,4.973145e-01,-2.297714e+02,4.973145e-01,-2.259945e+02,4.973145e-01,-2.153459e+02,4.973145e-01,-1.666935e+02
4.975586e-01,-2.411360e+02,4.975586e-01,-2.343649e+02,4.975586e-01,-2.286731e+02,4.975586e-01,-2.244493e+02,4.975586e-01,-2.170318e+02,4.975586e-01,-1.685940e+02
4.978027e-01,-2.400403e+02,4.978027e-01,-2.354148e+02,4.978027e-01,-2.286429e+02,4.978027e-01,-2.260748e+02,4.978027e-01,-2.162728e+02,4.978027e-01,-1.690868e+02
4.980469e-01,-2.410789e+02,4.980469e-01,-2.364225e+02,4.980469e-01,-2.289437e+02,4.980469e-01,-2.266632e+02,4.980469e-01,-2.159336e+02,4.980469e-01,-1.680667e+02
4.982910e-01,-2.417875e+02,4.982910e-01,-2.363902e+02,4.982910e-01,-2.288408e+02,4.982910e-01,-2.266788e+02,4.982910e-01,-2.171186e+02,4.982910e-01,-1.679732e+02
4.985352e-01,-2.423949e+02,4.985352e-01,-2.357765e+02,4.985352e-01,-2.298823e+02,4.985352e-01,-2.278626e+02,4.985352e-01,-2.176097e+02,4.985352e-01,-1.664527e+02
4.987793e-01,-2.433123e+02,4.987793e-01,-2.361070e+02,4.987793e-01,-2.302749e+02,4.987793e-01,-2.263860e+02,4.987793e-01,-2.183038e+02,4.987793e-01,-1.651095e+02
4.990234e-01,-2.424869e+02,4.990234e-01,-2.361104e+02,4.990234e-01,-2.310736e+02,4.990234e-01,-2.265768e+02,4.990234e-01,-2.184593e+02,4.990234e-01,-1.646138e+02
4.992676e-01,-2.404906e+02,4.992676e-01,-2.375281e+02,4.992676e-01,-2.322016e+02,4.992676e-01,-2.264286e+02,4.992676e-01,-2.188348e+02,4.992676e-01,-1.655000e+02
4.995117e-01,-2.389564e+02,4.995117e-01,-2.378268e+02,4.995117e-01,-2.290856e+02,4.995117e-01,-2.268656e+02,4.995117e-01,-2.173527e+02,4.995117e-01,-1.660589e+02
4.997559e-01,-2.382583e+02,4.997559e-01,-2.376923e+02,4.997559e-01,-2.277234e+02,4.997559e-01,-2.282070e+02,4.997559e-01,-2.143917e+02,4.997559e-01,-1.656811e+02
5.000000e-01,-2.404974e+02,5.000000e-01,-2.403480e+02,5.000000e-01,-2.327385e+02,5.000000e-01,-2.348535e+02,5.000000e-01,-2.165922e+02,5.000000e-01,-1.689167e+02


==> figures/psd_6_8.csv <==
f_fp_0,fp_0,f_fp_1,fp_1,f_fp_2,fp_2,f_fp_3,fp_3,f_fp_4,fp_4,f_fp_5,fp_5,f_fp_6,fp_6,f_fp_7,fp_7,f_bb,bb
0.000000e+00,-1.870682e+02,0.000000e+00,-2.256199e+02,0.000000e+00,-2.324035e+02,0.000000e+00,-2.348876e+02,0.000000e+00,-2.420095e+02,0.000000e+00,-2.381141e+02,0.000000e+00,-2.401781e+02,0.000000e+00,-2.375656e+02,0.000000e+00,-2.001730e+02
4.882812e-04,-1.804704e+02,4.882812e-04,-2.265964e+02,4.882812e-04,-2.336736e+02,4.882812e-04,-2.360043e+02,4.882812e-04,-2.432974e+02,4.882812e-04,-2.392710e+02,4.882812e-04,-2.416061e+02,4.882812e-04,-2.390163e+02,4.882812e-04,-1.934696e+02
9.765625e-04,-1.813150e+02,9.765625e-04,-2.354368e+02,9.765625e-04,-2.435200e+02,9.765625e-04,-2.461058e+02,9.765625e-04,-2.501280e+02,9.765625e-04,-2.509876e+02,9.765625e-04,-2.535726e+02,9.765625e-04,-2.527017e+02,9.765625e-04,-1.911016e+02
1.464844e-03,-1.834187e+02,1.464844e-03,-2.379571e+02,1.464844e-03,-2.454596e+02,1.464844e-03,-2.476423e+02,1.464844e-03,-2.508065e+02,1.464844e-03,-2.532523e+02,1.464844e-03,-2.552058e+02,1.464844e-03,-2.577923e+02,1.464844e-03,-1.907380e+02
1.953125e-03,-1.837456e+02,1.953125e-03,-2.400576e+02,1.953125e-03,-2.467426e+02,1.953125e-03,-2.478552e+02,1.953125e-03,-2.556805e+02,1.953125e-03,-2.528662e+02,1.953125e-03,-2.556118e+02,1.953125e-03,-2.578958e+02,1.953125e-03,-1.914490e+02
2.441406e-03,-1.872905e+02,2.441406e-03,-2.381994e+02,2.441406e-03,-2.461826e+02,2.441406e-03,-2.476884e+02,2.441406e-03,-2.555904e+02,2.441406e-03,-2.534340e+02,2.441406e-03,-2.560336e+02,2.441406e-03,-2.569764e+02,2.441406e-03,-1.921978e+02
2.929688e-03,-1.877372e+02,2.929688e-03,-2.372514e+02,2.929688e-03,-2.454585e+02,2.929688e-03,-2.477519e+02,2.929688e-03,-2.556597e+02,2.929688e-03,-2.546526e+02,2.929688e-03,-2.572140e+02,2.929688e-03,-2.559389e+02,2.929688e-03,-1.927726e+02
3.417969e-03,-1.877970e+02,3.417969e-03,-2.380471e+02,3.417969e-03,-2.467256e+02,3.417969e-03,-2.479331e+02,3.417969e-03,-2.542536e+02,3.417969e-03,-2.520995e+02,3.417969e-03,-2.571598e+02,3.417969e-03,-2.548358e+02,3.417969e-03,-1.928348e+02
3.906250e-03,-1.893876e+02,3.906250e-03,-2.381946e+02,3.906250e-03,-2.471401e+02,3.906250e-03,-2.478034e+02,3.906250e-03,-2.531712e+02,3.906250e-03,-2.525057e+02,3.906250e-03,-2.573178e+02,3.906250e-03,-2.550569e+02,3.906250e-03,-1.944005e+02
4.394531e-03,-1.888509e+02,4.394531e-03,-2.380109e+02,4.394531e-03,-2.463088e+02,4.394531e-03,-2.467499e+02,4.394531e-03,-2.511816e+02,4.394531e-03,-2.526746e+02,4.394531e-03,-2.574490e+02,4.394531e-03,-2.555348e+02,4.394531e-03,-1.993968e+02
4.882812e-03,-1.874893e+02,4.882812e-03,-2.383758e+02,4.882812e-03,-2.444832e+02,4.882812e-03,-2.481648e+02,4.882812e-03,-2.491736e+02,4.882812e-03,-2.536347e+02,4.882812e-03,-2.586362e+02,4.882812e-03,-2.550836e+02,4.882812e-03,-2.015044e+02
5.371094e-03,-1.871968e+02,5.371094e-03,-2.365278e+02,5.371094e-03,-2.455931e+02,5.371094e-03,-2.491344e+02,5.371094e-03,-2.506763e+02,5.371094e-03,-2.554301e+02,5.371094e-03,-2.585053e+02,5.371094e-03,-2.566094e+02,5.371094e-03,-2.006751e+02
5.859375e-03,-1.877810e+02,5.859375e-03,-2.362376e+02,5.859375e-03,-2.480089e+02,5.859375e-03,-2.480171e+02,5.859375e-03,-2.526807e+02,5.859375e-03,-2.557390e+02,5.859375e-03,-2.572764e+02,5.859375e-03,-2.567677e+02,5.859375e-03,-2.028072e+02
6.347656e-03,-1.884984e+02,6.347656e-03,-2.357033e+02,6.347656e-03,-2.463019e+02,6.347656e-03,-2.464609e+02,6.347656e-03,-2.530425e+02,6.347656e-03,-2.556854e+02,6.347656e-03,-2.579690e+02,6.347656e-03,-2.546884e+02,6.347656e-03,-2.058032e+02
6.835938e-03,-1.887087e+02,6.835938e-03,-2.357369e+02,6.835938e-03,-2.453260e+02,6.835938e-03,-2.454216e+02,6.835938e-03,-2.512381e+02,6.835938e-03,-2.542949e+02,6.835938e-03,-2.567203e+02,6.835938e-03,-2.541723e+02,6.835938e-03,-2.110696e+02
7.324219e-03,-1.904346e+02,7.324219e-03,-2.382253e+02,7.324219e-03,-2.456438e+02,7.324219e-03,-2.466997e+02,7.324219e-03,-2.508951e+02,7.324219e-03,-2.546310e+02,7.324219e-03,-2.552740e+02,7.324219e-03,-2.568619e+02,7.324219e-03,-2.088658e+02
7.812500e-03,-1.914704e+02,7.812500e-03,-2.394975e+02,7.812500e-03,-2.458001e+02,7.812500e-03,-2.486927e+02,7.812500e-03,-2.531371e+02,7.812500e-03,-2.544043e+02,7.812500e-03,-2.555056e+02,7.812500e-03,-2.577495e+02,7.812500e-03,-2.029834e+02
8.300781e-03,-1.898098e+02,8.300781e-03,-2.376605e+02,8.300781e-03,-2.459049e+02,8.300781e-03,-2.488324e+02,8.300781e-03,-2.542354e+02,8.300781e-03,-2.532548e+02,8.300781e-03,-2.569279e+02,8.300781e-03,-2.562898e+02,8.300781e-03,-1.988240e+02
8.789062e-03,-1.900454e+02,8.789062e-03,-2.376735e+02,8.789062e-03,-2.450110e+02,8.789062e-03,-2.488621e+02,8.789062e-03,-2.528074e+02,8.789062e-03,-2.544016e+02,8.789062e-03,-2.555011e+02,8.789062e-03,-2.573424e+02,8.789062e-03,-1.956244e+02
9.277344e-03,-1.919703e+02,9.277344e-03,-2.374089e+02,9.277344e-03,-2.449526e+02,9.277344e-03,-2.493278e+02,9.277344e-03,-2.523149e+02,9.277344e-03,-2.562637e+02,9.277344e-03,-2.545778e+02,9.277344e-03,-2.575735e+02,9.277344e-03,-1.957002e+02
9.765625e-03,-1.959274e+02,9.765625e-03,-2.375706e+02,9.765625e-03,-2.457606e+02,9.765625e-03,-2.487877e+02,9.765625e-03,-2.523852e+02,9.765625e-03,-2.575160e+02,9.765625e-03,-2.565328e+02,9.765625e-03,-2.566878e+02,9.765625e-03,-1.962154e+02
1.025391e-02,-1.970672e+02,1.025391e-02,-2.375845e+02,1.025391e-02,-2.456231e+02,1.025391e-02,-2.488867e+02,1.025391e-02,-2.524850e+02,1.025391e-02,-2.572316e+02,1.025391e-02,-2.597088e+02,1.025391e-02,-2.559063e+02,1.025391e-02,-1.934246e+02
1.074219e-02,-1.987740e+02,1.074219e-02,-2.357816e+02,1.074219e-02,-2.437813e+02,1.074219e-02,-2.484176e+02,1.074219e-02,-2.503740e+02,1.074219e-02,-2.549314e+02,1.074219e-02,-2.568163e+02,1.074219e-02,-2.562383e+02,1.074219e-02,-1.921910e+02
1.123047e-02,-2.013255e+02,1.123047e-02,-2.361450e+02,1.123047e-02,-2.431985e+02,1.123047e-02,-2.479894e+02,1.123047e-02,-2.505785e+02,1.123047e-02,-2.543136e+02,1.123047e-02,-2.556703e+02,1.123047e-02,-2.561232e+02,1.123047e-02,-1.911850e+02
1.171875e-02,-2.035715e+02,1.171875e-02,-2.380702e+02,1.171875e-02,-2.445701e+02,1.171875e-02,-2.501132e+02,1.171875e-02,-2.512476e+02,1.171875e-02,-2.558752e+02,1.171875e-02,-2.569555e+02,1.171875e-02,-2.565742e+02,1.171875e-02,-1.899749e+02
1.220703e-02,-2.038643e+02,1.220703e-02,-2.363457e+02,1.220703e-02,-2.439277e+02,1.220703e-02,-2.507986e+02,1.220703e-02,-2.524832e+02,1.220703e-02,-2.545595e+02,1.220703e-02,-2.589644e+02,1.220703e-02,-2.571960e+02,1.220703e-02,-1.912694e+02
1.269531e-02,-2.016061e+02,1.269531e-02,-2.355060e+02,1.269531e-02,-2.428198e+02,1.269531e-02,-2.492502e+02,1.269531e-02,-2.540900e+02,1.269531e-02,-2.537338e+02,1.269531e-02,-2.578198e+02,1.269531e-02,-2.566587e+02,1.269531e-02,-1.918624e+02
1.318359e-02,-2.001510e+02,1.318359e-02,-2.357204e+02,1.318359e-02,-2.432195e+02,1.318359e-02,-2.483801e+02,1.318359e-02,-2.539822e+02,1.318359e-02,-2.556347e+02,1.318359e-02,-2.566485e+02,1.318359e-02,-2.556628e+02,1.318359e-02,-1.903909e+02
1.367188e-02,-1.985972e+02,1.367188e-02,-2.374294e+02,1.367188e-02,-2.458389e+02,1.367188e-02,-2.484091e+02,1.367188e-02,-2.527001e+02,1.367188e-02,-2.546018e+02,1.367188e-02,-2.576768e+02,1.367188e-02,-2.560680e+02,1.367188e-02,-1.924476e+02
1.416016e-02,-1.974031e+02,1.416016e-02,-2.368214e+02,1.416016e-02,-2.458630e+02,1.416016e-02,-2.498868e+02,1.416016e-02,-2.535278e+02,1.416016e-02,-2.551318e+02,1.416016e-02,-2.594868e+02,1.416016e-02,-2.559514e+02,1.416016e-02,-1.943192e+02
1.464844e-02,-8.951786e+01,1.464844e-02,-2.355302e+02,1.464844e-02,-2.457723e+02,1.464844e-02,-2.496241e+02,1.464844e-02,-2.525765e+02,1.464844e-02,-2.549784e+02,1.464844e-02,-2.590380e+02,1.464844e-02,-2.568869e+02,1.464844e-02,-8.951786e+01
1.513672e-02,-7.360026e+01,1.513672e-02,-2.352408e+02,1.513672e-02,-2.432670e+02,1.513672e-02,-2.482700e+02,1.513672e-02,-2.511165e+02,1.513672e-02,-2.540552e+02,1.513672e-02,-2.566241e+02,1.513672e-02,-2.573222e+02,1.513672e-02,-7.360026e+01
1.562500e-02,-6.909407e+01,1.562500e-02,-2.366052e+02,1.562500e-02,-2.402218e+02,1.562500e-02,-2.477179e+02,1.562500e-02,-2.525121e+02,1.562500e-02,-2.531127e+02,1.562500e-02,-2.556582e+02,1.562500e-02,-2.572911e+02,1.562500e-02,-6.909407e+01
1.611328e-02,-7.360026e+01,1.611328e-02,-2.396874e+02,1.611328e-02,-2.431519e+02,1.611328e-02,-2.483668e+02,1.611328e-02,-2.517591e+02,1.611328e-02,-2.538407e+02,1.611328e-02,-2.560059e+02,1.611328e-02,-2.563506e+02,1.611328e-02,-7.360026e+01
1.660156e-02,-8.951785e+01,1.660156e-02,-2.384174e+02,1.660156e-02,-2.451601e+02,1.660156e-02,-2.496259e+02,1.660156e-02,-2.522406e+02,1.660156e-02,-2.538683e+02,1.660156e-02,-2.559523e+02,1.660156e-02,-2.564173e+02,1.660156e-02,-8.951784e+01
1.708984e-02,-1.920530e+02,1.708984e-02,-2.371370e+02,1.708984e-02,-2.441493e+02,1.708984e-02,-2.490906e+02,1.708984e-02,-2.526940e+02,1.708984e-02,-2.550982e+02,1.708984e-02,-2.564053e+02,1.708984e-02,-2.563427e+02,1.708984e-02,-1.956203e+02
1.757812e-02,-1.925354e+02,1.757812e-02,-2.348855e+02,1.757812e-02,-2.434160e+02,1.757812e-02,-2.493652e+02,1.757812e-02,-2.512809e+02,1.757812e-02,-2.546418e+02,1.757812e-02,-2.558732e+02,1.757812e-02,-2.564556e+02,1.757812e-02,-1.953813e+02
1.806641e-02,-1.918515e+02,1.806641e-02,-2.347631e+02,1.806641e-02,-2.440199e+02,1.806641e-02,-2.500328e+02,1.806641e-02,-2.523826e+02,1.806641e-02,-2.555137e+02,1.806641e-02,-2.555502e+02,1.806641e-02,-2.573129e+02,1.806641e-02,-1.961929e+02
1.855469e-02,-1.934867e+02,1.855469e-02,-2.352433e+02,1.855469e-02,-2.450385e+02,1.855469e-02,-2.512873e+02,1.855469e-02,-2.514799e+02,1.855469e-02,-2.556885e+02,1.855469e-02,-2.563158e+02,1.855469e-02,-2.580576e+02,1.855469e-02,-1.982079e+02
1.904297e-02,-1.956602e+02,1.904297e-02,-2.346747e+02,1.904297e-02,-2.443261e+02,1.904297e-02,-2.513323e+02,1.904297e-02,-2.517773e+02,1.904297e-02,-2.562508e+02,1.904297e-02,-2.577923e+02,1.904297e-02,-2.583949e+02,1.904297e-02,-2.026773e+02
1.953125e-02,-1.958040e+02,1.953125e-02,-2.325057e+02,1.953125e-02,-2.431303e+02,1.953125e-02,-2.513535e+02,1.953125e-02,-2.526899e+02,1.953125e-02,-2.570883e+02,1.953125e-02,-2.581070e+02,1.953125e-02,-2.583755e+02,1.953125e-02,-2.105428e+02
2.001953e-02,-1.971443e+02,2.001953e-02,-2.321507e+02,2.001953e-02,-2.436522e+02,2.001953e-02,-2.520121e+02,2.001953e-02,-2.535469e+02,2.001953e-02,-2.550382e+02,2.001953e-02,-2.559111e+02,2.001953e-02,-2.568312e+02,2.001953e-02,-2.039941e+02
2.050781e-02,-1.967139e+02,2.050781e-02,-2.332966e+02,2.050781e-02,-2.448024e+02,2.050781e-02,-2.509616e+02,2.050781e-02,-2.552384e+02,2.050781e-02,-2.550089e+02,2.050781e-02,-2.559797e+02,2.050781e-02,-2.575102e+02,2.050781e-02,-1.993510e+02
2.099609e-02,-1.960979e+02,2.099609e-02,-2.332190e+02,2.099609e-02,-2.445804e+02,2.099609e-02,-2.485545e+02,2.099609e-02,-2.544101e+02,2.099609e-02,-2.582681e+02,2.099609e-02,-2.575497e+02,2.099609e-02,-2.600195e+02,2.099609e-02,-1.967205e+02
2.148438e-02,-1.980407e+02,2.148438e-02,-2.334212e+02,2.148438e-02,-2.445662e+02,2.148438e-02,-2.478100e+02,2.148438e-02,-2.522033e+02,2.148438e-02,-2.563334e+02,2.148438e-02,-2.571164e+02,2.148438e-02,-2.602058e+02,2.148438e-02,-1.967450e+02
2.197266e-02,-1.988818e+02,2.197266e-02,-2.328103e+02,2.197266e-02,-2.462760e+02,2.197266e-02,-2.475959e+02,2.197266e-02,-2.529623e+02,2.197266e-02,-2.532724e+02,2.197266e-02,-2.554944e+02,2.197266e-02,-2.578172e+02,2.197266e-02,-1.935558e+02
2.246094e-02,-2.002596e+02,2.246094e-02,-2.322754e+02,2.246094e-02,-2.474259e+02,2.246094e-02,-2.487743e+02,2.246094e-02,-2.551625e+02,2.246094e-02,-2.529684e+02,2.246094e-02,-2.551857e+02,2.246094e-02,-2.557079e+02,2.246094e-02,-1.905133e+02
2.294922e-02,-2.040862e+02,2.294922e-02,-2.319097e+02,2.294922e-02,-2.472967e+02,2.294922e-02,-2.500007e+02,2.294922e-02,-2.543885e+02,2.294922e-02,-2.542523e+02,2.294922e-02,-2.549822e+02,2.294922e-02,-2.566945e+02,2.294922e-02,-1.889419e+02
2.343750e-02,-2.065963e+02,2.343750e-02,-2.319405e+02,2.343750e-02,-2.450923e+02,2.343750e-02,-2.515084e+02,2.343750e-02,-2.526297e+02,2.343750e-02,-2.550560e+02,2.343750e-02,-2.548236e+02,2.343750e-02,-2.570339e+02,2.343750e-02,-1.909061e+02
2.392578e-02,-2.113313e+02,2.392578e-02,-2.314442e+02,2.392578e-02,-2.439534e+02,2.392578e-02,-2.502622e+02,2.392578e-02,-2.524066e+02,2.392578e-02,-2.533244e+02,2.392578e-02,-2.570113e+02,2.392578e-02,-2.564929e+02,2.392578e-02,-1.916613e+02
2.441406e-02,-2.153893e+02,2.441406e-02,-2.310247e+02,2.441406e-02,-2.426539e+02,2.441406e-02,-2.492383e+02,2.441406e-02,-2.531695e+02,2.441406e-02,-2.540443e+02,2.441406e-02,-2.573967e+02,2.441406e-02,-2.561744e+02,2.441406e-02,-1.908223e+02
2.490234e-02,-2.092391e+02,2.490234e-02,-2.296991e+02,2.490234e-02,-2.434971e+02,2.490234e-02,-2.485908e+02,2.490234e-02,-2.534219e+02,2.490234e-02,-2.546587e+02,2.490234e-02,-2.569313e+02,2.490234e-02,-2.563039e+02,2.490234e-02,-1.897342e+02
2.539062e-02,-2.050261e+02,2.539062e-02,-2.296823e+02,2.539062e-02,-2.441430e+02,2.539062e-02,-2.474426e+02,2.539062e-02,-2.543694e+02,2.539062e-02,-2.543312e+02,2.539062e-02,-2.568686e+02,2.539062e-02,-2.574128e+02,2.539062e-02,-1.890059e+02
2.587891e-02,-2.018662e+02,2.587891e-02,-2.314838e+02,2.587891e-02,-2.440633e+02,2.587891e-02,-2.468433e+02,2.587891e-02,-2.520989e+02,2.587891e-02,-2.539223e+02,2.587891e-02,-2.559764e+02,2.587891e-02,-2.577007e+02,2.587891e-02,-1.878412e+02
2.636719e-02,-2.012223e+02,2.636719e-02,-2.315614e+02,2.636719e-02,-2.429097e+02,2.636719e-02,-2.484843e+02,2.636719e-02,-2.517145e+02,2.636719e-02,-2.543454e+02,2.636719e-02,-2.560092e+02,2.636719e-02,-2.564407e+02,2.636719e-02,-1.886032e+02
2.685547e-02,-2.009235e+02,2.685547e-02,-2.325471e+02,2.685547e-02,-2.425879e+02,2.685547e-02,-2.492229e+02,2.685547e-02,-2.537177e+02,2.685547e-02,-2.528121e+02,2.685547e-02,-2.561339e+02,2.685547e-02,-2.551820e+02,2.685547e-02,-1.903831e+02
2.734375e-02,-1.982942e+02,2.734375e-02,-2.300869e+02,2.734375e-02,-2.427230e+02,2.734375e-02,-2.485997e+02,2.734375e-02,-2.544248e+02,2.734375e-02,-2.538346e+02,2.734375e-02,-2.572739e+02,2.734375e-02,-2.553500e+02,2.734375e-02,-1.939302e+02
2.783203e-02,-1.960692e+02,2.783203e-02,-2.300326e+02,2.783203e-02,-2.427563e+02,2.783203e-02,-2.485591e+02,2.783203e-02,-2.549983e+02,2.783203e-02,-2.534864e+02,2.783203e-02,-2.540251e+02,2.783203e-02,-2.580995e+02,2.783203e-02,-1.999796e+02
2.832031e-02,-1.972178e+02,2.832031e-02,-2.293523e+02,2.832031e-02,-2.427769e+02,2.832031e-02,-2.491368e+02,2.832031e-02,-2.564383e+02,2.832031e-02,-2.518962e+02,2.832031e-02,-2.546849e+02,2.832031e-02,-2.598308e+02,2.832031e-02,-1.971878e+02
2.880859e-02,-1.963199e+02,2.880859e-02,-2.289873e+02,2.880859e-02,-2.431935e+02,2.880859e-02,-2.490518e+02,2.880859e-02,-2.548395e+02,2.880859e-02,-2.527277e+02,2.880859e-02,-2.576085e+02,2.880859e-02,-2.605442e+02,2.880859e-02,-1.889189e+02
2.929688e-02,-1.968225e+02,2.929688e-02,-2.285723e+02,2.929688e-02,-2.452825e+02,2.929688e-02,-2.479068e+02,2.929688e-02,-2.518941e+02,2.929688e-02,-2.531332e+02,2.929688e-02,-2.568730e+02,2.929688e-02,-2.592843e+02,2.929688e-02,-1.846815e+02
2.978516e-02,-1.960415e+02,2.978516e-02,-2.288266e+02,2.978516e-02,-2.442664e+02,2.978516e-02,-2.480342e+02,2.978516e-02,-2.541082e+02,2.978516e-02,-2.539851e+02,2.978516e-02,-2.557051e+02,2.978516e-02,-2.582341e+02,2.978516e-02,-1.842502e+02
3.027344e-02,-1.947322e+02,3.027344e-02,-2.285108e+02,3.027344e-02,-2.437632e+02,3.027344e-02,-2.489362e+02,3.027344e-02,-2.541089e+02,3.027344e-02,-2.539132e+02,3.027344e-02,-2.548784e+02,3.027344e-02,-2.573593e+02,3.027344e-02,-1.837351e+02
3.076172e-02,-1.951949e+02,3.076172e-02,-2.265677e+02,3.076172e-02,-2.443353e+02,3.076172e-02,-2.488365e+02,3.076172e-02,-2.544573e+02,3.076172e-02,-2.537773e+02,3.076172e-02,-2.546055e+02,3.076172e-02,-2.563326e+02,3.076172e-02,-1.806232e+02
3.125000e-02,-1.941976e+02,3.125000e-02,-2.253321e+02,3.125000e-02,-2.451506e+02,3.125000e-02,-2.497906e+02,3.125000e-02,-2.527074e+02,3.125000e-02,-2.546256e+02,3.125000e-02,-2.543624e+02,3.125000e-02,-2.559538e+02,3.125000e-02,-1.808402e+02
3.173828e-02,-1.938951e+02,3.173828e-02,-2.250483e+02,3.173828e-02,-2.436956e+02,3.173828e-02,-2.510382e+02,3.173828e-02,-2.527260e+02,3.173828e-02,-2.544515e+02,3.173828e-02,-2.547890e+02,3.173828e-02,-2.587770e+02,3.173828e-02,-1.793275e+02
3.222656e-02,-1.923427e+02,3.222656e-02,-2.255892e+02,3.222656e-02,-2.423950e+02,3.222656e-02,-2.533499e+02,3.222656e-02,-2.527518e+02,3.222656e-02,-2.538259e+02,3.222656e-02,-2.548353e+02,3.222656e-02,-2.598380e+02,3.222656e-02,-1.798131e+02
3.271484e-02,-1.915362e+02,3.271484e-02,-2.254138e+02,3.271484e-02,-2.441142e+02,3.271484e-02,-2.535138e+02,3.271484e-02,-2.522524e+02,3.271484e-02,-2.538743e+02,3.271484e-02,-2.550104e+02,3.271484e-02,-2.589389e+02,3.271484e-02,-1.818096e+02
3.320312e-02,-1.925956e+02,3.320312e-02,-2.244933e+02,3.320312e-02,-2.461599e+02,3.320312e-02,-2.524923e+02,3.320312e-02,-2.534949e+02,3.320312e-02,-2.540803e+02,3.320312e-02,-2.577307e+02,3.320312e-02,-2.600413e+02,3.320312e-02,-1.838548e+02
3.369141e-02,-1.944220e+02,3.369141e-02,-2.253906e+02,3.369141e-02,-2.438461e+02,3.369141e-02,-2.514070e+02,3.369141e-02,-2.534409e+02,3.369141e-02,-2.525707e+02,3.369141e-02,-2.558201e+02,3.369141e-02,-2.589707e+02,3.369141e-02,-1.834698e+02
3.417969e-02,-1.961497e+02,3.417969e-02,-2.255258e+02,3.417969e-02,-2.454111e+02,3.417969e-02,-2.500258e+02,3.417969e-02,-2.531052e+02,3.417969e-02,-2.543070e+02,3.417969e-02,-2.546974e+02,3.417969e-02,-2.591274e+02,3.417969e-02,-1.839340e+02
3.466797e-02,-1.971242e+02,3.466797e-02,-2.247594e+02,3.466797e-02,-2.452306e+02,3.466797e-02,-2.497711e+02,3.466797e-02,-2.511139e+02,3.466797e-02,-2.573029e+02,3.466797e-02,-2.546776e+02,3.466797e-02,-2.591928e+02,3.466797e-02,-1.847758e+02
3.515625e-02,-1.970765e+02,3.515625e-02,-2.246793e+02,3.515625e-02,-2.431005e+02,3.515625e-02,-2.484394e+02,3.515625e-02,-2.503836e+02,3.515625e-02,-2.557775e+02,3.515625e-02,-2.539576e+02,3.515625e-02,-2.583313e+02,3.515625e-02,-1.871789e+02
3.564453e-02,-1.999058e+02,3.564453e-02,-2.246393e+02,3.564453e-02,-2.446926e+02,3.564453e-02,-2.477070e+02,3.564453e-02,-2.518086e+02,3.564453e-02,-2.563947e+02,3.564453e-02,-2.555145e+02,3.564453e-02,-2.574244e+02,3.564453e-02,-1.888609e+02
3.613281e-02,-2.004399e+02,3.613281e-02,-2.217796e+02,3.613281e-02,-2.456811e+02,3.613281e-02,-2.490535e+02,3.613281e-02,-2.516625e+02,3.613281e-02,-2.560453e+02,3.613281e-02,-2.583640e+02,3.613281e-02,-2.579044e+02,3.613281e-02,-1.916334e+02
3.662109e-02,-2.000218e+02,3.662109e-02,-2.215012e+02,3.662109e-02,-2.447863e+02,3.662109e-02,-2.496353e+02,3.662109e-02,-2.522232e+02,3.662109e-02,-2.542365e+02,3.662109e-02,-2.560191e+02,3.662109e-02,-2.597161e+02,3.662109e-02,-1.942113e+02
3.710938e-02,-2.021215e+02,3.710938e-02,-2.231149e+02,3.710938e-02,-2.426642e+02,3.710938e-02,-2.485992e+02,3.710938e-02,-2.537919e+02,3.710938e-02,-2.521038e+02,3.710938e-02,-2.544738e+02,3.710938e-02,-2.603577e+02,3.710938e-02,-1.935711e+02
3.759766e-02,-2.064078e+02,3.759766e-02,-2.223509e+02,3.759766e-02,-2.411256e+02,3.759766e-02,-2.481821e+02,3.759766e-02,-2.531234e+02,3.759766e-02,-2.529394e+02,3.759766e-02,-2.544528e+02,3.759766e-02,-2.578319e+02,3.759766e-02,-1.927630e+02
3.808594e-02,-2.126283e+02,3.808594e-02,-2.213256e+02,3.808594e-02,-2.414778e+02,3.808594e-02,-2.490312e+02,3.808594e-02,-2.513885e+02,3.808594e-02,-2.565630e+02,3.808594e-02,-2.549068e+02,3.808594e-02,-2.575017e+02,3.808594e-02,-1.940851e+02
3.857422e-02,-2.124335e+02,3.857422e-02,-2.220970e+02,3.857422e-02,-2.432627e+02,3.857422e-02,-2.498262e+02,3.857422e-02,-2.510891e+02,3.857422e-02,-2.587707e+02,3.857422e-02,-2.553626e+02,3.857422e-02,-2.594274e+02,3.857422e-02,-1.936687e+02
3.906250e-02,-2.085043e+02,3.906250e-02,-2.231096e+02,3.906250e-02,-2.446884e+02,3.906250e-02,-2.510931e+02,3.906250e-02,-2.532731e+02,3.906250e-02,-2.561897e+02,3.906250e-02,-2.548006e+02,3.906250e-02,-2.583667e+02,3.906250e-02,-1.931468e+02
3.955078e-02,-2.042379e+02,3.955078e-02,-2.210438e+02,3.955078e-02,-2.433678e+02,3.955078e-02,-2.508495e+02,3.955078e-02,-2.538484e+02,3.955078e-02,-2.559713e+02,3.955078e-02,-2.540504e+02,3.955078e-02,-2.598661e+02,3.955078e-02,-1.963989e+02
4.003906e-02,-2.019019e+02,4.003906e-02,-2.189704e+02,4.003906e-02,-2.434108e+02,4.003906e-02,-2.493265e+02,4.003906e-02,-2.504652e+02,4.003906e-02,-2.556315e+02,4.003906e-02,-2.563519e+02,4.003906e-02,-2.601726e+02,4.003906e-02,-1.990103e+02
4.052734e-02,-2.012412e+02,4.052734e-02,-2.194116e+02,4.052734e-02,-2.441954e+02,4.052734e-02,-2.496992e+02,4.052734e-02,-2.513985e+02,4.052734e-02,-2.552640e+02,4.052734e-02,-2.574408e+02,4.052734e-02,-2.590826e+02,4.052734e-02,-1.990839e+02
4.101562e-02,-1.986282e+02,4.101562e-02,-2.209800e+02,4.101562e-02,-2.431285e+02,4.101562e-02,-2.483009e+02,4.101562e-02,-2.529883e+02,4.101562e-02,-2.552465e+02,4.101562e-02,-2.575364e+02,4.101562e-02,-2.596069e+02,4.101562e-02,-1.993595e+02
4.150391e-02,-1.989024e+02,4.150391e-02,-2.168348e+02,4.150391e-02,-2.423999e+02,4.150391e-02,-2.486087e+02,4.150391e-02,-2.531582e+02,4.150391e-02,-2.546580e+02,4.150391e-02,-2.567723e+02,4.150391e-02,-2.592241e+02,4.150391e-02,-2.004693e+02
4.199219e-02,-1.956698e+02,4.199219e-02,-2.161068e+02,4.199219e-02,-2.423746e+02,4.199219e-02,-2.481428e+02,4.199219e-02,-2.516948e+02,4.199219e-02,-2.551946e+02,4.199219e-02,-2.569574e+02,4.199219e-02,-2.575441e+02,4.199219e-02,-2.015072e+02
4.248047e-02,-1.937366e+02,4.248047e-02,-2.161127e+02,4.248047e-02,-2.421407e+02,4.248047e-02,-2.476935e+02,4.248047e-02,-2.537796e+02,4.248047e-02,-2.557589e+02,4.248047e-02,-2.565826e+02,4.248047e-02,-2.575339e+02,4.248047e-02,-2.017760e+02
4.296875e-02,-1.937344e+02,4.296875e-02,-2.162236e+02,4.296875e-02,-2.413987e+02,4.296875e-02,-2.474322e+02,4.296875e-02,-2.537092e+02,4.296875e-02,-2.566330e+02,4.296875e-02,-2.573061e+02,4.296875e-02,-2.580908e+02,4.296875e-02,-2.033104e+02
4.345703e-02,-1.919245e+02,4.345703e-02,-2.163829e+02,4.345703e-02,-2.408294e+02,4.345703e-02,-2.478220e+02,4.345703e-02,-2.534062e+02,4.345703e-02,-2.575309e+02,4.345703e-02,-2.578561e+02,4.345703e-02,-2.573589e+02,4.345703e-02,-2.038442e+02
4.394531e-02,-1.904675e+02,4.394531e-02,-2.148888e+02,4.394531e-02,-2.412206e+02,4.394531e-02,-2.480371e+02,4.394531e-02,-2.508799e+02,4.394531e-02,-2.568235e+02,4.394531e-02,-2.572042e+02,4.394531e-02,-2.576019e+02,4.394531e-02,-2.036548e+02
4.443359e-02,-1.912773e+02,4.443359e-02,-2.140320e+02,4.443359e-02,-2.444836e+02,4.443359e-02,-2.479872e+02,4.443359e-02,-2.511613e+02,4.443359e-02,-2.558906e+02,4.443359e-02,-2.561374e+02,4.443359e-02,-2.569889e+02,4.443359e-02,-2.047748e+02
4.492188e-02,-1.921288e+02,4.492188e-02,-2.128652e+02,4.492188e-02,-2.486899e+02,4.492188e-02,-2.487281e+02,4.492188e-02,-2.516332e+02,4.492188e-02,-2.561014e+02,4.492188e-02,-2.559399e+02,4.492188e-02,-2.580870e+02,4.492188e-02,-2.062917e+02
4.541016e-02,-1.905068e+02,4.541016e-02,-2.129710e+02,4.541016e-02,-2.449532e+02,4.541016e-02,-2.475664e+02,4.541016e-02,-2.522195e+02,4.541016e-02,-2.558798e+02,4.541016e-02,-2.559729e+02,4.541016e-02,-2.580175e+02,4.541016e-02,-2.070401e+02
4.589844e-02,-1.909214e+02,4.589844e-02,-2.128002e+02,4.589844e-02,-2.424418e+02,4.589844e-02,-2.488524e+02,4.589844e-02,-2.532636e+02,4.589844e-02,-2.546245e+02,4.589844e-02,-2.556240e+02,4.589844e-02,-2.574061e+02,4.589844e-02,-2.082347e+02
4.638672e-02,-1.931996e+02,4.638672e-02,-2.137790e+02,4.638672e-02,-2.426726e+02,4.638672e-02,-2.490674e+02,4.638672e-02,-2.524490e+02,4.638672e-02,-2.538653e+02,4.638672e-02,-2.541869e+02,4.638672e-02,-2.588946e+02,4.638672e-02,-2.071254e+02
4.687500e-02,-1.944734e+02,4.687500e-02,-2.136386e+02,4.687500e-02,-2.423880e+02,4.687500e-02,-2.485344e+02,4.687500e-02,-2.529693e+02,4.687500e-02,-2.535471e+02,4.687500e-02,-2.527348e+02,4.687500e-02,-2.601678e+02,4.687500e-02,-2.067069e+02
4.736328e-02,-1.950666e+02,4.736328e-02,-2.104161e+02,4.736328e-02,-2.410860e+02,4.736328e-02,-2.499762e+02,4.736328e-02,-2.521149e+02,4.736328e-02,-2.559469e+02,4.736328e-02,-2.550086e+02,4.736328e-02,-2.608511e+02,4.736328e-02,-2.085282e+02
4.785156e-02,-1.954821e+02,4.785156e-02,-2.109624e+02,4.785156e-02,-2.423409e+02,4.785156e-02,-2.507154e+02,4.785156e-02,-2.508606e+02,4.785156e-02,-2.562924e+02,4.785156e-02,-2.586472e+02,4.785156e-02,-2.587861e+02,4.785156e-02,-2.098943e+02
4.833984e-02,-1.963965e+02,4.833984e-02,-2.110551e+02,4.833984e-02,-2.425538e+02,4.833984e-02,-2.514918e+02,4.833984e-02,-2.521734e+02,4.833984e-02,-2.552327e+02,4.833984e-02,-2.570754e+02,4.833984e-02,-2.558445e+02,4.833984e-02,-2.111688e+02
4.882812e-02,-1.985256e+02,4.882812e-02,-2.079089e+02,4.882812e-02,-2.417190e+02,4.882812e-02,-2.496527e+02,4.882812e-02,-2.529528e+02,4.882812e-02,-2.551605e+02,4.882812e-02,-2.562105e+02,4.882812e-02,-2.570871e+02,4.882812e-02,-2.121228e+02
4.931641e-02,-1.986013e+02,4.931641e-02,-2.078922e+02,4.931641e-02,-2.425005e+02,4.931641e-02,-2.502866e+02,4.931641e-02,-2.524818e+02,4.931641e-02,-2.543509e+02,4.931641e-02,-2.567876e+02,4.931641e-02,-2.596388e+02,4.931641e-02,-2.136284e+02
4.980469e-02,-2.011303e+02,4.980469e-02,-2.072508e+02,4.980469e-02,-2.421027e+02,4.980469e-02,-2.500795e+02,4.980469e-02,-2.525641e+02,4.980469e-02,-2.539248e+02,4.980469e-02,-2.551045e+02,4.980469e-02,-2.581438e+02,4.980469e-02,-2.131032e+02
5.029297e-02,-2.064233e+02,5.029297e-02,-2.047168e+02,5.029297e-02,-2.420250e+02,5.029297e-02,-2.486988e+02,5.029297e-02,-2.533796e+02,5.029297e-02,-2.536073e+02,5.029297e-02,-2.550367e+02,5.029297e-02,-2.566904e+02,5.029297e-02,-2.130056e+02
5.078125e-02,-2.124500e+02,5.078125e-02,-2.040782e+02,5.078125e-02,-2.426793e+02,5.078125e-02,-2.493583e+02,5.078125e-02,-2.539951e+02,5.078125e-02,-2.534392e+02,5.078125e-02,-2.568156e+02,5.078125e-02,-2.577350e+02,5.078125e-02,-2.143780e+02
5.126953e-02,-2.055944e+02,5.126953e-02,-2.042130e+02,5.126953e-02,-2.418277e+02,5.126953e-02,-2.502690e+02,5.126953e-02,-2.525990e+02,5.126953e-02,-2.548766e+02,5.126953e-02,-2.572640e+02,5.126953e-02,-2.576912e+02,5.126953e-02,-2.159099e+02
5.175781e-02,-2.011880e+02,5.175781e-02,-2.049201e+02,5.175781e-02,-2.403537e+02,5.175781e-02,-2.484372e+02,5.175781e-02,-2.503015e+02,5.175781e-02,-2.548364e+02,5.175781e-02,-2.576497e+02,5.175781e-02,-2.589512e+02,5.175781e-02,-2.162967e+02
5.224609e-02,-1.970623e+02,5.224609e-02,-2.066606e+02,5.224609e-02,-2.416575e+02,5.224609e-02,-2.471795e+02,5.224609e-02,-2.517707e+02,5.224609e-02,-2.547503e+02,5.224609e-02,-2.568638e+02,5.224609e-02,-2.597975e+02,5.224609e-02,-2.159951e+02
5.273438e-02,-1.947483e+02,5.273438e-02,-2.045183e+02,5.273438e-02,-2.416886e+02,5.273438e-02,-2.475775e+02,5.273438e-02,-2.534119e+02,5.273438e-02,-2.566145e+02,5.273438e-02,-2.553824e+02,5.273438e-02,-2.590583e+02,5.273438e-02,-2.172341e+02
5.322266e-02,-1.949886e+02,5.322266e-02,-2.022561e+02,5.322266e-02,-2.422310e+02,5.322266e-02,-2.492567e+02,5.322266e-02,-2.540966e+02,5.322266e-02,-2.559439e+02,5.322266e-02,-2.565557e+02,5.322266e-02,-2.578361e+02,5.322266e-02,-2.154921e+02
5.371094e-02,-1.921030e+02,5.371094e-02,-2.027922e+02,5.371094e-02,-2.431716e+02,5.371094e-02,-2.513538e+02,5.371094e-02,-2.502249e+02,5.371094e-02,-2.548474e+02,5.371094e-02,-2.590860e+02,5.371094e-02,-2.574539e+02,5.371094e-02,-2.159303e+02
5.419922e-02,-1.911341e+02,5.419922e-02,-2.017781e+02,5.419922e-02,-2.426511e+02,5.419922e-02,-2.501983e+02,5.419922e-02,-2.483263e+02,5.419922e-02,-2.540481e+02,5.419922e-02,-2.567256e+02,5.419922e-02,-2.579121e+02,5.419922e-02,-2.174348e+02
5.468750e-02,-1.904574e+02,5.468750e-02,-2.017314e+02,5.468750e-02,-2.451167e+02,5.468750e-02,-2.495899e+02,5.468750e-02,-2.494556e+02,5.468750e-02,-2.550233e+02,5.468750e-02,-2.543867e+02,5.468750e-02,-2.578721e+02,5.468750e-02,-2.164651e+02
5.517578e-02,-1.911745e+02,5.517578e-02,-1.995596e+02,5.517578e-02,-2.432695e+02,5.517578e-02,-2.491802e+02,5.517578e-02,-2.502389e+02,5.517578e-02,-2.544847e+02,5.517578e-02,-2.550166e+02,5.517578e-02,-2.588884e+02,5.517578e-02,-2.177438e+02
5.566406e-02,-1.921517e+02,5.566406e-02,-1.973276e+02,5.566406e-02,-2.419523e+02,5.566406e-02,-2.501973e+02,5.566406e-02,-2.508477e+02,5.566406e-02,-2.521401e+02,5.566406e-02,-2.563326e+02,5.566406e-02,-2.600364e+02,5.566406e-02,-2.189798e+02
5.615234e-02,-1.904217e+02,5.615234e-02,-1.954061e+02,5.615234e-02,-2.412905e+02,5.615234e-02,-2.514377e+02,5.615234e-02,-2.507285e+02,5.615234e-02,-2.511430e+02,5.615234e-02,-2.569298e+02,5.615234e-02,-2.588017e+02,5.615234e-02,-2.193144e+02
5.664062e-02,-1.914504e+02,5.664062e-02,-1.939747e+02,5.664062e-02,-2.410223e+02,5.664062e-02,-2.497122e+02,5.664062e-02,-2.503151e+02,5.664062e-02,-2.532178e+02,5.664062e-02,-2.574378e+02,5.664062e-02,-2.587102e+02,5.664062e-02,-2.189527e+02
5.712891e-02,-1.919041e+02,5.712891e-02,-1.916671e+02,5.712891e-02,-2.413367e+02,5.712891e-02,-2.498202e+02,5.712891e-02,-2.504277e+02,5.712891e-02,-2.556600e+02,5.712891e-02,-2.565592e+02,5.712891e-02,-2.573723e+02,5.712891e-02,-2.176064e+02
5.761719e-02,-1.927974e+02,5.761719e-02,-1.911032e+02,5.761719e-02,-2.414100e+02,5.761719e-02,-2.496264e+02,5.761719e-02,-2.494238e+02,5.761719e-02,-2.571839e+02,5.761719e-02,-2.556417e+02,5.761719e-02,-2.570771e+02,5.761719e-02,-2.185776e+02
5.810547e-02,-1.967220e+02,5.810547e-02,-1.918746e+02,5.810547e-02,-2.410006e+02,5.810547e-02,-2.494304e+02,5.810547e-02,-2.505902e+02,5.810547e-02,-2.529937e+02,5.810547e-02,-2.558629e+02,5.810547e-02,-2.578943e+02,5.810547e-02,-2.207611e+02
5.859375e-02,-1.967855e+02,5.859375e-02,-1.911938e+02,5.859375e-02,-2.401865e+02,5.859375e-02,-2.471314e+02,5.859375e-02,-2.516749e+02,5.859375e-02,-2.520689e+02,5.859375e-02,-2.560674e+02,5.859375e-02,-2.577637e+02,5.859375e-02,-2.207116e+02
5.908203e-02,-2.001188e+02,5.908203e-02,-1.886530e+02,5.908203e-02,-2.409150e+02,5.908203e-02,-2.476599e+02,5.908203e-02,-2.512083e+02,5.908203e-02,-2.539026e+02,5.908203e-02,-2.564658e+02,5.908203e-02,-2.573894e+02,5.908203e-02,-2.215115e+02
5.957031e-02,-2.002639e+02,5.957031e-02,-1.867549e+02,5.957031e-02,-2.421453e+02,5.957031e-02,-2.494100e+02,5.957031e-02,-2.497130e+02,5.957031e-02,-2.555401e+02,5.957031e-02,-2.569005e+02,5.957031e-02,-2.583537e+02,5.957031e-02,-2.208359e+02
6.005859e-02,-1.922371e+02,6.005859e-02,-1.840826e+02,6.005859e-02,-2.418366e+02,6.005859e-02,-2.514805e+02,6.005859e-02,-2.495093e+02,6.005859e-02,-2.556366e+02,6.005859e-02,-2.572305e+02,6.005859e-02,-2.603813e+02,6.005859e-02,-2.231303e+02
6.054688e-02,-1.889689e+02,6.054688e-02,-1.836694e+02,6.054688e-02,-2.438001e+02,6.054688e-02,-2.497367e+02,6.054688e-02,-2.508525e+02,6.054688e-02,-2.547953e+02,6.054688e-02,-2.561044e+02,6.054688e-02,-2.611454e+02,6.054688e-02,-2.252113e+02
6.103516e-02,-1.858947e+02,6.103516e-02,-1.840086e+02,6.103516e-02,-2.457170e+02,6.103516e-02,-2.479764e+02,6.103516e-02,-2.515235e+02,6.103516e-02,-2.551154e+02,6.103516e-02,-2.542730e+02,6.103516e-02,-2.600368e+02,6.103516e-02,-2.230541e+02
6.152344e-02,-1.835989e+02,6.152344e-02,-1.836052e+02,6.152344e-02,-2.432621e+02,6.152344e-02,-2.484268e+02,6.152344e-02,-2.526036e+02,6.152344e-02,-2.564542e+02,6.152344e-02,-2.537281e+02,6.152344e-02,-2.567370e+02,6.152344e-02,-2.229853e+02
6.201172e-02,-1.843998e+02,6.201172e-02,-1.838346e+02,6.201172e-02,-2.417079e+02,6.201172e-02,-2.504349e+02,6.201172e-02,-2.518081e+02,6.201172e-02,-2.558898e+02,6.201172e-02,-2.548547e+02,6.201172e-02,-2.567191e+02,6.201172e-02,-2.233505e+02
6.250000e-02,-1.856557e+02,6.250000e-02,-1.850511e+02,6.250000e-02,-2.392887e+02,6.250000e-02,-2.514646e+02,6.250000e-02,-2.510019e+02,6.250000e-02,-2.550828e+02,6.250000e-02,-2.556745e+02,6.250000e-02,-2.567575e+02,6.250000e-02,-2.234045e+02
6.298828e-02,-1.862182e+02,6.298828e-02,-1.858004e+02,6.298828e-02,-2.389563e+02,6.298828e-02,-2.512499e+02,6.298828e-02,-2.512335e+02,6.298828e-02,-2.557368e+02,6.298828e-02,-2.536615e+02,6.298828e-02,-2.585934e+02,6.298828e-02,-2.238825e+02
6.347656e-02,-1.846379e+02,6.347656e-02,-1.847126e+02,6.347656e-02,-2.420125e+02,6.347656e-02,-2.502908e+02,6.347656e-02,-2.507385e+02,6.347656e-02,-2.541652e+02,6.347656e-02,-2.534472e+02,6.347656e-02,-2.611605e+02,6.347656e-02,-2.257952e+02
6.396484e-02,-1.850650e+02,6.396484e-02,-1.855848e+02,6.396484e-02,-2.422314e+02,6.396484e-02,-2.483403e+02,6.396484e-02,-2.508154e+02,6.396484e-02,-2.527325e+02,6.396484e-02,-2.542918e+02,6.396484e-02,-2.604583e+02,6.396484e-02,-2.248988e+02
6.445312e-02,-1.857437e+02,6.445312e-02,-1.894999e+02,6.445312e-02,-2.418224e+02,6.445312e-02,-2.487286e+02,6.445312e-02,-2.515483e+02,6.445312e-02,-2.539116e+02,6.445312e-02,-2.552730e+02,6.445312e-02,-2.593779e+02,6.445312e-02,-2.263408e+02
6.494141e-02,-1.883649e+02,6.494141e-02,-1.947240e+02,6.494141e-02,-2.417904e+02,6.494141e-02,-2.516949e+02,6.494141e-02,-2.517710e+02,6.494141e-02,-2.546748e+02,6.494141e-02,-2.564987e+02,6.494141e-02,-2.589031e+02,6.494141e-02,-2.284082e+02
6.542969e-02,-1.874563e+02,6.542969e-02,-2.008410e+02,6.542969e-02,-2.398974e+02,6.542969e-02,-2.499743e+02,6.542969e-02,-2.514498e+02,6.542969e-02,-2.534401e+02,6.542969e-02,-2.563184e+02,6.542969e-02,-2.600328e+02,6.542969e-02,-2.278092e+02
6.591797e-02,-1.882397e+02,6.591797e-02,-1.991623e+02,6.591797e-02,-2.390485e+02,6.591797e-02,-2.490758e+02,6.591797e-02,-2.519787e+02,6.591797e-02,-2.543406e+02,6.591797e-02,-2.553307e+02,6.591797e-02,-2.607951e+02,6.591797e-02,-2.274553e+02
6.640625e-02,-1.899461e+02,6.640625e-02,-1.941053e+02,6.640625e-02,-2.387914e+02,6.640625e-02,-2.479868e+02,6.640625e-02,-2.498266e+02,6.640625e-02,-2.548279e+02,6.640625e-02,-2.547253e+02,6.640625e-02,-2.569206e+02,6.640625e-02,-2.284142e+02
6.689453e-02,-1.921435e+02,6.689453e-02,-1.914749e+02,6.689453e-02,-2.375857e+02,6.689453e-02,-2.472542e+02,6.689453e-02,-2.481851e+02,6.689453e-02,-2.548729e+02,6.689453e-02,-2.549181e+02,6.689453e-02,-2.554397e+02,6.689453e-02,-2.275519e+02
6.738281e-02,-1.940013e+02,6.738281e-02,-1.909351e+02,6.738281e-02,-2.387203e+02,6.738281e-02,-2.477468e+02,6.738281e-02,-2.486334e+02,6.738281e-02,-2.554158e+02,6.738281e-02,-2.557047e+02,6.738281e-02,-2.557148e+02,6.738281e-02,-2.297143e+02
6.787109e-02,-1.941208e+02,6.787109e-02,-1.932034e+02,6.787109e-02,-2.407164e+02,6.787109e-02,-2.495817e+02,6.787109e-02,-2.491002e+02,6.787109e-02,-2.562577e+02,6.787109e-02,-2.562599e+02,6.787109e-02,-2.581683e+02,6.787109e-02,-2.305576e+02
6.835938e-02,-1.940657e+02,6.835938e-02,-1.917199e+02,6.835938e-02,-2.412334e+02,6.835938e-02,-2.507368e+02,6.835938e-02,-2.506851e+02,6.835938e-02,-2.558696e+02,6.835938e-02,-2.561842e+02,6.835938e-02,-2.582535e+02,6.835938e-02,-2.291236e+02
6.884766e-02,-1.960478e+02,6.884766e-02,-1.890402e+02,6.884766e-02,-2.394833e+02,6.884766e-02,-2.505142e+02,6.884766e-02,-2.535413e+02,6.884766e-02,-2.529611e+02,6.884766e-02,-2.545843e+02,6.884766e-02,-2.578559e+02,6.884766e-02,-2.279725e+02
6.933594e-02,-1.980838e+02,6.933594e-02,-1.897887e+02,6.933594e-02,-2.377534e+02,6.933594e-02,-2.495517e+02,6.933594e-02,-2.519647e+02,6.933594e-02,-2.555619e+02,6.933594e-02,-2.536863e+02,6.933594e-02,-2.564913e+02,6.933594e-02,-2.280444e+02
6.982422e-02,-1.985361e+02,6.982422e-02,-1.896137e+02,6.982422e-02,-2.386126e+02,6.982422e-02,-2.482274e+02,6.982422e-02,-2.505107e+02,6.982422e-02,-2.552009e+02,6.982422e-02,-2.560163e+02,6.982422e-02,-2.566441e+02,6.982422e-02,-2.293034e+02
7.031250e-02,-2.006906e+02,7.031250e-02,-1.900254e+02,7.031250e-02,-2.409483e+02,7.031250e-02,-2.469739e+02,7.031250e-02,-2.504075e+02,7.031250e-02,-2.540703e+02,7.031250e-02,-2.583558e+02,7.031250e-02,-2.571928e+02,7.031250e-02,-2.309376e+02
7.080078e-02,-2.012873e+02,7.080078e-02,-1.917204e+02,7.080078e-02,-2.396385e+02,7.080078e-02,-2.480755e+02,7.080078e-02,-2.520162e+02,7.080078e-02,-2.541265e+02,7.080078e-02,-2.573709e+02,7.080078e-02,-2.575579e+02,7.080078e-02,-2.307948e+02
7.128906e-02,-2.021458e+02,7.128906e-02,-1.942354e+02,7.128906e-02,-2.372912e+02,7.128906e-02,-2.481213e+02,7.128906e-02,-2.515267e+02,7.128906e-02,-2.536696e+02,7.128906e-02,-2.553207e+02,7.128906e-02,-2.570973e+02,7.128906e-02,-2.302410e+02
7.177734e-02,-2.020906e+02,7.177734e-02,-1.974955e+02,7.177734e-02,-2.367424e+02,7.177734e-02,-2.472351e+02,7.177734e-02,-2.499478e+02,7.177734e-02,-2.545343e+02,7.177734e-02,-2.557506e+02,7.177734e-02,-2.561411e+02,7.177734e-02,-2.323819e+02
7.226562e-02,-2.027174e+02,7.226562e-02,-1.954844e+02,7.226562e-02,-2.371779e+02,7.226562e-02,-2.490950e+02,7.226562e-02,-2.515455e+02,7.226562e-02,-2.537370e+02,7.226562e-02,-2.569573e+02,7.226562e-02,-2.561961e+02,7.226562e-02,-2.332271e+02
7.275391e-02,-2.056021e+02,7.275391e-02,-1.963179e+02,7.275391e-02,-2.378126e+02,7.275391e-02,-2.503109e+02,7.275391e-02,-2.510024e+02,7.275391e-02,-2.532337e+02,7.275391e-02,-2.581360e+02,7.275391e-02,-2.590432e+02,7.275391e-02,-2.329510e+02
7.324219e-02,-2.053281e+02,7.324219e-02,-2.002712e+02,7.324219e-02,-2.379371e+02,7.324219e-02,-2.490375e+02,7.324219e-02,-2.482213e+02,7.324219e-02,-2.551073e+02,7.324219e-02,-2.576641e+02,7.324219e-02,-2.573513e+02,7.324219e-02,-2.316695e+02
7.373047e-02,-2.041312e+02,7.373047e-02,-2.041942e+02,7.373047e-02,-2.391749e+02,7.373047e-02,-2.478977e+02,7.373047e-02,-2.481350e+02,7.373047e-02,-2.552343e+02,7.373047e-02,-2.556504e+02,7.373047e-02,-2.568958e+02,7.373047e-02,-2.311466e+02
7.421875e-02,-2.042929e+02,7.421875e-02,-2.099490e+02,7.421875e-02,-2.377164e+02,7.421875e-02,-2.476302e+02,7.421875e-02,-2.501495e+02,7.421875e-02,-2.554670e+02,7.421875e-02,-2.542556e+02,7.421875e-02,-2.590306e+02,7.421875e-02,-2.311234e+02
7.470703e-02,-2.064835e+02,7.470703e-02,-2.090664e+02,7.470703e-02,-2.366406e+02,7.470703e-02,-2.472869e+02,7.470703e-02,-2.516324e+02,7.470703e-02,-2.548496e+02,7.470703e-02,-2.554584e+02,7.470703e-02,-2.571836e+02,7.470703e-02,-2.333056e+02
7.519531e-02,-2.095709e+02,7.519531e-02,-2.034418e+02,7.519531e-02,-2.363336e+02,7.519531e-02,-2.475948e+02,7.519531e-02,-2.514762e+02,7.519531e-02,-2.533473e+02,7.519531e-02,-2.547626e+02,7.519531e-02,-2.584292e+02,7.519531e-02,-2.351826e+02
7.568359e-02,-2.110380e+02,7.568359e-02,-2.017060e+02,7.568359e-02,-2.357562e+02,7.568359e-02,-2.462585e+02,7.568359e-02,-2.524048e+02,7.568359e-02,-2.524456e+02,7.568359e-02,-2.538095e+02,7.568359e-02,-2.596012e+02,7.568359e-02,-2.342449e+02
7.617188e-02,-2.116897e+02,7.617188e-02,-1.983553e+02,7.617188e-02,-2.370172e+02,7.617188e-02,-2.454417e+02,7.617188e-02,-2.508114e+02,7.617188e-02,-2.528576e+02,7.617188e-02,-2.548325e+02,7.617188e-02,-2.568338e+02,7.617188e-02,-2.347368e+02
7.666016e-02,-2.087622e+02,7.666016e-02,-1.939088e+02,7.666016e-02,-2.393703e+02,7.666016e-02,-2.449554e+02,7.666016e-02,-2.494148e+02,7.666016e-02,-2.532100e+02,7.666016e-02,-2.553653e+02,7.666016e-02,-2.566855e+02,7.666016e-02,-2.346155e+02
7.714844e-02,-2.083381e+02,7.714844e-02,-8.951784e+01,7.714844e-02,-2.381204e+02,7.714844e-02,-2.463544e+02,7.714844e-02,-2.500767e+02,7.714844e-02,-2.538308e+02,7.714844e-02,-2.550843e+02,7.714844e-02,-2.572937e+02,7.714844e-02,-2.347270e+02
7.763672e-02,-2.113604e+02,7.763672e-02,-7.360025e+01,7.763672e-02,-2.376248e+02,7.763672e-02,-2.476671e+02,7.763672e-02,-2.504787e+02,7.763672e-02,-2.539488e+02,7.763672e-02,-2.529939e+02,7.763672e-02,-2.564512e+02,7.763672e-02,-2.331620e+02
7.812500e-02,-2.123375e+02,7.812500e-02,-6.909407e+01,7.812500e-02,-2.366739e+02,7.812500e-02,-2.465988e+02,7.812500e-02,-2.482929e+02,7.812500e-02,-2.517788e+02,7.812500e-02,-2.512731e+02,7.812500e-02,-2.556121e+02,7.812500e-02,-2.299965e+02
7.861328e-02,-2.134446e+02,7.861328e-02,-7.360025e+01,7.861328e-02,-2.356832e+02,7.861328e-02,-2.471106e+02,7.861328e-02,-2.506576e+02,7.861328e-02,-2.528064e+02,7.861328e-02,-2.536415e+02,7.861328e-02,-2.551965e+02,7.861328e-02,-2.324623e+02
7.910156e-02,-2.131138e+02,7.910156e-02,-8.951784e+01,7.910156e-02,-2.351164e+02,7.910156e-02,-2.475924e+02,7.910156e-02,-2.512694e+02,7.910156e-02,-2.541784e+02,7.910156e-02,-2.558994e+02,7.910156e-02,-2.556912e+02,7.910156e-02,-2.363834e+02
7.958984e-02,-2.112071e+02,7.958984e-02,-1.926328e+02,7.958984e-02,-2.341365e+02,7.958984e-02,-2.469950e+02,7.958984e-02,-2.501642e+02,7.958984e-02,-2.555407e+02,7.958984e-02,-2.544688e+02,7.958984e-02,-2.559679e+02,7.958984e-02,-2.381968e+02
8.007812e-02,-2.108444e+02,8.007812e-02,-1.939291e+02,8.007812e-02,-2.346425e+02,8.007812e-02,-2.466310e+02,8.007812e-02,-2.518707e+02,8.007812e-02,-2.576133e+02,8.007812e-02,-2.538013e+02,8.007812e-02,-2.565317e+02,8.007812e-02,-2.384146e+02
8.056641e-02,-2.136906e+02,8.056641e-02,-1.928435e+02,8.056641e-02,-2.363446e+02,8.056641e-02,-2.473800e+02,8.056641e-02,-2.527515e+02,8.056641e-02,-2.545804e+02,8.056641e-02,-2.569075e+02,8.056641e-02,-2.562735e+02,8.056641e-02,-2.344338e+02
8.105469e-02,-2.159853e+02,8.105469e-02,-1.926590e+02,8.105469e-02,-2.362795e+02,8.105469e-02,-2.484488e+02,8.105469e-02,-2.515432e+02,8.105469e-02,-2.529223e+02,8.105469e-02,-2.588666e+02,8.105469e-02,-2.570655e+02,8.105469e-02,-2.341742e+02
8.154297e-02,-2.176323e+02,8.154297e-02,-1.957866e+02,8.154297e-02,-2.354101e+02,8.154297e-02,-2.488986e+02,8.154297e-02,-2.511758e+02,8.154297e-02,-2.543393e+02,8.154297e-02,-2.565143e+02,8.154297e-02,-2.562546e+02,8.154297e-02,-2.359345e+02
8.203125e-02,-2.184017e+02,8.203125e-02,-1.943440e+02,8.203125e-02,-2.341878e+02,8.203125e-02,-2.491869e+02,8.203125e-02,-2.513510e+02,8.203125e-02,-2.537581e+02,8.203125e-02,-2.555946e+02,8.203125e-02,-2.562929e+02,8.203125e-02,-2.361717e+02
8.251953e-02,-2.180976e+02,8.251953e-02,-1.948918e+02,8.251953e-02,-2.331366e+02,8.251953e-02,-2.472468e+02,8.251953e-02,-2.522243e+02,8.251953e-02,-2.530810e+02,8.251953e-02,-2.548693e+02,8.251953e-02,-2.564633e+02,8.251953e-02,-2.356485e+02
8.300781e-02,-2.172975e+02,8.300781e-02,-1.949848e+02,8.300781e-02,-2.325115e+02,8.300781e-02,-2.477939e+02,8.300781e-02,-2.534835e+02,8.300781e-02,-2.550506e+02,8.300781e-02,-2.546094e+02,8.300781e-02,-2.566390e+02,8.300781e-02,-2.359991e+02
8.349609e-02,-2.175432e+02,8.349609e-02,-1.966065e+02,8.349609e-02,-2.342760e+02,8.349609e-02,-2.482973e+02,8.349609e-02,-2.525133e+02,8.349609e-02,-2.556437e+02,8.349609e-02,-2.554347e+02,8.349609e-02,-2.559730e+02,8.349609e-02,-2.356089e+02
8.398438e-02,-2.170157e+02,8.398438e-02,-1.962544e+02,8.398438e-02,-2.339662e+02,8.398438e-02,-2.474475e+02,8.398438e-02,-2.504626e+02,8.398438e-02,-2.536910e+02,8.398438e-02,-2.551336e+02,8.398438e-02,-2.569660e+02,8.398438e-02,-2.365371e+02
8.447266e-02,-2.173201e+02,8.447266e-02,-1.968054e+02,8.447266e-02,-2.328448e+02,8.447266e-02,-2.478957e+02,8.447266e-02,-2.506297e+02,8.447266e-02,-2.526992e+02,8.447266e-02,-2.550878e+02,8.447266e-02,-2.574061e+02,8.447266e-02,-2.364469e+02
8.496094e-02,-2.179168e+02,8.496094e-02,-1.997466e+02,8.496094e-02,-2.342918e+02,8.496094e-02,-2.483865e+02,8.496094e-02,-2.510690e+02,8.496094e-02,-2.537091e+02,8.496094e-02,-2.554815e+02,8.496094e-02,-2.550402e+02,8.496094e-02,-2.355513e+02
8.544922e-02,-2.200910e+02,8.544922e-02,-2.030827e+02,8.544922e-02,-2.351491e+02,8.544922e-02,-2.472943e+02,8.544922e-02,-2.511641e+02,8.544922e-02,-2.537552e+02,8.544922e-02,-2.570238e+02,8.544922e-02,-2.569938e+02,8.544922e-02,-2.373245e+02
8.593750e-02,-2.232235e+02,8.593750e-02,-2.069153e+02,8.593750e-02,-2.332843e+02,8.593750e-02,-2.456039e+02,8.593750e-02,-2.518330e+02,8.593750e-02,-2.545286e+02,8.593750e-02,-2.575786e+02,8.593750e-02,-2.585539e+02,8.593750e-02,-2.379926e+02
8.642578e-02,-2.229037e+02,8.642578e-02,-2.131579e+02,8.642578e-02,-2.315389e+02,8.642578e-02,-2.451074e+02,8.642578e-02,-2.521304e+02,8.642578e-02,-2.542478e+02,8.642578e-02,-2.568741e+02,8.642578e-02,-2.592315e+02,8.642578e-02,-2.376118e+02
8.691406e-02,-2.222970e+02,8.691406e-02,-2.176361e+02,8.691406e-02,-2.322221e+02,8.691406e-02,-2.467307e+02,8.691406e-02,-2.524026e+02,8.691406e-02,-2.529658e+02,8.691406e-02,-2.561725e+02,8.691406e-02,-2.579665e+02,8.691406e-02,-2.395326e+02
8.740234e-02,-2.244181e+02,8.740234e-02,-2.103689e+02,8.740234e-02,-2.338867e+02,8.740234e-02,-2.494296e+02,8.740234e-02,-2.524919e+02,8.740234e-02,-2.544329e+02,8.740234e-02,-2.567595e+02,8.740234e-02,-2.593576e+02,8.740234e-02,-2.379940e+02
8.789062e-02,-2.226144e+02,8.789062e-02,-2.045142e+02,8.789062e-02,-2.319361e+02,8.789062e-02,-2.485131e+02,8.789062e-02,-2.534366e+02,8.789062e-02,-2.548901e+02,8.789062e-02,-2.549065e+02,8.789062e-02,-2.602016e+02,8.789062e-02,-2.372241e+02
8.837891e-02,-2.213778e+02,8.837891e-02,-2.021004e+02,8.837891e-02,-2.315644e+02,8.837891e-02,-2.466747e+02,8.837891e-02,-2.533553e+02,8.837891e-02,-2.543288e+02,8.837891e-02,-2.545356e+02,8.837891e-02,-2.604513e+02,8.837891e-02,-2.370513e+02
8.886719e-02,-2.227655e+02,8.886719e-02,-2.009958e+02,8.886719e-02,-2.302443e+02,8.886719e-02,-2.462922e+02,8.886719e-02,-2.531589e+02,8.886719e-02,-2.552926e+02,8.886719e-02,-2.567106e+02,8.886719e-02,-2.578380e+02,8.886719e-02,-2.375631e+02
8.935547e-02,-2.235193e+02,8.935547e-02,-1.969617e+02,8.935547e-02,-2.288624e+02,8.935547e-02,-2.447028e+02,8.935547e-02,-2.521411e+02,8.935547e-02,-2.540660e+02,8.935547e-02,-2.570715e+02,8.935547e-02,-2.559196e+02,8.935547e-02,-2.389077e+02
8.984375e-02,-2.220194e+02,8.984375e-02,-1.956395e+02,8.984375e-02,-2.289557e+02,8.984375e-02,-2.443005e+02,8.984375e-02,-2.514097e+02,8.984375e-02,-2.544589e+02,8.984375e-02,-2.595536e+02,8.984375e-02,-2.539204e+02,8.984375e-02,-2.418606e+02
9.033203e-02,-2.242149e+02,9.033203e-02,-1.954557e+02,9.033203e-02,-2.295338e+02,9.033203e-02,-2.447332e+02,9.033203e-02,-2.520542e+02,9.033203e-02,-2.539074e+02,9.033203e-02,-2.568176e+02,9.033203e-02,-2.538225e+02,9.033203e-02,-2.452739e+02
9.082031e-02,-2.263223e+02,9.082031e-02,-1.936001e+02,9.082031e-02,-2.308792e+02,9.082031e-02,-2.459631e+02,9.082031e-02,-2.522467e+02,9.082031e-02,-2.550476e+02,9.082031e-02,-2.558255e+02,9.082031e-02,-2.557519e+02,9.082031e-02,-2.436418e+02
9.130859e-02,-2.246980e+02,9.130859e-02,-1.944626e+02,9.130859e-02,-2.326025e+02,9.130859e-02,-2.463692e+02,9.130859e-02,-2.512323e+02,9.130859e-02,-2.527558e+02,9.130859e-02,-2.552364e+02,9.130859e-02,-2.579301e+02,9.130859e-02,-2.405628e+02
9.179688e-02,-2.246791e+02,9.179688e-02,-1.943753e+02,9.179688e-02,-2.298340e+02,9.179688e-02,-2.460084e+02,9.179688e-02,-2.520903e+02,9.179688e-02,-2.528418e+02,9.179688e-02,-2.538674e+02,9.179688e-02,-2.577482e+02,9.179688e-02,-2.387198e+02
9.228516e-02,-2.280479e+02,9.228516e-02,-1.946218e+02,9.228516e-02,-2.276031e+02,9.228516e-02,-2.472270e+02,9.228516e-02,-2.539261e+02,9.228516e-02,-2.523382e+02,9.228516e-02,-2.543578e+02,9.228516e-02,-2.571024e+02,9.228516e-02,-2.387273e+02
9.277344e-02,-2.277869e+02,9.277344e-02,-1.953610e+02,9.277344e-02,-2.270988e+02,9.277344e-02,-2.461931e+02,9.277344e-02,-2.526055e+02,9.277344e-02,-2.553725e+02,9.277344e-02,-2.547427e+02,9.277344e-02,-2.571761e+02,9.277344e-02,-2.406525e+02
9.326172e-02,-2.286673e+02,9.326172e-02,-1.927988e+02,9.326172e-02,-2.286246e+02,9.326172e-02,-2.437363e+02,9.326172e-02,-2.515638e+02,9.326172e-02,-2.562078e+02,9.326172e-02,-2.536119e+02,9.326172e-02,-2.561594e+02,9.326172e-02,-2.366960e+02
9.375000e-02,-2.304712e+02,9.375000e-02,-1.917251e+02,9.375000e-02,-2.280090e+02,9.375000e-02,-2.451689e+02,9.375000e-02,-2.503037e+02,9.375000e-02,-2.538105e+02,9.375000e-02,-2.529123e+02,9.375000e-02,-2.569937e+02,9.375000e-02,-2.360491e+02
9.423828e-02,-2.306106e+02,9.423828e-02,-1.943721e+02,9.423828e-02,-2.260372e+02,9.423828e-02,-2.482472e+02,9.423828e-02,-2.514617e+02,9.423828e-02,-2.545722e+02,9.423828e-02,-2.540732e+02,9.423828e-02,-2.571012e+02,9.423828e-02,-2.392271e+02
9.472656e-02,-2.301423e+02,9.472656e-02,-1.964086e+02,9.472656e-02,-2.255255e+02,9.472656e-02,-2.464007e+02,9.472656e-02,-2.536238e+02,9.472656e-02,-2.550034e+02,9.472656e-02,-2.545716e+02,9.472656e-02,-2.563324e+02,9.472656e-02,-2.443670e+02
9.521484e-02,-2.289394e+02,9.521484e-02,-1.967380e+02,9.521484e-02,-2.289235e+02,9.521484e-02,-2.458242e+02,9.521484e-02,-2.521536e+02,9.521484e-02,-2.536607e+02,9.521484e-02,-2.549554e+02,9.521484e-02,-2.541325e+02,9.521484e-02,-2.449448e+02
9.570312e-02,-2.263869e+02,9.570312e-02,-1.949246e+02,9.570312e-02,-2.269377e+02,9.570312e-02,-2.440724e+02,9.570312e-02,-2.492749e+02,9.570312e-02,-2.533436e+02,9.570312e-02,-2.556450e+02,9.570312e-02,-2.546998e+02,9.570312e-02,-2.420564e+02
9.619141e-02,-2.268961e+02,9.619141e-02,-1.949681e+02,9.619141e-02,-2.248324e+02,9.619141e-02,-2.438390e+02,9.619141e-02,-2.496002e+02,9.619141e-02,-2.565643e+02,9.619141e-02,-2.552274e+02,9.619141e-02,-2.567768e+02,9.619141e-02,-2.406133e+02
9.667969e-02,-2.289815e+02,9.667969e-02,-1.954873e+02,9.667969e-02,-2.249598e+02,9.667969e-02,-2.466230e+02,9.667969e-02,-2.517813e+02,9.667969e-02,-2.564215e+02,9.667969e-02,-2.544851e+02,9.667969e-02,-2.582281e+02,9.667969e-02,-2.429056e+02
9.716797e-02,-2.293883e+02,9.716797e-02,-1.949572e+02,9.716797e-02,-2.261175e+02,9.716797e-02,-2.458622e+02,9.716797e-02,-2.519952e+02,9.716797e-02,-2.538335e+02,9.716797e-02,-2.548304e+02,9.716797e-02,-2.565909e+02,9.716797e-02,-2.433808e+02
9.765625e-02,-2.289782e+02,9.765625e-02,-1.957480e+02,9.765625e-02,-2.245513e+02,9.765625e-02,-2.456531e+02,9.765625e-02,-2.513969e+02,9.765625e-02,-2.551128e+02,9.765625e-02,-2.557392e+02,9.765625e-02,-2.544298e+02,9.765625e-02,-2.415956e+02
9.814453e-02,-2.288785e+02,9.814453e-02,-1.992388e+02,9.814453e-02,-2.227260e+02,9.814453e-02,-2.472054e+02,9.814453e-02,-2.504225e+02,9.814453e-02,-2.562792e+02,9.814453e-02,-2.557443e+02,9.814453e-02,-2.556287e+02,9.814453e-02,-2.422866e+02
9.863281e-02,-2.303432e+02,9.863281e-02,-2.010254e+02,9.863281e-02,-2.235731e+02,9.863281e-02,-2.456077e+02,9.863281e-02,-2.513453e+02,9.863281e-02,-2.562211e+02,9.863281e-02,-2.547699e+02,9.863281e-02,-2.553418e+02,9.863281e-02,-2.435608e+02
9.912109e-02,-2.327415e+02,9.912109e-02,-2.023333e+02,9.912109e-02,-2.237967e+02,9.912109e-02,-2.438599e+02,9.912109e-02,-2.531376e+02,9.912109e-02,-2.560876e+02,9.912109e-02,-2.539418e+02,9.912109e-02,-2.534636e+02,9.912109e-02,-2.429372e+02
9.960938e-02,-2.330137e+02,9.960938e-02,-2.040613e+02,9.960938e-02,-2.227193e+02,9.960938e-02,-2.433374e+02,9.960938e-02,-2.516222e+02,9.960938e-02,-2.540610e+02,9.960938e-02,-2.537215e+02,9.960938e-02,-2.534161e+02,9.960938e-02,-2.424468e+02
1.000977e-01,-2.323638e+02,1.000977e-01,-2.074581e+02,1.000977e-01,-2.207642e+02,1.000977e-01,-2.425045e+02,1.000977e-01,-2.492078e+02,1.000977e-01,-2.530025e+02,1.000977e-01,-2.540224e+02,1.000977e-01,-2.540667e+02,1.000977e-01,-2.422345e+02
1.005859e-01,-2.320051e+02,1.005859e-01,-2.141968e+02,1.005859e-01,-2.204652e+02,1.005859e-01,-2.414917e+02,1.005859e-01,-2.473312e+02,1.005859e-01,-2.529491e+02,1.005859e-01,-2.546920e+02,1.005859e-01,-2.533056e+02,1.005859e-01,-2.429426e+02
1.010742e-01,-2.335715e+02,1.010742e-01,-2.115908e+02,1.010742e-01,-2.219636e+02,1.010742e-01,-2.429000e+02,1.010742e-01,-2.489644e+02,1.010742e-01,-2.529969e+02,1.010742e-01,-2.552631e+02,1.010742e-01,-2.546729e+02,1.010742e-01,-2.436393e+02
1.015625e-01,-2.343179e+02,1.015625e-01,-2.054661e+02,1.015625e-01,-2.214813e+02,1.015625e-01,-2.454607e+02,1.015625e-01,-2.511314e+02,1.015625e-01,-2.530173e+02,1.015625e-01,-2.550860e+02,1.015625e-01,-2.561915e+02,1.015625e-01,-2.447683e+02
1.020508e-01,-2.336315e+02,1.020508e-01,-2.015834e+02,1.020508e-01,-2.229359e+02,1.020508e-01,-2.462311e+02,1.020508e-01,-2.516376e+02,1.020508e-01,-2.540945e+02,1.020508e-01,-2.559364e+02,1.020508e-01,-2.570305e+02,1.020508e-01,-2.460368e+02
1.025391e-01,-2.352739e+02,1.025391e-01,-1.996556e+02,1.025391e-01,-2.224603e+02,1.025391e-01,-2.463305e+02,1.025391e-01,-2.521033e+02,1.025391e-01,-2.536131e+02,1.025391e-01,-2.553779e+02,1.025391e-01,-2.571001e+02,1.025391e-01,-2.460492e+02
1.030273e-01,-2.354971e+02,1.030273e-01,-1.988584e+02,1.030273e-01,-2.205867e+02,1.030273e-01,-2.457443e+02,1.030273e-01,-2.510407e+02,1.030273e-01,-2.527711e+02,1.030273e-01,-2.545428e+02,1.030273e-01,-2.552646e+02,1.030273e-01,-2.454848e+02
1.035156e-01,-2.339020e+02,1.035156e-01,-1.988460e+02,1.035156e-01,-2.215764e+02,1.035156e-01,-2.452581e+02,1.035156e-01,-2.502221e+02,1.035156e-01,-2.539676e+02,1.035156e-01,-2.532477e+02,1.035156e-01,-2.551201e+02,1.035156e-01,-2.438149e+02
1.040039e-01,-2.326078e+02,1.040039e-01,-1.973224e+02,1.040039e-01,-2.200729e+02,1.040039e-01,-2.444697e+02,1.040039e-01,-2.493746e+02,1.040039e-01,-2.533830e+02,1.040039e-01,-2.540655e+02,1.040039e-01,-2.546604e+02,1.040039e-01,-2.439862e+02
1.044922e-01,-2.327654e+02,1.044922e-01,-1.951583e+02,1.044922e-01,-2.175586e+02,1.044922e-01,-2.452446e+02,1.044922e-01,-2.469881e+02,1.044922e-01,-2.531264e+02,1.044922e-01,-2.553600e+02,1.044922e-01,-2.537834e+02,1.044922e-01,-2.455901e+02
1.049805e-01,-2.340651e+02,1.049805e-01,-1.953460e+02,1.049805e-01,-2.173766e+02,1.049805e-01,-2.467975e+02,1.049805e-01,-2.473579e+02,1.049805e-01,-2.525042e+02,1.049805e-01,-2.558711e+02,1.049805e-01,-2.529002e+02,1.049805e-01,-2.445100e+02
1.054688e-01,-2.334287e+02,1.054688e-01,-1.937080e+02,1.054688e-01,-2.170113e+02,1.054688e-01,-2.442019e+02,1.054688e-01,-2.501339e+02,1.054688e-01,-2.535134e+02,1.054688e-01,-2.566249e+02,1.054688e-01,-2.538114e+02,1.054688e-01,-2.438940e+02
1.059570e-01,-2.337894e+02,1.059570e-01,-1.927789e+02,1.059570e-01,-2.159775e+02,1.059570e-01,-2.436818e+02,1.059570e-01,-2.516630e+02,1.059570e-01,-2.551284e+02,1.059570e-01,-2.551403e+02,1.059570e-01,-2.545053e+02,1.059570e-01,-2.438805e+02
1.064453e-01,-2.345737e+02,1.064453e-01,-1.924608e+02,1.064453e-01,-2.154988e+02,1.064453e-01,-2.436085e+02,1.064453e-01,-2.492921e+02,1.064453e-01,-2.553898e+02,1.064453e-01,-2.537107e+02,1.064453e-01,-2.554477e+02,1.064453e-01,-2.450227e+02
1.069336e-01,-2.356120e+02,1.069336e-01,-1.930994e+02,1.069336e-01,-2.155412e+02,1.069336e-01,-2.429642e+02,1.069336e-01,-2.476176e+02,1.069336e-01,-2.547023e+02,1.069336e-01,-2.530800e+02,1.069336e-01,-2.553123e+02,1.069336e-01,-2.452798e+02
1.074219e-01,-2.376016e+02,1.074219e-01,-1.928811e+02,1.074219e-01,-2.140684e+02,1.074219e-01,-2.429116e+02,1.074219e-01,-2.478007e+02,1.074219e-01,-2.537865e+02,1.074219e-01,-2.531905e+02,1.074219e-01,-2.562117e+02,1.074219e-01,-2.450047e+02
1.079102e-01,-2.387229e+02,1.079102e-01,-1.929747e+02,1.079102e-01,-2.130576e+02,1.079102e-01,-2.427328e+02,1.079102e-01,-2.490209e+02,1.079102e-01,-2.521380e+02,1.079102e-01,-2.552227e+02,1.079102e-01,-2.551373e+02,1.079102e-01,-2.455207e+02
1.083984e-01,-2.366322e+02,1.083984e-01,-1.936907e+02,1.083984e-01,-2.143851e+02,1.083984e-01,-2.423694e+02,1.083984e-01,-2.491305e+02,1.083984e-01,-2.516027e+02,1.083984e-01,-2.547469e+02,1.083984e-01,-2.543844e+02,1.083984e-01,-2.445220e+02
1.088867e-01,-2.366234e+02,1.088867e-01,-1.947767e+02,1.088867e-01,-2.152019e+02,1.088867e-01,-2.418021e+02,1.088867e-01,-2.501432e+02,1.088867e-01,-2.535213e+02,1.088867e-01,-2.543737e+02,1.088867e-01,-2.549790e+02,1.088867e-01,-2.351063e+02
1.093750e-01,-2.390048e+02,1.093750e-01,-1.961866e+02,1.093750e-01,-2.105097e+02,1.093750e-01,-2.416199e+02,1.093750e-01,-2.501013e+02,1.093750e-01,-2.531056e+02,1.093750e-01,-2.541681e+02,1.093750e-01,-2.573817e+02,1.093750e-01,-2.303869e+02
1.098633e-01,-2.369552e+02,1.098633e-01,-1.949977e+02,1.098633e-01,-2.080937e+02,1.098633e-01,-2.411544e+02,1.098633e-01,-2.483372e+02,1.098633e-01,-2.539412e+02,1.098633e-01,-2.529691e+02,1.098633e-01,-2.577799e+02,1.098633e-01,-2.342521e+02
1.103516e-01,-2.376299e+02,1.103516e-01,-1.946594e+02,1.103516e-01,-2.083427e+02,1.103516e-01,-2.420698e+02,1.103516e-01,-2.477252e+02,1.103516e-01,-2.526914e+02,1.103516e-01,-2.542204e+02,1.103516e-01,-2.556714e+02,1.103516e-01,-2.415893e+02
1.108398e-01,-2.377676e+02,1.108398e-01,-1.948190e+02,1.108398e-01,-2.084034e+02,1.108398e-01,-2.433968e+02,1.108398e-01,-2.475965e+02,1.108398e-01,-2.535332e+02,1.108398e-01,-2.552673e+02,1.108398e-01,-2.542897e+02,1.108398e-01,-2.427582e+02
1.113281e-01,-2.361484e+02,1.113281e-01,-1.951495e+02,1.113281e-01,-2.089098e+02,1.113281e-01,-2.442135e+02,1.113281e-01,-2.466472e+02,1.113281e-01,-2.549579e+02,1.113281e-01,-2.543462e+02,1.113281e-01,-2.546096e+02,1.113281e-01,-2.446995e+02
1.118164e-01,-2.363695e+02,1.118164e-01,-1.981648e+02,1.118164e-01,-2.075764e+02,1.118164e-01,-2.438434e+02,1.118164e-01,-2.457717e+02,1.118164e-01,-2.534135e+02,1.118164e-01,-2.547105e+02,1.118164e-01,-2.547599e+02,1.118164e-01,-2.476169e+02
1.123047e-01,-2.366806e+02,1.123047e-01,-2.018568e+02,1.123047e-01,-2.057679e+02,1.123047e-01,-2.451339e+02,1.123047e-01,-2.462552e+02,1.123047e-01,-2.528632e+02,1.123047e-01,-2.555689e+02,1.123047e-01,-2.538431e+02,1.123047e-01,-2.501952e+02
1.127930e-01,-2.387936e+02,1.127930e-01,-2.062920e+02,1.127930e-01,-2.061667e+02,1.127930e-01,-2.428065e+02,1.127930e-01,-2.467716e+02,1.127930e-01,-2.527657e+02,1.127930e-01,-2.558274e+02,1.127930e-01,-2.546683e+02,1.127930e-01,-2.475833e+02
1.132812e-01,-2.379593e+02,1.132812e-01,-2.100731e+02,1.132812e-01,-2.045617e+02,1.132812e-01,-2.424891e+02,1.132812e-01,-2.479084e+02,1.132812e-01,-2.521837e+02,1.132812e-01,-2.564010e+02,1.132812e-01,-2.566102e+02,1.132812e-01,-2.452510e+02
1.137695e-01,-2.382583e+02,1.137695e-01,-2.054311e+02,1.137695e-01,-2.027306e+02,1.137695e-01,-2.411776e+02,1.137695e-01,-2.480970e+02,1.137695e-01,-2.516001e+02,1.137695e-01,-2.545769e+02,1.137695e-01,-2.551229e+02,1.137695e-01,-2.449363e+02
1.142578e-01,-2.401159e+02,1.142578e-01,-1.994656e+02,1.142578e-01,-2.018780e+02,1.142578e-01,-2.418467e+02,1.142578e-01,-2.494671e+02,1.142578e-01,-2.526112e+02,1.142578e-01,-2.530997e+02,1.142578e-01,-2.565415e+02,1.142578e-01,-2.454512e+02
1.147461e-01,-2.393890e+02,1.147461e-01,-1.962843e+02,1.147461e-01,-2.026273e+02,1.147461e-01,-2.438727e+02,1.147461e-01,-2.488408e+02,1.147461e-01,-2.539968e+02,1.147461e-01,-2.527352e+02,1.147461e-01,-2.577444e+02,1.147461e-01,-2.445965e+02
1.152344e-01,-2.369145e+02,1.152344e-01,-1.958444e+02,1.152344e-01,-2.014835e+02,1.152344e-01,-2.433788e+02,1.152344e-01,-2.521685e+02,1.152344e-01,-2.529173e+02,1.152344e-01,-2.541572e+02,1.152344e-01,-2.575257e+02,1.152344e-01,-2.456590e+02
1.157227e-01,-2.369990e+02,1.157227e-01,-1.953766e+02,1.157227e-01,-2.009890e+02,1.157227e-01,-2.408340e+02,1.157227e-01,-2.508473e+02,1.157227e-01,-2.532563e+02,1.157227e-01,-2.544924e+02,1.157227e-01,-2.558770e+02,1.157227e-01,-2.471097e+02
1.162109e-01,-2.391163e+02,1.162109e-01,-1.942025e+02,1.162109e-01,-2.026138e+02,1.162109e-01,-2.402641e+02,1.162109e-01,-2.484390e+02,1.162109e-01,-2.550064e+02,1.162109e-01,-2.548918e+02,1.162109e-01,-2.542569e+02,1.162109e-01,-2.465882e+02
1.166992e-01,-2.403044e+02,1.166992e-01,-1.945442e+02,1.166992e-01,-1.999934e+02,1.166992e-01,-2.417596e+02,1.166992e-01,-2.467819e+02,1.166992e-01,-2.543808e+02,1.166992e-01,-2.566178e+02,1.166992e-01,-2.554806e+02,1.166992e-01,-2.472928e+02
1.171875e-01,-2.389783e+02,1.171875e-01,-1.936284e+02,1.171875e-01,-1.980140e+02,1.171875e-01,-2.455719e+02,1.171875e-01,-2.472565e+02,1.171875e-01,-2.536560e+02,1.171875e-01,-2.589626e+02,1.171875e-01,-2.544915e+02,1.171875e-01,-2.476303e+02
1.176758e-01,-2.390699e+02,1.176758e-01,-1.920061e+02,1.176758e-01,-1.977714e+02,1.176758e-01,-2.450945e+02,1.176758e-01,-2.461938e+02,1.176758e-01,-2.533958e+02,1.176758e-01,-2.580172e+02,1.176758e-01,-2.547636e+02,1.176758e-01,-2.467614e+02
1.181641e-01,-2.386629e+02,1.181641e-01,-1.906871e+02,1.181641e-01,-1.953728e+02,1.181641e-01,-2.428779e+02,1.181641e-01,-2.455668e+02,1.181641e-01,-2.527138e+02,1.181641e-01,-2.578109e+02,1.181641e-01,-2.548206e+02,1.181641e-01,-2.464655e+02
1.186523e-01,-2.385376e+02,1.186523e-01,-1.889124e+02,1.186523e-01,-1.956066e+02,1.186523e-01,-2.430788e+02,1.186523e-01,-2.468495e+02,1.186523e-01,-2.535701e+02,1.186523e-01,-2.561236e+02,1.186523e-01,-2.548037e+02,1.186523e-01,-2.461160e+02
1.191406e-01,-2.395417e+02,1.191406e-01,-1.898129e+02,1.191406e-01,-1.956643e+02,1.191406e-01,-2.418211e+02,1.191406e-01,-2.482796e+02,1.191406e-01,-2.539310e+02,1.191406e-01,-2.532097e+02,1.191406e-01,-2.569978e+02,1.191406e-01,-2.461301e+02
1.196289e-01,-2.377360e+02,1.196289e-01,-1.902023e+02,1.196289e-01,-1.941011e+02,1.196289e-01,-2.417444e+02,1.196289e-01,-2.486527e+02,1.196289e-01,-2.513372e+02,1.196289e-01,-2.547965e+02,1.196289e-01,-2.562976e+02,1.196289e-01,-2.465067e+02
1.201172e-01,-2.373683e+02,1.201172e-01,-1.895941e+02,1.201172e-01,-1.938529e+02,1.201172e-01,-2.441086e+02,1.201172e-01,-2.471776e+02,1.201172e-01,-2.508496e+02,1.201172e-01,-2.561550e+02,1.201172e-01,-2.549966e+02,1.201172e-01,-2.473399e+02
1.206055e-01,-2.399696e+02,1.206055e-01,-1.925850e+02,1.206055e-01,-1.936065e+02,1.206055e-01,-2.434553e+02,1.206055e-01,-2.464620e+02,1.206055e-01,-2.525026e+02,1.206055e-01,-2.543541e+02,1.206055e-01,-2.544794e+02,1.206055e-01,-2.473226e+02
1.210938e-01,-2.404858e+02,1.210938e-01,-1.968304e+02,1.210938e-01,-1.928090e+02,1.210938e-01,-2.409414e+02,1.210938e-01,-2.464293e+02,1.210938e-01,-2.508617e+02,1.210938e-01,-2.528423e+02,1.210938e-01,-2.518617e+02,1.210938e-01,-2.472196e+02
1.215820e-01,-2.409616e+02,1.215820e-01,-2.017709e+02,1.215820e-01,-1.893729e+02,1.215820e-01,-2.407015e+02,1.215820e-01,-2.465596e+02,1.215820e-01,-2.512548e+02,1.215820e-01,-2.537587e+02,1.215820e-01,-2.531475e+02,1.215820e-01,-2.486927e+02
1.220703e-01,-2.401988e+02,1.220703e-01,-2.002105e+02,1.220703e-01,-1.879007e+02,1.220703e-01,-2.424447e+02,1.220703e-01,-2.471235e+02,1.220703e-01,-2.532822e+02,1.220703e-01,-2.550227e+02,1.220703e-01,-2.552002e+02,1.220703e-01,-2.474171e+02
1.225586e-01,-2.401260e+02,1.225586e-01,-1.934912e+02,1.225586e-01,-1.884219e+02,1.225586e-01,-2.410029e+02,1.225586e-01,-2.479219e+02,1.225586e-01,-2.543865e+02,1.225586e-01,-2.537835e+02,1.225586e-01,-2.555041e+02,1.225586e-01,-2.457701e+02
1.230469e-01,-2.410604e+02,1.230469e-01,-1.910572e+02,1.230469e-01,-1.882164e+02,1.230469e-01,-2.411647e+02,1.230469e-01,-2.465147e+02,1.230469e-01,-2.536857e+02,1.230469e-01,-2.526487e+02,1.230469e-01,-2.566957e+02,1.230469e-01,-2.441979e+02
1.235352e-01,-2.413718e+02,1.235352e-01,-1.885976e+02,1.235352e-01,-1.852391e+02,1.235352e-01,-2.417724e+02,1.235352e-01,-2.464241e+02,1.235352e-01,-2.517752e+02,1.235352e-01,-2.538466e+02,1.235352e-01,-2.565452e+02,1.235352e-01,-2.429655e+02
1.240234e-01,-2.405181e+02,1.240234e-01,-1.860159e+02,1.240234e-01,-1.825735e+02,1.240234e-01,-2.420165e+02,1.240234e-01,-2.471881e+02,1.240234e-01,-2.509587e+02,1.240234e-01,-2.532702e+02,1.240234e-01,-2.547921e+02,1.240234e-01,-2.413746e+02
1.245117e-01,-2.418146e+02,1.245117e-01,-1.854785e+02,1.245117e-01,-1.827936e+02,1.245117e-01,-2.407416e+02,1.245117e-01,-2.473995e+02,1.245117e-01,-2.510515e+02,1.245117e-01,-2.540866e+02,1.245117e-01,-2.532106e+02,1.245117e-01,-2.379399e+02
1.250000e-01,-2.426015e+02,1.250000e-01,-1.846280e+02,1.250000e-01,-1.843107e+02,1.250000e-01,-2.409157e+02,1.250000e-01,-2.478197e+02,1.250000e-01,-2.510299e+02,1.250000e-01,-2.540541e+02,1.250000e-01,-2.534424e+02,1.250000e-01,-2.367154e+02
1.254883e-01,-2.417298e+02,1.254883e-01,-1.836234e+02,1.254883e-01,-1.852576e+02,1.254883e-01,-2.411933e+02,1.254883e-01,-2.476484e+02,1.254883e-01,-2.519557e+02,1.254883e-01,-2.525578e+02,1.254883e-01,-2.550726e+02,1.254883e-01,-2.380942e+02
1.259766e-01,-2.409321e+02,1.259766e-01,-1.830827e+02,1.259766e-01,-1.871252e+02,1.259766e-01,-2.396570e+02,1.259766e-01,-2.477258e+02,1.259766e-01,-2.516232e+02,1.259766e-01,-2.530794e+02,1.259766e-01,-2.538469e+02,1.259766e-01,-2.415425e+02
1.264648e-01,-2.404357e+02,1.264648e-01,-1.848616e+02,1.264648e-01,-1.891449e+02,1.264648e-01,-2.377863e+02,1.264648e-01,-2.472376e+02,1.264648e-01,-2.508782e+02,1.264648e-01,-2.539154e+02,1.264648e-01,-2.538742e+02,1.264648e-01,-2.441905e+02
1.269531e-01,-2.412127e+02,1.269531e-01,-1.865040e+02,1.269531e-01,-1.901615e+02,1.269531e-01,-2.387127e+02,1.269531e-01,-2.478331e+02,1.269531e-01,-2.516431e+02,1.269531e-01,-2.539468e+02,1.269531e-01,-2.549950e+02,1.269531e-01,-2.442609e+02
1.274414e-01,-2.407213e+02,1.274414e-01,-1.853783e+02,1.274414e-01,-1.945000e+02,1.274414e-01,-2.405075e+02,1.274414e-01,-2.490938e+02,1.274414e-01,-2.520502e+02,1.274414e-01,-2.545480e+02,1.274414e-01,-2.548120e+02,1.274414e-01,-2.455469e+02
1.279297e-01,-2.401653e+02,1.279297e-01,-1.867326e+02,1.279297e-01,-2.016380e+02,1.279297e-01,-2.393007e+02,1.279297e-01,-2.486348e+02,1.279297e-01,-2.511509e+02,1.279297e-01,-2.548459e+02,1.279297e-01,-2.538159e+02,1.279297e-01,-2.478309e+02
1.284180e-01,-2.397326e+02,1.284180e-01,-1.879725e+02,1.284180e-01,-1.987002e+02,1.284180e-01,-2.391650e+02,1.284180e-01,-2.491810e+02,1.284180e-01,-2.522034e+02,1.284180e-01,-2.538829e+02,1.284180e-01,-2.534535e+02,1.284180e-01,-2.481881e+02
1.289062e-01,-2.409336e+02,1.289062e-01,-1.893668e+02,1.289062e-01,-1.947971e+02,1.289062e-01,-2.396706e+02,1.289062e-01,-2.466251e+02,1.289062e-01,-2.526027e+02,1.289062e-01,-2.548772e+02,1.289062e-01,-2.539723e+02,1.289062e-01,-2.487703e+02
1.293945e-01,-2.408224e+02,1.293945e-01,-1.916068e+02,1.293945e-01,-1.935704e+02,1.293945e-01,-2.391464e+02,1.293945e-01,-2.473766e+02,1.293945e-01,-2.523375e+02,1.293945e-01,-2.559773e+02,1.293945e-01,-2.537167e+02,1.293945e-01,-2.476257e+02
1.298828e-01,-2.392758e+02,1.298828e-01,-1.923907e+02,1.298828e-01,-1.914543e+02,1.298828e-01,-2.388869e+02,1.298828e-01,-2.469403e+02,1.298828e-01,-2.510547e+02,1.298828e-01,-2.537888e+02,1.298828e-01,-2.543836e+02,1.298828e-01,-2.471546e+02
1.303711e-01,-2.389543e+02,1.303711e-01,-1.937963e+02,1.303711e-01,-1.906035e+02,1.303711e-01,-2.381042e+02,1.303711e-01,-2.468018e+02,1.303711e-01,-2.509965e+02,1.303711e-01,-2.523528e+02,1.303711e-01,-2.545992e+02,1.303711e-01,-2.483038e+02
1.308594e-01,-2.397088e+02,1.308594e-01,-1.953930e+02,1.308594e-01,-1.897645e+02,1.308594e-01,-2.383743e+02,1.308594e-01,-2.472194e+02,1.308594e-01,-2.509565e+02,1.308594e-01,-2.527736e+02,1.308594e-01,-2.561710e+02,1.308594e-01,-2.483577e+02
1.313477e-01,-2.402953e+02,1.313477e-01,-1.952843e+02,1.313477e-01,-1.893493e+02,1.313477e-01,-2.379541e+02,1.313477e-01,-2.467297e+02,1.313477e-01,-2.509319e+02,1.313477e-01,-2.529293e+02,1.313477e-01,-2.549760e+02,1.313477e-01,-2.491866e+02
1.318359e-01,-2.399052e+02,1.318359e-01,-1.950245e+02,1.318359e-01,-1.900254e+02,1.318359e-01,-2.382811e+02,1.318359e-01,-2.460801e+02,1.318359e-01,-2.503928e+02,1.318359e-01,-2.529582e+02,1.318359e-01,-2.545846e+02,1.318359e-01,-2.500838e+02
1.323242e-01,-2.408211e+02,1.323242e-01,-1.970834e+02,1.323242e-01,-1.916753e+02,1.323242e-01,-2.382404e+02,1.323242e-01,-2.460604e+02,1.323242e-01,-2.505312e+02,1.323242e-01,-2.527805e+02,1.323242e-01,-2.548885e+02,1.323242e-01,-2.493141e+02
1.328125e-01,-2.408129e+02,1.328125e-01,-1.999481e+02,1.328125e-01,-1.918215e+02,1.328125e-01,-2.382734e+02,1.328125e-01,-2.465327e+02,1.328125e-01,-2.506811e+02,1.328125e-01,-2.532900e+02,1.328125e-01,-2.563044e+02,1.328125e-01,-2.488704e+02
1.333008e-01,-2.402959e+02,1.333008e-01,-2.018115e+02,1.333008e-01,-1.924119e+02,1.333008e-01,-2.382294e+02,1.333008e-01,-2.466348e+02,1.333008e-01,-2.509468e+02,1.333008e-01,-2.571563e+02,1.333008e-01,-2.561999e+02,1.333008e-01,-2.508505e+02
1.337891e-01,-2.413793e+02,1.337891e-01,-2.010424e+02,1.337891e-01,-1.936422e+02,1.337891e-01,-2.383969e+02,1.337891e-01,-2.469560e+02,1.337891e-01,-2.505957e+02,1.337891e-01,-2.560119e+02,1.337891e-01,-2.552424e+02,1.337891e-01,-2.510801e+02
1.342773e-01,-2.417525e+02,1.342773e-01,-2.001532e+02,1.342773e-01,-1.969603e+02,1.342773e-01,-2.376032e+02,1.342773e-01,-2.474074e+02,1.342773e-01,-2.507979e+02,1.342773e-01,-2.526635e+02,1.342773e-01,-2.553367e+02,1.342773e-01,-2.516120e+02
1.347656e-01,-2.409133e+02,1.347656e-01,-2.004186e+02,1.347656e-01,-1.971116e+02,1.347656e-01,-2.377501e+02,1.347656e-01,-2.474977e+02,1.347656e-01,-2.508495e+02,1.347656e-01,-2.517393e+02,1.347656e-01,-2.548894e+02,1.347656e-01,-2.509016e+02
1.352539e-01,-2.412928e+02,1.352539e-01,-2.021948e+02,1.352539e-01,-1.969142e+02,1.352539e-01,-2.404694e+02,1.352539e-01,-2.465689e+02,1.352539e-01,-2.484277e+02,1.352539e-01,-2.526829e+02,1.352539e-01,-2.545174e+02,1.352539e-01,-2.497903e+02
1.357422e-01,-2.409603e+02,1.357422e-01,-2.030069e+02,1.357422e-01,-1.999086e+02,1.357422e-01,-2.368458e+02,1.357422e-01,-2.474091e+02,1.357422e-01,-2.487341e+02,1.357422e-01,-2.535635e+02,1.357422e-01,-2.561974e+02,1.357422e-01,-2.479586e+02
1.362305e-01,-2.402423e+02,1.362305e-01,-2.046168e+02,1.362305e-01,-2.050109e+02,1.362305e-01,-2.354392e+02,1.362305e-01,-2.488543e+02,1.362305e-01,-2.500304e+02,1.362305e-01,-2.540439e+02,1.362305e-01,-2.546193e+02,1.362305e-01,-2.481158e+02
1.367188e-01,-2.412607e+02,1.367188e-01,-2.046580e+02,1.367188e-01,-2.113690e+02,1.367188e-01,-2.357498e+02,1.367188e-01,-2.471410e+02,1.367188e-01,-2.499244e+02,1.367188e-01,-2.529317e+02,1.367188e-01,-2.539884e+02,1.367188e-01,-2.491526e+02
1.372070e-01,-2.421259e+02,1.372070e-01,-2.044504e+02,1.372070e-01,-2.116184e+02,1.372070e-01,-2.351385e+02,1.372070e-01,-2.474547e+02,1.372070e-01,-2.502239e+02,1.372070e-01,-2.518825e+02,1.372070e-01,-2.529820e+02,1.372070e-01,-2.482140e+02
1.376953e-01,-2.425840e+02,1.376953e-01,-2.060337e+02,1.376953e-01,-2.046104e+02,1.376953e-01,-2.355953e+02,1.376953e-01,-2.489685e+02,1.376953e-01,-2.502631e+02,1.376953e-01,-2.529819e+02,1.376953e-01,-2.542403e+02,1.376953e-01,-2.496306e+02
1.381836e-01,-2.425683e+02,1.381836e-01,-2.085403e+02,1.381836e-01,-1.987652e+02,1.381836e-01,-2.378333e+02,1.381836e-01,-2.495108e+02,1.381836e-01,-2.509576e+02,1.381836e-01,-2.537048e+02,1.381836e-01,-2.551244e+02,1.381836e-01,-2.514180e+02
1.386719e-01,-2.441773e+02,1.386719e-01,-2.096592e+02,1.386719e-01,-1.963800e+02,1.386719e-01,-2.389693e+02,1.386719e-01,-2.473195e+02,1.386719e-01,-2.509187e+02,1.386719e-01,-2.526105e+02,1.386719e-01,-2.546145e+02,1.386719e-01,-2.497340e+02
1.391602e-01,-2.438081e+02,1.391602e-01,-2.095553e+02,1.391602e-01,-1.961273e+02,1.391602e-01,-2.362949e+02,1.391602e-01,-2.472310e+02,1.391602e-01,-2.516599e+02,1.391602e-01,-2.532528e+02,1.391602e-01,-2.560427e+02,1.391602e-01,-2.494857e+02
1.396484e-01,-2.422234e+02,1.396484e-01,-2.112500e+02,1.396484e-01,-8.951785e+01,1.396484e-01,-2.341406e+02,1.396484e-01,-2.490341e+02,1.396484e-01,-2.528451e+02,1.396484e-01,-2.534541e+02,1.396484e-01,-2.555862e+02,1.396484e-01,-2.471555e+02
1.401367e-01,-2.404279e+02,1.401367e-01,-2.123584e+02,1.401367e-01,-7.360025e+01,1.401367e-01,-2.335911e+02,1.401367e-01,-2.468617e+02,1.401367e-01,-2.512270e+02,1.401367e-01,-2.510597e+02,1.401367e-01,-2.549506e+02,1.401367e-01,-2.376689e+02
1.406250e-01,-2.398501e+02,1.406250e-01,-2.124801e+02,1.406250e-01,-6.909407e+01,1.406250e-01,-2.348818e+02,1.406250e-01,-2.442616e+02,1.406250e-01,-2.484962e+02,1.406250e-01,-2.484721e+02,1.406250e-01,-2.535389e+02,1.406250e-01,-2.338654e+02
1.411133e-01,-2.417365e+02,1.411133e-01,-2.133232e+02,1.411133e-01,-7.360025e+01,1.411133e-01,-2.371637e+02,1.411133e-01,-2.469642e+02,1.411133e-01,-2.484832e+02,1.411133e-01,-2.509449e+02,1.411133e-01,-2.550977e+02,1.411133e-01,-2.387191e+02
1.416016e-01,-2.429954e+02,1.416016e-01,-2.136141e+02,1.416016e-01,-8.951786e+01,1.416016e-01,-2.382930e+02,1.416016e-01,-2.495753e+02,1.416016e-01,-2.463723e+02,1.416016e-01,-2.529273e+02,1.416016e-01,-2.540104e+02,1.416016e-01,-2.474271e+02
1.420898e-01,-2.422153e+02,1.420898e-01,-2.139488e+02,1.420898e-01,-1.940906e+02,1.420898e-01,-2.375814e+02,1.420898e-01,-2.465835e+02,1.420898e-01,-2.475127e+02,1.420898e-01,-2.526189e+02,1.420898e-01,-2.535187e+02,1.420898e-01,-2.478312e+02
1.425781e-01,-2.436677e+02,1.425781e-01,-2.149901e+02,1.425781e-01,-1.938357e+02,1.425781e-01,-2.336927e+02,1.425781e-01,-2.454077e+02,1.425781e-01,-2.496620e+02,1.425781e-01,-2.505190e+02,1.425781e-01,-2.536178e+02,1.425781e-01,-2.481060e+02
1.430664e-01,-2.439267e+02,1.430664e-01,-2.146231e+02,1.430664e-01,-1.940336e+02,1.430664e-01,-2.339421e+02,1.430664e-01,-2.457659e+02,1.430664e-01,-2.504866e+02,1.430664e-01,-2.509317e+02,1.430664e-01,-2.538771e+02,1.430664e-01,-2.498709e+02
1.435547e-01,-2.434753e+02,1.435547e-01,-2.143690e+02,1.435547e-01,-1.941156e+02,1.435547e-01,-2.337005e+02,1.435547e-01,-2.471833e+02,1.435547e-01,-2.499201e+02,1.435547e-01,-2.527655e+02,1.435547e-01,-2.564950e+02,1.435547e-01,-2.513657e+02
1.440430e-01,-2.428894e+02,1.440430e-01,-2.153749e+02,1.440430e-01,-1.949908e+02,1.440430e-01,-2.333656e+02,1.440430e-01,-2.491391e+02,1.440430e-01,-2.488713e+02,1.440430e-01,-2.539356e+02,1.440430e-01,-2.551481e+02,1.440430e-01,-2.515845e+02
1.445312e-01,-2.424427e+02,1.445312e-01,-2.160242e+02,1.445312e-01,-1.977240e+02,1.445312e-01,-2.340288e+02,1.445312e-01,-2.473385e+02,1.445312e-01,-2.501254e+02,1.445312e-01,-2.538689e+02,1.445312e-01,-2.521955e+02,1.445312e-01,-2.520096e+02
1.450195e-01,-2.427934e+02,1.450195e-01,-2.161611e+02,1.450195e-01,-1.981439e+02,1.450195e-01,-2.342160e+02,1.450195e-01,-2.465282e+02,1.450195e-01,-2.537133e+02,1.450195e-01,-2.527158e+02,1.450195e-01,-2.524668e+02,1.450195e-01,-2.519307e+02
1.455078e-01,-2.432749e+02,1.455078e-01,-2.148988e+02,1.455078e-01,-1.943020e+02,1.455078e-01,-2.340345e+02,1.455078e-01,-2.485869e+02,1.455078e-01,-2.519349e+02,1.455078e-01,-2.532284e+02,1.455078e-01,-2.546304e+02,1.455078e-01,-2.511395e+02
1.459961e-01,-2.429508e+02,1.459961e-01,-2.146232e+02,1.459961e-01,-1.939670e+02,1.459961e-01,-2.329046e+02,1.459961e-01,-2.484704e+02,1.459961e-01,-2.517071e+02,1.459961e-01,-2.533603e+02,1.459961e-01,-2.567234e+02,1.459961e-01,-2.514917e+02
1.464844e-01,-2.434885e+02,1.464844e-01,-2.181381e+02,1.464844e-01,-1.985986e+02,1.464844e-01,-2.342421e+02,1.464844e-01,-2.474359e+02,1.464844e-01,-2.524441e+02,1.464844e-01,-2.528250e+02,1.464844e-01,-2.591635e+02,1.464844e-01,-2.510390e+02
1.469727e-01,-2.438394e+02,1.469727e-01,-2.224589e+02,1.469727e-01,-1.997064e+02,1.469727e-01,-2.361860e+02,1.469727e-01,-2.469137e+02,1.469727e-01,-2.507970e+02,1.469727e-01,-2.547821e+02,1.469727e-01,-2.565780e+02,1.469727e-01,-2.514098e+02
1.474609e-01,-2.438629e+02,1.474609e-01,-2.232262e+02,1.474609e-01,-1.998879e+02,1.474609e-01,-2.341174e+02,1.474609e-01,-2.462439e+02,1.474609e-01,-2.496473e+02,1.474609e-01,-2.552189e+02,1.474609e-01,-2.548026e+02,1.474609e-01,-2.511577e+02
1.479492e-01,-2.438578e+02,1.479492e-01,-2.219931e+02,1.479492e-01,-2.020065e+02,1.479492e-01,-2.331988e+02,1.479492e-01,-2.479126e+02,1.479492e-01,-2.498074e+02,1.479492e-01,-2.547712e+02,1.479492e-01,-2.559946e+02,1.479492e-01,-2.510201e+02
1.484375e-01,-2.432093e+02,1.484375e-01,-2.198029e+02,1.484375e-01,-2.075826e+02,1.484375e-01,-2.338541e+02,1.484375e-01,-2.488684e+02,1.484375e-01,-2.478390e+02,1.484375e-01,-2.535563e+02,1.484375e-01,-2.574374e+02,1.484375e-01,-2.507148e+02
1.489258e-01,-2.453114e+02,1.489258e-01,-2.185152e+02,1.489258e-01,-2.123505e+02,1.489258e-01,-2.328165e+02,1.489258e-01,-2.478195e+02,1.489258e-01,-2.490983e+02,1.489258e-01,-2.536999e+02,1.489258e-01,-2.559382e+02,1.489258e-01,-2.505730e+02
1.494141e-01,-2.457028e+02,1.494141e-01,-2.193719e+02,1.494141e-01,-2.147901e+02,1.494141e-01,-2.310169e+02,1.494141e-01,-2.481450e+02,1.494141e-01,-2.486533e+02,1.494141e-01,-2.539755e+02,1.494141e-01,-2.542922e+02,1.494141e-01,-2.511418e+02
1.499023e-01,-2.443566e+02,1.499023e-01,-2.201988e+02,1.499023e-01,-2.109933e+02,1.499023e-01,-2.306237e+02,1.499023e-01,-2.483689e+02,1.499023e-01,-2.484059e+02,1.499023e-01,-2.538889e+02,1.499023e-01,-2.547510e+02,1.499023e-01,-2.525228e+02
1.503906e-01,-2.441413e+02,1.503906e-01,-2.222432e+02,1.503906e-01,-2.114384e+02,1.503906e-01,-2.295953e+02,1.503906e-01,-2.488280e+02,1.503906e-01,-2.507607e+02,1.503906e-01,-2.534273e+02,1.503906e-01,-2.565431e+02,1.503906e-01,-2.530960e+02
1.508789e-01,-2.446300e+02,1.508789e-01,-2.252391e+02,1.508789e-01,-2.053369e+02,1.508789e-01,-2.299549e+02,1.508789e-01,-2.474789e+02,1.508789e-01,-2.495962e+02,1.508789e-01,-2.534914e+02,1.508789e-01,-2.550115e+02,1.508789e-01,-2.536185e+02
1.513672e-01,-2.460662e+02,1.513672e-01,-2.245383e+02,1.513672e-01,-2.004830e+02,1.513672e-01,-2.301572e+02,1.513672e-01,-2.485084e+02,1.513672e-01,-2.513271e+02,1.513672e-01,-2.539488e+02,1.513672e-01,-2.549162e+02,1.513672e-01,-2.520331e+02
1.518555e-01,-2.448573e+02,1.518555e-01,-2.223129e+02,1.518555e-01,-2.002462e+02,1.518555e-01,-2.301947e+02,1.518555e-01,-2.472548e+02,1.518555e-01,-2.508477e+02,1.518555e-01,-2.529082e+02,1.518555e-01,-2.559613e+02,1.518555e-01,-2.521094e+02
1.523438e-01,-2.450018e+02,1.523438e-01,-2.223514e+02,1.523438e-01,-1.980193e+02,1.523438e-01,-2.293596e+02,1.523438e-01,-2.471546e+02,1.523438e-01,-2.510387e+02,1.523438e-01,-2.518992e+02,1.523438e-01,-2.580638e+02,1.523438e-01,-2.525264e+02
1.528320e-01,-2.449810e+02,1.528320e-01,-2.247220e+02,1.528320e-01,-1.962532e+02,1.528320e-01,-2.296883e+02,1.528320e-01,-2.460593e+02,1.528320e-01,-2.492543e+02,1.528320e-01,-2.528197e+02,1.528320e-01,-2.582088e+02,1.528320e-01,-2.542118e+02
1.533203e-01,-2.467302e+02,1.533203e-01,-2.279978e+02,1.533203e-01,-1.960963e+02,1.533203e-01,-2.311035e+02,1.533203e-01,-2.468959e+02,1.533203e-01,-2.485693e+02,1.533203e-01,-2.534509e+02,1.533203e-01,-2.557916e+02,1.533203e-01,-2.543769e+02
1.538086e-01,-2.471566e+02,1.538086e-01,-2.283542e+02,1.538086e-01,-1.949636e+02,1.538086e-01,-2.306330e+02,1.538086e-01,-2.466199e+02,1.538086e-01,-2.505083e+02,1.538086e-01,-2.532561e+02,1.538086e-01,-2.545901e+02,1.538086e-01,-2.532502e+02
1.542969e-01,-2.469637e+02,1.542969e-01,-2.280237e+02,1.542969e-01,-1.950496e+02,1.542969e-01,-2.284824e+02,1.542969e-01,-2.452886e+02,1.542969e-01,-2.515386e+02,1.542969e-01,-2.526718e+02,1.542969e-01,-2.559762e+02,1.542969e-01,-2.530249e+02
1.547852e-01,-2.462001e+02,1.547852e-01,-2.280256e+02,1.547852e-01,-1.953695e+02,1.547852e-01,-2.291431e+02,1.547852e-01,-2.464881e+02,1.547852e-01,-2.512519e+02,1.547852e-01,-2.511277e+02,1.547852e-01,-2.552817e+02,1.547852e-01,-2.521630e+02
1.552734e-01,-2.456787e+02,1.552734e-01,-2.270045e+02,1.552734e-01,-1.942773e+02,1.552734e-01,-2.287508e+02,1.552734e-01,-2.458803e+02,1.552734e-01,-2.505638e+02,1.552734e-01,-2.529091e+02,1.552734e-01,-2.544013e+02,1.552734e-01,-2.498798e+02
1.557617e-01,-2.438619e+02,1.557617e-01,-2.262540e+02,1.557617e-01,-1.929567e+02,1.557617e-01,-2.298398e+02,1.557617e-01,-2.453044e+02,1.557617e-01,-2.484337e+02,1.557617e-01,-2.539444e+02,1.557617e-01,-2.547087e+02,1.557617e-01,-2.455175e+02
1.562500e-01,-2.467104e+02,1.562500e-01,-2.274955e+02,1.562500e-01,-1.939797e+02,1.562500e-01,-2.274783e+02,1.562500e-01,-2.465411e+02,1.562500e-01,-2.478925e+02,1.562500e-01,-2.513296e+02,1.562500e-01,-2.552913e+02,1.562500e-01,-2.440647e+02
1.567383e-01,-2.478155e+02,1.567383e-01,-2.276234e+02,1.567383e-01,-1.940409e+02,1.567383e-01,-2.254915e+02,1.567383e-01,-2.463568e+02,1.567383e-01,-2.495299e+02,1.567383e-01,-2.511639e+02,1.567383e-01,-2.543561e+02,1.567383e-01,-2.454638e+02
1.572266e-01,-2.456389e+02,1.572266e-01,-2.283477e+02,1.572266e-01,-1.937527e+02,1.572266e-01,-2.281250e+02,1.572266e-01,-2.461129e+02,1.572266e-01,-2.501908e+02,1.572266e-01,-2.529987e+02,1.572266e-01,-2.553735e+02,1.572266e-01,-2.503987e+02
1.577148e-01,-2.447047e+02,1.577148e-01,-2.292406e+02,1.577148e-01,-1.940468e+02,1.577148e-01,-2.271892e+02,1.577148e-01,-2.462218e+02,1.577148e-01,-2.499246e+02,1.577148e-01,-2.533719e+02,1.577148e-01,-2.551193e+02,1.577148e-01,-2.531727e+02
1.582031e-01,-2.437808e+02,1.582031e-01,-2.325989e+02,1.582031e-01,-1.952047e+02,1.582031e-01,-2.274467e+02,1.582031e-01,-2.458964e+02,1.582031e-01,-2.498741e+02,1.582031e-01,-2.541633e+02,1.582031e-01,-2.540393e+02,1.582031e-01,-2.522035e+02
1.586914e-01,-2.453192e+02,1.586914e-01,-2.302374e+02,1.586914e-01,-1.954452e+02,1.586914e-01,-2.257795e+02,1.586914e-01,-2.448737e+02,1.586914e-01,-2.490737e+02,1.586914e-01,-2.531771e+02,1.586914e-01,-2.556470e+02,1.586914e-01,-2.518560e+02
1.591797e-01,-2.453740e+02,1.591797e-01,-2.290579e+02,1.591797e-01,-1.968522e+02,1.591797e-01,-2.228398e+02,1.591797e-01,-2.451825e+02,1.591797e-01,-2.499396e+02,1.591797e-01,-2.524580e+02,1.591797e-01,-2.567002e+02,1.591797e-01,-2.516685e+02
1.596680e-01,-2.470112e+02,1.596680e-01,-2.297621e+02,1.596680e-01,-1.977635e+02,1.596680e-01,-2.224919e+02,1.596680e-01,-2.450655e+02,1.596680e-01,-2.527509e+02,1.596680e-01,-2.514618e+02,1.596680e-01,-2.546931e+02,1.596680e-01,-2.529215e+02
1.601562e-01,-2.487657e+02,1.601562e-01,-2.309353e+02,1.601562e-01,-1.971402e+02,1.601562e-01,-2.231071e+02,1.601562e-01,-2.459885e+02,1.601562e-01,-2.513537e+02,1.601562e-01,-2.511754e+02,1.601562e-01,-2.545690e+02,1.601562e-01,-2.542543e+02
1.606445e-01,-2.480455e+02,1.606445e-01,-2.304406e+02,1.606445e-01,-1.979973e+02,1.606445e-01,-2.234198e+02,1.606445e-01,-2.461231e+02,1.606445e-01,-2.488317e+02,1.606445e-01,-2.522137e+02,1.606445e-01,-2.558131e+02,1.606445e-01,-2.533025e+02
1.611328e-01,-2.478877e+02,1.611328e-01,-2.301152e+02,1.611328e-01,-1.994911e+02,1.611328e-01,-2.225974e+02,1.611328e-01,-2.467461e+02,1.611328e-01,-2.482517e+02,1.611328e-01,-2.523833e+02,1.611328e-01,-2.562505e+02,1.611328e-01,-2.533997e+02
1.616211e-01,-2.473541e+02,1.616211e-01,-2.291358e+02,1.616211e-01,-2.017086e+02,1.616211e-01,-2.232869e+02,1.616211e-01,-2.477142e+02,1.616211e-01,-2.469347e+02,1.616211e-01,-2.525878e+02,1.616211e-01,-2.545336e+02,1.616211e-01,-2.545496e+02
1.621094e-01,-2.456534e+02,1.621094e-01,-2.301927e+02,1.621094e-01,-2.048619e+02,1.621094e-01,-2.236291e+02,1.621094e-01,-2.475320e+02,1.621094e-01,-2.467070e+02,1.621094e-01,-2.528218e+02,1.621094e-01,-2.534853e+02,1.621094e-01,-2.554909e+02
1.625977e-01,-2.457355e+02,1.625977e-01,-2.315454e+02,1.625977e-01,-2.084467e+02,1.625977e-01,-2.204150e+02,1.625977e-01,-2.457615e+02,1.625977e-01,-2.470513e+02,1.625977e-01,-2.536629e+02,1.625977e-01,-2.537721e+02,1.625977e-01,-2.563189e+02
1.630859e-01,-2.476447e+02,1.630859e-01,-2.322217e+02,1.630859e-01,-2.134185e+02,1.630859e-01,-2.206422e+02,1.630859e-01,-2.448829e+02,1.630859e-01,-2.482545e+02,1.630859e-01,-2.538138e+02,1.630859e-01,-2.545979e+02,1.630859e-01,-2.570208e+02
1.635742e-01,-2.465650e+02,1.635742e-01,-2.322856e+02,1.635742e-01,-2.116717e+02,1.635742e-01,-2.216655e+02,1.635742e-01,-2.430112e+02,1.635742e-01,-2.499146e+02,1.635742e-01,-2.532630e+02,1.635742e-01,-2.545709e+02,1.635742e-01,-2.541872e+02
1.640625e-01,-2.450847e+02,1.640625e-01,-2.345292e+02,1.640625e-01,-2.069219e+02,1.640625e-01,-2.224408e+02,1.640625e-01,-2.436924e+02,1.640625e-01,-2.517895e+02,1.640625e-01,-2.525607e+02,1.640625e-01,-2.558115e+02,1.640625e-01,-2.528130e+02
1.645508e-01,-2.458749e+02,1.645508e-01,-2.355351e+02,1.645508e-01,-2.035243e+02,1.645508e-01,-2.208677e+02,1.645508e-01,-2.469556e+02,1.645508e-01,-2.474692e+02,1.645508e-01,-2.524148e+02,1.645508e-01,-2.557278e+02,1.645508e-01,-2.528885e+02
1.650391e-01,-2.463181e+02,1.650391e-01,-2.339357e+02,1.650391e-01,-2.004397e+02,1.650391e-01,-2.192518e+02,1.650391e-01,-2.470398e+02,1.650391e-01,-2.465842e+02,1.650391e-01,-2.548723e+02,1.650391e-01,-2.560583e+02,1.650391e-01,-2.522710e+02
1.655273e-01,-2.464173e+02,1.655273e-01,-2.335674e+02,1.655273e-01,-1.990886e+02,1.655273e-01,-2.182707e+02,1.655273e-01,-2.436153e+02,1.655273e-01,-2.468551e+02,1.655273e-01,-2.550727e+02,1.655273e-01,-2.569310e+02,1.655273e-01,-2.521030e+02
1.660156e-01,-2.454404e+02,1.660156e-01,-2.350713e+02,1.660156e-01,-1.988763e+02,1.660156e-01,-2.170212e+02,1.660156e-01,-2.430619e+02,1.660156e-01,-2.467296e+02,1.660156e-01,-2.527103e+02,1.660156e-01,-2.551761e+02,1.660156e-01,-2.539099e+02
1.665039e-01,-2.441515e+02,1.665039e-01,-2.352692e+02,1.665039e-01,-1.979663e+02,1.665039e-01,-2.172102e+02,1.665039e-01,-2.438230e+02,1.665039e-01,-2.479902e+02,1.665039e-01,-2.515621e+02,1.665039e-01,-2.567999e+02,1.665039e-01,-2.546721e+02
1.669922e-01,-2.437184e+02,1.669922e-01,-2.340753e+02,1.669922e-01,-1.956484e+02,1.669922e-01,-2.169850e+02,1.669922e-01,-2.433415e+02,1.669922e-01,-2.488816e+02,1.669922e-01,-2.516436e+02,1.669922e-01,-2.572859e+02,1.669922e-01,-2.536687e+02
1.674805e-01,-2.467941e+02,1.674805e-01,-2.342891e+02,1.674805e-01,-1.963190e+02,1.674805e-01,-2.161519e+02,1.674805e-01,-2.429116e+02,1.674805e-01,-2.491806e+02,1.674805e-01,-2.534256e+02,1.674805e-01,-2.558348e+02,1.674805e-01,-2.532491e+02
1.679688e-01,-2.505385e+02,1.679688e-01,-2.350529e+02,1.679688e-01,-1.969077e+02,1.679688e-01,-2.160142e+02,1.679688e-01,-2.438275e+02,1.679688e-01,-2.499924e+02,1.679688e-01,-2.548894e+02,1.679688e-01,-2.564689e+02,1.679688e-01,-2.535585e+02
1.684570e-01,-2.490836e+02,1.684570e-01,-2.353837e+02,1.684570e-01,-1.931025e+02,1.684570e-01,-2.163787e+02,1.684570e-01,-2.468422e+02,1.684570e-01,-2.494892e+02,1.684570e-01,-2.529316e+02,1.684570e-01,-2.548690e+02,1.684570e-01,-2.525822e+02
1.689453e-01,-2.485683e+02,1.689453e-01,-2.349384e+02,1.689453e-01,-1.925046e+02,1.689453e-01,-2.163120e+02,1.689453e-01,-2.445504e+02,1.689453e-01,-2.484775e+02,1.689453e-01,-2.508129e+02,1.689453e-01,-2.546544e+02,1.689453e-01,-2.539239e+02
1.694336e-01,-2.475770e+02,1.694336e-01,-2.342327e+02,1.694336e-01,-1.930023e+02,1.694336e-01,-2.167559e+02,1.694336e-01,-2.432645e+02,1.694336e-01,-2.471187e+02,1.694336e-01,-2.500808e+02,1.694336e-01,-2.564708e+02,1.694336e-01,-2.521975e+02
1.699219e-01,-2.480475e+02,1.699219e-01,-2.344171e+02,1.699219e-01,-1.925691e+02,1.699219e-01,-2.167633e+02,1.699219e-01,-2.435922e+02,1.699219e-01,-2.469648e+02,1.699219e-01,-2.502811e+02,1.699219e-01,-2.547185e+02,1.699219e-01,-2.507972e+02
1.704102e-01,-2.476857e+02,1.704102e-01,-2.351489e+02,1.704102e-01,-1.926602e+02,1.704102e-01,-2.130508e+02,1.704102e-01,-2.430250e+02,1.704102e-01,-2.498322e+02,1.704102e-01,-2.525353e+02,1.704102e-01,-2.523570e+02,1.704102e-01,-2.521077e+02
1.708984e-01,-2.470485e+02,1.708984e-01,-2.356850e+02,1.708984e-01,-1.927221e+02,1.708984e-01,-2.119069e+02,1.708984e-01,-2.441840e+02,1.708984e-01,-2.498926e+02,1.708984e-01,-2.535741e+02,1.708984e-01,-2.541920e+02,1.708984e-01,-2.521899e+02
1.713867e-01,-2.475436e+02,1.713867e-01,-2.352485e+02,1.713867e-01,-1.936657e+02,1.713867e-01,-2.123875e+02,1.713867e-01,-2.448742e+02,1.713867e-01,-2.488385e+02,1.713867e-01,-2.532288e+02,1.713867e-01,-2.567163e+02,1.713867e-01,-2.417704e+02
1.718750e-01,-2.480799e+02,1.718750e-01,-2.355701e+02,1.718750e-01,-1.958338e+02,1.718750e-01,-2.126111e+02,1.718750e-01,-2.458770e+02,1.718750e-01,-2.473393e+02,1.718750e-01,-2.529463e+02,1.718750e-01,-2.566559e+02,1.718750e-01,-2.372704e+02
1.723633e-01,-2.478826e+02,1.723633e-01,-2.386467e+02,1.723633e-01,-1.943817e+02,1.723633e-01,-2.112212e+02,1.723633e-01,-2.445314e+02,1.723633e-01,-2.492709e+02,1.723633e-01,-2.523097e+02,1.723633e-01,-2.545538e+02,1.723633e-01,-2.416774e+02
1.728516e-01,-2.483850e+02,1.728516e-01,-2.383415e+02,1.728516e-01,-1.939539e+02,1.728516e-01,-2.094641e+02,1.728516e-01,-2.440112e+02,1.728516e-01,-2.493390e+02,1.728516e-01,-2.511880e+02,1.728516e-01,-2.538642e+02,1.728516e-01,-2.519058e+02
1.733398e-01,-2.488522e+02,1.733398e-01,-2.389603e+02,1.733398e-01,-1.944648e+02,1.733398e-01,-2.079723e+02,1.733398e-01,-2.424923e+02,1.733398e-01,-2.477333e+02,1.733398e-01,-2.508814e+02,1.733398e-01,-2.549671e+02,1.733398e-01,-2.527957e+02
1.738281e-01,-2.473817e+02,1.738281e-01,-2.391956e+02,1.738281e-01,-1.963189e+02,1.738281e-01,-2.097272e+02,1.738281e-01,-2.430798e+02,1.738281e-01,-2.477497e+02,1.738281e-01,-2.522923e+02,1.738281e-01,-2.570493e+02,1.738281e-01,-2.551207e+02
1.743164e-01,-2.486329e+02,1.743164e-01,-2.388342e+02,1.743164e-01,-1.996624e+02,1.743164e-01,-2.067927e+02,1.743164e-01,-2.427702e+02,1.743164e-01,-2.475666e+02,1.743164e-01,-2.523481e+02,1.743164e-01,-2.573760e+02,1.743164e-01,-2.526402e+02
1.748047e-01,-2.500078e+02,1.748047e-01,-2.384041e+02,1.748047e-01,-2.039356e+02,1.748047e-01,-2.049564e+02,1.748047e-01,-2.426881e+02,1.748047e-01,-2.472896e+02,1.748047e-01,-2.527143e+02,1.748047e-01,-2.554657e+02,1.748047e-01,-2.522156e+02
1.752930e-01,-2.474128e+02,1.752930e-01,-2.380724e+02,1.752930e-01,-2.087820e+02,1.752930e-01,-2.068059e+02,1.752930e-01,-2.422341e+02,1.752930e-01,-2.478030e+02,1.752930e-01,-2.518318e+02,1.752930e-01,-2.538183e+02,1.752930e-01,-2.532263e+02
1.757812e-01,-2.478365e+02,1.757812e-01,-2.380370e+02,1.757812e-01,-2.123718e+02,1.757812e-01,-2.065553e+02,1.757812e-01,-2.417112e+02,1.757812e-01,-2.475551e+02,1.757812e-01,-2.508689e+02,1.757812e-01,-2.529657e+02,1.757812e-01,-2.538125e+02
1.762695e-01,-2.471675e+02,1.762695e-01,-2.389994e+02,1.762695e-01,-2.053260e+02,1.762695e-01,-2.044339e+02,1.762695e-01,-2.419882e+02,1.762695e-01,-2.466833e+02,1.762695e-01,-2.509609e+02,1.762695e-01,-2.539265e+02,1.762695e-01,-2.549602e+02
1.767578e-01,-2.462438e+02,1.767578e-01,-2.384731e+02,1.767578e-01,-2.007314e+02,1.767578e-01,-2.023387e+02,1.767578e-01,-2.427960e+02,1.767578e-01,-2.456406e+02,1.767578e-01,-2.510562e+02,1.767578e-01,-2.551076e+02,1.767578e-01,-2.559783e+02
1.772461e-01,-2.461789e+02,1.772461e-01,-2.373725e+02,1.772461e-01,-1.987209e+02,1.772461e-01,-2.006153e+02,1.772461e-01,-2.430433e+02,1.772461e-01,-2.470226e+02,1.772461e-01,-2.506656e+02,1.772461e-01,-2.548651e+02,1.772461e-01,-2.548201e+02
1.777344e-01,-2.469478e+02,1.777344e-01,-2.377270e+02,1.777344e-01,-1.970205e+02,1.777344e-01,-2.009860e+02,1.777344e-01,-2.426605e+02,1.777344e-01,-2.475235e+02,1.777344e-01,-2.524845e+02,1.777344e-01,-2.562281e+02,1.777344e-01,-2.548683e+02
1.782227e-01,-2.483106e+02,1.782227e-01,-2.383670e+02,1.782227e-01,-1.949309e+02,1.782227e-01,-2.000106e+02,1.782227e-01,-2.427108e+02,1.782227e-01,-2.452597e+02,1.782227e-01,-2.537044e+02,1.782227e-01,-2.570217e+02,1.782227e-01,-2.544751e+02
1.787109e-01,-2.500887e+02,1.787109e-01,-2.394116e+02,1.787109e-01,-1.924764e+02,1.787109e-01,-1.997053e+02,1.787109e-01,-2.426517e+02,1.787109e-01,-2.439100e+02,1.787109e-01,-2.498452e+02,1.787109e-01,-2.538161e+02,1.787109e-01,-2.541908e+02
1.791992e-01,-2.488918e+02,1.791992e-01,-2.382731e+02,1.791992e-01,-1.903520e+02,1.791992e-01,-2.000075e+02,1.791992e-01,-2.402726e+02,1.791992e-01,-2.448884e+02,1.791992e-01,-2.486303e+02,1.791992e-01,-2.542087e+02,1.791992e-01,-2.545620e+02
1.796875e-01,-2.467475e+02,1.796875e-01,-2.388737e+02,1.796875e-01,-1.907829e+02,1.796875e-01,-2.007015e+02,1.796875e-01,-2.409906e+02,1.796875e-01,-2.465065e+02,1.796875e-01,-2.513042e+02,1.796875e-01,-2.542180e+02,1.796875e-01,-2.551438e+02
1.801758e-01,-2.466509e+02,1.801758e-01,-2.381515e+02,1.801758e-01,-1.914225e+02,1.801758e-01,-1.993976e+02,1.801758e-01,-2.413486e+02,1.801758e-01,-2.464046e+02,1.801758e-01,-2.525282e+02,1.801758e-01,-2.525193e+02,1.801758e-01,-2.555873e+02
1.806641e-01,-2.470213e+02,1.806641e-01,-2.380653e+02,1.806641e-01,-1.907914e+02,1.806641e-01,-1.973667e+02,1.806641e-01,-2.408024e+02,1.806641e-01,-2.460116e+02,1.806641e-01,-2.520008e+02,1.806641e-01,-2.528806e+02,1.806641e-01,-2.547685e+02
1.811523e-01,-2.476296e+02,1.811523e-01,-2.399875e+02,1.811523e-01,-1.892141e+02,1.811523e-01,-1.946447e+02,1.811523e-01,-2.409829e+02,1.811523e-01,-2.455508e+02,1.811523e-01,-2.524055e+02,1.811523e-01,-2.557999e+02,1.811523e-01,-2.552390e+02
1.816406e-01,-2.475586e+02,1.816406e-01,-2.392724e+02,1.816406e-01,-1.916682e+02,1.816406e-01,-1.917613e+02,1.816406e-01,-2.419169e+02,1.816406e-01,-2.463337e+02,1.816406e-01,-2.511765e+02,1.816406e-01,-2.562670e+02,1.816406e-01,-2.563990e+02
1.821289e-01,-2.466516e+02,1.821289e-01,-2.386889e+02,1.821289e-01,-1.920822e+02,1.821289e-01,-1.914430e+02,1.821289e-01,-2.398253e+02,1.821289e-01,-2.483233e+02,1.821289e-01,-2.509568e+02,1.821289e-01,-2.551910e+02,1.821289e-01,-2.559965e+02
1.826172e-01,-2.462627e+02,1.826172e-01,-2.385920e+02,1.826172e-01,-1.918033e+02,1.826172e-01,-1.927391e+02,1.826172e-01,-2.388779e+02,1.826172e-01,-2.478147e+02,1.826172e-01,-2.516440e+02,1.826172e-01,-2.539484e+02,1.826172e-01,-2.539219e+02
1.831055e-01,-2.453565e+02,1.831055e-01,-2.410818e+02,1.831055e-01,-1.921736e+02,1.831055e-01,-1.924100e+02,1.831055e-01,-2.401988e+02,1.831055e-01,-2.467025e+02,1.831055e-01,-2.490605e+02,1.831055e-01,-2.527955e+02,1.831055e-01,-2.536200e+02
1.835938e-01,-2.459288e+02,1.835938e-01,-2.431072e+02,1.835938e-01,-1.939103e+02,1.835938e-01,-1.890741e+02,1.835938e-01,-2.406081e+02,1.835938e-01,-2.491055e+02,1.835938e-01,-2.492017e+02,1.835938e-01,-2.529709e+02,1.835938e-01,-2.532966e+02
1.840820e-01,-2.480804e+02,1.840820e-01,-2.430077e+02,1.840820e-01,-1.993815e+02,1.840820e-01,-1.875038e+02,1.840820e-01,-2.412024e+02,1.840820e-01,-2.486797e+02,1.840820e-01,-2.500876e+02,1.840820e-01,-2.545592e+02,1.840820e-01,-2.541093e+02
1.845703e-01,-2.477175e+02,1.845703e-01,-2.411738e+02,1.845703e-01,-2.000416e+02,1.845703e-01,-1.878764e+02,1.845703e-01,-2.426575e+02,1.845703e-01,-2.490146e+02,1.845703e-01,-2.507546e+02,1.845703e-01,-2.556670e+02,1.845703e-01,-2.551324e+02
1.850586e-01,-2.475555e+02,1.850586e-01,-2.399804e+02,1.850586e-01,-1.936869e+02,1.850586e-01,-1.867951e+02,1.850586e-01,-2.425676e+02,1.850586e-01,-2.484412e+02,1.850586e-01,-2.503995e+02,1.850586e-01,-2.559466e+02,1.850586e-01,-2.535685e+02
1.855469e-01,-2.500257e+02,1.855469e-01,-2.409751e+02,1.855469e-01,-1.878974e+02,1.855469e-01,-1.855843e+02,1.855469e-01,-2.413447e+02,1.855469e-01,-2.476938e+02,1.855469e-01,-2.505430e+02,1.855469e-01,-2.530278e+02,1.855469e-01,-2.534363e+02
1.860352e-01,-2.502146e+02,1.860352e-01,-2.409244e+02,1.860352e-01,-1.853982e+02,1.860352e-01,-1.859831e+02,1.860352e-01,-2.394993e+02,1.860352e-01,-2.498042e+02,1.860352e-01,-2.518653e+02,1.860352e-01,-2.544004e+02,1.860352e-01,-2.521547e+02
1.865234e-01,-2.470298e+02,1.865234e-01,-2.413384e+02,1.865234e-01,-1.849482e+02,1.865234e-01,-1.841864e+02,1.865234e-01,-2.388338e+02,1.865234e-01,-2.507422e+02,1.865234e-01,-2.511811e+02,1.865234e-01,-2.545835e+02,1.865234e-01,-2.513516e+02
1.870117e-01,-2.478191e+02,1.870117e-01,-2.411775e+02,1.870117e-01,-1.830066e+02,1.870117e-01,-1.833804e+02,1.870117e-01,-2.387123e+02,1.870117e-01,-2.484850e+02,1.870117e-01,-2.503256e+02,1.870117e-01,-2.532618e+02,1.870117e-01,-2.513577e+02
1.875000e-01,-2.479230e+02,1.875000e-01,-2.406837e+02,1.875000e-01,-1.829144e+02,1.875000e-01,-1.839240e+02,1.875000e-01,-2.389382e+02,1.875000e-01,-2.476831e+02,1.875000e-01,-2.513805e+02,1.875000e-01,-2.543027e+02,1.875000e-01,-2.531101e+02
1.879883e-01,-2.481557e+02,1.879883e-01,-2.423162e+02,1.879883e-01,-1.830836e+02,1.879883e-01,-1.846751e+02,1.879883e-01,-2.383274e+02,1.879883e-01,-2.484232e+02,1.879883e-01,-2.518020e+02,1.879883e-01,-2.541825e+02,1.879883e-01,-2.539322e+02
1.884766e-01,-2.492567e+02,1.884766e-01,-2.410414e+02,1.884766e-01,-1.841330e+02,1.884766e-01,-1.863483e+02,1.884766e-01,-2.375250e+02,1.884766e-01,-2.480288e+02,1.884766e-01,-2.522840e+02,1.884766e-01,-2.544243e+02,1.884766e-01,-2.528125e+02
1.889648e-01,-2.498589e+02,1.889648e-01,-2.413633e+02,1.889648e-01,-1.878506e+02,1.889648e-01,-1.889176e+02,1.889648e-01,-2.382606e+02,1.889648e-01,-2.468326e+02,1.889648e-01,-2.522426e+02,1.889648e-01,-2.555054e+02,1.889648e-01,-2.534646e+02
1.894531e-01,-2.497640e+02,1.894531e-01,-2.415690e+02,1.894531e-01,-1.881961e+02,1.894531e-01,-1.911065e+02,1.894531e-01,-2.395258e+02,1.894531e-01,-2.475841e+02,1.894531e-01,-2.516703e+02,1.894531e-01,-2.539867e+02,1.894531e-01,-2.551005e+02
1.899414e-01,-2.483417e+02,1.899414e-01,-2.420422e+02,1.899414e-01,-1.872551e+02,1.899414e-01,-1.931363e+02,1.899414e-01,-2.411233e+02,1.899414e-01,-2.443015e+02,1.899414e-01,-2.532269e+02,1.899414e-01,-2.537942e+02,1.899414e-01,-2.542448e+02
1.904297e-01,-2.487567e+02,1.904297e-01,-2.414117e+02,1.904297e-01,-1.884688e+02,1.904297e-01,-1.984807e+02,1.904297e-01,-2.433133e+02,1.904297e-01,-2.468977e+02,1.904297e-01,-2.511766e+02,1.904297e-01,-2.546839e+02,1.904297e-01,-2.541654e+02
1.909180e-01,-2.481224e+02,1.909180e-01,-2.409469e+02,1.909180e-01,-1.921621e+02,1.909180e-01,-2.000456e+02,1.909180e-01,-2.403327e+02,1.909180e-01,-2.510600e+02,1.909180e-01,-2.507390e+02,1.909180e-01,-2.560087e+02,1.909180e-01,-2.542837e+02
1.914062e-01,-2.478254e+02,1.914062e-01,-2.433800e+02,1.914062e-01,-1.916847e+02,1.914062e-01,-1.947649e+02,1.914062e-01,-2.374302e+02,1.914062e-01,-2.477628e+02,1.914062e-01,-2.528574e+02,1.914062e-01,-2.559784e+02,1.914062e-01,-2.548336e+02
1.918945e-01,-2.458811e+02,1.918945e-01,-2.422873e+02,1.918945e-01,-1.918256e+02,1.918945e-01,-1.922641e+02,1.918945e-01,-2.362204e+02,1.918945e-01,-2.456645e+02,1.918945e-01,-2.530594e+02,1.918945e-01,-2.545573e+02,1.918945e-01,-2.553981e+02
1.923828e-01,-2.459821e+02,1.923828e-01,-2.422566e+02,1.923828e-01,-1.929812e+02,1.923828e-01,-1.911439e+02,1.923828e-01,-2.351269e+02,1.923828e-01,-2.451774e+02,1.923828e-01,-2.504196e+02,1.923828e-01,-2.546878e+02,1.923828e-01,-2.555165e+02
1.928711e-01,-2.469407e+02,1.928711e-01,-2.435988e+02,1.928711e-01,-1.937863e+02,1.928711e-01,-1.913012e+02,1.928711e-01,-2.352003e+02,1.928711e-01,-2.450447e+02,1.928711e-01,-2.491574e+02,1.928711e-01,-2.546596e+02,1.928711e-01,-2.540826e+02
1.933594e-01,-2.495788e+02,1.933594e-01,-2.435073e+02,1.933594e-01,-1.940208e+02,1.933594e-01,-1.908480e+02,1.933594e-01,-2.378161e+02,1.933594e-01,-2.447027e+02,1.933594e-01,-2.500687e+02,1.933594e-01,-2.537892e+02,1.933594e-01,-2.542247e+02
1.938477e-01,-2.494947e+02,1.938477e-01,-2.434436e+02,1.938477e-01,-1.957245e+02,1.938477e-01,-1.909519e+02,1.938477e-01,-2.397342e+02,1.938477e-01,-2.440358e+02,1.938477e-01,-2.498224e+02,1.938477e-01,-2.533950e+02,1.938477e-01,-2.548811e+02
1.943359e-01,-2.480939e+02,1.943359e-01,-2.425190e+02,1.943359e-01,-1.975492e+02,1.943359e-01,-1.902773e+02,1.943359e-01,-2.390112e+02,1.943359e-01,-2.451748e+02,1.943359e-01,-2.503592e+02,1.943359e-01,-2.544587e+02,1.943359e-01,-2.539992e+02
1.948242e-01,-2.475614e+02,1.948242e-01,-2.431076e+02,1.948242e-01,-1.998917e+02,1.948242e-01,-1.904140e+02,1.948242e-01,-2.377471e+02,1.948242e-01,-2.454286e+02,1.948242e-01,-2.517598e+02,1.948242e-01,-2.537385e+02,1.948242e-01,-2.534237e+02
1.953125e-01,-2.472109e+02,1.953125e-01,-2.432658e+02,1.953125e-01,-2.011794e+02,1.953125e-01,-1.908140e+02,1.953125e-01,-2.362743e+02,1.953125e-01,-2.463641e+02,1.953125e-01,-2.496817e+02,1.953125e-01,-2.532029e+02,1.953125e-01,-2.549326e+02
1.958008e-01,-2.471599e+02,1.958008e-01,-2.424592e+02,1.958008e-01,-2.002266e+02,1.958008e-01,-1.901329e+02,1.958008e-01,-2.369417e+02,1.958008e-01,-2.463051e+02,1.958008e-01,-2.486127e+02,1.958008e-01,-2.534095e+02,1.958008e-01,-2.579204e+02
1.962891e-01,-2.501928e+02,1.962891e-01,-2.435890e+02,1.962891e-01,-1.986359e+02,1.962891e-01,-1.904813e+02,1.962891e-01,-2.367270e+02,1.962891e-01,-2.463922e+02,1.962891e-01,-2.499030e+02,1.962891e-01,-2.552878e+02,1.962891e-01,-2.590612e+02
1.967773e-01,-2.499741e+02,1.967773e-01,-2.443778e+02,1.967773e-01,-1.984375e+02,1.967773e-01,-1.917933e+02,1.967773e-01,-2.370210e+02,1.967773e-01,-2.461451e+02,1.967773e-01,-2.519355e+02,1.967773e-01,-2.545156e+02,1.967773e-01,-2.589352e+02
1.972656e-01,-2.492048e+02,1.972656e-01,-2.429373e+02,1.972656e-01,-2.006940e+02,1.972656e-01,-1.947523e+02,1.972656e-01,-2.366187e+02,1.972656e-01,-2.455878e+02,1.972656e-01,-2.518337e+02,1.972656e-01,-2.527237e+02,1.972656e-01,-2.578821e+02
1.977539e-01,-2.499260e+02,1.977539e-01,-2.430405e+02,1.977539e-01,-2.049225e+02,1.977539e-01,-1.979255e+02,1.977539e-01,-2.371619e+02,1.977539e-01,-2.478532e+02,1.977539e-01,-2.493705e+02,1.977539e-01,-2.535194e+02,1.977539e-01,-2.585285e+02
1.982422e-01,-2.488265e+02,1.982422e-01,-2.437078e+02,1.982422e-01,-2.058248e+02,1.982422e-01,-2.023096e+02,1.982422e-01,-2.384389e+02,1.982422e-01,-2.487568e+02,1.982422e-01,-2.501042e+02,1.982422e-01,-2.533090e+02,1.982422e-01,-2.569832e+02
1.987305e-01,-2.477849e+02,1.987305e-01,-2.443911e+02,1.987305e-01,-2.078565e+02,1.987305e-01,-2.088715e+02,1.987305e-01,-2.398854e+02,1.987305e-01,-2.505971e+02,1.987305e-01,-2.511328e+02,1.987305e-01,-2.546229e+02,1.987305e-01,-2.550989e+02
1.992188e-01,-2.480324e+02,1.992188e-01,-2.448857e+02,1.992188e-01,-2.065533e+02,1.992188e-01,-2.133136e+02,1.992188e-01,-2.371640e+02,1.992188e-01,-2.469380e+02,1.992188e-01,-2.515622e+02,1.992188e-01,-2.524449e+02,1.992188e-01,-2.564026e+02
1.997070e-01,-2.478368e+02,1.997070e-01,-2.450033e+02,1.997070e-01,-2.065367e+02,1.997070e-01,-2.080094e+02,1.997070e-01,-2.366125e+02,1.997070e-01,-2.449591e+02,1.997070e-01,-2.531651e+02,1.997070e-01,-2.524132e+02,1.997070e-01,-2.571366e+02
2.001953e-01,-2.486228e+02,2.001953e-01,-2.434076e+02,2.001953e-01,-2.071629e+02,2.001953e-01,-2.031313e+02,2.001953e-01,-2.377569e+02,2.001953e-01,-2.471768e+02,2.001953e-01,-2.507282e+02,2.001953e-01,-2.548336e+02,2.001953e-01,-2.573589e+02
2.006836e-01,-2.528759e+02,2.006836e-01,-2.435694e+02,2.006836e-01,-2.074144e+02,2.006836e-01,-1.999963e+02,2.006836e-01,-2.354319e+02,2.006836e-01,-2.458537e+02,2.006836e-01,-2.506037e+02,2.006836e-01,-2.558449e+02,2.006836e-01,-2.555530e+02
2.011719e-01,-2.525719e+02,2.011719e-01,-2.430303e+02,2.011719e-01,-2.083822e+02,2.011719e-01,-1.974976e+02,2.011719e-01,-2.341880e+02,2.011719e-01,-2.459469e+02,2.011719e-01,-2.514840e+02,2.011719e-01,-2.536011e+02,2.011719e-01,-2.565029e+02
2.016602e-01,-2.496973e+02,2.016602e-01,-2.424287e+02,2.016602e-01,-2.088299e+02,2.016602e-01,-1.956539e+02,2.016602e-01,-2.340733e+02,2.016602e-01,-2.448335e+02,2.016602e-01,-2.535997e+02,2.016602e-01,-2.534094e+02,2.016602e-01,-2.591474e+02
2.021484e-01,-2.485027e+02,2.021484e-01,-2.428328e+02,2.021484e-01,-2.112976e+02,2.021484e-01,-8.951785e+01,2.021484e-01,-2.347066e+02,2.021484e-01,-2.430592e+02,2.021484e-01,-2.538758e+02,2.021484e-01,-2.528940e+02,2.021484e-01,-2.535468e+02
2.026367e-01,-2.475819e+02,2.026367e-01,-2.425967e+02,2.026367e-01,-2.141589e+02,2.026367e-01,-7.360026e+01,2.026367e-01,-2.354633e+02,2.026367e-01,-2.433733e+02,2.026367e-01,-2.509641e+02,2.026367e-01,-2.520019e+02,2.026367e-01,-2.398137e+02
2.031250e-01,-2.469502e+02,2.031250e-01,-2.411849e+02,2.031250e-01,-2.133210e+02,2.031250e-01,-6.909407e+01,2.031250e-01,-2.359093e+02,2.031250e-01,-2.437570e+02,2.031250e-01,-2.494350e+02,2.031250e-01,-2.516178e+02,2.031250e-01,-2.353931e+02
2.036133e-01,-2.476759e+02,2.036133e-01,-2.437963e+02,2.036133e-01,-2.117695e+02,2.036133e-01,-7.360026e+01,2.036133e-01,-2.376134e+02,2.036133e-01,-2.444040e+02,2.036133e-01,-2.499609e+02,2.036133e-01,-2.524035e+02,2.036133e-01,-2.397814e+02
2.041016e-01,-2.493427e+02,2.041016e-01,-2.466031e+02,2.041016e-01,-2.121334e+02,2.041016e-01,-8.951785e+01,2.041016e-01,-2.375414e+02,2.041016e-01,-2.452153e+02,2.041016e-01,-2.500267e+02,2.041016e-01,-2.526179e+02,2.041016e-01,-2.525468e+02
2.045898e-01,-2.505827e+02,2.045898e-01,-2.443306e+02,2.045898e-01,-2.122811e+02,2.045898e-01,-1.917999e+02,2.045898e-01,-2.366823e+02,2.045898e-01,-2.454110e+02,2.045898e-01,-2.521702e+02,2.045898e-01,-2.525378e+02,2.045898e-01,-2.576481e+02
2.050781e-01,-2.499578e+02,2.050781e-01,-2.454663e+02,2.050781e-01,-2.123589e+02,2.050781e-01,-1.898767e+02,2.050781e-01,-2.367317e+02,2.050781e-01,-2.457230e+02,2.050781e-01,-2.505911e+02,2.050781e-01,-2.517170e+02,2.050781e-01,-2.570548e+02
2.055664e-01,-2.482398e+02,2.055664e-01,-2.453793e+02,2.055664e-01,-2.133533e+02,2.055664e-01,-1.897712e+02,2.055664e-01,-2.382142e+02,2.055664e-01,-2.460170e+02,2.055664e-01,-2.500496e+02,2.055664e-01,-2.527598e+02,2.055664e-01,-2.552446e+02
2.060547e-01,-2.493494e+02,2.060547e-01,-2.440177e+02,2.060547e-01,-2.140844e+02,2.060547e-01,-1.906770e+02,2.060547e-01,-2.348722e+02,2.060547e-01,-2.458614e+02,2.060547e-01,-2.506864e+02,2.060547e-01,-2.552174e+02,2.060547e-01,-2.540214e+02
2.065430e-01,-2.502199e+02,2.065430e-01,-2.437236e+02,2.065430e-01,-2.137660e+02,2.065430e-01,-1.910403e+02,2.065430e-01,-2.324707e+02,2.065430e-01,-2.455472e+02,2.065430e-01,-2.514889e+02,2.065430e-01,-2.549964e+02,2.065430e-01,-2.541000e+02
2.070312e-01,-2.497589e+02,2.070312e-01,-2.429162e+02,2.070312e-01,-2.157490e+02,2.070312e-01,-1.921099e+02,2.070312e-01,-2.324077e+02,2.070312e-01,-2.459965e+02,2.070312e-01,-2.495207e+02,2.070312e-01,-2.563738e+02,2.070312e-01,-2.572513e+02
2.075195e-01,-2.508263e+02,2.075195e-01,-2.426676e+02,2.075195e-01,-2.177432e+02,2.075195e-01,-1.938435e+02,2.075195e-01,-2.317714e+02,2.075195e-01,-2.467502e+02,2.075195e-01,-2.483446e+02,2.075195e-01,-2.528610e+02,2.075195e-01,-2.570410e+02
2.080078e-01,-2.495113e+02,2.080078e-01,-2.437482e+02,2.080078e-01,-2.177206e+02,2.080078e-01,-1.959204e+02,2.080078e-01,-2.326437e+02,2.080078e-01,-2.464334e+02,2.080078e-01,-2.488133e+02,2.080078e-01,-2.513808e+02,2.080078e-01,-2.576263e+02
2.084961e-01,-2.491493e+02,2.084961e-01,-2.440336e+02,2.084961e-01,-2.170538e+02,2.084961e-01,-1.962193e+02,2.084961e-01,-2.328512e+02,2.084961e-01,-2.470268e+02,2.084961e-01,-2.488206e+02,2.084961e-01,-2.520374e+02,2.084961e-01,-2.571823e+02
2.089844e-01,-2.485731e+02,2.089844e-01,-2.434903e+02,2.089844e-01,-2.193852e+02,2.089844e-01,-1.993126e+02,2.089844e-01,-2.329663e+02,2.089844e-01,-2.472687e+02,2.089844e-01,-2.488385e+02,2.089844e-01,-2.531089e+02,2.089844e-01,-2.568317e+02
2.094727e-01,-2.475615e+02,2.094727e-01,-2.446856e+02,2.094727e-01,-2.218044e+02,2.094727e-01,-2.020270e+02,2.094727e-01,-2.318945e+02,2.094727e-01,-2.467444e+02,2.094727e-01,-2.465840e+02,2.094727e-01,-2.529375e+02,2.094727e-01,-2.576119e+02
2.099609e-01,-2.476946e+02,2.099609e-01,-2.462873e+02,2.099609e-01,-2.208309e+02,2.099609e-01,-2.011392e+02,2.099609e-01,-2.323362e+02,2.099609e-01,-2.456249e+02,2.099609e-01,-2.470149e+02,2.099609e-01,-2.512351e+02,2.099609e-01,-2.579416e+02
2.104492e-01,-2.490089e+02,2.104492e-01,-2.463110e+02,2.104492e-01,-2.196049e+02,2.104492e-01,-2.018179e+02,2.104492e-01,-2.303071e+02,2.104492e-01,-2.441913e+02,2.104492e-01,-2.489708e+02,2.104492e-01,-2.514641e+02,2.104492e-01,-2.589846e+02
2.109375e-01,-2.498691e+02,2.109375e-01,-2.461889e+02,2.109375e-01,-2.210314e+02,2.109375e-01,-2.059036e+02,2.109375e-01,-2.299633e+02,2.109375e-01,-2.434724e+02,2.109375e-01,-2.516658e+02,2.109375e-01,-2.515986e+02,2.109375e-01,-2.583585e+02
2.114258e-01,-2.495057e+02,2.114258e-01,-2.460825e+02,2.114258e-01,-2.227828e+02,2.114258e-01,-2.129887e+02,2.114258e-01,-2.310005e+02,2.114258e-01,-2.435078e+02,2.114258e-01,-2.521396e+02,2.114258e-01,-2.525680e+02,2.114258e-01,-2.590872e+02
2.119141e-01,-2.511240e+02,2.119141e-01,-2.463061e+02,2.119141e-01,-2.234613e+02,2.119141e-01,-2.149880e+02,2.119141e-01,-2.325675e+02,2.119141e-01,-2.446939e+02,2.119141e-01,-2.515837e+02,2.119141e-01,-2.519784e+02,2.119141e-01,-2.591424e+02
2.124023e-01,-2.518324e+02,2.124023e-01,-2.467784e+02,2.124023e-01,-2.218489e+02,2.124023e-01,-2.101799e+02,2.124023e-01,-2.316068e+02,2.124023e-01,-2.450169e+02,2.124023e-01,-2.518527e+02,2.124023e-01,-2.520694e+02,2.124023e-01,-2.583830e+02
2.128906e-01,-2.505204e+02,2.128906e-01,-2.445554e+02,2.128906e-01,-2.219260e+02,2.128906e-01,-2.069938e+02,2.128906e-01,-2.302758e+02,2.128906e-01,-2.447605e+02,2.128906e-01,-2.506058e+02,2.128906e-01,-2.516943e+02,2.128906e-01,-2.590081e+02
2.133789e-01,-2.509230e+02,2.133789e-01,-2.441055e+02,2.133789e-01,-2.234496e+02,2.133789e-01,-2.038741e+02,2.133789e-01,-2.304416e+02,2.133789e-01,-2.448039e+02,2.133789e-01,-2.500308e+02,2.133789e-01,-2.484452e+02,2.133789e-01,-2.583908e+02
2.138672e-01,-2.497276e+02,2.138672e-01,-2.448300e+02,2.138672e-01,-2.219811e+02,2.138672e-01,-2.007279e+02,2.138672e-01,-2.306109e+02,2.138672e-01,-2.444757e+02,2.138672e-01,-2.505046e+02,2.138672e-01,-2.488752e+02,2.138672e-01,-2.563454e+02
2.143555e-01,-2.501628e+02,2.143555e-01,-2.472500e+02,2.143555e-01,-2.205991e+02,2.143555e-01,-1.978150e+02,2.143555e-01,-2.317186e+02,2.143555e-01,-2.445658e+02,2.143555e-01,-2.502748e+02,2.143555e-01,-2.511361e+02,2.143555e-01,-2.558987e+02
2.148438e-01,-2.517005e+02,2.148438e-01,-2.493371e+02,2.148438e-01,-2.209421e+02,2.148438e-01,-1.953707e+02,2.148438e-01,-2.287452e+02,2.148438e-01,-2.452613e+02,2.148438e-01,-2.494144e+02,2.148438e-01,-2.507373e+02,2.148438e-01,-2.570572e+02
2.153320e-01,-2.531140e+02,2.153320e-01,-2.471532e+02,2.153320e-01,-2.224112e+02,2.153320e-01,-1.952282e+02,2.153320e-01,-2.278713e+02,2.153320e-01,-2.455670e+02,2.153320e-01,-2.487459e+02,2.153320e-01,-2.516770e+02,2.153320e-01,-2.569402e+02
2.158203e-01,-2.531091e+02,2.158203e-01,-2.456892e+02,2.158203e-01,-2.265082e+02,2.158203e-01,-1.945496e+02,2.158203e-01,-2.291396e+02,2.158203e-01,-2.446802e+02,2.158203e-01,-2.493963e+02,2.158203e-01,-2.529571e+02,2.158203e-01,-2.560252e+02
2.163086e-01,-2.519517e+02,2.163086e-01,-2.470226e+02,2.163086e-01,-2.267773e+02,2.163086e-01,-1.960785e+02,2.163086e-01,-2.304272e+02,2.163086e-01,-2.445582e+02,2.163086e-01,-2.489157e+02,2.163086e-01,-2.535568e+02,2.163086e-01,-2.564566e+02
2.167969e-01,-2.513744e+02,2.167969e-01,-2.478928e+02,2.167969e-01,-2.259653e+02,2.167969e-01,-1.960368e+02,2.167969e-01,-2.299609e+02,2.167969e-01,-2.445029e+02,2.167969e-01,-2.485111e+02,2.167969e-01,-2.525369e+02,2.167969e-01,-2.547809e+02
2.172852e-01,-2.504247e+02,2.172852e-01,-2.465285e+02,2.172852e-01,-2.271183e+02,2.172852e-01,-1.943879e+02,2.172852e-01,-2.266123e+02,2.172852e-01,-2.449430e+02,2.172852e-01,-2.480418e+02,2.172852e-01,-2.522413e+02,2.172852e-01,-2.540974e+02
2.177734e-01,-2.510206e+02,2.177734e-01,-2.453707e+02,2.177734e-01,-2.280696e+02,2.177734e-01,-1.927077e+02,2.177734e-01,-2.265583e+02,2.177734e-01,-2.464710e+02,2.177734e-01,-2.467690e+02,2.177734e-01,-2.519220e+02,2.177734e-01,-2.553782e+02
2.182617e-01,-2.511341e+02,2.182617e-01,-2.465576e+02,2.182617e-01,-2.276681e+02,2.182617e-01,-1.935029e+02,2.182617e-01,-2.278679e+02,2.182617e-01,-2.458330e+02,2.182617e-01,-2.469975e+02,2.182617e-01,-2.519257e+02,2.182617e-01,-2.570229e+02
2.187500e-01,-2.519349e+02,2.187500e-01,-2.473591e+02,2.187500e-01,-2.275369e+02,2.187500e-01,-1.933406e+02,2.187500e-01,-2.292164e+02,2.187500e-01,-2.444591e+02,2.187500e-01,-2.486461e+02,2.187500e-01,-2.515075e+02,2.187500e-01,-2.575695e+02
2.192383e-01,-2.528134e+02,2.192383e-01,-2.466875e+02,2.192383e-01,-2.281381e+02,2.192383e-01,-1.945651e+02,2.192383e-01,-2.288032e+02,2.192383e-01,-2.446921e+02,2.192383e-01,-2.484353e+02,2.192383e-01,-2.520986e+02,2.192383e-01,-2.576575e+02
2.197266e-01,-2.547969e+02,2.197266e-01,-2.445451e+02,2.197266e-01,-2.296488e+02,2.197266e-01,-1.964714e+02,2.197266e-01,-2.261330e+02,2.197266e-01,-2.452730e+02,2.197266e-01,-2.488297e+02,2.197266e-01,-2.521297e+02,2.197266e-01,-2.568162e+02
2.202148e-01,-2.538341e+02,2.202148e-01,-2.446895e+02,2.202148e-01,-2.317681e+02,2.202148e-01,-1.950950e+02,2.202148e-01,-2.250523e+02,2.202148e-01,-2.452844e+02,2.202148e-01,-2.500004e+02,2.202148e-01,-2.518810e+02,2.202148e-01,-2.563862e+02
2.207031e-01,-2.515228e+02,2.207031e-01,-2.440898e+02,2.207031e-01,-2.294593e+02,2.207031e-01,-1.949294e+02,2.207031e-01,-2.253964e+02,2.207031e-01,-2.447436e+02,2.207031e-01,-2.509630e+02,2.207031e-01,-2.519430e+02,2.207031e-01,-2.580227e+02
2.211914e-01,-2.503653e+02,2.211914e-01,-2.443123e+02,2.211914e-01,-2.286542e+02,2.211914e-01,-1.937750e+02,2.211914e-01,-2.256140e+02,2.211914e-01,-2.449142e+02,2.211914e-01,-2.514703e+02,2.211914e-01,-2.506403e+02,2.211914e-01,-2.579578e+02
2.216797e-01,-2.495161e+02,2.216797e-01,-2.462248e+02,2.216797e-01,-2.290200e+02,2.216797e-01,-1.937705e+02,2.216797e-01,-2.249486e+02,2.216797e-01,-2.467585e+02,2.216797e-01,-2.501837e+02,2.216797e-01,-2.501171e+02,2.216797e-01,-2.589459e+02
2.221680e-01,-2.495510e+02,2.221680e-01,-2.481809e+02,2.221680e-01,-2.286394e+02,2.221680e-01,-1.941416e+02,2.221680e-01,-2.247880e+02,2.221680e-01,-2.447743e+02,2.221680e-01,-2.496999e+02,2.221680e-01,-2.508037e+02,2.221680e-01,-2.603328e+02
2.226562e-01,-2.513336e+02,2.226562e-01,-2.481871e+02,2.226562e-01,-2.300093e+02,2.226562e-01,-1.967155e+02,2.226562e-01,-2.250796e+02,2.226562e-01,-2.441356e+02,2.226562e-01,-2.506745e+02,2.226562e-01,-2.504803e+02,2.226562e-01,-2.589122e+02
2.231445e-01,-2.516048e+02,2.231445e-01,-2.459944e+02,2.231445e-01,-2.318984e+02,2.231445e-01,-2.005133e+02,2.231445e-01,-2.236757e+02,2.231445e-01,-2.448966e+02,2.231445e-01,-2.501260e+02,2.231445e-01,-2.510879e+02,2.231445e-01,-2.567792e+02
2.236328e-01,-2.511411e+02,2.236328e-01,-2.452546e+02,2.236328e-01,-2.327189e+02,2.236328e-01,-2.023229e+02,2.236328e-01,-2.219537e+02,2.236328e-01,-2.465243e+02,2.236328e-01,-2.496896e+02,2.236328e-01,-2.515933e+02,2.236328e-01,-2.557842e+02
2.241211e-01,-2.527189e+02,2.241211e-01,-2.456834e+02,2.241211e-01,-2.310308e+02,2.241211e-01,-2.003317e+02,2.241211e-01,-2.205005e+02,2.241211e-01,-2.453561e+02,2.241211e-01,-2.519451e+02,2.241211e-01,-2.508204e+02,2.241211e-01,-2.574744e+02
2.246094e-01,-2.551686e+02,2.246094e-01,-2.461418e+02,2.246094e-01,-2.309895e+02,2.246094e-01,-2.033080e+02,2.246094e-01,-2.197672e+02,2.246094e-01,-2.437487e+02,2.246094e-01,-2.504648e+02,2.246094e-01,-2.485525e+02,2.246094e-01,-2.594951e+02
2.250977e-01,-2.566961e+02,2.250977e-01,-2.468408e+02,2.250977e-01,-2.331778e+02,2.250977e-01,-2.095149e+02,2.250977e-01,-2.207817e+02,2.250977e-01,-2.433117e+02,2.250977e-01,-2.480127e+02,2.250977e-01,-2.478591e+02,2.250977e-01,-2.600327e+02
2.255859e-01,-2.556869e+02,2.255859e-01,-2.454391e+02,2.255859e-01,-2.331459e+02,2.255859e-01,-2.151606e+02,2.255859e-01,-2.220527e+02,2.255859e-01,-2.437180e+02,2.255859e-01,-2.474201e+02,2.255859e-01,-2.489109e+02,2.255859e-01,-2.583912e+02
2.260742e-01,-2.546459e+02,2.260742e-01,-2.444975e+02,2.260742e-01,-2.352674e+02,2.260742e-01,-2.113532e+02,2.260742e-01,-2.235827e+02,2.260742e-01,-2.436778e+02,2.260742e-01,-2.472757e+02,2.260742e-01,-2.506632e+02,2.260742e-01,-2.578171e+02
2.265625e-01,-2.550918e+02,2.265625e-01,-2.453854e+02,2.265625e-01,-2.346748e+02,2.265625e-01,-2.051318e+02,2.265625e-01,-2.198609e+02,2.265625e-01,-2.446002e+02,2.265625e-01,-2.481320e+02,2.265625e-01,-2.510485e+02,2.265625e-01,-2.578190e+02
2.270508e-01,-2.523407e+02,2.270508e-01,-2.470565e+02,2.270508e-01,-2.318811e+02,2.270508e-01,-2.019379e+02,2.270508e-01,-2.184689e+02,2.270508e-01,-2.425007e+02,2.270508e-01,-2.495725e+02,2.270508e-01,-2.500475e+02,2.270508e-01,-2.581056e+02
2.275391e-01,-2.510814e+02,2.275391e-01,-2.480088e+02,2.275391e-01,-2.335941e+02,2.275391e-01,-1.997681e+02,2.275391e-01,-2.208310e+02,2.275391e-01,-2.428667e+02,2.275391e-01,-2.507211e+02,2.275391e-01,-2.493447e+02,2.275391e-01,-2.572272e+02
2.280273e-01,-2.517644e+02,2.280273e-01,-2.498561e+02,2.280273e-01,-2.317539e+02,2.280273e-01,-1.981982e+02,2.280273e-01,-2.199861e+02,2.280273e-01,-2.425906e+02,2.280273e-01,-2.490203e+02,2.280273e-01,-2.498622e+02,2.280273e-01,-2.564892e+02
2.285156e-01,-2.523453e+02,2.285156e-01,-2.485717e+02,2.285156e-01,-2.311794e+02,2.285156e-01,-1.978684e+02,2.285156e-01,-2.176691e+02,2.285156e-01,-2.415969e+02,2.285156e-01,-2.477714e+02,2.285156e-01,-2.508148e+02,2.285156e-01,-2.567220e+02
2.290039e-01,-2.513720e+02,2.290039e-01,-2.468499e+02,2.290039e-01,-2.320094e+02,2.290039e-01,-1.963421e+02,2.290039e-01,-2.161392e+02,2.290039e-01,-2.415275e+02,2.290039e-01,-2.497534e+02,2.290039e-01,-2.507240e+02,2.290039e-01,-2.593316e+02
2.294922e-01,-2.507042e+02,2.294922e-01,-2.484291e+02,2.294922e-01,-2.337314e+02,2.294922e-01,-1.957637e+02,2.294922e-01,-2.158940e+02,2.294922e-01,-2.439577e+02,2.294922e-01,-2.487415e+02,2.294922e-01,-2.503821e+02,2.294922e-01,-2.611559e+02
2.299805e-01,-2.509890e+02,2.299805e-01,-2.474903e+02,2.299805e-01,-2.350009e+02,2.299805e-01,-1.945194e+02,2.299805e-01,-2.161347e+02,2.299805e-01,-2.446017e+02,2.299805e-01,-2.479628e+02,2.299805e-01,-2.481299e+02,2.299805e-01,-2.602033e+02
2.304688e-01,-2.503517e+02,2.304688e-01,-2.475423e+02,2.304688e-01,-2.362572e+02,2.304688e-01,-1.942645e+02,2.304688e-01,-2.176407e+02,2.304688e-01,-2.428555e+02,2.304688e-01,-2.493805e+02,2.304688e-01,-2.482181e+02,2.304688e-01,-2.589157e+02
2.309570e-01,-2.506548e+02,2.309570e-01,-2.487540e+02,2.309570e-01,-2.371156e+02,2.309570e-01,-1.952708e+02,2.309570e-01,-2.161201e+02,2.309570e-01,-2.415999e+02,2.309570e-01,-2.501906e+02,2.309570e-01,-2.502597e+02,2.309570e-01,-2.578921e+02
2.314453e-01,-2.524062e+02,2.314453e-01,-2.485887e+02,2.314453e-01,-2.369372e+02,2.314453e-01,-1.949078e+02,2.314453e-01,-2.145415e+02,2.314453e-01,-2.412707e+02,2.314453e-01,-2.504169e+02,2.314453e-01,-2.506266e+02,2.314453e-01,-2.578669e+02
2.319336e-01,-2.532231e+02,2.319336e-01,-2.476626e+02,2.319336e-01,-2.363904e+02,2.319336e-01,-1.942057e+02,2.319336e-01,-2.143783e+02,2.319336e-01,-2.432043e+02,2.319336e-01,-2.502073e+02,2.319336e-01,-2.514482e+02,2.319336e-01,-2.605496e+02
2.324219e-01,-2.523097e+02,2.324219e-01,-2.494431e+02,2.324219e-01,-2.363621e+02,2.324219e-01,-1.916288e+02,2.324219e-01,-2.138388e+02,2.324219e-01,-2.434446e+02,2.324219e-01,-2.476844e+02,2.324219e-01,-2.515910e+02,2.324219e-01,-2.593325e+02
2.329102e-01,-2.508240e+02,2.329102e-01,-2.475424e+02,2.329102e-01,-2.361939e+02,2.329102e-01,-1.912686e+02,2.329102e-01,-2.139407e+02,2.329102e-01,-2.430198e+02,2.329102e-01,-2.463814e+02,2.329102e-01,-2.510806e+02,2.329102e-01,-2.571436e+02
2.333984e-01,-2.503573e+02,2.333984e-01,-2.463325e+02,2.333984e-01,-2.354170e+02,2.333984e-01,-1.923849e+02,2.333984e-01,-2.124661e+02,2.333984e-01,-2.434292e+02,2.333984e-01,-2.472646e+02,2.333984e-01,-2.501101e+02,2.333984e-01,-2.507054e+02
2.338867e-01,-2.499069e+02,2.338867e-01,-2.481178e+02,2.338867e-01,-2.366732e+02,2.338867e-01,-1.923848e+02,2.338867e-01,-2.106785e+02,2.338867e-01,-2.432449e+02,2.338867e-01,-2.489782e+02,2.338867e-01,-2.511141e+02,2.338867e-01,-2.376539e+02
2.343750e-01,-2.503903e+02,2.343750e-01,-2.484900e+02,2.343750e-01,-2.372609e+02,2.343750e-01,-1.918623e+02,2.343750e-01,-2.104646e+02,2.343750e-01,-2.438883e+02,2.343750e-01,-2.485617e+02,2.343750e-01,-2.506046e+02,2.343750e-01,-2.332348e+02
2.348633e-01,-2.531493e+02,2.348633e-01,-2.476447e+02,2.348633e-01,-2.374281e+02,2.348633e-01,-1.919197e+02,2.348633e-01,-2.098243e+02,2.348633e-01,-2.453180e+02,2.348633e-01,-2.505300e+02,2.348633e-01,-2.510997e+02,2.348633e-01,-2.378539e+02
2.353516e-01,-2.568133e+02,2.353516e-01,-2.484826e+02,2.353516e-01,-2.372514e+02,2.353516e-01,-1.939767e+02,2.353516e-01,-2.107382e+02,2.353516e-01,-2.454805e+02,2.353516e-01,-2.501224e+02,2.353516e-01,-2.497948e+02,2.353516e-01,-2.515857e+02
2.358398e-01,-2.536929e+02,2.358398e-01,-2.486083e+02,2.358398e-01,-2.381788e+02,2.358398e-01,-1.961432e+02,2.358398e-01,-2.081719e+02,2.358398e-01,-2.448720e+02,2.358398e-01,-2.477676e+02,2.358398e-01,-2.497931e+02,2.358398e-01,-2.543817e+02
2.363281e-01,-2.521080e+02,2.363281e-01,-2.484191e+02,2.363281e-01,-2.412118e+02,2.363281e-01,-1.966727e+02,2.363281e-01,-2.063894e+02,2.363281e-01,-2.434550e+02,2.363281e-01,-2.465520e+02,2.363281e-01,-2.483400e+02,2.363281e-01,-2.582630e+02
2.368164e-01,-2.513095e+02,2.368164e-01,-2.487323e+02,2.368164e-01,-2.406711e+02,2.368164e-01,-1.994470e+02,2.368164e-01,-2.081583e+02,2.368164e-01,-2.428269e+02,2.368164e-01,-2.475886e+02,2.368164e-01,-2.493328e+02,2.368164e-01,-2.597691e+02
2.373047e-01,-2.514392e+02,2.373047e-01,-2.477094e+02,2.373047e-01,-2.393206e+02,2.373047e-01,-2.019120e+02,2.373047e-01,-2.076427e+02,2.373047e-01,-2.432363e+02,2.373047e-01,-2.479504e+02,2.373047e-01,-2.516190e+02,2.373047e-01,-2.576769e+02
2.377930e-01,-2.519585e+02,2.377930e-01,-2.477216e+02,2.377930e-01,-2.382039e+02,2.377930e-01,-2.062917e+02,2.377930e-01,-2.052167e+02,2.377930e-01,-2.440250e+02,2.377930e-01,-2.477225e+02,2.377930e-01,-2.504238e+02,2.377930e-01,-2.560775e+02
2.382812e-01,-2.512748e+02,2.382812e-01,-2.484434e+02,2.382812e-01,-2.387811e+02,2.382812e-01,-2.132314e+02,2.382812e-01,-2.029694e+02,2.382812e-01,-2.443403e+02,2.382812e-01,-2.473428e+02,2.382812e-01,-2.494510e+02,2.382812e-01,-2.567486e+02
2.387695e-01,-2.516053e+02,2.387695e-01,-2.477882e+02,2.387695e-01,-2.377491e+02,2.387695e-01,-2.056946e+02,2.387695e-01,-2.036547e+02,2.387695e-01,-2.466507e+02,2.387695e-01,-2.474333e+02,2.387695e-01,-2.490216e+02,2.387695e-01,-2.575334e+02
2.392578e-01,-2.527765e+02,2.392578e-01,-2.480932e+02,2.392578e-01,-2.361891e+02,2.392578e-01,-1.992887e+02,2.392578e-01,-2.062858e+02,2.392578e-01,-2.485293e+02,2.392578e-01,-2.475917e+02,2.392578e-01,-2.496817e+02,2.392578e-01,-2.592425e+02
2.397461e-01,-2.530723e+02,2.397461e-01,-2.473110e+02,2.397461e-01,-2.364920e+02,2.397461e-01,-1.958322e+02,2.397461e-01,-2.058736e+02,2.397461e-01,-2.462819e+02,2.397461e-01,-2.463207e+02,2.397461e-01,-2.506040e+02,2.397461e-01,-2.574214e+02
2.402344e-01,-2.520807e+02,2.402344e-01,-2.507519e+02,2.402344e-01,-2.384107e+02,2.402344e-01,-1.948807e+02,2.402344e-01,-2.019290e+02,2.402344e-01,-2.445405e+02,2.402344e-01,-2.475801e+02,2.402344e-01,-2.491084e+02,2.402344e-01,-2.567331e+02
2.407227e-01,-2.516616e+02,2.407227e-01,-2.508439e+02,2.407227e-01,-2.398413e+02,2.407227e-01,-1.935042e+02,2.407227e-01,-1.998775e+02,2.407227e-01,-2.437432e+02,2.407227e-01,-2.470930e+02,2.407227e-01,-2.494779e+02,2.407227e-01,-2.568063e+02
2.412109e-01,-2.522892e+02,2.412109e-01,-2.482139e+02,2.412109e-01,-2.414417e+02,2.412109e-01,-1.915700e+02,2.412109e-01,-1.992632e+02,2.412109e-01,-2.431999e+02,2.412109e-01,-2.461501e+02,2.412109e-01,-2.488799e+02,2.412109e-01,-2.571077e+02
2.416992e-01,-2.507930e+02,2.416992e-01,-2.488416e+02,2.416992e-01,-2.400106e+02,2.416992e-01,-1.928373e+02,2.416992e-01,-1.985277e+02,2.416992e-01,-2.416676e+02,2.416992e-01,-2.465678e+02,2.416992e-01,-2.484656e+02,2.416992e-01,-2.584423e+02
2.421875e-01,-2.502610e+02,2.421875e-01,-2.497334e+02,2.421875e-01,-2.392184e+02,2.421875e-01,-1.911593e+02,2.421875e-01,-1.975531e+02,2.421875e-01,-2.410362e+02,2.421875e-01,-2.477613e+02,2.421875e-01,-2.502456e+02,2.421875e-01,-2.580737e+02
2.426758e-01,-2.514235e+02,2.426758e-01,-2.510015e+02,2.426758e-01,-2.403752e+02,2.426758e-01,-1.902173e+02,2.426758e-01,-1.989236e+02,2.426758e-01,-2.416100e+02,2.426758e-01,-2.474932e+02,2.426758e-01,-2.517954e+02,2.426758e-01,-2.562503e+02
2.431641e-01,-2.504874e+02,2.431641e-01,-2.514956e+02,2.431641e-01,-2.405151e+02,2.431641e-01,-1.896351e+02,2.431641e-01,-1.954615e+02,2.431641e-01,-2.420884e+02,2.431641e-01,-2.478944e+02,2.431641e-01,-2.521819e+02,2.431641e-01,-2.562230e+02
2.436523e-01,-2.503951e+02,2.436523e-01,-2.505226e+02,2.436523e-01,-2.404291e+02,2.436523e-01,-1.897183e+02,2.436523e-01,-1.922602e+02,2.436523e-01,-2.429610e+02,2.436523e-01,-2.463223e+02,2.436523e-01,-2.519409e+02,2.436523e-01,-2.584855e+02
2.441406e-01,-2.511393e+02,2.441406e-01,-2.517773e+02,2.441406e-01,-2.403002e+02,2.441406e-01,-1.901668e+02,2.441406e-01,-1.928583e+02,2.441406e-01,-2.424002e+02,2.441406e-01,-2.446327e+02,2.441406e-01,-2.499749e+02,2.441406e-01,-2.582908e+02
2.446289e-01,-2.520909e+02,2.446289e-01,-2.496100e+02,2.446289e-01,-2.407455e+02,2.446289e-01,-1.886227e+02,2.446289e-01,-1.924940e+02,2.446289e-01,-2.433538e+02,2.446289e-01,-2.464059e+02,2.446289e-01,-2.497543e+02,2.446289e-01,-2.577493e+02
2.451172e-01,-2.503143e+02,2.451172e-01,-2.483487e+02,2.451172e-01,-2.412630e+02,2.451172e-01,-1.892174e+02,2.451172e-01,-1.912220e+02,2.451172e-01,-2.421683e+02,2.451172e-01,-2.491819e+02,2.451172e-01,-2.489986e+02,2.451172e-01,-2.594923e+02
2.456055e-01,-2.501504e+02,2.456055e-01,-2.495531e+02,2.456055e-01,-2.435241e+02,2.456055e-01,-1.922345e+02,2.456055e-01,-1.926618e+02,2.456055e-01,-2.416294e+02,2.456055e-01,-2.489805e+02,2.456055e-01,-2.469774e+02,2.456055e-01,-2.600529e+02
2.460938e-01,-2.513117e+02,2.460938e-01,-2.486175e+02,2.460938e-01,-2.414502e+02,2.460938e-01,-1.935734e+02,2.460938e-01,-1.917164e+02,2.460938e-01,-2.436717e+02,2.460938e-01,-2.493252e+02,2.460938e-01,-2.486686e+02,2.460938e-01,-2.571911e+02
2.465820e-01,-2.526115e+02,2.465820e-01,-2.471305e+02,2.465820e-01,-2.402693e+02,2.465820e-01,-1.993157e+02,2.465820e-01,-1.893324e+02,2.465820e-01,-2.449297e+02,2.465820e-01,-2.471897e+02,2.465820e-01,-2.530604e+02,2.465820e-01,-2.556423e+02
2.470703e-01,-2.532556e+02,2.470703e-01,-2.477488e+02,2.470703e-01,-2.406148e+02,2.470703e-01,-2.016134e+02,2.470703e-01,-1.875392e+02,2.470703e-01,-2.421379e+02,2.470703e-01,-2.458309e+02,2.470703e-01,-2.520855e+02,2.470703e-01,-2.567126e+02
2.475586e-01,-2.535631e+02,2.475586e-01,-2.507085e+02,2.475586e-01,-2.420877e+02,2.475586e-01,-1.948781e+02,2.475586e-01,-1.873405e+02,2.475586e-01,-2.422392e+02,2.475586e-01,-2.468937e+02,2.475586e-01,-2.499547e+02,2.475586e-01,-2.573469e+02
2.480469e-01,-2.536160e+02,2.480469e-01,-2.519454e+02,2.480469e-01,-2.418167e+02,2.480469e-01,-1.897240e+02,2.480469e-01,-1.867408e+02,2.480469e-01,-2.423728e+02,2.480469e-01,-2.462381e+02,2.480469e-01,-2.490800e+02,2.480469e-01,-2.574132e+02
2.485352e-01,-2.531542e+02,2.485352e-01,-2.511961e+02,2.485352e-01,-2.408944e+02,2.485352e-01,-1.859977e+02,2.485352e-01,-1.858580e+02,2.485352e-01,-2.408083e+02,2.485352e-01,-2.456458e+02,2.485352e-01,-2.494239e+02,2.485352e-01,-2.560200e+02
2.490234e-01,-2.523671e+02,2.490234e-01,-2.479177e+02,2.490234e-01,-2.404916e+02,2.490234e-01,-1.839953e+02,2.490234e-01,-1.842004e+02,2.490234e-01,-2.413944e+02,2.490234e-01,-2.462350e+02,2.490234e-01,-2.499730e+02,2.490234e-01,-2.543413e+02
2.495117e-01,-2.522900e+02,2.495117e-01,-2.473325e+02,2.495117e-01,-2.389491e+02,2.495117e-01,-1.839534e+02,2.495117e-01,-1.842910e+02,2.495117e-01,-2.420625e+02,2.495117e-01,-2.480633e+02,2.495117e-01,-2.500020e+02,2.495117e-01,-2.524286e+02
2.500000e-01,-2.526369e+02,2.500000e-01,-2.491526e+02,2.500000e-01,-2.387431e+02,2.500000e-01,-1.829103e+02,2.500000e-01,-1.838811e+02,2.500000e-01,-2.406304e+02,2.500000e-01,-2.474833e+02,2.500000e-01,-2.511342e+02,2.500000e-01,-2.513286e+02
2.504883e-01,-2.516414e+02,2.504883e-01,-2.500711e+02,2.504883e-01,-2.391904e+02,2.504883e-01,-1.825772e+02,2.504883e-01,-1.826915e+02,2.504883e-01,-2.408551e+02,2.504883e-01,-2.479274e+02,2.504883e-01,-2.520456e+02,2.504883e-01,-2.527894e+02
2.509766e-01,-2.515062e+02,2.509766e-01,-2.486855e+02,2.509766e-01,-2.405871e+02,2.509766e-01,-1.819373e+02,2.509766e-01,-1.843530e+02,2.509766e-01,-2.413864e+02,2.509766e-01,-2.468039e+02,2.509766e-01,-2.509059e+02,2.509766e-01,-2.552058e+02
2.514648e-01,-2.532858e+02,2.514648e-01,-2.475121e+02,2.514648e-01,-2.433113e+02,2.514648e-01,-1.826622e+02,2.514648e-01,-1.865500e+02,2.514648e-01,-2.416376e+02,2.514648e-01,-2.466104e+02,2.514648e-01,-2.489871e+02,2.514648e-01,-2.566471e+02
2.519531e-01,-2.534860e+02,2.519531e-01,-2.477827e+02,2.519531e-01,-2.410443e+02,2.519531e-01,-1.855040e+02,2.519531e-01,-1.887571e+02,2.519531e-01,-2.393867e+02,2.519531e-01,-2.480998e+02,2.519531e-01,-2.484083e+02,2.519531e-01,-2.574892e+02
2.524414e-01,-2.537371e+02,2.524414e-01,-2.485078e+02,2.524414e-01,-2.406524e+02,2.524414e-01,-1.856640e+02,2.524414e-01,-1.926032e+02,2.524414e-01,-2.380848e+02,2.524414e-01,-2.486125e+02,2.524414e-01,-2.501253e+02,2.524414e-01,-2.551276e+02
2.529297e-01,-2.553020e+02,2.529297e-01,-2.501898e+02,2.529297e-01,-2.424222e+02,2.529297e-01,-1.862577e+02,2.529297e-01,-2.002858e+02,2.529297e-01,-2.387255e+02,2.529297e-01,-2.461980e+02,2.529297e-01,-2.547075e+02,2.529297e-01,-2.562826e+02
2.534180e-01,-2.539758e+02,2.534180e-01,-2.491933e+02,2.534180e-01,-2.416125e+02,2.534180e-01,-1.873267e+02,2.534180e-01,-2.003389e+02,2.534180e-01,-2.395390e+02,2.534180e-01,-2.455945e+02,2.534180e-01,-2.512604e+02,2.534180e-01,-2.598295e+02
2.539062e-01,-2.535231e+02,2.539062e-01,-2.496823e+02,2.539062e-01,-2.401580e+02,2.539062e-01,-1.885984e+02,2.539062e-01,-1.959058e+02,2.539062e-01,-2.406446e+02,2.539062e-01,-2.473382e+02,2.539062e-01,-2.485934e+02,2.539062e-01,-2.588732e+02
2.543945e-01,-2.525180e+02,2.543945e-01,-2.483811e+02,2.543945e-01,-2.404005e+02,2.543945e-01,-1.917530e+02,2.543945e-01,-1.915428e+02,2.543945e-01,-2.418704e+02,2.543945e-01,-2.483801e+02,2.543945e-01,-2.488061e+02,2.543945e-01,-2.585606e+02
2.548828e-01,-2.527470e+02,2.548828e-01,-2.469016e+02,2.548828e-01,-2.416582e+02,2.548828e-01,-1.928528e+02,2.548828e-01,-1.883144e+02,2.548828e-01,-2.395082e+02,2.548828e-01,-2.482868e+02,2.548828e-01,-2.478935e+02,2.548828e-01,-2.590451e+02
2.553711e-01,-2.526388e+02,2.553711e-01,-2.471353e+02,2.553711e-01,-2.445670e+02,2.553711e-01,-1.939623e+02,2.553711e-01,-1.883891e+02,2.553711e-01,-2.381685e+02,2.553711e-01,-2.493743e+02,2.553711e-01,-2.477510e+02,2.553711e-01,-2.610367e+02
2.558594e-01,-2.528412e+02,2.558594e-01,-2.491377e+02,2.558594e-01,-2.403378e+02,2.558594e-01,-1.947606e+02,2.558594e-01,-1.898114e+02,2.558594e-01,-2.390889e+02,2.558594e-01,-2.485826e+02,2.558594e-01,-2.482709e+02,2.558594e-01,-2.611284e+02
2.563477e-01,-2.530073e+02,2.563477e-01,-2.496537e+02,2.563477e-01,-2.394121e+02,2.563477e-01,-1.977152e+02,2.563477e-01,-1.914064e+02,2.563477e-01,-2.384812e+02,2.563477e-01,-2.489832e+02,2.563477e-01,-2.481862e+02,2.563477e-01,-2.631420e+02
2.568359e-01,-2.523982e+02,2.568359e-01,-2.506813e+02,2.568359e-01,-2.417427e+02,2.568359e-01,-1.996330e+02,2.568359e-01,-1.909023e+02,2.568359e-01,-2.387090e+02,2.568359e-01,-2.472658e+02,2.568359e-01,-2.489859e+02,2.568359e-01,-2.616862e+02
2.573242e-01,-2.521750e+02,2.573242e-01,-2.509619e+02,2.573242e-01,-2.428456e+02,2.573242e-01,-2.004921e+02,2.573242e-01,-1.905080e+02,2.573242e-01,-2.388674e+02,2.573242e-01,-2.461024e+02,2.573242e-01,-2.496422e+02,2.573242e-01,-2.589284e+02
2.578125e-01,-2.530300e+02,2.578125e-01,-2.507153e+02,2.578125e-01,-2.424243e+02,2.578125e-01,-1.993570e+02,2.578125e-01,-1.923474e+02,2.578125e-01,-2.380330e+02,2.578125e-01,-2.466437e+02,2.578125e-01,-2.499932e+02,2.578125e-01,-2.588416e+02
2.583008e-01,-2.541787e+02,2.583008e-01,-2.500410e+02,2.583008e-01,-2.439283e+02,2.583008e-01,-1.991923e+02,2.583008e-01,-1.925365e+02,2.583008e-01,-2.385118e+02,2.583008e-01,-2.463559e+02,2.583008e-01,-2.490454e+02,2.583008e-01,-2.585303e+02
2.587891e-01,-2.550133e+02,2.587891e-01,-2.498025e+02,2.587891e-01,-2.448949e+02,2.587891e-01,-2.001155e+02,2.587891e-01,-1.916054e+02,2.587891e-01,-2.420792e+02,2.587891e-01,-2.445075e+02,2.587891e-01,-2.489714e+02,2.587891e-01,-2.592184e+02
2.592773e-01,-2.570817e+02,2.592773e-01,-2.520137e+02,2.592773e-01,-2.433480e+02,2.592773e-01,-2.012053e+02,2.592773e-01,-1.931801e+02,2.592773e-01,-2.410166e+02,2.592773e-01,-2.447398e+02,2.592773e-01,-2.501713e+02,2.592773e-01,-2.620532e+02
2.597656e-01,-2.573670e+02,2.597656e-01,-2.507812e+02,2.597656e-01,-2.419325e+02,2.597656e-01,-2.030286e+02,2.597656e-01,-1.955834e+02,2.597656e-01,-2.382881e+02,2.597656e-01,-2.447860e+02,2.597656e-01,-2.499007e+02,2.597656e-01,-2.625140e+02
2.602539e-01,-2.548217e+02,2.602539e-01,-2.494260e+02,2.602539e-01,-2.424688e+02,2.602539e-01,-2.029602e+02,2.602539e-01,-1.976126e+02,2.602539e-01,-2.385212e+02,2.602539e-01,-2.445538e+02,2.602539e-01,-2.496656e+02,2.602539e-01,-2.639257e+02
2.607422e-01,-2.544582e+02,2.607422e-01,-2.489788e+02,2.607422e-01,-2.434518e+02,2.607422e-01,-2.024107e+02,2.607422e-01,-1.996099e+02,2.607422e-01,-2.400930e+02,2.607422e-01,-2.449324e+02,2.607422e-01,-2.513145e+02,2.607422e-01,-2.645053e+02
2.612305e-01,-2.516832e+02,2.612305e-01,-2.486363e+02,2.612305e-01,-2.448480e+02,2.612305e-01,-2.051036e+02,2.612305e-01,-2.037663e+02,2.612305e-01,-2.396022e+02,2.612305e-01,-2.453169e+02,2.612305e-01,-2.505485e+02,2.612305e-01,-2.613651e+02
2.617188e-01,-2.515128e+02,2.617188e-01,-2.500076e+02,2.617188e-01,-2.427157e+02,2.617188e-01,-2.070330e+02,2.617188e-01,-2.114415e+02,2.617188e-01,-2.376582e+02,2.617188e-01,-2.469709e+02,2.617188e-01,-2.494365e+02,2.617188e-01,-2.610290e+02
2.622070e-01,-2.516678e+02,2.622070e-01,-2.511955e+02,2.622070e-01,-2.429166e+02,2.622070e-01,-2.061151e+02,2.622070e-01,-2.092672e+02,2.622070e-01,-2.360789e+02,2.622070e-01,-2.491563e+02,2.622070e-01,-2.513740e+02,2.622070e-01,-2.615609e+02
2.626953e-01,-2.523371e+02,2.626953e-01,-2.501703e+02,2.626953e-01,-2.442795e+02,2.626953e-01,-2.056921e+02,2.626953e-01,-2.034229e+02,2.626953e-01,-2.370578e+02,2.626953e-01,-2.484381e+02,2.626953e-01,-2.512413e+02,2.626953e-01,-2.604472e+02
2.631836e-01,-2.535333e+02,2.631836e-01,-2.504058e+02,2.631836e-01,-2.459467e+02,2.631836e-01,-2.059126e+02,2.631836e-01,-1.995142e+02,2.631836e-01,-2.384918e+02,2.631836e-01,-2.451916e+02,2.631836e-01,-2.491506e+02,2.631836e-01,-2.589479e+02
2.636719e-01,-2.534424e+02,2.636719e-01,-2.510482e+02,2.636719e-01,-2.438715e+02,2.636719e-01,-2.078715e+02,2.636719e-01,-1.973213e+02,2.636719e-01,-2.394862e+02,2.636719e-01,-2.448524e+02,2.636719e-01,-2.480618e+02,2.636719e-01,-2.591184e+02
2.641602e-01,-2.535092e+02,2.641602e-01,-2.507557e+02,2.641602e-01,-2.434446e+02,2.641602e-01,-2.102516e+02,2.641602e-01,-1.968381e+02,2.641602e-01,-2.384362e+02,2.641602e-01,-2.449054e+02,2.641602e-01,-2.498069e+02,2.641602e-01,-2.609254e+02
2.646484e-01,-2.547861e+02,2.646484e-01,-2.496269e+02,2.646484e-01,-2.455251e+02,2.646484e-01,-2.096470e+02,2.646484e-01,-8.951786e+01,2.646484e-01,-2.362170e+02,2.646484e-01,-2.442074e+02,2.646484e-01,-2.505764e+02,2.646484e-01,-2.599193e+02
2.651367e-01,-2.557503e+02,2.651367e-01,-2.513709e+02,2.651367e-01,-2.413066e+02,2.651367e-01,-2.109295e+02,2.651367e-01,-7.360026e+01,2.651367e-01,-2.370308e+02,2.651367e-01,-2.421024e+02,2.651367e-01,-2.492673e+02,2.651367e-01,-2.603188e+02
2.656250e-01,-2.538695e+02,2.656250e-01,-2.505913e+02,2.656250e-01,-2.382725e+02,2.656250e-01,-2.115913e+02,2.656250e-01,-6.909407e+01,2.656250e-01,-2.386741e+02,2.656250e-01,-2.392914e+02,2.656250e-01,-2.466981e+02,2.656250e-01,-2.595904e+02
2.661133e-01,-2.542293e+02,2.661133e-01,-2.492699e+02,2.661133e-01,-2.425261e+02,2.661133e-01,-2.107937e+02,2.661133e-01,-7.360026e+01,2.661133e-01,-2.374028e+02,2.661133e-01,-2.429575e+02,2.661133e-01,-2.477869e+02,2.661133e-01,-2.583132e+02
2.666016e-01,-2.537297e+02,2.666016e-01,-2.499068e+02,2.666016e-01,-2.479835e+02,2.666016e-01,-2.117451e+02,2.666016e-01,-8.951785e+01,2.666016e-01,-2.352404e+02,2.666016e-01,-2.474220e+02,2.666016e-01,-2.510097e+02,2.666016e-01,-2.583805e+02
2.670898e-01,-2.550921e+02,2.670898e-01,-2.513984e+02,2.670898e-01,-2.450404e+02,2.670898e-01,-2.145035e+02,2.670898e-01,-1.930099e+02,2.670898e-01,-2.348479e+02,2.670898e-01,-2.471542e+02,2.670898e-01,-2.527604e+02,2.670898e-01,-2.585269e+02
2.675781e-01,-2.553125e+02,2.675781e-01,-2.527126e+02,2.675781e-01,-2.446219e+02,2.675781e-01,-2.134887e+02,2.675781e-01,-1.945923e+02,2.675781e-01,-2.351339e+02,2.675781e-01,-2.464499e+02,2.675781e-01,-2.518957e+02,2.675781e-01,-2.583976e+02
2.680664e-01,-2.542216e+02,2.680664e-01,-2.518270e+02,2.680664e-01,-2.465714e+02,2.680664e-01,-2.126808e+02,2.680664e-01,-1.942895e+02,2.680664e-01,-2.361212e+02,2.680664e-01,-2.461436e+02,2.680664e-01,-2.504912e+02,2.680664e-01,-2.588256e+02
2.685547e-01,-2.538898e+02,2.685547e-01,-2.529589e+02,2.685547e-01,-2.454999e+02,2.685547e-01,-2.146860e+02,2.685547e-01,-1.947005e+02,2.685547e-01,-2.368063e+02,2.685547e-01,-2.459843e+02,2.685547e-01,-2.492936e+02,2.685547e-01,-2.597076e+02
2.690430e-01,-2.527252e+02,2.690430e-01,-2.530285e+02,2.690430e-01,-2.432646e+02,2.690430e-01,-2.145971e+02,2.690430e-01,-1.958700e+02,2.690430e-01,-2.356059e+02,2.690430e-01,-2.467625e+02,2.690430e-01,-2.498743e+02,2.690430e-01,-2.602626e+02
2.695312e-01,-2.542487e+02,2.695312e-01,-2.508041e+02,2.695312e-01,-2.447452e+02,2.695312e-01,-2.151205e+02,2.695312e-01,-1.945078e+02,2.695312e-01,-2.364660e+02,2.695312e-01,-2.468574e+02,2.695312e-01,-2.509889e+02,2.695312e-01,-2.591826e+02
2.700195e-01,-2.556647e+02,2.700195e-01,-2.502317e+02,2.700195e-01,-2.460310e+02,2.700195e-01,-2.157946e+02,2.700195e-01,-1.931422e+02,2.700195e-01,-2.346695e+02,2.700195e-01,-2.454162e+02,2.700195e-01,-2.506685e+02,2.700195e-01,-2.591576e+02
2.705078e-01,-2.537220e+02,2.705078e-01,-2.533707e+02,2.705078e-01,-2.457894e+02,2.705078e-01,-2.163288e+02,2.705078e-01,-1.935788e+02,2.705078e-01,-2.332852e+02,2.705078e-01,-2.462125e+02,2.705078e-01,-2.506490e+02,2.705078e-01,-2.618643e+02
2.709961e-01,-2.521988e+02,2.709961e-01,-2.519556e+02,2.709961e-01,-2.438339e+02,2.709961e-01,-2.165212e+02,2.709961e-01,-1.948068e+02,2.709961e-01,-2.330734e+02,2.709961e-01,-2.463593e+02,2.709961e-01,-2.504810e+02,2.709961e-01,-2.586156e+02
2.714844e-01,-2.534370e+02,2.714844e-01,-2.490975e+02,2.714844e-01,-2.436747e+02,2.714844e-01,-2.169297e+02,2.714844e-01,-1.965567e+02,2.714844e-01,-2.327523e+02,2.714844e-01,-2.453303e+02,2.714844e-01,-2.498467e+02,2.714844e-01,-2.582243e+02
2.719727e-01,-2.547633e+02,2.719727e-01,-2.487365e+02,2.719727e-01,-2.440024e+02,2.719727e-01,-2.184431e+02,2.719727e-01,-1.990737e+02,2.719727e-01,-2.327633e+02,2.719727e-01,-2.456233e+02,2.719727e-01,-2.499991e+02,2.719727e-01,-2.596165e+02
2.724609e-01,-2.552565e+02,2.724609e-01,-2.505639e+02,2.724609e-01,-2.447517e+02,2.724609e-01,-2.188085e+02,2.724609e-01,-2.011315e+02,2.724609e-01,-2.320437e+02,2.724609e-01,-2.456622e+02,2.724609e-01,-2.503465e+02,2.724609e-01,-2.593423e+02
2.729492e-01,-2.539963e+02,2.729492e-01,-2.521784e+02,2.729492e-01,-2.446814e+02,2.729492e-01,-2.185848e+02,2.729492e-01,-2.031753e+02,2.729492e-01,-2.319948e+02,2.729492e-01,-2.464801e+02,2.729492e-01,-2.511267e+02,2.729492e-01,-2.600721e+02
2.734375e-01,-2.537245e+02,2.734375e-01,-2.536783e+02,2.734375e-01,-2.436721e+02,2.734375e-01,-2.192617e+02,2.734375e-01,-2.070800e+02,2.734375e-01,-2.314547e+02,2.734375e-01,-2.466114e+02,2.734375e-01,-2.511408e+02,2.734375e-01,-2.618251e+02
2.739258e-01,-2.549790e+02,2.739258e-01,-2.536368e+02,2.739258e-01,-2.432041e+02,2.739258e-01,-2.224354e+02,2.739258e-01,-2.118507e+02,2.739258e-01,-2.320302e+02,2.739258e-01,-2.466973e+02,2.739258e-01,-2.510755e+02,2.739258e-01,-2.626713e+02
2.744141e-01,-2.545322e+02,2.744141e-01,-2.504915e+02,2.744141e-01,-2.440453e+02,2.744141e-01,-2.237182e+02,2.744141e-01,-2.136777e+02,2.744141e-01,-2.328956e+02,2.744141e-01,-2.476216e+02,2.744141e-01,-2.484244e+02,2.744141e-01,-2.627160e+02
2.749023e-01,-2.537018e+02,2.749023e-01,-2.499724e+02,2.749023e-01,-2.440714e+02,2.749023e-01,-2.236157e+02,2.749023e-01,-2.090782e+02,2.749023e-01,-2.311103e+02,2.749023e-01,-2.488951e+02,2.749023e-01,-2.501188e+02,2.749023e-01,-2.624310e+02
2.753906e-01,-2.540182e+02,2.753906e-01,-2.485125e+02,2.753906e-01,-2.452246e+02,2.753906e-01,-2.205115e+02,2.753906e-01,-2.052684e+02,2.753906e-01,-2.298645e+02,2.753906e-01,-2.476219e+02,2.753906e-01,-2.522185e+02,2.753906e-01,-2.618835e+02
2.758789e-01,-2.539709e+02,2.758789e-01,-2.492488e+02,2.758789e-01,-2.451950e+02,2.758789e-01,-2.211849e+02,2.758789e-01,-2.034511e+02,2.758789e-01,-2.298439e+02,2.758789e-01,-2.448250e+02,2.758789e-01,-2.509808e+02,2.758789e-01,-2.608588e+02
2.763672e-01,-2.524645e+02,2.763672e-01,-2.516374e+02,2.763672e-01,-2.467641e+02,2.763672e-01,-2.241434e+02,2.763672e-01,-2.026749e+02,2.763672e-01,-2.311281e+02,2.763672e-01,-2.448284e+02,2.763672e-01,-2.509606e+02,2.763672e-01,-2.615851e+02
2.768555e-01,-2.534281e+02,2.768555e-01,-2.520824e+02,2.768555e-01,-2.476099e+02,2.768555e-01,-2.227100e+02,2.768555e-01,-2.016282e+02,2.768555e-01,-2.297976e+02,2.768555e-01,-2.463177e+02,2.768555e-01,-2.501813e+02,2.768555e-01,-2.643326e+02
2.773438e-01,-2.537508e+02,2.773438e-01,-2.534664e+02,2.773438e-01,-2.455155e+02,2.773438e-01,-2.229434e+02,2.773438e-01,-1.997434e+02,2.773438e-01,-2.277028e+02,2.773438e-01,-2.458567e+02,2.773438e-01,-2.506026e+02,2.773438e-01,-2.623174e+02
2.778320e-01,-2.525819e+02,2.778320e-01,-2.537725e+02,2.778320e-01,-2.449034e+02,2.778320e-01,-2.252391e+02,2.778320e-01,-1.977681e+02,2.778320e-01,-2.277761e+02,2.778320e-01,-2.447094e+02,2.778320e-01,-2.533440e+02,2.778320e-01,-2.618114e+02
2.783203e-01,-2.522855e+02,2.783203e-01,-2.514985e+02,2.783203e-01,-2.464556e+02,2.783203e-01,-2.257712e+02,2.783203e-01,-1.946440e+02,2.783203e-01,-2.284725e+02,2.783203e-01,-2.451875e+02,2.783203e-01,-2.520319e+02,2.783203e-01,-2.631532e+02
2.788086e-01,-2.531372e+02,2.788086e-01,-2.516356e+02,2.788086e-01,-2.455938e+02,2.788086e-01,-2.251950e+02,2.788086e-01,-1.939486e+02,2.788086e-01,-2.284442e+02,2.788086e-01,-2.465164e+02,2.788086e-01,-2.492148e+02,2.788086e-01,-2.638224e+02
2.792969e-01,-2.548661e+02,2.792969e-01,-2.515021e+02,2.792969e-01,-2.455883e+02,2.792969e-01,-2.254673e+02,2.792969e-01,-1.947975e+02,2.792969e-01,-2.280737e+02,2.792969e-01,-2.450070e+02,2.792969e-01,-2.475293e+02,2.792969e-01,-2.646844e+02
2.797852e-01,-2.562036e+02,2.797852e-01,-2.513362e+02,2.797852e-01,-2.459294e+02,2.797852e-01,-2.256758e+02,2.797852e-01,-1.966615e+02,2.797852e-01,-2.285603e+02,2.797852e-01,-2.449281e+02,2.797852e-01,-2.490341e+02,2.797852e-01,-2.623624e+02
2.802734e-01,-2.571802e+02,2.802734e-01,-2.506459e+02,2.802734e-01,-2.453628e+02,2.802734e-01,-2.259008e+02,2.802734e-01,-1.963345e+02,2.802734e-01,-2.288052e+02,2.802734e-01,-2.442324e+02,2.802734e-01,-2.514371e+02,2.802734e-01,-2.614179e+02
2.807617e-01,-2.563434e+02,2.807617e-01,-2.507805e+02,2.807617e-01,-2.445592e+02,2.807617e-01,-2.268197e+02,2.807617e-01,-1.949797e+02,2.807617e-01,-2.289050e+02,2.807617e-01,-2.436444e+02,2.807617e-01,-2.508022e+02,2.807617e-01,-2.608689e+02
2.812500e-01,-2.537353e+02,2.812500e-01,-2.515988e+02,2.812500e-01,-2.460668e+02,2.812500e-01,-2.276148e+02,2.812500e-01,-1.947153e+02,2.812500e-01,-2.294101e+02,2.812500e-01,-2.441703e+02,2.812500e-01,-2.494186e+02,2.812500e-01,-2.604448e+02
2.817383e-01,-2.522716e+02,2.817383e-01,-2.514287e+02,2.817383e-01,-2.455901e+02,2.817383e-01,-2.284153e+02,2.817383e-01,-1.937048e+02,2.817383e-01,-2.259453e+02,2.817383e-01,-2.445802e+02,2.817383e-01,-2.497652e+02,2.817383e-01,-2.608471e+02
2.822266e-01,-2.534086e+02,2.822266e-01,-2.522724e+02,2.822266e-01,-2.458915e+02,2.822266e-01,-2.301324e+02,2.822266e-01,-1.934252e+02,2.822266e-01,-2.253565e+02,2.822266e-01,-2.470318e+02,2.822266e-01,-2.511847e+02,2.822266e-01,-2.626572e+02
2.827148e-01,-2.569070e+02,2.827148e-01,-2.522026e+02,2.827148e-01,-2.458132e+02,2.827148e-01,-2.294378e+02,2.827148e-01,-1.950708e+02,2.827148e-01,-2.256700e+02,2.827148e-01,-2.471556e+02,2.827148e-01,-2.530725e+02,2.827148e-01,-2.614078e+02
2.832031e-01,-2.572625e+02,2.832031e-01,-2.525470e+02,2.832031e-01,-2.452342e+02,2.832031e-01,-2.284590e+02,2.832031e-01,-1.955827e+02,2.832031e-01,-2.257859e+02,2.832031e-01,-2.442272e+02,2.832031e-01,-2.522037e+02,2.832031e-01,-2.607166e+02
2.836914e-01,-2.568231e+02,2.836914e-01,-2.527097e+02,2.836914e-01,-2.451981e+02,2.836914e-01,-2.307045e+02,2.836914e-01,-1.936997e+02,2.836914e-01,-2.262366e+02,2.836914e-01,-2.434862e+02,2.836914e-01,-2.501102e+02,2.836914e-01,-2.616485e+02
2.841797e-01,-2.555108e+02,2.841797e-01,-2.511504e+02,2.841797e-01,-2.463429e+02,2.841797e-01,-2.309487e+02,2.841797e-01,-1.945404e+02,2.841797e-01,-2.241692e+02,2.841797e-01,-2.444726e+02,2.841797e-01,-2.474471e+02,2.841797e-01,-2.639330e+02
2.846680e-01,-2.550512e+02,2.846680e-01,-2.511929e+02,2.846680e-01,-2.479841e+02,2.846680e-01,-2.289592e+02,2.846680e-01,-1.957307e+02,2.846680e-01,-2.239397e+02,2.846680e-01,-2.429786e+02,2.846680e-01,-2.472976e+02,2.846680e-01,-2.675305e+02
2.851562e-01,-2.544359e+02,2.851562e-01,-2.514210e+02,2.851562e-01,-2.475118e+02,2.851562e-01,-2.285208e+02,2.851562e-01,-1.970351e+02,2.851562e-01,-2.237556e+02,2.851562e-01,-2.432596e+02,2.851562e-01,-2.498250e+02,2.851562e-01,-2.658900e+02
2.856445e-01,-2.543696e+02,2.856445e-01,-2.519146e+02,2.856445e-01,-2.469282e+02,2.856445e-01,-2.303924e+02,2.856445e-01,-1.967682e+02,2.856445e-01,-2.230418e+02,2.856445e-01,-2.448326e+02,2.856445e-01,-2.519144e+02,2.856445e-01,-2.625418e+02
2.861328e-01,-2.558807e+02,2.861328e-01,-2.523183e+02,2.861328e-01,-2.461852e+02,2.861328e-01,-2.306105e+02,2.861328e-01,-1.999636e+02,2.861328e-01,-2.235851e+02,2.861328e-01,-2.449343e+02,2.861328e-01,-2.518127e+02,2.861328e-01,-2.622802e+02
2.866211e-01,-2.561802e+02,2.866211e-01,-2.522182e+02,2.866211e-01,-2.453525e+02,2.866211e-01,-2.303127e+02,2.866211e-01,-2.046962e+02,2.866211e-01,-2.242370e+02,2.866211e-01,-2.444511e+02,2.866211e-01,-2.503771e+02,2.866211e-01,-2.649064e+02
2.871094e-01,-2.557249e+02,2.871094e-01,-2.524947e+02,2.871094e-01,-2.459023e+02,2.871094e-01,-2.314983e+02,2.871094e-01,-2.059016e+02,2.871094e-01,-2.236655e+02,2.871094e-01,-2.443861e+02,2.871094e-01,-2.495604e+02,2.871094e-01,-2.654748e+02
2.875977e-01,-2.561864e+02,2.875977e-01,-2.533512e+02,2.875977e-01,-2.473021e+02,2.875977e-01,-2.332769e+02,2.875977e-01,-2.089477e+02,2.875977e-01,-2.229400e+02,2.875977e-01,-2.450828e+02,2.875977e-01,-2.492338e+02,2.875977e-01,-2.627649e+02
2.880859e-01,-2.560277e+02,2.880859e-01,-2.540702e+02,2.880859e-01,-2.489768e+02,2.880859e-01,-2.332794e+02,2.880859e-01,-2.157786e+02,2.880859e-01,-2.227535e+02,2.880859e-01,-2.450246e+02,2.880859e-01,-2.483029e+02,2.880859e-01,-2.616289e+02
2.885742e-01,-2.539208e+02,2.885742e-01,-2.522506e+02,2.885742e-01,-2.483192e+02,2.885742e-01,-2.340496e+02,2.885742e-01,-2.144191e+02,2.885742e-01,-2.229816e+02,2.885742e-01,-2.440962e+02,2.885742e-01,-2.499498e+02,2.885742e-01,-2.626860e+02
2.890625e-01,-2.539773e+02,2.890625e-01,-2.514424e+02,2.890625e-01,-2.484376e+02,2.890625e-01,-2.332515e+02,2.890625e-01,-2.078749e+02,2.890625e-01,-2.236209e+02,2.890625e-01,-2.446815e+02,2.890625e-01,-2.499075e+02,2.890625e-01,-2.630013e+02
2.895508e-01,-2.537673e+02,2.895508e-01,-2.511347e+02,2.895508e-01,-2.498283e+02,2.895508e-01,-2.328673e+02,2.895508e-01,-2.028949e+02,2.895508e-01,-2.207346e+02,2.895508e-01,-2.445641e+02,2.895508e-01,-2.503754e+02,2.895508e-01,-2.619325e+02
2.900391e-01,-2.527931e+02,2.900391e-01,-2.521084e+02,2.900391e-01,-2.476476e+02,2.900391e-01,-2.336210e+02,2.900391e-01,-2.024406e+02,2.900391e-01,-2.192075e+02,2.900391e-01,-2.439942e+02,2.900391e-01,-2.494970e+02,2.900391e-01,-2.634660e+02
2.905273e-01,-2.530160e+02,2.905273e-01,-2.532368e+02,2.905273e-01,-2.453984e+02,2.905273e-01,-2.340102e+02,2.905273e-01,-1.997580e+02,2.905273e-01,-2.188690e+02,2.905273e-01,-2.424603e+02,2.905273e-01,-2.498544e+02,2.905273e-01,-2.644022e+02
2.910156e-01,-2.538416e+02,2.910156e-01,-2.535202e+02,2.910156e-01,-2.451336e+02,2.910156e-01,-2.333759e+02,2.910156e-01,-1.972783e+02,2.910156e-01,-2.182557e+02,2.910156e-01,-2.434639e+02,2.910156e-01,-2.509623e+02,2.910156e-01,-2.656702e+02
2.915039e-01,-2.541107e+02,2.915039e-01,-2.527264e+02,2.915039e-01,-2.472020e+02,2.915039e-01,-2.335634e+02,2.915039e-01,-1.956508e+02,2.915039e-01,-2.172948e+02,2.915039e-01,-2.431134e+02,2.915039e-01,-2.493564e+02,2.915039e-01,-2.656405e+02
2.919922e-01,-2.555634e+02,2.919922e-01,-2.517864e+02,2.919922e-01,-2.479282e+02,2.919922e-01,-2.335123e+02,2.919922e-01,-1.956002e+02,2.919922e-01,-2.176194e+02,2.919922e-01,-2.430303e+02,2.919922e-01,-2.489722e+02,2.919922e-01,-2.664064e+02
2.924805e-01,-2.581878e+02,2.924805e-01,-2.530656e+02,2.924805e-01,-2.478497e+02,2.924805e-01,-2.337485e+02,2.924805e-01,-1.968292e+02,2.924805e-01,-2.186171e+02,2.924805e-01,-2.436824e+02,2.924805e-01,-2.488249e+02,2.924805e-01,-2.635758e+02
2.929688e-01,-2.551388e+02,2.929688e-01,-2.541559e+02,2.929688e-01,-2.486875e+02,2.929688e-01,-2.353435e+02,2.929688e-01,-1.951455e+02,2.929688e-01,-2.172430e+02,2.929688e-01,-2.440521e+02,2.929688e-01,-2.478155e+02,2.929688e-01,-2.626518e+02
2.934570e-01,-2.550859e+02,2.934570e-01,-2.519952e+02,2.934570e-01,-2.494603e+02,2.934570e-01,-2.337433e+02,2.934570e-01,-1.943079e+02,2.934570e-01,-2.179312e+02,2.934570e-01,-2.439453e+02,2.934570e-01,-2.479576e+02,2.934570e-01,-2.621182e+02
2.939453e-01,-2.548697e+02,2.939453e-01,-2.515345e+02,2.939453e-01,-2.484968e+02,2.939453e-01,-2.332706e+02,2.939453e-01,-1.952205e+02,2.939453e-01,-2.171232e+02,2.939453e-01,-2.448257e+02,2.939453e-01,-2.505869e+02,2.939453e-01,-2.632074e+02
2.944336e-01,-2.558301e+02,2.944336e-01,-2.520974e+02,2.944336e-01,-2.471529e+02,2.944336e-01,-2.364984e+02,2.944336e-01,-1.943049e+02,2.944336e-01,-2.163303e+02,2.944336e-01,-2.440653e+02,2.944336e-01,-2.504103e+02,2.944336e-01,-2.629421e+02
2.949219e-01,-2.550762e+02,2.949219e-01,-2.527492e+02,2.949219e-01,-2.466432e+02,2.949219e-01,-2.375924e+02,2.949219e-01,-1.934613e+02,2.949219e-01,-2.140760e+02,2.949219e-01,-2.430315e+02,2.949219e-01,-2.490627e+02,2.949219e-01,-2.610818e+02
2.954102e-01,-2.541900e+02,2.954102e-01,-2.529465e+02,2.954102e-01,-2.471080e+02,2.954102e-01,-2.356317e+02,2.954102e-01,-1.933121e+02,2.954102e-01,-2.120519e+02,2.954102e-01,-2.423193e+02,2.954102e-01,-2.486796e+02,2.954102e-01,-2.597613e+02
2.958984e-01,-2.538022e+02,2.958984e-01,-2.534255e+02,2.958984e-01,-2.471056e+02,2.958984e-01,-2.358327e+02,2.958984e-01,-1.937972e+02,2.958984e-01,-2.111398e+02,2.958984e-01,-2.434909e+02,2.958984e-01,-2.501777e+02,2.958984e-01,-2.564194e+02
2.963867e-01,-2.541160e+02,2.963867e-01,-2.534565e+02,2.963867e-01,-2.466098e+02,2.963867e-01,-2.361135e+02,2.963867e-01,-1.938990e+02,2.963867e-01,-2.102496e+02,2.963867e-01,-2.447391e+02,2.963867e-01,-2.504531e+02,2.963867e-01,-2.435214e+02
2.968750e-01,-2.538009e+02,2.968750e-01,-2.527524e+02,2.968750e-01,-2.467873e+02,2.968750e-01,-2.364845e+02,2.968750e-01,-1.942951e+02,2.968750e-01,-2.083638e+02,2.968750e-01,-2.444056e+02,2.968750e-01,-2.518467e+02,2.968750e-01,-2.390017e+02
2.973633e-01,-2.559858e+02,2.973633e-01,-2.538505e+02,2.973633e-01,-2.476305e+02,2.973633e-01,-2.367570e+02,2.973633e-01,-1.942757e+02,2.973633e-01,-2.092473e+02,2.973633e-01,-2.418022e+02,2.973633e-01,-2.517776e+02,2.973633e-01,-2.435319e+02
2.978516e-01,-2.574363e+02,2.978516e-01,-2.536644e+02,2.978516e-01,-2.464618e+02,2.978516e-01,-2.368314e+02,2.978516e-01,-1.948346e+02,2.978516e-01,-2.110294e+02,2.978516e-01,-2.419069e+02,2.978516e-01,-2.482020e+02,2.978516e-01,-2.569540e+02
2.983398e-01,-2.564390e+02,2.983398e-01,-2.523645e+02,2.983398e-01,-2.476909e+02,2.983398e-01,-2.377875e+02,2.983398e-01,-1.959742e+02,2.983398e-01,-2.089842e+02,2.983398e-01,-2.430873e+02,2.983398e-01,-2.476239e+02,2.983398e-01,-2.604743e+02
2.988281e-01,-2.562673e+02,2.988281e-01,-2.530369e+02,2.988281e-01,-2.494512e+02,2.988281e-01,-2.373111e+02,2.988281e-01,-1.991445e+02,2.988281e-01,-2.080256e+02,2.988281e-01,-2.446577e+02,2.988281e-01,-2.488278e+02,2.988281e-01,-2.616811e+02
2.993164e-01,-2.570518e+02,2.993164e-01,-2.538431e+02,2.993164e-01,-2.466594e+02,2.993164e-01,-2.375393e+02,2.993164e-01,-2.023042e+02,2.993164e-01,-2.062826e+02,2.993164e-01,-2.450830e+02,2.993164e-01,-2.503574e+02,2.993164e-01,-2.625031e+02
2.998047e-01,-2.565413e+02,2.998047e-01,-2.538267e+02,2.998047e-01,-2.489709e+02,2.998047e-01,-2.362778e+02,2.998047e-01,-2.048902e+02,2.998047e-01,-2.050401e+02,2.998047e-01,-2.442846e+02,2.998047e-01,-2.506079e+02,2.998047e-01,-2.625802e+02
3.002930e-01,-2.556169e+02,3.002930e-01,-2.540080e+02,3.002930e-01,-2.467949e+02,3.002930e-01,-2.372773e+02,3.002930e-01,-2.085955e+02,3.002930e-01,-2.050218e+02,3.002930e-01,-2.422059e+02,3.002930e-01,-2.495186e+02,3.002930e-01,-2.626356e+02
3.007812e-01,-2.556681e+02,3.007812e-01,-2.548811e+02,3.007812e-01,-2.471663e+02,3.007812e-01,-2.376559e+02,3.007812e-01,-2.116541e+02,3.007812e-01,-2.052341e+02,3.007812e-01,-2.441735e+02,3.007812e-01,-2.500810e+02,3.007812e-01,-2.639577e+02
3.012695e-01,-2.572225e+02,3.012695e-01,-2.563580e+02,3.012695e-01,-2.477824e+02,3.012695e-01,-2.374655e+02,3.012695e-01,-2.052453e+02,3.012695e-01,-2.052232e+02,3.012695e-01,-2.442782e+02,3.012695e-01,-2.500255e+02,3.012695e-01,-2.643327e+02
3.017578e-01,-2.565556e+02,3.017578e-01,-2.547921e+02,3.017578e-01,-2.476545e+02,3.017578e-01,-2.394582e+02,3.017578e-01,-2.014412e+02,3.017578e-01,-2.047192e+02,3.017578e-01,-2.418285e+02,3.017578e-01,-2.497010e+02,3.017578e-01,-2.635523e+02
3.022461e-01,-2.553377e+02,3.022461e-01,-2.526915e+02,3.022461e-01,-2.476780e+02,3.022461e-01,-2.380976e+02,3.022461e-01,-1.993890e+02,3.022461e-01,-2.027863e+02,3.022461e-01,-2.417539e+02,3.022461e-01,-2.498748e+02,3.022461e-01,-2.637401e+02
3.027344e-01,-2.558613e+02,3.027344e-01,-2.522203e+02,3.027344e-01,-2.472705e+02,3.027344e-01,-2.377121e+02,3.027344e-01,-1.958172e+02,3.027344e-01,-2.011629e+02,3.027344e-01,-2.432719e+02,3.027344e-01,-2.490943e+02,3.027344e-01,-2.659362e+02
3.032227e-01,-2.566609e+02,3.032227e-01,-2.532406e+02,3.032227e-01,-2.469288e+02,3.032227e-01,-2.392205e+02,3.032227e-01,-1.940199e+02,3.032227e-01,-1.996651e+02,3.032227e-01,-2.424236e+02,3.032227e-01,-2.478869e+02,3.032227e-01,-2.665547e+02
3.037109e-01,-2.547859e+02,3.037109e-01,-2.532933e+02,3.037109e-01,-2.474271e+02,3.037109e-01,-2.396425e+02,3.037109e-01,-1.926159e+02,3.037109e-01,-1.984924e+02,3.037109e-01,-2.410677e+02,3.037109e-01,-2.500208e+02,3.037109e-01,-2.633396e+02
3.041992e-01,-2.547691e+02,3.041992e-01,-2.549289e+02,3.041992e-01,-2.491833e+02,3.041992e-01,-2.394704e+02,3.041992e-01,-1.905359e+02,3.041992e-01,-1.971106e+02,3.041992e-01,-2.414081e+02,3.041992e-01,-2.513156e+02,3.041992e-01,-2.624663e+02
3.046875e-01,-2.559607e+02,3.046875e-01,-2.562576e+02,3.046875e-01,-2.472272e+02,3.046875e-01,-2.387866e+02,3.046875e-01,-1.905748e+02,3.046875e-01,-1.973800e+02,3.046875e-01,-2.415039e+02,3.046875e-01,-2.483394e+02,3.046875e-01,-2.628225e+02
3.051758e-01,-2.560345e+02,3.051758e-01,-2.558070e+02,3.051758e-01,-2.475218e+02,3.051758e-01,-2.391274e+02,3.051758e-01,-1.910708e+02,3.051758e-01,-1.970318e+02,3.051758e-01,-2.400094e+02,3.051758e-01,-2.478596e+02,3.051758e-01,-2.624510e+02
3.056641e-01,-2.566154e+02,3.056641e-01,-2.545150e+02,3.056641e-01,-2.495381e+02,3.056641e-01,-2.393529e+02,3.056641e-01,-1.912842e+02,3.056641e-01,-1.991555e+02,3.056641e-01,-2.404550e+02,3.056641e-01,-2.476094e+02,3.056641e-01,-2.610767e+02
3.061523e-01,-2.569703e+02,3.061523e-01,-2.528303e+02,3.061523e-01,-2.481821e+02,3.061523e-01,-2.386700e+02,3.061523e-01,-1.907053e+02,3.061523e-01,-1.961493e+02,3.061523e-01,-2.409765e+02,3.061523e-01,-2.486663e+02,3.061523e-01,-2.622554e+02
3.066406e-01,-2.556818e+02,3.066406e-01,-2.525319e+02,3.066406e-01,-2.477319e+02,3.066406e-01,-2.398354e+02,3.066406e-01,-1.905437e+02,3.066406e-01,-1.935076e+02,3.066406e-01,-2.424270e+02,3.066406e-01,-2.512636e+02,3.066406e-01,-2.633469e+02
3.071289e-01,-2.559423e+02,3.071289e-01,-2.520411e+02,3.071289e-01,-2.474662e+02,3.071289e-01,-2.397417e+02,3.071289e-01,-1.925382e+02,3.071289e-01,-1.930377e+02,3.071289e-01,-2.428636e+02,3.071289e-01,-2.516354e+02,3.071289e-01,-2.638779e+02
3.076172e-01,-2.560228e+02,3.076172e-01,-2.530869e+02,3.076172e-01,-2.474698e+02,3.076172e-01,-2.388494e+02,3.076172e-01,-1.951468e+02,3.076172e-01,-1.921128e+02,3.076172e-01,-2.419090e+02,3.076172e-01,-2.498090e+02,3.076172e-01,-2.659546e+02
3.081055e-01,-2.547527e+02,3.081055e-01,-2.523897e+02,3.081055e-01,-2.468656e+02,3.081055e-01,-2.394257e+02,3.081055e-01,-1.954240e+02,3.081055e-01,-1.913579e+02,3.081055e-01,-2.427509e+02,3.081055e-01,-2.496641e+02,3.081055e-01,-2.697023e+02
3.085938e-01,-2.550048e+02,3.085938e-01,-2.533508e+02,3.085938e-01,-2.477753e+02,3.085938e-01,-2.394971e+02,3.085938e-01,-1.962029e+02,3.085938e-01,-1.897284e+02,3.085938e-01,-2.424856e+02,3.085938e-01,-2.491608e+02,3.085938e-01,-2.681423e+02
3.090820e-01,-2.548784e+02,3.090820e-01,-2.534919e+02,3.090820e-01,-2.488483e+02,3.090820e-01,-2.405668e+02,3.090820e-01,-2.001477e+02,3.090820e-01,-1.880335e+02,3.090820e-01,-2.415470e+02,3.090820e-01,-2.482371e+02,3.090820e-01,-2.664003e+02
3.095703e-01,-2.577678e+02,3.095703e-01,-2.531423e+02,3.095703e-01,-2.486035e+02,3.095703e-01,-2.406098e+02,3.095703e-01,-2.014127e+02,3.095703e-01,-1.881712e+02,3.095703e-01,-2.403293e+02,3.095703e-01,-2.486122e+02,3.095703e-01,-2.649083e+02
3.100586e-01,-2.581493e+02,3.100586e-01,-2.534971e+02,3.100586e-01,-2.481244e+02,3.100586e-01,-2.387003e+02,3.100586e-01,-1.948153e+02,3.100586e-01,-1.868878e+02,3.100586e-01,-2.406707e+02,3.100586e-01,-2.490868e+02,3.100586e-01,-2.631377e+02
3.105469e-01,-2.567360e+02,3.105469e-01,-2.536158e+02,3.105469e-01,-2.485604e+02,3.105469e-01,-2.390232e+02,3.105469e-01,-1.909875e+02,3.105469e-01,-1.847623e+02,3.105469e-01,-2.412947e+02,3.105469e-01,-2.467650e+02,3.105469e-01,-2.618996e+02
3.110352e-01,-2.577973e+02,3.110352e-01,-2.545867e+02,3.110352e-01,-2.483358e+02,3.110352e-01,-2.399455e+02,3.110352e-01,-1.881412e+02,3.110352e-01,-1.831895e+02,3.110352e-01,-2.414853e+02,3.110352e-01,-2.472340e+02,3.110352e-01,-2.599998e+02
3.115234e-01,-2.574565e+02,3.115234e-01,-2.544893e+02,3.115234e-01,-2.473774e+02,3.115234e-01,-2.401655e+02,3.115234e-01,-1.860032e+02,3.115234e-01,-1.828459e+02,3.115234e-01,-2.424334e+02,3.115234e-01,-2.501720e+02,3.115234e-01,-2.577594e+02
3.120117e-01,-2.571574e+02,3.120117e-01,-2.549072e+02,3.120117e-01,-2.471132e+02,3.120117e-01,-2.415036e+02,3.120117e-01,-1.855679e+02,3.120117e-01,-1.843373e+02,3.120117e-01,-2.444817e+02,3.120117e-01,-2.487745e+02,3.120117e-01,-2.549848e+02
3.125000e-01,-2.572885e+02,3.125000e-01,-2.570915e+02,3.125000e-01,-2.469500e+02,3.125000e-01,-2.418204e+02,3.125000e-01,-1.837671e+02,3.125000e-01,-1.856469e+02,3.125000e-01,-2.438706e+02,3.125000e-01,-2.493979e+02,3.125000e-01,-2.537263e+02
3.129883e-01,-2.578336e+02,3.129883e-01,-2.562081e+02,3.129883e-01,-2.464910e+02,3.129883e-01,-2.392624e+02,3.129883e-01,-1.823992e+02,3.129883e-01,-1.854678e+02,3.129883e-01,-2.413203e+02,3.129883e-01,-2.501505e+02,3.129883e-01,-2.549445e+02
3.134766e-01,-2.583838e+02,3.134766e-01,-2.556510e+02,3.134766e-01,-2.489566e+02,3.134766e-01,-2.393082e+02,3.134766e-01,-1.832623e+02,3.134766e-01,-1.861494e+02,3.134766e-01,-2.414899e+02,3.134766e-01,-2.490178e+02,3.134766e-01,-2.586089e+02
3.139648e-01,-2.566128e+02,3.139648e-01,-2.541595e+02,3.139648e-01,-2.519801e+02,3.139648e-01,-2.427740e+02,3.139648e-01,-1.847282e+02,3.139648e-01,-1.866416e+02,3.139648e-01,-2.410713e+02,3.139648e-01,-2.479024e+02,3.139648e-01,-2.612243e+02
3.144531e-01,-2.554103e+02,3.144531e-01,-2.538149e+02,3.144531e-01,-2.504076e+02,3.144531e-01,-2.437588e+02,3.144531e-01,-1.867760e+02,3.144531e-01,-1.882739e+02,3.144531e-01,-2.416580e+02,3.144531e-01,-2.481421e+02,3.144531e-01,-2.634214e+02
3.149414e-01,-2.553523e+02,3.149414e-01,-2.537645e+02,3.149414e-01,-2.484121e+02,3.149414e-01,-2.448027e+02,3.149414e-01,-1.893234e+02,3.149414e-01,-1.932335e+02,3.149414e-01,-2.430222e+02,3.149414e-01,-2.482574e+02,3.149414e-01,-2.631538e+02
3.154297e-01,-2.551890e+02,3.154297e-01,-2.543443e+02,3.154297e-01,-2.499200e+02,3.154297e-01,-2.437801e+02,3.154297e-01,-1.889257e+02,3.154297e-01,-2.003295e+02,3.154297e-01,-2.422616e+02,3.154297e-01,-2.485859e+02,3.154297e-01,-2.645182e+02
3.159180e-01,-2.564995e+02,3.159180e-01,-2.527571e+02,3.159180e-01,-2.494969e+02,3.159180e-01,-2.420349e+02,3.159180e-01,-1.896937e+02,3.159180e-01,-2.009051e+02,3.159180e-01,-2.401825e+02,3.159180e-01,-2.504874e+02,3.159180e-01,-2.644183e+02
3.164062e-01,-2.572246e+02,3.164062e-01,-2.521428e+02,3.164062e-01,-2.472580e+02,3.164062e-01,-2.415491e+02,3.164062e-01,-1.913670e+02,3.164062e-01,-1.954869e+02,3.164062e-01,-2.404216e+02,3.164062e-01,-2.510422e+02,3.164062e-01,-2.649107e+02
3.168945e-01,-2.588421e+02,3.168945e-01,-2.524610e+02,3.168945e-01,-2.485776e+02,3.168945e-01,-2.420703e+02,3.168945e-01,-1.907651e+02,3.168945e-01,-1.931032e+02,3.168945e-01,-2.418436e+02,3.168945e-01,-2.490183e+02,3.168945e-01,-2.647921e+02
3.173828e-01,-2.584706e+02,3.173828e-01,-2.540842e+02,3.173828e-01,-2.481619e+02,3.173828e-01,-2.413033e+02,3.173828e-01,-1.934794e+02,3.173828e-01,-1.920897e+02,3.173828e-01,-2.431966e+02,3.173828e-01,-2.481970e+02,3.173828e-01,-2.657437e+02
3.178711e-01,-2.580467e+02,3.178711e-01,-2.573320e+02,3.178711e-01,-2.486250e+02,3.178711e-01,-2.404424e+02,3.178711e-01,-1.952098e+02,3.178711e-01,-1.922381e+02,3.178711e-01,-2.418137e+02,3.178711e-01,-2.472573e+02,3.178711e-01,-2.665964e+02
3.183594e-01,-2.590726e+02,3.183594e-01,-2.582937e+02,3.183594e-01,-2.523235e+02,3.183594e-01,-2.408203e+02,3.183594e-01,-1.946107e+02,3.183594e-01,-1.916472e+02,3.183594e-01,-2.391881e+02,3.183594e-01,-2.470832e+02,3.183594e-01,-2.665206e+02
3.188477e-01,-2.587640e+02,3.188477e-01,-2.557077e+02,3.188477e-01,-2.524741e+02,3.188477e-01,-2.417518e+02,3.188477e-01,-1.951018e+02,3.188477e-01,-1.897787e+02,3.188477e-01,-2.385802e+02,3.188477e-01,-2.461917e+02,3.188477e-01,-2.664572e+02
3.193359e-01,-2.594442e+02,3.193359e-01,-2.541978e+02,3.193359e-01,-2.519160e+02,3.193359e-01,-2.413339e+02,3.193359e-01,-1.976481e+02,3.193359e-01,-1.893891e+02,3.193359e-01,-2.396716e+02,3.193359e-01,-2.455965e+02,3.193359e-01,-2.669224e+02
3.198242e-01,-2.588980e+02,3.198242e-01,-2.555305e+02,3.198242e-01,-2.492325e+02,3.198242e-01,-2.416100e+02,3.198242e-01,-2.002053e+02,3.198242e-01,-1.907447e+02,3.198242e-01,-2.387644e+02,3.198242e-01,-2.470637e+02,3.198242e-01,-2.658986e+02
3.203125e-01,-2.567342e+02,3.203125e-01,-2.556202e+02,3.203125e-01,-2.493766e+02,3.203125e-01,-2.422742e+02,3.203125e-01,-2.014255e+02,3.203125e-01,-1.905761e+02,3.203125e-01,-2.374582e+02,3.203125e-01,-2.474851e+02,3.203125e-01,-2.647711e+02
3.208008e-01,-2.563122e+02,3.208008e-01,-2.545345e+02,3.208008e-01,-2.499517e+02,3.208008e-01,-2.414213e+02,3.208008e-01,-1.986757e+02,3.208008e-01,-1.907482e+02,3.208008e-01,-2.372226e+02,3.208008e-01,-2.458781e+02,3.208008e-01,-2.653542e+02
3.212891e-01,-2.554179e+02,3.212891e-01,-2.551772e+02,3.212891e-01,-2.502712e+02,3.212891e-01,-2.424818e+02,3.212891e-01,-1.991824e+02,3.212891e-01,-1.934618e+02,3.212891e-01,-2.365712e+02,3.212891e-01,-2.458880e+02,3.212891e-01,-2.656184e+02
3.217773e-01,-2.557825e+02,3.217773e-01,-2.560561e+02,3.217773e-01,-2.494829e+02,3.217773e-01,-2.427088e+02,3.217773e-01,-2.027516e+02,3.217773e-01,-1.959557e+02,3.217773e-01,-2.383857e+02,3.217773e-01,-2.457341e+02,3.217773e-01,-2.676106e+02
3.222656e-01,-2.570799e+02,3.222656e-01,-2.546653e+02,3.222656e-01,-2.489208e+02,3.222656e-01,-2.421378e+02,3.222656e-01,-2.024062e+02,3.222656e-01,-1.956773e+02,3.222656e-01,-2.397444e+02,3.222656e-01,-2.474369e+02,3.222656e-01,-2.673012e+02
3.227539e-01,-2.584775e+02,3.227539e-01,-2.556894e+02,3.227539e-01,-2.494396e+02,3.227539e-01,-2.423550e+02,3.227539e-01,-2.043096e+02,3.227539e-01,-1.976832e+02,3.227539e-01,-2.388677e+02,3.227539e-01,-2.488946e+02,3.227539e-01,-2.668073e+02
3.232422e-01,-2.576327e+02,3.232422e-01,-2.574004e+02,3.232422e-01,-2.497364e+02,3.232422e-01,-2.428067e+02,3.232422e-01,-2.070024e+02,3.232422e-01,-2.010064e+02,3.232422e-01,-2.378397e+02,3.232422e-01,-2.465235e+02,3.232422e-01,-2.670944e+02
3.237305e-01,-2.584403e+02,3.237305e-01,-2.573863e+02,3.237305e-01,-2.498775e+02,3.237305e-01,-2.440811e+02,3.237305e-01,-2.056335e+02,3.237305e-01,-2.048545e+02,3.237305e-01,-2.384099e+02,3.237305e-01,-2.459835e+02,3.237305e-01,-2.665935e+02
3.242188e-01,-2.571220e+02,3.242188e-01,-2.569086e+02,3.242188e-01,-2.481448e+02,3.242188e-01,-2.449449e+02,3.242188e-01,-2.046116e+02,3.242188e-01,-2.115857e+02,3.242188e-01,-2.381622e+02,3.242188e-01,-2.469134e+02,3.242188e-01,-2.681479e+02
3.247070e-01,-2.565359e+02,3.247070e-01,-2.544705e+02,3.247070e-01,-2.492888e+02,3.247070e-01,-2.445592e+02,3.247070e-01,-2.056629e+02,3.247070e-01,-2.059284e+02,3.247070e-01,-2.380685e+02,3.247070e-01,-2.472091e+02,3.247070e-01,-2.674724e+02
3.251953e-01,-2.602685e+02,3.251953e-01,-2.544971e+02,3.251953e-01,-2.497261e+02,3.251953e-01,-2.434963e+02,3.251953e-01,-2.063027e+02,3.251953e-01,-2.011122e+02,3.251953e-01,-2.386240e+02,3.251953e-01,-2.469104e+02,3.251953e-01,-2.675680e+02
3.256836e-01,-2.599310e+02,3.256836e-01,-2.555800e+02,3.256836e-01,-2.478185e+02,3.256836e-01,-2.414273e+02,3.256836e-01,-2.068601e+02,3.256836e-01,-1.977076e+02,3.256836e-01,-2.389028e+02,3.256836e-01,-2.473157e+02,3.256836e-01,-2.684795e+02
3.261719e-01,-2.592974e+02,3.261719e-01,-2.546743e+02,3.261719e-01,-2.489745e+02,3.261719e-01,-2.420030e+02,3.261719e-01,-2.093655e+02,3.261719e-01,-1.950908e+02,3.261719e-01,-2.388685e+02,3.261719e-01,-2.468841e+02,3.261719e-01,-2.658440e+02
3.266602e-01,-2.579523e+02,3.266602e-01,-2.565399e+02,3.266602e-01,-2.492863e+02,3.266602e-01,-2.429314e+02,3.266602e-01,-2.080527e+02,3.266602e-01,-1.931051e+02,3.266602e-01,-2.382083e+02,3.266602e-01,-2.472355e+02,3.266602e-01,-2.631877e+02
3.271484e-01,-2.559206e+02,3.271484e-01,-2.601438e+02,3.271484e-01,-2.490859e+02,3.271484e-01,-2.412239e+02,3.271484e-01,-2.093668e+02,3.271484e-01,-8.951788e+01,3.271484e-01,-2.378920e+02,3.271484e-01,-2.475000e+02,3.271484e-01,-2.599359e+02
3.276367e-01,-2.555674e+02,3.276367e-01,-2.560435e+02,3.276367e-01,-2.493124e+02,3.276367e-01,-2.424416e+02,3.276367e-01,-2.100131e+02,3.276367e-01,-7.360026e+01,3.276367e-01,-2.368489e+02,3.276367e-01,-2.459887e+02,3.276367e-01,-2.473657e+02
3.281250e-01,-2.559522e+02,3.281250e-01,-2.533543e+02,3.281250e-01,-2.492952e+02,3.281250e-01,-2.440261e+02,3.281250e-01,-2.105287e+02,3.281250e-01,-6.909407e+01,3.281250e-01,-2.356224e+02,3.281250e-01,-2.452208e+02,3.281250e-01,-2.428054e+02
3.286133e-01,-2.571672e+02,3.286133e-01,-2.538588e+02,3.286133e-01,-2.498394e+02,3.286133e-01,-2.433098e+02,3.286133e-01,-2.132458e+02,3.286133e-01,-7.360026e+01,3.286133e-01,-2.352022e+02,3.286133e-01,-2.452595e+02,3.286133e-01,-2.474789e+02
3.291016e-01,-2.591175e+02,3.291016e-01,-2.555784e+02,3.291016e-01,-2.485107e+02,3.291016e-01,-2.429688e+02,3.291016e-01,-2.135095e+02,3.291016e-01,-8.951786e+01,3.291016e-01,-2.361694e+02,3.291016e-01,-2.452624e+02,3.291016e-01,-2.608554e+02
3.295898e-01,-2.579620e+02,3.295898e-01,-2.569587e+02,3.295898e-01,-2.492951e+02,3.295898e-01,-2.419676e+02,3.295898e-01,-2.139757e+02,3.295898e-01,-1.899109e+02,3.295898e-01,-2.374048e+02,3.295898e-01,-2.469932e+02,3.295898e-01,-2.628383e+02
3.300781e-01,-2.582329e+02,3.300781e-01,-2.561841e+02,3.300781e-01,-2.526280e+02,3.300781e-01,-2.423521e+02,3.300781e-01,-2.139896e+02,3.300781e-01,-1.903071e+02,3.300781e-01,-2.381750e+02,3.300781e-01,-2.473048e+02,3.300781e-01,-2.616320e+02
3.305664e-01,-2.601495e+02,3.305664e-01,-2.550275e+02,3.305664e-01,-2.517211e+02,3.305664e-01,-2.426209e+02,3.305664e-01,-2.135840e+02,3.305664e-01,-1.909982e+02,3.305664e-01,-2.374698e+02,3.305664e-01,-2.483475e+02,3.305664e-01,-2.622671e+02
3.310547e-01,-2.600763e+02,3.310547e-01,-2.541256e+02,3.310547e-01,-2.509645e+02,3.310547e-01,-2.437947e+02,3.310547e-01,-2.158519e+02,3.310547e-01,-1.921159e+02,3.310547e-01,-2.357128e+02,3.310547e-01,-2.463331e+02,3.310547e-01,-2.645061e+02
3.315430e-01,-2.593709e+02,3.315430e-01,-2.547329e+02,3.315430e-01,-2.508811e+02,3.315430e-01,-2.437901e+02,3.315430e-01,-2.164031e+02,3.315430e-01,-1.939418e+02,3.315430e-01,-2.351458e+02,3.315430e-01,-2.463865e+02,3.315430e-01,-2.646709e+02
3.320312e-01,-2.585969e+02,3.320312e-01,-2.566704e+02,3.320312e-01,-2.500181e+02,3.320312e-01,-2.417378e+02,3.320312e-01,-2.176554e+02,3.320312e-01,-1.954795e+02,3.320312e-01,-2.359022e+02,3.320312e-01,-2.460351e+02,3.320312e-01,-2.628829e+02
3.325195e-01,-2.570866e+02,3.325195e-01,-2.571808e+02,3.325195e-01,-2.505588e+02,3.325195e-01,-2.414097e+02,3.325195e-01,-2.201495e+02,3.325195e-01,-1.954999e+02,3.325195e-01,-2.354067e+02,3.325195e-01,-2.450087e+02,3.325195e-01,-2.633289e+02
3.330078e-01,-2.564876e+02,3.330078e-01,-2.572928e+02,3.330078e-01,-2.508267e+02,3.330078e-01,-2.436741e+02,3.330078e-01,-2.188002e+02,3.330078e-01,-1.944833e+02,3.330078e-01,-2.358083e+02,3.330078e-01,-2.442280e+02,3.330078e-01,-2.661426e+02
3.334961e-01,-2.560846e+02,3.334961e-01,-2.571242e+02,3.334961e-01,-2.478773e+02,3.334961e-01,-2.427329e+02,3.334961e-01,-2.178590e+02,3.334961e-01,-1.948550e+02,3.334961e-01,-2.332598e+02,3.334961e-01,-2.446601e+02,3.334961e-01,-2.659953e+02
3.339844e-01,-2.572076e+02,3.339844e-01,-2.556363e+02,3.339844e-01,-2.485173e+02,3.339844e-01,-2.414786e+02,3.339844e-01,-2.179613e+02,3.339844e-01,-1.961571e+02,3.339844e-01,-2.307006e+02,3.339844e-01,-2.450683e+02,3.339844e-01,-2.652522e+02
3.344727e-01,-2.574939e+02,3.344727e-01,-2.558444e+02,3.344727e-01,-2.491058e+02,3.344727e-01,-2.416324e+02,3.344727e-01,-2.203787e+02,3.344727e-01,-1.984533e+02,3.344727e-01,-2.316785e+02,3.344727e-01,-2.448454e+02,3.344727e-01,-2.660606e+02
3.349609e-01,-2.556636e+02,3.349609e-01,-2.565231e+02,3.349609e-01,-2.486164e+02,3.349609e-01,-2.438009e+02,3.349609e-01,-2.183913e+02,3.349609e-01,-1.998960e+02,3.349609e-01,-2.322477e+02,3.349609e-01,-2.440707e+02,3.349609e-01,-2.668618e+02
3.354492e-01,-2.557959e+02,3.354492e-01,-2.578567e+02,3.354492e-01,-2.502676e+02,3.354492e-01,-2.450731e+02,3.354492e-01,-2.191026e+02,3.354492e-01,-2.020996e+02,3.354492e-01,-2.316500e+02,3.354492e-01,-2.438182e+02,3.354492e-01,-2.666310e+02
3.359375e-01,-2.571499e+02,3.359375e-01,-2.545575e+02,3.359375e-01,-2.524903e+02,3.359375e-01,-2.445477e+02,3.359375e-01,-2.209706e+02,3.359375e-01,-2.070441e+02,3.359375e-01,-2.325577e+02,3.359375e-01,-2.443549e+02,3.359375e-01,-2.648683e+02
3.364258e-01,-2.582442e+02,3.364258e-01,-2.564401e+02,3.364258e-01,-2.507570e+02,3.364258e-01,-2.434340e+02,3.364258e-01,-2.212252e+02,3.364258e-01,-2.144744e+02,3.364258e-01,-2.335125e+02,3.364258e-01,-2.458950e+02,3.364258e-01,-2.641232e+02
3.369141e-01,-2.588788e+02,3.369141e-01,-2.584925e+02,3.369141e-01,-2.494627e+02,3.369141e-01,-2.436039e+02,3.369141e-01,-2.213519e+02,3.369141e-01,-2.145622e+02,3.369141e-01,-2.309953e+02,3.369141e-01,-2.478391e+02,3.369141e-01,-2.654279e+02
3.374023e-01,-2.579672e+02,3.374023e-01,-2.557219e+02,3.374023e-01,-2.489532e+02,3.374023e-01,-2.458491e+02,3.374023e-01,-2.233062e+02,3.374023e-01,-2.105727e+02,3.374023e-01,-2.298602e+02,3.374023e-01,-2.465769e+02,3.374023e-01,-2.671064e+02
3.378906e-01,-2.579768e+02,3.378906e-01,-2.557571e+02,3.378906e-01,-2.500268e+02,3.378906e-01,-2.465702e+02,3.378906e-01,-2.256029e+02,3.378906e-01,-2.054633e+02,3.378906e-01,-2.299295e+02,3.378906e-01,-2.478348e+02,3.378906e-01,-2.658358e+02
3.383789e-01,-2.587591e+02,3.383789e-01,-2.556354e+02,3.383789e-01,-2.511583e+02,3.383789e-01,-2.461354e+02,3.383789e-01,-2.246070e+02,3.383789e-01,-2.005187e+02,3.383789e-01,-2.300772e+02,3.383789e-01,-2.492613e+02,3.383789e-01,-2.640506e+02
3.388672e-01,-2.582954e+02,3.388672e-01,-2.558032e+02,3.388672e-01,-2.516775e+02,3.388672e-01,-2.446542e+02,3.388672e-01,-2.232367e+02,3.388672e-01,-1.996010e+02,3.388672e-01,-2.295642e+02,3.388672e-01,-2.473935e+02,3.388672e-01,-2.652302e+02
3.393555e-01,-2.587628e+02,3.393555e-01,-2.555946e+02,3.393555e-01,-2.524344e+02,3.393555e-01,-2.436769e+02,3.393555e-01,-2.268188e+02,3.393555e-01,-1.982698e+02,3.393555e-01,-2.289379e+02,3.393555e-01,-2.451088e+02,3.393555e-01,-2.663090e+02
3.398438e-01,-2.593856e+02,3.398438e-01,-2.549854e+02,3.398438e-01,-2.510569e+02,3.398438e-01,-2.437810e+02,3.398438e-01,-2.281744e+02,3.398438e-01,-1.950191e+02,3.398438e-01,-2.291161e+02,3.398438e-01,-2.459976e+02,3.398438e-01,-2.655729e+02
3.403320e-01,-2.590218e+02,3.403320e-01,-2.562949e+02,3.403320e-01,-2.500951e+02,3.403320e-01,-2.452768e+02,3.403320e-01,-2.253215e+02,3.403320e-01,-1.959793e+02,3.403320e-01,-2.291717e+02,3.403320e-01,-2.464594e+02,3.403320e-01,-2.663538e+02
3.408203e-01,-2.569835e+02,3.408203e-01,-2.570229e+02,3.408203e-01,-2.502183e+02,3.408203e-01,-2.452413e+02,3.408203e-01,-2.237132e+02,3.408203e-01,-1.959536e+02,3.408203e-01,-2.287015e+02,3.408203e-01,-2.462684e+02,3.408203e-01,-2.665535e+02
3.413086e-01,-2.562650e+02,3.413086e-01,-2.558829e+02,3.413086e-01,-2.502625e+02,3.413086e-01,-2.445604e+02,3.413086e-01,-2.244809e+02,3.413086e-01,-1.954920e+02,3.413086e-01,-2.276147e+02,3.413086e-01,-2.460593e+02,3.413086e-01,-2.659501e+02
3.417969e-01,-2.562668e+02,3.417969e-01,-2.553396e+02,3.417969e-01,-2.507744e+02,3.417969e-01,-2.457371e+02,3.417969e-01,-2.241420e+02,3.417969e-01,-1.941196e+02,3.417969e-01,-2.269627e+02,3.417969e-01,-2.442958e+02,3.417969e-01,-2.645139e+02
3.422852e-01,-2.564613e+02,3.422852e-01,-2.552291e+02,3.422852e-01,-2.511150e+02,3.422852e-01,-2.479894e+02,3.422852e-01,-2.253083e+02,3.422852e-01,-1.917409e+02,3.422852e-01,-2.271580e+02,3.422852e-01,-2.439474e+02,3.422852e-01,-2.629398e+02
3.427734e-01,-2.581018e+02,3.427734e-01,-2.546110e+02,3.427734e-01,-2.510921e+02,3.427734e-01,-2.477419e+02,3.427734e-01,-2.265694e+02,3.427734e-01,-1.949026e+02,3.427734e-01,-2.289115e+02,3.427734e-01,-2.454718e+02,3.427734e-01,-2.603975e+02
3.432617e-01,-2.582378e+02,3.432617e-01,-2.527785e+02,3.432617e-01,-2.518412e+02,3.432617e-01,-2.456572e+02,3.432617e-01,-2.264998e+02,3.432617e-01,-1.946636e+02,3.432617e-01,-2.290558e+02,3.432617e-01,-2.468987e+02,3.432617e-01,-2.558530e+02
3.437500e-01,-2.574067e+02,3.437500e-01,-2.525458e+02,3.437500e-01,-2.507113e+02,3.437500e-01,-2.449049e+02,3.437500e-01,-2.262593e+02,3.437500e-01,-1.930370e+02,3.437500e-01,-2.271479e+02,3.437500e-01,-2.478293e+02,3.437500e-01,-2.541175e+02
3.442383e-01,-2.568948e+02,3.442383e-01,-2.542118e+02,3.442383e-01,-2.496145e+02,3.442383e-01,-2.443029e+02,3.442383e-01,-2.270349e+02,3.442383e-01,-1.926657e+02,3.442383e-01,-2.273618e+02,3.442383e-01,-2.472298e+02,3.442383e-01,-2.558021e+02
3.447266e-01,-2.569876e+02,3.447266e-01,-2.556896e+02,3.447266e-01,-2.496799e+02,3.447266e-01,-2.447032e+02,3.447266e-01,-2.276143e+02,3.447266e-01,-1.923084e+02,3.447266e-01,-2.277559e+02,3.447266e-01,-2.438499e+02,3.447266e-01,-2.607726e+02
3.452148e-01,-2.581924e+02,3.452148e-01,-2.555784e+02,3.452148e-01,-2.518924e+02,3.452148e-01,-2.460679e+02,3.452148e-01,-2.286117e+02,3.452148e-01,-1.929057e+02,3.452148e-01,-2.269547e+02,3.452148e-01,-2.424439e+02,3.452148e-01,-2.639600e+02
3.457031e-01,-2.584379e+02,3.457031e-01,-2.561823e+02,3.457031e-01,-2.505354e+02,3.457031e-01,-2.475479e+02,3.457031e-01,-2.271194e+02,3.457031e-01,-1.949888e+02,3.457031e-01,-2.272961e+02,3.457031e-01,-2.431432e+02,3.457031e-01,-2.638845e+02
3.461914e-01,-2.593369e+02,3.461914e-01,-2.571757e+02,3.461914e-01,-2.522098e+02,3.461914e-01,-2.461614e+02,3.461914e-01,-2.292156e+02,3.461914e-01,-1.955838e+02,3.461914e-01,-2.274458e+02,3.461914e-01,-2.444545e+02,3.461914e-01,-2.628134e+02
3.466797e-01,-2.587959e+02,3.466797e-01,-2.556064e+02,3.466797e-01,-2.539198e+02,3.466797e-01,-2.438694e+02,3.466797e-01,-2.318155e+02,3.466797e-01,-1.952508e+02,3.466797e-01,-2.265255e+02,3.466797e-01,-2.432140e+02,3.466797e-01,-2.647475e+02
3.471680e-01,-2.584802e+02,3.471680e-01,-2.558979e+02,3.471680e-01,-2.521847e+02,3.471680e-01,-2.438585e+02,3.471680e-01,-2.313365e+02,3.471680e-01,-1.949541e+02,3.471680e-01,-2.265296e+02,3.471680e-01,-2.433181e+02,3.471680e-01,-2.668876e+02
3.476562e-01,-2.594845e+02,3.476562e-01,-2.561326e+02,3.476562e-01,-2.526736e+02,3.476562e-01,-2.439555e+02,3.476562e-01,-2.316469e+02,3.476562e-01,-1.966552e+02,3.476562e-01,-2.252732e+02,3.476562e-01,-2.428241e+02,3.476562e-01,-2.665291e+02
3.481445e-01,-2.590024e+02,3.481445e-01,-2.550525e+02,3.481445e-01,-2.504519e+02,3.481445e-01,-2.455593e+02,3.481445e-01,-2.324843e+02,3.481445e-01,-1.972670e+02,3.481445e-01,-2.244472e+02,3.481445e-01,-2.451358e+02,3.481445e-01,-2.659371e+02
3.486328e-01,-2.584871e+02,3.486328e-01,-2.546760e+02,3.486328e-01,-2.506663e+02,3.486328e-01,-2.441902e+02,3.486328e-01,-2.321873e+02,3.486328e-01,-1.998390e+02,3.486328e-01,-2.233928e+02,3.486328e-01,-2.450670e+02,3.486328e-01,-2.677545e+02
3.491211e-01,-2.589538e+02,3.491211e-01,-2.563137e+02,3.491211e-01,-2.513173e+02,3.491211e-01,-2.435716e+02,3.491211e-01,-2.315715e+02,3.491211e-01,-2.017301e+02,3.491211e-01,-2.227969e+02,3.491211e-01,-2.444710e+02,3.491211e-01,-2.690992e+02
3.496094e-01,-2.593276e+02,3.496094e-01,-2.591526e+02,3.496094e-01,-2.513912e+02,3.496094e-01,-2.452378e+02,3.496094e-01,-2.297620e+02,3.496094e-01,-2.036892e+02,3.496094e-01,-2.235535e+02,3.496094e-01,-2.446031e+02,3.496094e-01,-2.664518e+02
3.500977e-01,-2.597120e+02,3.500977e-01,-2.565182e+02,3.500977e-01,-2.529957e+02,3.500977e-01,-2.457337e+02,3.500977e-01,-2.304770e+02,3.500977e-01,-2.088795e+02,3.500977e-01,-2.215892e+02,3.500977e-01,-2.466441e+02,3.500977e-01,-2.662267e+02
3.505859e-01,-2.588726e+02,3.505859e-01,-2.557888e+02,3.505859e-01,-2.517896e+02,3.505859e-01,-2.476762e+02,3.505859e-01,-2.324517e+02,3.505859e-01,-2.134236e+02,3.505859e-01,-2.205394e+02,3.505859e-01,-2.455187e+02,3.505859e-01,-2.666999e+02
3.510742e-01,-2.587748e+02,3.510742e-01,-2.567119e+02,3.510742e-01,-2.505748e+02,3.510742e-01,-2.488494e+02,3.510742e-01,-2.340275e+02,3.510742e-01,-2.114853e+02,3.510742e-01,-2.214382e+02,3.510742e-01,-2.451050e+02,3.510742e-01,-2.675181e+02
3.515625e-01,-2.592507e+02,3.515625e-01,-2.585861e+02,3.515625e-01,-2.513728e+02,3.515625e-01,-2.459978e+02,3.515625e-01,-2.352149e+02,3.515625e-01,-2.070008e+02,3.515625e-01,-2.235377e+02,3.515625e-01,-2.470972e+02,3.515625e-01,-2.689122e+02
3.520508e-01,-2.618111e+02,3.520508e-01,-2.584748e+02,3.520508e-01,-2.534390e+02,3.520508e-01,-2.440667e+02,3.520508e-01,-2.335868e+02,3.520508e-01,-2.028571e+02,3.520508e-01,-2.220399e+02,3.520508e-01,-2.450366e+02,3.520508e-01,-2.687926e+02
3.525391e-01,-2.607588e+02,3.525391e-01,-2.578507e+02,3.525391e-01,-2.536491e+02,3.525391e-01,-2.453879e+02,3.525391e-01,-2.317807e+02,3.525391e-01,-2.007179e+02,3.525391e-01,-2.191559e+02,3.525391e-01,-2.433819e+02,3.525391e-01,-2.684532e+02
3.530273e-01,-2.586604e+02,3.530273e-01,-2.567372e+02,3.530273e-01,-2.536913e+02,3.530273e-01,-2.454883e+02,3.530273e-01,-2.335021e+02,3.530273e-01,-1.998712e+02,3.530273e-01,-2.180903e+02,3.530273e-01,-2.436850e+02,3.530273e-01,-2.695641e+02
3.535156e-01,-2.588816e+02,3.535156e-01,-2.562750e+02,3.535156e-01,-2.532770e+02,3.535156e-01,-2.443392e+02,3.535156e-01,-2.373041e+02,3.535156e-01,-1.981624e+02,3.535156e-01,-2.176915e+02,3.535156e-01,-2.448628e+02,3.535156e-01,-2.697643e+02
3.540039e-01,-2.594813e+02,3.540039e-01,-2.560166e+02,3.540039e-01,-2.518291e+02,3.540039e-01,-2.462218e+02,3.540039e-01,-2.365641e+02,3.540039e-01,-1.979458e+02,3.540039e-01,-2.175508e+02,3.540039e-01,-2.446599e+02,3.540039e-01,-2.686421e+02
3.544922e-01,-2.582449e+02,3.544922e-01,-2.563415e+02,3.544922e-01,-2.520864e+02,3.544922e-01,-2.480730e+02,3.544922e-01,-2.342858e+02,3.544922e-01,-1.953471e+02,3.544922e-01,-2.173273e+02,3.544922e-01,-2.439969e+02,3.544922e-01,-2.682899e+02
3.549805e-01,-2.572146e+02,3.549805e-01,-2.573465e+02,3.549805e-01,-2.524669e+02,3.549805e-01,-2.498938e+02,3.549805e-01,-2.332878e+02,3.549805e-01,-1.952158e+02,3.549805e-01,-2.184050e+02,3.549805e-01,-2.432902e+02,3.549805e-01,-2.674133e+02
3.554688e-01,-2.580251e+02,3.554688e-01,-2.586861e+02,3.554688e-01,-2.529728e+02,3.554688e-01,-2.480739e+02,3.554688e-01,-2.355567e+02,3.554688e-01,-1.944249e+02,3.554688e-01,-2.153015e+02,3.554688e-01,-2.438157e+02,3.554688e-01,-2.676683e+02
3.559570e-01,-2.583024e+02,3.559570e-01,-2.591178e+02,3.559570e-01,-2.522983e+02,3.559570e-01,-2.450245e+02,3.559570e-01,-2.339489e+02,3.559570e-01,-1.937091e+02,3.559570e-01,-2.131284e+02,3.559570e-01,-2.429302e+02,3.559570e-01,-2.664245e+02
3.564453e-01,-2.602903e+02,3.564453e-01,-2.562474e+02,3.564453e-01,-2.523817e+02,3.564453e-01,-2.460025e+02,3.564453e-01,-2.335277e+02,3.564453e-01,-1.920109e+02,3.564453e-01,-2.124614e+02,3.564453e-01,-2.433396e+02,3.564453e-01,-2.651390e+02
3.569336e-01,-2.590523e+02,3.569336e-01,-2.580428e+02,3.569336e-01,-2.529832e+02,3.569336e-01,-2.463199e+02,3.569336e-01,-2.347432e+02,3.569336e-01,-1.897460e+02,3.569336e-01,-2.134632e+02,3.569336e-01,-2.438936e+02,3.569336e-01,-2.647687e+02
3.574219e-01,-2.586786e+02,3.574219e-01,-2.570754e+02,3.574219e-01,-2.534543e+02,3.574219e-01,-2.449149e+02,3.574219e-01,-2.358879e+02,3.574219e-01,-1.906450e+02,3.574219e-01,-2.154122e+02,3.574219e-01,-2.426543e+02,3.574219e-01,-2.645385e+02
3.579102e-01,-2.592509e+02,3.579102e-01,-2.557182e+02,3.579102e-01,-2.533747e+02,3.579102e-01,-2.448112e+02,3.579102e-01,-2.371691e+02,3.579102e-01,-1.926667e+02,3.579102e-01,-2.159351e+02,3.579102e-01,-2.434363e+02,3.579102e-01,-2.628847e+02
3.583984e-01,-2.579140e+02,3.583984e-01,-2.559165e+02,3.583984e-01,-2.522045e+02,3.583984e-01,-2.458202e+02,3.583984e-01,-2.365306e+02,3.583984e-01,-1.937305e+02,3.583984e-01,-2.128158e+02,3.583984e-01,-2.431557e+02,3.583984e-01,-2.612717e+02
3.588867e-01,-2.586486e+02,3.588867e-01,-2.560075e+02,3.588867e-01,-2.532415e+02,3.588867e-01,-2.465424e+02,3.588867e-01,-2.360974e+02,3.588867e-01,-1.940004e+02,3.588867e-01,-2.100383e+02,3.588867e-01,-2.412494e+02,3.588867e-01,-2.571893e+02
3.593750e-01,-2.596733e+02,3.593750e-01,-2.566639e+02,3.593750e-01,-2.541356e+02,3.593750e-01,-2.461130e+02,3.593750e-01,-2.369753e+02,3.593750e-01,-1.930599e+02,3.593750e-01,-2.111740e+02,3.593750e-01,-2.409403e+02,3.593750e-01,-2.533173e+02
3.598633e-01,-2.616952e+02,3.598633e-01,-2.563023e+02,3.598633e-01,-2.540209e+02,3.598633e-01,-2.475847e+02,3.598633e-01,-2.362070e+02,3.598633e-01,-1.940226e+02,3.598633e-01,-2.106189e+02,3.598633e-01,-2.416813e+02,3.598633e-01,-2.570757e+02
3.603516e-01,-2.615678e+02,3.603516e-01,-2.556088e+02,3.603516e-01,-2.535412e+02,3.603516e-01,-2.486746e+02,3.603516e-01,-2.363348e+02,3.603516e-01,-1.953775e+02,3.603516e-01,-2.087765e+02,3.603516e-01,-2.424164e+02,3.603516e-01,-2.629168e+02
3.608398e-01,-2.589118e+02,3.608398e-01,-2.563488e+02,3.608398e-01,-2.537612e+02,3.608398e-01,-2.495678e+02,3.608398e-01,-2.363630e+02,3.608398e-01,-1.968993e+02,3.608398e-01,-2.082547e+02,3.608398e-01,-2.459225e+02,3.608398e-01,-2.642920e+02
3.613281e-01,-2.596182e+02,3.613281e-01,-2.587760e+02,3.613281e-01,-2.537647e+02,3.613281e-01,-2.500116e+02,3.613281e-01,-2.358408e+02,3.613281e-01,-2.005444e+02,3.613281e-01,-2.090021e+02,3.613281e-01,-2.464625e+02,3.613281e-01,-2.659779e+02
3.618164e-01,-2.606020e+02,3.618164e-01,-2.602218e+02,3.618164e-01,-2.517852e+02,3.618164e-01,-2.482625e+02,3.618164e-01,-2.373808e+02,3.618164e-01,-2.005824e+02,3.618164e-01,-2.085588e+02,3.618164e-01,-2.424711e+02,3.618164e-01,-2.659385e+02
3.623047e-01,-2.597115e+02,3.623047e-01,-2.576032e+02,3.623047e-01,-2.512976e+02,3.623047e-01,-2.470145e+02,3.623047e-01,-2.367486e+02,3.623047e-01,-2.023212e+02,3.623047e-01,-2.071772e+02,3.623047e-01,-2.416988e+02,3.623047e-01,-2.658523e+02
3.627930e-01,-2.599796e+02,3.627930e-01,-2.564866e+02,3.627930e-01,-2.522969e+02,3.627930e-01,-2.466255e+02,3.627930e-01,-2.372340e+02,3.627930e-01,-2.080110e+02,3.627930e-01,-2.057600e+02,3.627930e-01,-2.423197e+02,3.627930e-01,-2.652003e+02
3.632812e-01,-2.604980e+02,3.632812e-01,-2.560127e+02,3.632812e-01,-2.526870e+02,3.632812e-01,-2.464763e+02,3.632812e-01,-2.380865e+02,3.632812e-01,-2.133195e+02,3.632812e-01,-2.049378e+02,3.632812e-01,-2.435228e+02,3.632812e-01,-2.649584e+02
3.637695e-01,-2.596169e+02,3.637695e-01,-2.572143e+02,3.637695e-01,-2.543313e+02,3.637695e-01,-2.466099e+02,3.637695e-01,-2.400638e+02,3.637695e-01,-2.076195e+02,3.637695e-01,-2.041644e+02,3.637695e-01,-2.429044e+02,3.637695e-01,-2.639896e+02
3.642578e-01,-2.595478e+02,3.642578e-01,-2.577014e+02,3.642578e-01,-2.555502e+02,3.642578e-01,-2.464935e+02,3.642578e-01,-2.384585e+02,3.642578e-01,-2.038135e+02,3.642578e-01,-2.051842e+02,3.642578e-01,-2.427502e+02,3.642578e-01,-2.652545e+02
3.647461e-01,-2.599921e+02,3.647461e-01,-2.579039e+02,3.647461e-01,-2.535423e+02,3.647461e-01,-2.480247e+02,3.647461e-01,-2.376166e+02,3.647461e-01,-1.987891e+02,3.647461e-01,-2.041925e+02,3.647461e-01,-2.429060e+02,3.647461e-01,-2.643796e+02
3.652344e-01,-2.613268e+02,3.652344e-01,-2.584019e+02,3.652344e-01,-2.535347e+02,3.652344e-01,-2.468915e+02,3.652344e-01,-2.403195e+02,3.652344e-01,-1.935749e+02,3.652344e-01,-2.008202e+02,3.652344e-01,-2.432805e+02,3.652344e-01,-2.639086e+02
3.657227e-01,-2.594612e+02,3.657227e-01,-2.574161e+02,3.657227e-01,-2.527617e+02,3.657227e-01,-2.464610e+02,3.657227e-01,-2.394705e+02,3.657227e-01,-1.934700e+02,3.657227e-01,-2.000294e+02,3.657227e-01,-2.411077e+02,3.657227e-01,-2.647778e+02
3.662109e-01,-2.591580e+02,3.662109e-01,-2.569726e+02,3.662109e-01,-2.530154e+02,3.662109e-01,-2.471848e+02,3.662109e-01,-2.386203e+02,3.662109e-01,-1.949069e+02,3.662109e-01,-1.987480e+02,3.662109e-01,-2.393733e+02,3.662109e-01,-2.649485e+02
3.666992e-01,-2.610696e+02,3.666992e-01,-2.569019e+02,3.666992e-01,-2.525211e+02,3.666992e-01,-2.486447e+02,3.666992e-01,-2.387417e+02,3.666992e-01,-1.930025e+02,3.666992e-01,-1.982073e+02,3.666992e-01,-2.398530e+02,3.666992e-01,-2.653148e+02
3.671875e-01,-2.612719e+02,3.671875e-01,-2.581006e+02,3.671875e-01,-2.523391e+02,3.671875e-01,-2.488957e+02,3.671875e-01,-2.402249e+02,3.671875e-01,-1.902185e+02,3.671875e-01,-2.020471e+02,3.671875e-01,-2.406542e+02,3.671875e-01,-2.643457e+02
3.676758e-01,-2.629600e+02,3.676758e-01,-2.588964e+02,3.676758e-01,-2.535660e+02,3.676758e-01,-2.479227e+02,3.676758e-01,-2.426511e+02,3.676758e-01,-1.896070e+02,3.676758e-01,-1.989867e+02,3.676758e-01,-2.416253e+02,3.676758e-01,-2.653292e+02
3.681641e-01,-2.625203e+02,3.681641e-01,-2.574869e+02,3.681641e-01,-2.534719e+02,3.681641e-01,-2.481823e+02,3.681641e-01,-2.418085e+02,3.681641e-01,-1.919720e+02,3.681641e-01,-1.956859e+02,3.681641e-01,-2.421842e+02,3.681641e-01,-2.658278e+02
3.686523e-01,-2.592875e+02,3.686523e-01,-2.581323e+02,3.686523e-01,-2.526849e+02,3.686523e-01,-2.489513e+02,3.686523e-01,-2.403402e+02,3.686523e-01,-1.925569e+02,3.686523e-01,-1.946093e+02,3.686523e-01,-2.419116e+02,3.686523e-01,-2.655006e+02
3.691406e-01,-2.596625e+02,3.691406e-01,-2.562991e+02,3.691406e-01,-2.531315e+02,3.691406e-01,-2.479921e+02,3.691406e-01,-2.417918e+02,3.691406e-01,-1.920716e+02,3.691406e-01,-1.959885e+02,3.691406e-01,-2.415718e+02,3.691406e-01,-2.654852e+02
3.696289e-01,-2.594252e+02,3.696289e-01,-2.570562e+02,3.696289e-01,-2.532802e+02,3.696289e-01,-2.476072e+02,3.696289e-01,-2.417754e+02,3.696289e-01,-1.922795e+02,3.696289e-01,-1.946226e+02,3.696289e-01,-2.419575e+02,3.696289e-01,-2.674021e+02
3.701172e-01,-2.590711e+02,3.701172e-01,-2.587307e+02,3.701172e-01,-2.523159e+02,3.701172e-01,-2.491427e+02,3.701172e-01,-2.403504e+02,3.701172e-01,-1.921924e+02,3.701172e-01,-1.910770e+02,3.701172e-01,-2.431747e+02,3.701172e-01,-2.680519e+02
3.706055e-01,-2.585291e+02,3.706055e-01,-2.587667e+02,3.706055e-01,-2.526706e+02,3.706055e-01,-2.499033e+02,3.706055e-01,-2.399285e+02,3.706055e-01,-1.950064e+02,3.706055e-01,-1.913681e+02,3.706055e-01,-2.408069e+02,3.706055e-01,-2.662102e+02
3.710938e-01,-2.582806e+02,3.710938e-01,-2.600320e+02,3.710938e-01,-2.536183e+02,3.710938e-01,-2.488320e+02,3.710938e-01,-2.410773e+02,3.710938e-01,-1.981240e+02,3.710938e-01,-1.924566e+02,3.710938e-01,-2.398188e+02,3.710938e-01,-2.660319e+02
3.715820e-01,-2.583818e+02,3.715820e-01,-2.587045e+02,3.715820e-01,-2.533039e+02,3.715820e-01,-2.493505e+02,3.715820e-01,-2.424578e+02,3.715820e-01,-2.004107e+02,3.715820e-01,-1.879259e+02,3.715820e-01,-2.394918e+02,3.715820e-01,-2.682679e+02
3.720703e-01,-2.588236e+02,3.720703e-01,-2.572145e+02,3.720703e-01,-2.548575e+02,3.720703e-01,-2.492664e+02,3.720703e-01,-2.415626e+02,3.720703e-01,-2.012809e+02,3.720703e-01,-1.847180e+02,3.720703e-01,-2.385906e+02,3.720703e-01,-2.656943e+02
3.725586e-01,-2.607858e+02,3.725586e-01,-2.583290e+02,3.725586e-01,-2.572420e+02,3.725586e-01,-2.485511e+02,3.725586e-01,-2.412631e+02,3.725586e-01,-1.939140e+02,3.725586e-01,-1.841788e+02,3.725586e-01,-2.380819e+02,3.725586e-01,-2.662786e+02
3.730469e-01,-2.627541e+02,3.730469e-01,-2.586193e+02,3.730469e-01,-2.566175e+02,3.730469e-01,-2.484420e+02,3.730469e-01,-2.429172e+02,3.730469e-01,-1.906485e+02,3.730469e-01,-1.848299e+02,3.730469e-01,-2.387581e+02,3.730469e-01,-2.682446e+02
3.735352e-01,-2.629450e+02,3.735352e-01,-2.576205e+02,3.735352e-01,-2.572115e+02,3.735352e-01,-2.479217e+02,3.735352e-01,-2.411816e+02,3.735352e-01,-1.870035e+02,3.735352e-01,-1.845432e+02,3.735352e-01,-2.393606e+02,3.735352e-01,-2.663162e+02
3.740234e-01,-2.618006e+02,3.740234e-01,-2.574921e+02,3.740234e-01,-2.560555e+02,3.740234e-01,-2.487066e+02,3.740234e-01,-2.406665e+02,3.740234e-01,-1.856043e+02,3.740234e-01,-1.853158e+02,3.740234e-01,-2.385646e+02,3.740234e-01,-2.638607e+02
3.745117e-01,-2.595896e+02,3.745117e-01,-2.571956e+02,3.745117e-01,-2.541018e+02,3.745117e-01,-2.487171e+02,3.745117e-01,-2.409295e+02,3.745117e-01,-1.827213e+02,3.745117e-01,-1.863812e+02,3.745117e-01,-2.378484e+02,3.745117e-01,-2.606351e+02
3.750000e-01,-2.590338e+02,3.750000e-01,-2.562991e+02,3.750000e-01,-2.530491e+02,3.750000e-01,-2.507342e+02,3.750000e-01,-2.418907e+02,3.750000e-01,-1.828360e+02,3.750000e-01,-1.858880e+02,3.750000e-01,-2.379150e+02,3.750000e-01,-2.604451e+02
3.754883e-01,-2.604881e+02,3.754883e-01,-2.561924e+02,3.754883e-01,-2.534095e+02,3.754883e-01,-2.506652e+02,3.754883e-01,-2.411229e+02,3.754883e-01,-1.835143e+02,3.754883e-01,-1.852468e+02,3.754883e-01,-2.378373e+02,3.754883e-01,-2.621009e+02
3.759766e-01,-2.620435e+02,3.759766e-01,-2.579701e+02,3.759766e-01,-2.560723e+02,3.759766e-01,-2.502283e+02,3.759766e-01,-2.410553e+02,3.759766e-01,-1.839104e+02,3.759766e-01,-1.852583e+02,3.759766e-01,-2.378358e+02,3.759766e-01,-2.638482e+02
3.764648e-01,-2.624301e+02,3.764648e-01,-2.592778e+02,3.764648e-01,-2.569000e+02,3.764648e-01,-2.481517e+02,3.764648e-01,-2.425202e+02,3.764648e-01,-1.853270e+02,3.764648e-01,-1.857023e+02,3.764648e-01,-2.387371e+02,3.764648e-01,-2.645349e+02
3.769531e-01,-2.614841e+02,3.769531e-01,-2.596528e+02,3.769531e-01,-2.548833e+02,3.769531e-01,-2.460642e+02,3.769531e-01,-2.430906e+02,3.769531e-01,-1.853586e+02,3.769531e-01,-1.890174e+02,3.769531e-01,-2.387320e+02,3.769531e-01,-2.654345e+02
3.774414e-01,-2.598139e+02,3.774414e-01,-2.589902e+02,3.774414e-01,-2.559258e+02,3.774414e-01,-2.467063e+02,3.774414e-01,-2.417290e+02,3.774414e-01,-1.869036e+02,3.774414e-01,-1.959527e+02,3.774414e-01,-2.375124e+02,3.774414e-01,-2.647031e+02
3.779297e-01,-2.592213e+02,3.779297e-01,-2.574708e+02,3.779297e-01,-2.564156e+02,3.779297e-01,-2.478812e+02,3.779297e-01,-2.416433e+02,3.779297e-01,-1.891371e+02,3.779297e-01,-2.014142e+02,3.779297e-01,-2.374126e+02,3.779297e-01,-2.659308e+02
3.784180e-01,-2.595222e+02,3.784180e-01,-2.565109e+02,3.784180e-01,-2.563517e+02,3.784180e-01,-2.507980e+02,3.784180e-01,-2.406293e+02,3.784180e-01,-1.915253e+02,3.784180e-01,-1.997439e+02,3.784180e-01,-2.384498e+02,3.784180e-01,-2.669667e+02
3.789062e-01,-2.603163e+02,3.789062e-01,-2.568009e+02,3.789062e-01,-2.557324e+02,3.789062e-01,-2.501668e+02,3.789062e-01,-2.411801e+02,3.789062e-01,-1.919182e+02,3.789062e-01,-1.957795e+02,3.789062e-01,-2.391333e+02,3.789062e-01,-2.645631e+02
3.793945e-01,-2.609240e+02,3.793945e-01,-2.578765e+02,3.793945e-01,-2.541430e+02,3.793945e-01,-2.510428e+02,3.793945e-01,-2.430883e+02,3.793945e-01,-1.928867e+02,3.793945e-01,-1.935763e+02,3.793945e-01,-2.376028e+02,3.793945e-01,-2.643113e+02
3.798828e-01,-2.598104e+02,3.798828e-01,-2.585344e+02,3.798828e-01,-2.538560e+02,3.798828e-01,-2.536015e+02,3.798828e-01,-2.436765e+02,3.798828e-01,-1.910526e+02,3.798828e-01,-1.933421e+02,3.798828e-01,-2.369444e+02,3.798828e-01,-2.649746e+02
3.803711e-01,-2.587368e+02,3.803711e-01,-2.597059e+02,3.803711e-01,-2.546426e+02,3.803711e-01,-2.529518e+02,3.803711e-01,-2.442827e+02,3.803711e-01,-1.931174e+02,3.803711e-01,-1.928895e+02,3.803711e-01,-2.376934e+02,3.803711e-01,-2.662829e+02
3.808594e-01,-2.586174e+02,3.808594e-01,-2.584675e+02,3.808594e-01,-2.539512e+02,3.808594e-01,-2.516671e+02,3.808594e-01,-2.442946e+02,3.808594e-01,-1.956163e+02,3.808594e-01,-1.944685e+02,3.808594e-01,-2.390576e+02,3.808594e-01,-2.679500e+02
3.813477e-01,-2.585822e+02,3.813477e-01,-2.593900e+02,3.813477e-01,-2.533882e+02,3.813477e-01,-2.521428e+02,3.813477e-01,-2.431353e+02,3.813477e-01,-1.972800e+02,3.813477e-01,-1.913169e+02,3.813477e-01,-2.388396e+02,3.813477e-01,-2.666615e+02
3.818359e-01,-2.596025e+02,3.818359e-01,-2.594987e+02,3.818359e-01,-2.544297e+02,3.818359e-01,-2.517800e+02,3.818359e-01,-2.423999e+02,3.818359e-01,-1.976755e+02,3.818359e-01,-1.894294e+02,3.818359e-01,-2.390198e+02,3.818359e-01,-2.643141e+02
3.823242e-01,-2.614858e+02,3.823242e-01,-2.570631e+02,3.823242e-01,-2.574138e+02,3.823242e-01,-2.502600e+02,3.823242e-01,-2.436687e+02,3.823242e-01,-1.990973e+02,3.823242e-01,-1.889090e+02,3.823242e-01,-2.400746e+02,3.823242e-01,-2.668079e+02
3.828125e-01,-2.616468e+02,3.828125e-01,-2.569904e+02,3.828125e-01,-2.566832e+02,3.828125e-01,-2.501589e+02,3.828125e-01,-2.443516e+02,3.828125e-01,-1.999770e+02,3.828125e-01,-1.901152e+02,3.828125e-01,-2.393609e+02,3.828125e-01,-2.688368e+02
3.833008e-01,-2.615726e+02,3.833008e-01,-2.580028e+02,3.833008e-01,-2.539807e+02,3.833008e-01,-2.510306e+02,3.833008e-01,-2.415998e+02,3.833008e-01,-1.993231e+02,3.833008e-01,-1.927988e+02,3.833008e-01,-2.382548e+02,3.833008e-01,-2.670570e+02
3.837891e-01,-2.607412e+02,3.837891e-01,-2.578985e+02,3.837891e-01,-2.538260e+02,3.837891e-01,-2.523983e+02,3.837891e-01,-2.427273e+02,3.837891e-01,-1.977205e+02,3.837891e-01,-1.919476e+02,3.837891e-01,-2.373840e+02,3.837891e-01,-2.658523e+02
3.842773e-01,-2.605351e+02,3.842773e-01,-2.591047e+02,3.842773e-01,-2.556569e+02,3.842773e-01,-2.527974e+02,3.842773e-01,-2.437384e+02,3.842773e-01,-1.985483e+02,3.842773e-01,-1.933143e+02,3.842773e-01,-2.360579e+02,3.842773e-01,-2.649424e+02
3.847656e-01,-2.624376e+02,3.847656e-01,-2.586692e+02,3.847656e-01,-2.536931e+02,3.847656e-01,-2.521552e+02,3.847656e-01,-2.425625e+02,3.847656e-01,-2.010881e+02,3.847656e-01,-1.968102e+02,3.847656e-01,-2.360280e+02,3.847656e-01,-2.647099e+02
3.852539e-01,-2.655749e+02,3.852539e-01,-2.589357e+02,3.852539e-01,-2.534947e+02,3.852539e-01,-2.528141e+02,3.852539e-01,-2.440986e+02,3.852539e-01,-2.033372e+02,3.852539e-01,-1.983510e+02,3.852539e-01,-2.361531e+02,3.852539e-01,-2.653053e+02
3.857422e-01,-2.642992e+02,3.857422e-01,-2.577358e+02,3.857422e-01,-2.565387e+02,3.857422e-01,-2.532550e+02,3.857422e-01,-2.452725e+02,3.857422e-01,-2.040827e+02,3.857422e-01,-2.007141e+02,3.857422e-01,-2.366846e+02,3.857422e-01,-2.655507e+02
3.862305e-01,-2.620569e+02,3.862305e-01,-2.564162e+02,3.862305e-01,-2.545343e+02,3.862305e-01,-2.511540e+02,3.862305e-01,-2.442454e+02,3.862305e-01,-2.035598e+02,3.862305e-01,-2.053130e+02,3.862305e-01,-2.372658e+02,3.862305e-01,-2.649895e+02
3.867188e-01,-2.604919e+02,3.867188e-01,-2.569161e+02,3.867188e-01,-2.556423e+02,3.867188e-01,-2.500144e+02,3.867188e-01,-2.433860e+02,3.867188e-01,-2.044541e+02,3.867188e-01,-2.107639e+02,3.867188e-01,-2.366579e+02,3.867188e-01,-2.665142e+02
3.872070e-01,-2.603632e+02,3.872070e-01,-2.586879e+02,3.872070e-01,-2.571643e+02,3.872070e-01,-2.508661e+02,3.872070e-01,-2.446493e+02,3.872070e-01,-2.044543e+02,3.872070e-01,-2.040609e+02,3.872070e-01,-2.367739e+02,3.872070e-01,-2.677657e+02
3.876953e-01,-2.621415e+02,3.876953e-01,-2.588177e+02,3.876953e-01,-2.569339e+02,3.876953e-01,-2.503329e+02,3.876953e-01,-2.438908e+02,3.876953e-01,-2.052404e+02,3.876953e-01,-2.002056e+02,3.876953e-01,-2.373122e+02,3.876953e-01,-2.668079e+02
3.881836e-01,-2.616061e+02,3.881836e-01,-2.601022e+02,3.881836e-01,-2.554207e+02,3.881836e-01,-2.506883e+02,3.881836e-01,-2.434632e+02,3.881836e-01,-2.070362e+02,3.881836e-01,-2.002858e+02,3.881836e-01,-2.368563e+02,3.881836e-01,-2.651992e+02
3.886719e-01,-2.615823e+02,3.886719e-01,-2.611305e+02,3.886719e-01,-2.550049e+02,3.886719e-01,-2.500802e+02,3.886719e-01,-2.442037e+02,3.886719e-01,-2.076539e+02,3.886719e-01,-1.983421e+02,3.886719e-01,-2.355052e+02,3.886719e-01,-2.659634e+02
3.891602e-01,-2.624034e+02,3.891602e-01,-2.583700e+02,3.891602e-01,-2.532346e+02,3.891602e-01,-2.495328e+02,3.891602e-01,-2.439886e+02,3.891602e-01,-2.086357e+02,3.891602e-01,-1.957794e+02,3.891602e-01,-2.352231e+02,3.891602e-01,-2.667816e+02
3.896484e-01,-2.620356e+02,3.896484e-01,-2.568945e+02,3.896484e-01,-2.537772e+02,3.896484e-01,-2.514986e+02,3.896484e-01,-2.472620e+02,3.896484e-01,-2.084115e+02,3.896484e-01,-8.951786e+01,3.896484e-01,-2.354815e+02,3.896484e-01,-2.646571e+02
3.901367e-01,-2.645115e+02,3.901367e-01,-2.544538e+02,3.901367e-01,-2.527114e+02,3.901367e-01,-2.530886e+02,3.901367e-01,-2.449070e+02,3.901367e-01,-2.086947e+02,3.901367e-01,-7.360026e+01,3.901367e-01,-2.361009e+02,3.901367e-01,-2.573401e+02
3.906250e-01,-2.627424e+02,3.906250e-01,-2.499326e+02,3.906250e-01,-2.508563e+02,3.906250e-01,-2.506186e+02,3.906250e-01,-2.450490e+02,3.906250e-01,-2.104838e+02,3.906250e-01,-6.909408e+01,3.906250e-01,-2.366639e+02,3.906250e-01,-2.535984e+02
3.911133e-01,-2.626162e+02,3.911133e-01,-2.533058e+02,3.911133e-01,-2.540751e+02,3.911133e-01,-2.522397e+02,3.911133e-01,-2.467352e+02,3.911133e-01,-2.115531e+02,3.911133e-01,-7.360026e+01,3.911133e-01,-2.363637e+02,3.911133e-01,-2.578456e+02
3.916016e-01,-2.618985e+02,3.916016e-01,-2.577696e+02,3.916016e-01,-2.550465e+02,3.916016e-01,-2.511460e+02,3.916016e-01,-2.465545e+02,3.916016e-01,-2.117174e+02,3.916016e-01,-8.951785e+01,3.916016e-01,-2.363455e+02,3.916016e-01,-2.654342e+02
3.920898e-01,-2.618954e+02,3.920898e-01,-2.605932e+02,3.920898e-01,-2.548102e+02,3.920898e-01,-2.517161e+02,3.920898e-01,-2.456681e+02,3.920898e-01,-2.133857e+02,3.920898e-01,-1.960689e+02,3.920898e-01,-2.344840e+02,3.920898e-01,-2.673257e+02
3.925781e-01,-2.641155e+02,3.925781e-01,-2.606458e+02,3.925781e-01,-2.547331e+02,3.925781e-01,-2.534369e+02,3.925781e-01,-2.464121e+02,3.925781e-01,-2.148668e+02,3.925781e-01,-1.927751e+02,3.925781e-01,-2.336462e+02,3.925781e-01,-2.676217e+02
3.930664e-01,-2.647271e+02,3.930664e-01,-2.581635e+02,3.930664e-01,-2.544243e+02,3.930664e-01,-2.537596e+02,3.930664e-01,-2.479321e+02,3.930664e-01,-2.157046e+02,3.930664e-01,-1.926246e+02,3.930664e-01,-2.352723e+02,3.930664e-01,-2.669469e+02
3.935547e-01,-2.620565e+02,3.935547e-01,-2.580829e+02,3.935547e-01,-2.547795e+02,3.935547e-01,-2.538527e+02,3.935547e-01,-2.481237e+02,3.935547e-01,-2.154056e+02,3.935547e-01,-1.934746e+02,3.935547e-01,-2.392202e+02,3.935547e-01,-2.655504e+02
3.940430e-01,-2.621723e+02,3.940430e-01,-2.584635e+02,3.940430e-01,-2.562559e+02,3.940430e-01,-2.531200e+02,3.940430e-01,-2.453535e+02,3.940430e-01,-2.155930e+02,3.940430e-01,-1.926036e+02,3.940430e-01,-2.355576e+02,3.940430e-01,-2.654515e+02
3.945312e-01,-2.626928e+02,3.945312e-01,-2.589762e+02,3.945312e-01,-2.556372e+02,3.945312e-01,-2.505905e+02,3.945312e-01,-2.459704e+02,3.945312e-01,-2.161263e+02,3.945312e-01,-1.940226e+02,3.945312e-01,-2.330811e+02,3.945312e-01,-2.680329e+02
3.950195e-01,-2.643834e+02,3.950195e-01,-2.615223e+02,3.950195e-01,-2.562254e+02,3.950195e-01,-2.499924e+02,3.950195e-01,-2.458041e+02,3.950195e-01,-2.161276e+02,3.950195e-01,-1.960867e+02,3.950195e-01,-2.346281e+02,3.950195e-01,-2.681419e+02
3.955078e-01,-2.655702e+02,3.955078e-01,-2.610929e+02,3.955078e-01,-2.558231e+02,3.955078e-01,-2.516756e+02,3.955078e-01,-2.447141e+02,3.955078e-01,-2.150906e+02,3.955078e-01,-1.946008e+02,3.955078e-01,-2.366861e+02,3.955078e-01,-2.686900e+02
3.959961e-01,-2.647062e+02,3.959961e-01,-2.586811e+02,3.959961e-01,-2.571693e+02,3.959961e-01,-2.525471e+02,3.959961e-01,-2.452422e+02,3.959961e-01,-2.163717e+02,3.959961e-01,-1.947873e+02,3.959961e-01,-2.343203e+02,3.959961e-01,-2.667316e+02
3.964844e-01,-2.636745e+02,3.964844e-01,-2.577633e+02,3.964844e-01,-2.565650e+02,3.964844e-01,-2.531399e+02,3.964844e-01,-2.474240e+02,3.964844e-01,-2.179262e+02,3.964844e-01,-1.955296e+02,3.964844e-01,-2.322083e+02,3.964844e-01,-2.665549e+02
3.969727e-01,-2.631091e+02,3.969727e-01,-2.597308e+02,3.969727e-01,-2.552771e+02,3.969727e-01,-2.523144e+02,3.969727e-01,-2.485885e+02,3.969727e-01,-2.178400e+02,3.969727e-01,-1.977707e+02,3.969727e-01,-2.322974e+02,3.969727e-01,-2.657613e+02
3.974609e-01,-2.636230e+02,3.974609e-01,-2.597728e+02,3.974609e-01,-2.560126e+02,3.974609e-01,-2.519900e+02,3.974609e-01,-2.462138e+02,3.974609e-01,-2.187863e+02,3.974609e-01,-2.029578e+02,3.974609e-01,-2.326208e+02,3.974609e-01,-2.657949e+02
3.979492e-01,-2.645412e+02,3.979492e-01,-2.584483e+02,3.979492e-01,-2.573159e+02,3.979492e-01,-2.531395e+02,3.979492e-01,-2.449292e+02,3.979492e-01,-2.209120e+02,3.979492e-01,-2.052032e+02,3.979492e-01,-2.338049e+02,3.979492e-01,-2.669250e+02
3.984375e-01,-2.665607e+02,3.984375e-01,-2.589206e+02,3.984375e-01,-2.589200e+02,3.984375e-01,-2.539392e+02,3.984375e-01,-2.452788e+02,3.984375e-01,-2.202493e+02,3.984375e-01,-2.056636e+02,3.984375e-01,-2.351447e+02,3.984375e-01,-2.663884e+02
3.989258e-01,-2.638408e+02,3.989258e-01,-2.605994e+02,3.989258e-01,-2.594725e+02,3.989258e-01,-2.527253e+02,3.989258e-01,-2.465560e+02,3.989258e-01,-2.200529e+02,3.989258e-01,-2.105393e+02,3.989258e-01,-2.325667e+02,3.989258e-01,-2.667069e+02
3.994141e-01,-2.612866e+02,3.994141e-01,-2.625214e+02,3.994141e-01,-2.577766e+02,3.994141e-01,-2.527543e+02,3.994141e-01,-2.484851e+02,3.994141e-01,-2.207920e+02,3.994141e-01,-2.158371e+02,3.994141e-01,-2.306398e+02,3.994141e-01,-2.681172e+02
3.999023e-01,-2.626779e+02,3.999023e-01,-2.596681e+02,3.999023e-01,-2.555764e+02,3.999023e-01,-2.532168e+02,3.999023e-01,-2.471076e+02,3.999023e-01,-2.212994e+02,3.999023e-01,-2.106379e+02,3.999023e-01,-2.297188e+02,3.999023e-01,-2.696931e+02
4.003906e-01,-2.611952e+02,4.003906e-01,-2.600828e+02,4.003906e-01,-2.556878e+02,4.003906e-01,-2.531503e+02,4.003906e-01,-2.476791e+02,4.003906e-01,-2.216634e+02,4.003906e-01,-2.041979e+02,4.003906e-01,-2.302903e+02,4.003906e-01,-2.674467e+02
4.008789e-01,-2.597930e+02,4.008789e-01,-2.591476e+02,4.008789e-01,-2.552179e+02,4.008789e-01,-2.534720e+02,4.008789e-01,-2.478418e+02,4.008789e-01,-2.227442e+02,4.008789e-01,-2.016840e+02,4.008789e-01,-2.335001e+02,4.008789e-01,-2.664103e+02
4.013672e-01,-2.615148e+02,4.013672e-01,-2.578715e+02,4.013672e-01,-2.553569e+02,4.013672e-01,-2.531581e+02,4.013672e-01,-2.471815e+02,4.013672e-01,-2.211132e+02,4.013672e-01,-2.000382e+02,4.013672e-01,-2.322761e+02,4.013672e-01,-2.660035e+02
4.018555e-01,-2.614734e+02,4.018555e-01,-2.588132e+02,4.018555e-01,-2.564809e+02,4.018555e-01,-2.532576e+02,4.018555e-01,-2.467211e+02,4.018555e-01,-2.209633e+02,4.018555e-01,-1.977085e+02,4.018555e-01,-2.324688e+02,4.018555e-01,-2.678703e+02
4.023438e-01,-2.599560e+02,4.023438e-01,-2.602289e+02,4.023438e-01,-2.565977e+02,4.023438e-01,-2.525190e+02,4.023438e-01,-2.460043e+02,4.023438e-01,-2.236440e+02,4.023438e-01,-1.956768e+02,4.023438e-01,-2.316155e+02,4.023438e-01,-2.686956e+02
4.028320e-01,-2.616410e+02,4.028320e-01,-2.618577e+02,4.028320e-01,-2.561247e+02,4.028320e-01,-2.516177e+02,4.028320e-01,-2.476322e+02,4.028320e-01,-2.253949e+02,4.028320e-01,-1.937072e+02,4.028320e-01,-2.290681e+02,4.028320e-01,-2.686487e+02
4.033203e-01,-2.638383e+02,4.033203e-01,-2.624491e+02,4.033203e-01,-2.555217e+02,4.033203e-01,-2.516592e+02,4.033203e-01,-2.492607e+02,4.033203e-01,-2.262235e+02,4.033203e-01,-1.936336e+02,4.033203e-01,-2.279017e+02,4.033203e-01,-2.669937e+02
4.038086e-01,-2.645896e+02,4.038086e-01,-2.616365e+02,4.038086e-01,-2.544152e+02,4.038086e-01,-2.526102e+02,4.038086e-01,-2.483264e+02,4.038086e-01,-2.261101e+02,4.038086e-01,-1.942875e+02,4.038086e-01,-2.274539e+02,4.038086e-01,-2.684259e+02
4.042969e-01,-2.623601e+02,4.042969e-01,-2.596520e+02,4.042969e-01,-2.552426e+02,4.042969e-01,-2.529963e+02,4.042969e-01,-2.466845e+02,4.042969e-01,-2.264143e+02,4.042969e-01,-1.943612e+02,4.042969e-01,-2.269361e+02,4.042969e-01,-2.664970e+02
4.047852e-01,-2.611203e+02,4.047852e-01,-2.609200e+02,4.047852e-01,-2.565257e+02,4.047852e-01,-2.532841e+02,4.047852e-01,-2.475638e+02,4.047852e-01,-2.267740e+02,4.047852e-01,-1.945403e+02,4.047852e-01,-2.268921e+02,4.047852e-01,-2.640228e+02
4.052734e-01,-2.621438e+02,4.052734e-01,-2.604436e+02,4.052734e-01,-2.569105e+02,4.052734e-01,-2.550242e+02,4.052734e-01,-2.479759e+02,4.052734e-01,-2.270838e+02,4.052734e-01,-1.948890e+02,4.052734e-01,-2.272338e+02,4.052734e-01,-2.645595e+02
4.057617e-01,-2.631327e+02,4.057617e-01,-2.602899e+02,4.057617e-01,-2.566710e+02,4.057617e-01,-2.538442e+02,4.057617e-01,-2.498822e+02,4.057617e-01,-2.288484e+02,4.057617e-01,-1.938835e+02,4.057617e-01,-2.273273e+02,4.057617e-01,-2.618272e+02
4.062500e-01,-2.624571e+02,4.062500e-01,-2.615343e+02,4.062500e-01,-2.569831e+02,4.062500e-01,-2.546343e+02,4.062500e-01,-2.481969e+02,4.062500e-01,-2.293832e+02,4.062500e-01,-1.937522e+02,4.062500e-01,-2.257696e+02,4.062500e-01,-2.602985e+02
4.067383e-01,-2.624820e+02,4.067383e-01,-2.617715e+02,4.067383e-01,-2.572997e+02,4.067383e-01,-2.547792e+02,4.067383e-01,-2.479261e+02,4.067383e-01,-2.278551e+02,4.067383e-01,-1.952627e+02,4.067383e-01,-2.256724e+02,4.067383e-01,-2.605146e+02
4.072266e-01,-2.629151e+02,4.072266e-01,-2.613750e+02,4.072266e-01,-2.567029e+02,4.072266e-01,-2.530078e+02,4.072266e-01,-2.485200e+02,4.072266e-01,-2.263317e+02,4.072266e-01,-1.949407e+02,4.072266e-01,-2.253190e+02,4.072266e-01,-2.642535e+02
4.077148e-01,-2.631777e+02,4.077148e-01,-2.596575e+02,4.077148e-01,-2.572198e+02,4.077148e-01,-2.523333e+02,4.077148e-01,-2.474488e+02,4.077148e-01,-2.274665e+02,4.077148e-01,-1.941569e+02,4.077148e-01,-2.244838e+02,4.077148e-01,-2.646177e+02
4.082031e-01,-2.636745e+02,4.082031e-01,-2.600061e+02,4.082031e-01,-2.574657e+02,4.082031e-01,-2.519331e+02,4.082031e-01,-2.472951e+02,4.082031e-01,-2.305916e+02,4.082031e-01,-1.943423e+02,4.082031e-01,-2.260107e+02,4.082031e-01,-2.658801e+02
4.086914e-01,-2.626891e+02,4.086914e-01,-2.618647e+02,4.086914e-01,-2.576455e+02,4.086914e-01,-2.525811e+02,4.086914e-01,-2.475769e+02,4.086914e-01,-2.310905e+02,4.086914e-01,-1.945662e+02,4.086914e-01,-2.259893e+02,4.086914e-01,-2.663408e+02
4.091797e-01,-2.624040e+02,4.091797e-01,-2.620141e+02,4.091797e-01,-2.556595e+02,4.091797e-01,-2.525896e+02,4.091797e-01,-2.492859e+02,4.091797e-01,-2.312748e+02,4.091797e-01,-1.931941e+02,4.091797e-01,-2.251487e+02,4.091797e-01,-2.653870e+02
4.096680e-01,-2.639180e+02,4.096680e-01,-2.613196e+02,4.096680e-01,-2.574884e+02,4.096680e-01,-2.532170e+02,4.096680e-01,-2.490657e+02,4.096680e-01,-2.284007e+02,4.096680e-01,-1.937930e+02,4.096680e-01,-2.226553e+02,4.096680e-01,-2.671393e+02
4.101562e-01,-2.637800e+02,4.101562e-01,-2.611828e+02,4.101562e-01,-2.587238e+02,4.101562e-01,-2.537185e+02,4.101562e-01,-2.481694e+02,4.101562e-01,-2.272527e+02,4.101562e-01,-1.956055e+02,4.101562e-01,-2.239855e+02,4.101562e-01,-2.663586e+02
4.106445e-01,-2.630570e+02,4.106445e-01,-2.633989e+02,4.106445e-01,-2.569346e+02,4.106445e-01,-2.551787e+02,4.106445e-01,-2.487390e+02,4.106445e-01,-2.279739e+02,4.106445e-01,-1.977029e+02,4.106445e-01,-2.245491e+02,4.106445e-01,-2.648380e+02
4.111328e-01,-2.633603e+02,4.111328e-01,-2.628040e+02,4.111328e-01,-2.550757e+02,4.111328e-01,-2.574617e+02,4.111328e-01,-2.488259e+02,4.111328e-01,-2.287993e+02,4.111328e-01,-2.000307e+02,4.111328e-01,-2.209354e+02,4.111328e-01,-2.654081e+02
4.116211e-01,-2.624147e+02,4.116211e-01,-2.605062e+02,4.116211e-01,-2.559639e+02,4.116211e-01,-2.557274e+02,4.116211e-01,-2.469659e+02,4.116211e-01,-2.301405e+02,4.116211e-01,-2.003803e+02,4.116211e-01,-2.211519e+02,4.116211e-01,-2.676669e+02
4.121094e-01,-2.638309e+02,4.121094e-01,-2.606268e+02,4.121094e-01,-2.571250e+02,4.121094e-01,-2.542261e+02,4.121094e-01,-2.477125e+02,4.121094e-01,-2.330807e+02,4.121094e-01,-2.032906e+02,4.121094e-01,-2.223735e+02,4.121094e-01,-2.682963e+02
4.125977e-01,-2.632650e+02,4.125977e-01,-2.621041e+02,4.125977e-01,-2.553889e+02,4.125977e-01,-2.538209e+02,4.125977e-01,-2.501066e+02,4.125977e-01,-2.318674e+02,4.125977e-01,-2.098410e+02,4.125977e-01,-2.228586e+02,4.125977e-01,-2.684582e+02
4.130859e-01,-2.630241e+02,4.130859e-01,-2.630540e+02,4.130859e-01,-2.545494e+02,4.130859e-01,-2.535441e+02,4.130859e-01,-2.518681e+02,4.130859e-01,-2.320194e+02,4.130859e-01,-2.158204e+02,4.130859e-01,-2.220466e+02,4.130859e-01,-2.674391e+02
4.135742e-01,-2.652573e+02,4.135742e-01,-2.613616e+02,4.135742e-01,-2.586969e+02,4.135742e-01,-2.550020e+02,4.135742e-01,-2.490680e+02,4.135742e-01,-2.313114e+02,4.135742e-01,-2.129201e+02,4.135742e-01,-2.222358e+02,4.135742e-01,-2.680766e+02
4.140625e-01,-2.670480e+02,4.140625e-01,-2.615186e+02,4.140625e-01,-2.571249e+02,4.140625e-01,-2.548642e+02,4.140625e-01,-2.479533e+02,4.140625e-01,-2.318064e+02,4.140625e-01,-2.071329e+02,4.140625e-01,-2.230661e+02,4.140625e-01,-2.707243e+02
4.145508e-01,-2.644991e+02,4.145508e-01,-2.631007e+02,4.145508e-01,-2.561067e+02,4.145508e-01,-2.565722e+02,4.145508e-01,-2.503365e+02,4.145508e-01,-2.331818e+02,4.145508e-01,-2.024552e+02,4.145508e-01,-2.202661e+02,4.145508e-01,-2.683657e+02
4.150391e-01,-2.634876e+02,4.150391e-01,-2.644701e+02,4.150391e-01,-2.564780e+02,4.150391e-01,-2.592063e+02,4.150391e-01,-2.500734e+02,4.150391e-01,-2.327219e+02,4.150391e-01,-1.991830e+02,4.150391e-01,-2.175087e+02,4.150391e-01,-2.675423e+02
4.155273e-01,-2.651775e+02,4.155273e-01,-2.647421e+02,4.155273e-01,-2.572394e+02,4.155273e-01,-2.580051e+02,4.155273e-01,-2.499090e+02,4.155273e-01,-2.316656e+02,4.155273e-01,-1.974045e+02,4.155273e-01,-2.171117e+02,4.155273e-01,-2.681225e+02
4.160156e-01,-2.667135e+02,4.160156e-01,-2.626208e+02,4.160156e-01,-2.570397e+02,4.160156e-01,-2.547442e+02,4.160156e-01,-2.480960e+02,4.160156e-01,-2.335687e+02,4.160156e-01,-1.956817e+02,4.160156e-01,-2.171419e+02,4.160156e-01,-2.681350e+02
4.165039e-01,-2.643833e+02,4.165039e-01,-2.616085e+02,4.165039e-01,-2.562589e+02,4.165039e-01,-2.547844e+02,4.165039e-01,-2.476312e+02,4.165039e-01,-2.372531e+02,4.165039e-01,-1.959628e+02,4.165039e-01,-2.171323e+02,4.165039e-01,-2.683677e+02
4.169922e-01,-2.625947e+02,4.169922e-01,-2.608469e+02,4.169922e-01,-2.560048e+02,4.169922e-01,-2.561479e+02,4.169922e-01,-2.483891e+02,4.169922e-01,-2.365623e+02,4.169922e-01,-1.956156e+02,4.169922e-01,-2.147200e+02,4.169922e-01,-2.700156e+02
4.174805e-01,-2.643547e+02,4.174805e-01,-2.620688e+02,4.174805e-01,-2.556455e+02,4.174805e-01,-2.551562e+02,4.174805e-01,-2.477655e+02,4.174805e-01,-2.359269e+02,4.174805e-01,-1.945614e+02,4.174805e-01,-2.157867e+02,4.174805e-01,-2.685267e+02
4.179688e-01,-2.634537e+02,4.179688e-01,-2.636220e+02,4.179688e-01,-2.566034e+02,4.179688e-01,-2.539822e+02,4.179688e-01,-2.476182e+02,4.179688e-01,-2.370860e+02,4.179688e-01,-1.937356e+02,4.179688e-01,-2.166587e+02,4.179688e-01,-2.688412e+02
4.184570e-01,-2.626078e+02,4.184570e-01,-2.652047e+02,4.184570e-01,-2.571873e+02,4.184570e-01,-2.548033e+02,4.184570e-01,-2.463111e+02,4.184570e-01,-2.366795e+02,4.184570e-01,-1.921904e+02,4.184570e-01,-2.160508e+02,4.184570e-01,-2.688907e+02
4.189453e-01,-2.640876e+02,4.189453e-01,-2.626046e+02,4.189453e-01,-2.581961e+02,4.189453e-01,-2.557356e+02,4.189453e-01,-2.464476e+02,4.189453e-01,-2.359422e+02,4.189453e-01,-1.923908e+02,4.189453e-01,-2.148464e+02,4.189453e-01,-2.680428e+02
4.194336e-01,-2.647366e+02,4.194336e-01,-2.616175e+02,4.194336e-01,-2.587594e+02,4.194336e-01,-2.559102e+02,4.194336e-01,-2.479478e+02,4.194336e-01,-2.355193e+02,4.194336e-01,-1.937272e+02,4.194336e-01,-2.139166e+02,4.194336e-01,-2.680353e+02
4.199219e-01,-2.639521e+02,4.199219e-01,-2.598469e+02,4.199219e-01,-2.576276e+02,4.199219e-01,-2.549668e+02,4.199219e-01,-2.489157e+02,4.199219e-01,-2.358293e+02,4.199219e-01,-1.924599e+02,4.199219e-01,-2.139039e+02,4.199219e-01,-2.670420e+02
4.204102e-01,-2.634024e+02,4.204102e-01,-2.591753e+02,4.204102e-01,-2.569134e+02,4.204102e-01,-2.545106e+02,4.204102e-01,-2.496757e+02,4.204102e-01,-2.365381e+02,4.204102e-01,-1.908250e+02,4.204102e-01,-2.130232e+02,4.204102e-01,-2.664785e+02
4.208984e-01,-2.640481e+02,4.208984e-01,-2.595680e+02,4.208984e-01,-2.570628e+02,4.208984e-01,-2.553553e+02,4.208984e-01,-2.496222e+02,4.208984e-01,-2.397759e+02,4.208984e-01,-1.931584e+02,4.208984e-01,-2.118118e+02,4.208984e-01,-2.646276e+02
4.213867e-01,-2.666281e+02,4.213867e-01,-2.612611e+02,4.213867e-01,-2.587042e+02,4.213867e-01,-2.550932e+02,4.213867e-01,-2.483344e+02,4.213867e-01,-2.390453e+02,4.213867e-01,-1.940739e+02,4.213867e-01,-2.128515e+02,4.213867e-01,-2.571627e+02
4.218750e-01,-2.687689e+02,4.218750e-01,-2.621071e+02,4.218750e-01,-2.578353e+02,4.218750e-01,-2.544006e+02,4.218750e-01,-2.496415e+02,4.218750e-01,-2.365785e+02,4.218750e-01,-1.944254e+02,4.218750e-01,-2.118426e+02,4.218750e-01,-2.529870e+02
4.223633e-01,-2.651614e+02,4.223633e-01,-2.618596e+02,4.223633e-01,-2.581328e+02,4.223633e-01,-2.548483e+02,4.223633e-01,-2.509665e+02,4.223633e-01,-2.358270e+02,4.223633e-01,-1.934993e+02,4.223633e-01,-2.111406e+02,4.223633e-01,-2.570090e+02
4.228516e-01,-2.637521e+02,4.228516e-01,-2.621208e+02,4.228516e-01,-2.601977e+02,4.228516e-01,-2.571855e+02,4.228516e-01,-2.509971e+02,4.228516e-01,-2.358345e+02,4.228516e-01,-1.937613e+02,4.228516e-01,-2.104134e+02,4.228516e-01,-2.643620e+02
4.233398e-01,-2.647314e+02,4.233398e-01,-2.632878e+02,4.233398e-01,-2.616520e+02,4.233398e-01,-2.568561e+02,4.233398e-01,-2.490780e+02,4.233398e-01,-2.357760e+02,4.233398e-01,-1.955434e+02,4.233398e-01,-2.094292e+02,4.233398e-01,-2.673384e+02
4.238281e-01,-2.665341e+02,4.238281e-01,-2.645344e+02,4.238281e-01,-2.603605e+02,4.238281e-01,-2.550263e+02,4.238281e-01,-2.494934e+02,4.238281e-01,-2.354885e+02,4.238281e-01,-1.986056e+02,4.238281e-01,-2.086545e+02,4.238281e-01,-2.662264e+02
4.243164e-01,-2.665636e+02,4.243164e-01,-2.638572e+02,4.243164e-01,-2.572579e+02,4.243164e-01,-2.566346e+02,4.243164e-01,-2.495770e+02,4.243164e-01,-2.364364e+02,4.243164e-01,-2.003442e+02,4.243164e-01,-2.072675e+02,4.243164e-01,-2.673668e+02
4.248047e-01,-2.625486e+02,4.248047e-01,-2.641602e+02,4.248047e-01,-2.571341e+02,4.248047e-01,-2.580521e+02,4.248047e-01,-2.487620e+02,4.248047e-01,-2.382771e+02,4.248047e-01,-2.008449e+02,4.248047e-01,-2.065730e+02,4.248047e-01,-2.681424e+02
4.252930e-01,-2.607276e+02,4.252930e-01,-2.646775e+02,4.252930e-01,-2.587565e+02,4.252930e-01,-2.566081e+02,4.252930e-01,-2.499592e+02,4.252930e-01,-2.394090e+02,4.252930e-01,-2.052133e+02,4.252930e-01,-2.043307e+02,4.252930e-01,-2.667508e+02
4.257812e-01,-2.611014e+02,4.257812e-01,-2.640715e+02,4.257812e-01,-2.581140e+02,4.257812e-01,-2.567654e+02,4.257812e-01,-2.490679e+02,4.257812e-01,-2.407323e+02,4.257812e-01,-2.106835e+02,4.257812e-01,-2.042377e+02,4.257812e-01,-2.663595e+02
4.262695e-01,-2.646391e+02,4.262695e-01,-2.608459e+02,4.262695e-01,-2.584200e+02,4.262695e-01,-2.568159e+02,4.262695e-01,-2.491513e+02,4.262695e-01,-2.390385e+02,4.262695e-01,-2.060839e+02,4.262695e-01,-2.040974e+02,4.262695e-01,-2.685390e+02
4.267578e-01,-2.658165e+02,4.267578e-01,-2.611181e+02,4.267578e-01,-2.588109e+02,4.267578e-01,-2.589533e+02,4.267578e-01,-2.502140e+02,4.267578e-01,-2.384612e+02,4.267578e-01,-2.006828e+02,4.267578e-01,-2.034040e+02,4.267578e-01,-2.714337e+02
4.272461e-01,-2.647069e+02,4.272461e-01,-2.625747e+02,4.272461e-01,-2.589133e+02,4.272461e-01,-2.561436e+02,4.272461e-01,-2.506887e+02,4.272461e-01,-2.394292e+02,4.272461e-01,-1.989460e+02,4.272461e-01,-2.021305e+02,4.272461e-01,-2.713886e+02
4.277344e-01,-2.667879e+02,4.277344e-01,-2.621213e+02,4.277344e-01,-2.573419e+02,4.277344e-01,-2.547845e+02,4.277344e-01,-2.510671e+02,4.277344e-01,-2.406709e+02,4.277344e-01,-1.986152e+02,4.277344e-01,-2.016138e+02,4.277344e-01,-2.703039e+02
4.282227e-01,-2.677462e+02,4.282227e-01,-2.618917e+02,4.282227e-01,-2.575688e+02,4.282227e-01,-2.538651e+02,4.282227e-01,-2.499026e+02,4.282227e-01,-2.390521e+02,4.282227e-01,-1.957834e+02,4.282227e-01,-2.012015e+02,4.282227e-01,-2.680344e+02
4.287109e-01,-2.665010e+02,4.287109e-01,-2.615739e+02,4.287109e-01,-2.591759e+02,4.287109e-01,-2.556221e+02,4.287109e-01,-2.500483e+02,4.287109e-01,-2.369122e+02,4.287109e-01,-1.946382e+02,4.287109e-01,-2.019735e+02,4.287109e-01,-2.681160e+02
4.291992e-01,-2.685714e+02,4.291992e-01,-2.635578e+02,4.291992e-01,-2.595647e+02,4.291992e-01,-2.589658e+02,4.291992e-01,-2.510357e+02,4.291992e-01,-2.363876e+02,4.291992e-01,-1.921261e+02,4.291992e-01,-2.019780e+02,4.291992e-01,-2.684151e+02
4.296875e-01,-2.680116e+02,4.296875e-01,-2.640834e+02,4.296875e-01,-2.597269e+02,4.296875e-01,-2.568578e+02,4.296875e-01,-2.517072e+02,4.296875e-01,-2.383998e+02,4.296875e-01,-1.899544e+02,4.296875e-01,-1.994436e+02,4.296875e-01,-2.675765e+02
4.301758e-01,-2.658181e+02,4.301758e-01,-2.624790e+02,4.301758e-01,-2.603091e+02,4.301758e-01,-2.568733e+02,4.301758e-01,-2.491878e+02,4.301758e-01,-2.413949e+02,4.301758e-01,-1.892402e+02,4.301758e-01,-1.968894e+02,4.301758e-01,-2.688457e+02
4.306641e-01,-2.644871e+02,4.306641e-01,-2.612824e+02,4.306641e-01,-2.601602e+02,4.306641e-01,-2.567376e+02,4.306641e-01,-2.487935e+02,4.306641e-01,-2.398030e+02,4.306641e-01,-1.897340e+02,4.306641e-01,-1.957737e+02,4.306641e-01,-2.696004e+02
4.311523e-01,-2.652828e+02,4.311523e-01,-2.618249e+02,4.311523e-01,-2.576752e+02,4.311523e-01,-2.563447e+02,4.311523e-01,-2.500177e+02,4.311523e-01,-2.396885e+02,4.311523e-01,-1.906169e+02,4.311523e-01,-1.945354e+02,4.311523e-01,-2.708496e+02
4.316406e-01,-2.658914e+02,4.316406e-01,-2.611440e+02,4.316406e-01,-2.573948e+02,4.316406e-01,-2.560063e+02,4.316406e-01,-2.516462e+02,4.316406e-01,-2.398479e+02,4.316406e-01,-1.909982e+02,4.316406e-01,-1.927633e+02,4.316406e-01,-2.708320e+02
4.321289e-01,-2.644820e+02,4.321289e-01,-2.621151e+02,4.321289e-01,-2.583807e+02,4.321289e-01,-2.573737e+02,4.321289e-01,-2.503222e+02,4.321289e-01,-2.389553e+02,4.321289e-01,-1.907170e+02,4.321289e-01,-1.939793e+02,4.321289e-01,-2.708948e+02
4.326172e-01,-2.651773e+02,4.326172e-01,-2.632176e+02,4.326172e-01,-2.575441e+02,4.326172e-01,-2.598145e+02,4.326172e-01,-2.495410e+02,4.326172e-01,-2.409505e+02,4.326172e-01,-1.910577e+02,4.326172e-01,-1.936010e+02,4.326172e-01,-2.700650e+02
4.331055e-01,-2.691507e+02,4.331055e-01,-2.631247e+02,4.331055e-01,-2.582989e+02,4.331055e-01,-2.561656e+02,4.331055e-01,-2.492644e+02,4.331055e-01,-2.426381e+02,4.331055e-01,-1.908721e+02,4.331055e-01,-1.919280e+02,4.331055e-01,-2.711955e+02
4.335938e-01,-2.669464e+02,4.335938e-01,-2.633662e+02,4.335938e-01,-2.605096e+02,4.335938e-01,-2.545528e+02,4.335938e-01,-2.477449e+02,4.335938e-01,-2.431987e+02,4.335938e-01,-1.922492e+02,4.335938e-01,-1.896218e+02,4.335938e-01,-2.707261e+02
4.340820e-01,-2.658429e+02,4.340820e-01,-2.629140e+02,4.340820e-01,-2.595531e+02,4.340820e-01,-2.562013e+02,4.340820e-01,-2.490341e+02,4.340820e-01,-2.421887e+02,4.340820e-01,-1.978505e+02,4.340820e-01,-1.876101e+02,4.340820e-01,-2.703973e+02
4.345703e-01,-2.669631e+02,4.345703e-01,-2.621133e+02,4.345703e-01,-2.592373e+02,4.345703e-01,-2.566329e+02,4.345703e-01,-2.526239e+02,4.345703e-01,-2.420877e+02,4.345703e-01,-1.982252e+02,4.345703e-01,-1.859810e+02,4.345703e-01,-2.705950e+02
4.350586e-01,-2.663441e+02,4.350586e-01,-2.625470e+02,4.350586e-01,-2.595132e+02,4.350586e-01,-2.577882e+02,4.350586e-01,-2.514400e+02,4.350586e-01,-2.407576e+02,4.350586e-01,-1.924428e+02,4.350586e-01,-1.852663e+02,4.350586e-01,-2.703627e+02
4.355469e-01,-2.666945e+02,4.355469e-01,-2.644136e+02,4.355469e-01,-2.596489e+02,4.355469e-01,-2.562321e+02,4.355469e-01,-2.500464e+02,4.355469e-01,-2.409036e+02,4.355469e-01,-1.880692e+02,4.355469e-01,-1.845163e+02,4.355469e-01,-2.691893e+02
4.360352e-01,-2.674795e+02,4.360352e-01,-2.640971e+02,4.360352e-01,-2.587364e+02,4.360352e-01,-2.569028e+02,4.360352e-01,-2.483865e+02,4.360352e-01,-2.431521e+02,4.360352e-01,-1.858884e+02,4.360352e-01,-1.839812e+02,4.360352e-01,-2.659548e+02
4.365234e-01,-2.690131e+02,4.365234e-01,-2.642167e+02,4.365234e-01,-2.604914e+02,4.365234e-01,-2.550427e+02,4.365234e-01,-2.466505e+02,4.365234e-01,-2.414450e+02,4.365234e-01,-1.874765e+02,4.365234e-01,-1.854258e+02,4.365234e-01,-2.652279e+02
4.370117e-01,-2.660063e+02,4.370117e-01,-2.644420e+02,4.370117e-01,-2.607678e+02,4.370117e-01,-2.567786e+02,4.370117e-01,-2.466943e+02,4.370117e-01,-2.401189e+02,4.370117e-01,-1.865145e+02,4.370117e-01,-1.863757e+02,4.370117e-01,-2.617955e+02
4.375000e-01,-2.660734e+02,4.375000e-01,-2.639861e+02,4.375000e-01,-2.611897e+02,4.375000e-01,-2.572495e+02,4.375000e-01,-2.478530e+02,4.375000e-01,-2.407422e+02,4.375000e-01,-1.855811e+02,4.375000e-01,-1.834502e+02,4.375000e-01,-2.597543e+02
4.379883e-01,-2.674244e+02,4.379883e-01,-2.636050e+02,4.379883e-01,-2.621190e+02,4.379883e-01,-2.563851e+02,4.379883e-01,-2.488498e+02,4.379883e-01,-2.427443e+02,4.379883e-01,-1.842453e+02,4.379883e-01,-1.837835e+02,4.379883e-01,-2.606821e+02
4.384766e-01,-2.667244e+02,4.384766e-01,-2.637396e+02,4.384766e-01,-2.588433e+02,4.384766e-01,-2.578108e+02,4.384766e-01,-2.501218e+02,4.384766e-01,-2.425382e+02,4.384766e-01,-1.835802e+02,4.384766e-01,-1.843094e+02,4.384766e-01,-2.656242e+02
4.389648e-01,-2.650313e+02,4.389648e-01,-2.632530e+02,4.389648e-01,-2.581420e+02,4.389648e-01,-2.577716e+02,4.389648e-01,-2.514281e+02,4.389648e-01,-2.430689e+02,4.389648e-01,-1.850431e+02,4.389648e-01,-1.860868e+02,4.389648e-01,-2.668304e+02
4.394531e-01,-2.648748e+02,4.394531e-01,-2.623074e+02,4.394531e-01,-2.589532e+02,4.394531e-01,-2.579993e+02,4.394531e-01,-2.520891e+02,4.394531e-01,-2.441226e+02,4.394531e-01,-1.883477e+02,4.394531e-01,-1.914886e+02,4.394531e-01,-2.682420e+02
4.399414e-01,-2.655099e+02,4.399414e-01,-2.619366e+02,4.399414e-01,-2.589003e+02,4.399414e-01,-2.563084e+02,4.399414e-01,-2.533102e+02,4.399414e-01,-2.427412e+02,4.399414e-01,-1.883131e+02,4.399414e-01,-1.973251e+02,4.399414e-01,-2.696343e+02
4.404297e-01,-2.650039e+02,4.404297e-01,-2.626964e+02,4.404297e-01,-2.595521e+02,4.404297e-01,-2.580026e+02,4.404297e-01,-2.520744e+02,4.404297e-01,-2.424385e+02,4.404297e-01,-1.873605e+02,4.404297e-01,-2.017726e+02,4.404297e-01,-2.702039e+02
4.409180e-01,-2.653355e+02,4.409180e-01,-2.635310e+02,4.409180e-01,-2.596510e+02,4.409180e-01,-2.583101e+02,4.409180e-01,-2.509879e+02,4.409180e-01,-2.445382e+02,4.409180e-01,-1.894311e+02,4.409180e-01,-1.982552e+02,4.409180e-01,-2.700009e+02
4.414062e-01,-2.672739e+02,4.414062e-01,-2.641984e+02,4.414062e-01,-2.589979e+02,4.414062e-01,-2.577368e+02,4.414062e-01,-2.503890e+02,4.414062e-01,-2.444133e+02,4.414062e-01,-1.923849e+02,4.414062e-01,-1.959781e+02,4.414062e-01,-2.689977e+02
4.418945e-01,-2.664631e+02,4.418945e-01,-2.657552e+02,4.418945e-01,-2.596106e+02,4.418945e-01,-2.563193e+02,4.418945e-01,-2.492788e+02,4.418945e-01,-2.429274e+02,4.418945e-01,-1.916943e+02,4.418945e-01,-1.963267e+02,4.418945e-01,-2.682103e+02
4.423828e-01,-2.662155e+02,4.423828e-01,-2.652868e+02,4.423828e-01,-2.595988e+02,4.423828e-01,-2.560928e+02,4.423828e-01,-2.497569e+02,4.423828e-01,-2.422619e+02,4.423828e-01,-1.913891e+02,4.423828e-01,-1.922008e+02,4.423828e-01,-2.689122e+02
4.428711e-01,-2.665330e+02,4.428711e-01,-2.642532e+02,4.428711e-01,-2.588627e+02,4.428711e-01,-2.570908e+02,4.428711e-01,-2.507723e+02,4.428711e-01,-2.423156e+02,4.428711e-01,-1.925352e+02,4.428711e-01,-1.910679e+02,4.428711e-01,-2.702089e+02
4.433594e-01,-2.675011e+02,4.433594e-01,-2.629032e+02,4.433594e-01,-2.609605e+02,4.433594e-01,-2.588302e+02,4.433594e-01,-2.514206e+02,4.433594e-01,-2.441435e+02,4.433594e-01,-1.947126e+02,4.433594e-01,-1.911246e+02,4.433594e-01,-2.708483e+02
4.438477e-01,-2.673102e+02,4.438477e-01,-2.649976e+02,4.438477e-01,-2.606371e+02,4.438477e-01,-2.594297e+02,4.438477e-01,-2.508913e+02,4.438477e-01,-2.439951e+02,4.438477e-01,-1.980001e+02,4.438477e-01,-1.917282e+02,4.438477e-01,-2.719517e+02
4.443359e-01,-2.654205e+02,4.443359e-01,-2.657938e+02,4.443359e-01,-2.594199e+02,4.443359e-01,-2.574047e+02,4.443359e-01,-2.511183e+02,4.443359e-01,-2.434005e+02,4.443359e-01,-1.980351e+02,4.443359e-01,-1.915451e+02,4.443359e-01,-2.697532e+02
4.448242e-01,-2.638922e+02,4.448242e-01,-2.647987e+02,4.448242e-01,-2.599236e+02,4.448242e-01,-2.562698e+02,4.448242e-01,-2.524149e+02,4.448242e-01,-2.447177e+02,4.448242e-01,-1.975614e+02,4.448242e-01,-1.900240e+02,4.448242e-01,-2.700827e+02
4.453125e-01,-2.653857e+02,4.453125e-01,-2.632756e+02,4.453125e-01,-2.610172e+02,4.453125e-01,-2.565836e+02,4.453125e-01,-2.509226e+02,4.453125e-01,-2.454030e+02,4.453125e-01,-1.987413e+02,4.453125e-01,-1.907102e+02,4.453125e-01,-2.714184e+02
4.458008e-01,-2.665805e+02,4.458008e-01,-2.633512e+02,4.458008e-01,-2.605713e+02,4.458008e-01,-2.576119e+02,4.458008e-01,-2.490508e+02,4.458008e-01,-2.419466e+02,4.458008e-01,-2.012069e+02,4.458008e-01,-1.907124e+02,4.458008e-01,-2.716561e+02
4.462891e-01,-2.683830e+02,4.462891e-01,-2.648245e+02,4.462891e-01,-2.603997e+02,4.462891e-01,-2.585681e+02,4.462891e-01,-2.485034e+02,4.462891e-01,-2.408038e+02,4.462891e-01,-2.011766e+02,4.462891e-01,-1.914291e+02,4.462891e-01,-2.713710e+02
4.467773e-01,-2.694534e+02,4.467773e-01,-2.657584e+02,4.467773e-01,-2.620804e+02,4.467773e-01,-2.574630e+02,4.467773e-01,-2.487866e+02,4.467773e-01,-2.401326e+02,4.467773e-01,-2.021455e+02,4.467773e-01,-1.948598e+02,4.467773e-01,-2.708737e+02
4.472656e-01,-2.672460e+02,4.472656e-01,-2.657281e+02,4.472656e-01,-2.615594e+02,4.472656e-01,-2.554696e+02,4.472656e-01,-2.502952e+02,4.472656e-01,-2.410963e+02,4.472656e-01,-2.039094e+02,4.472656e-01,-1.953911e+02,4.472656e-01,-2.699433e+02
4.477539e-01,-2.678796e+02,4.477539e-01,-2.668729e+02,4.477539e-01,-2.584789e+02,4.477539e-01,-2.560760e+02,4.477539e-01,-2.501085e+02,4.477539e-01,-2.420565e+02,4.477539e-01,-2.050183e+02,4.477539e-01,-1.956094e+02,4.477539e-01,-2.711338e+02
4.482422e-01,-2.681375e+02,4.482422e-01,-2.635360e+02,4.482422e-01,-2.587945e+02,4.482422e-01,-2.583642e+02,4.482422e-01,-2.516903e+02,4.482422e-01,-2.429151e+02,4.482422e-01,-2.029939e+02,4.482422e-01,-1.997925e+02,4.482422e-01,-2.726536e+02
4.487305e-01,-2.668702e+02,4.487305e-01,-2.610844e+02,4.487305e-01,-2.605941e+02,4.487305e-01,-2.577811e+02,4.487305e-01,-2.526863e+02,4.487305e-01,-2.431678e+02,4.487305e-01,-2.018120e+02,4.487305e-01,-2.054114e+02,4.487305e-01,-2.724605e+02
4.492188e-01,-2.663758e+02,4.492188e-01,-2.611206e+02,4.492188e-01,-2.592293e+02,4.492188e-01,-2.569674e+02,4.492188e-01,-2.503790e+02,4.492188e-01,-2.445761e+02,4.492188e-01,-2.021243e+02,4.492188e-01,-2.119502e+02,4.492188e-01,-2.737662e+02
4.497070e-01,-2.657342e+02,4.497070e-01,-2.638439e+02,4.497070e-01,-2.592109e+02,4.497070e-01,-2.553448e+02,4.497070e-01,-2.496606e+02,4.497070e-01,-2.460099e+02,4.497070e-01,-2.051014e+02,4.497070e-01,-2.073447e+02,4.497070e-01,-2.725146e+02
4.501953e-01,-2.666074e+02,4.501953e-01,-2.640066e+02,4.501953e-01,-2.596969e+02,4.501953e-01,-2.556686e+02,4.501953e-01,-2.515329e+02,4.501953e-01,-2.457951e+02,4.501953e-01,-2.085319e+02,4.501953e-01,-2.013857e+02,4.501953e-01,-2.706947e+02
4.506836e-01,-2.680831e+02,4.506836e-01,-2.620242e+02,4.506836e-01,-2.595461e+02,4.506836e-01,-2.562878e+02,4.506836e-01,-2.498966e+02,4.506836e-01,-2.464837e+02,4.506836e-01,-2.086867e+02,4.506836e-01,-1.966642e+02,4.506836e-01,-2.702494e+02
4.511719e-01,-2.686985e+02,4.511719e-01,-2.636102e+02,4.511719e-01,-2.622351e+02,4.511719e-01,-2.583176e+02,4.511719e-01,-2.498478e+02,4.511719e-01,-2.462034e+02,4.511719e-01,-2.087702e+02,4.511719e-01,-1.949458e+02,4.511719e-01,-2.702892e+02
4.516602e-01,-2.686350e+02,4.516602e-01,-2.659931e+02,4.516602e-01,-2.646654e+02,4.516602e-01,-2.585077e+02,4.516602e-01,-2.508853e+02,4.516602e-01,-2.435767e+02,4.516602e-01,-2.083589e+02,4.516602e-01,-1.958948e+02,4.516602e-01,-2.690964e+02
4.521484e-01,-2.673931e+02,4.521484e-01,-2.642382e+02,4.521484e-01,-2.586020e+02,4.521484e-01,-2.591288e+02,4.521484e-01,-2.513872e+02,4.521484e-01,-2.432188e+02,4.521484e-01,-2.092009e+02,4.521484e-01,-8.951788e+01,4.521484e-01,-2.679952e+02
4.526367e-01,-2.670072e+02,4.526367e-01,-2.610705e+02,4.526367e-01,-2.566394e+02,4.526367e-01,-2.605423e+02,4.526367e-01,-2.515646e+02,4.526367e-01,-2.436638e+02,4.526367e-01,-2.114687e+02,4.526367e-01,-7.360026e+01,4.526367e-01,-2.678214e+02
4.531250e-01,-2.673214e+02,4.531250e-01,-2.573690e+02,4.531250e-01,-2.573336e+02,4.531250e-01,-2.588342e+02,4.531250e-01,-2.518000e+02,4.531250e-01,-2.415639e+02,4.531250e-01,-2.116027e+02,4.531250e-01,-6.909408e+01,4.531250e-01,-2.674894e+02
4.536133e-01,-2.681757e+02,4.536133e-01,-2.611550e+02,4.536133e-01,-2.595459e+02,4.536133e-01,-2.563037e+02,4.536133e-01,-2.533241e+02,4.536133e-01,-2.435492e+02,4.536133e-01,-2.119696e+02,4.536133e-01,-7.360026e+01,4.536133e-01,-2.699555e+02
4.541016e-01,-2.673422e+02,4.541016e-01,-2.649383e+02,4.541016e-01,-2.607794e+02,4.541016e-01,-2.562414e+02,4.541016e-01,-2.539486e+02,4.541016e-01,-2.438227e+02,4.541016e-01,-2.129557e+02,4.541016e-01,-8.951785e+01,4.541016e-01,-2.693603e+02
4.545898e-01,-2.680446e+02,4.545898e-01,-2.647476e+02,4.545898e-01,-2.589442e+02,4.545898e-01,-2.569190e+02,4.545898e-01,-2.528143e+02,4.545898e-01,-2.439607e+02,4.545898e-01,-2.122810e+02,4.545898e-01,-1.899128e+02,4.545898e-01,-2.703570e+02
4.550781e-01,-2.690138e+02,4.550781e-01,-2.653720e+02,4.550781e-01,-2.583407e+02,4.550781e-01,-2.561598e+02,4.550781e-01,-2.514620e+02,4.550781e-01,-2.451161e+02,4.550781e-01,-2.126652e+02,4.550781e-01,-1.896854e+02,4.550781e-01,-2.711913e+02
4.555664e-01,-2.694914e+02,4.555664e-01,-2.649655e+02,4.555664e-01,-2.592785e+02,4.555664e-01,-2.564510e+02,4.555664e-01,-2.506373e+02,4.555664e-01,-2.443925e+02,4.555664e-01,-2.128044e+02,4.555664e-01,-1.900794e+02,4.555664e-01,-2.721660e+02
4.560547e-01,-2.698109e+02,4.560547e-01,-2.626682e+02,4.560547e-01,-2.606549e+02,4.560547e-01,-2.566847e+02,4.560547e-01,-2.518910e+02,4.560547e-01,-2.445085e+02,4.560547e-01,-2.137618e+02,4.560547e-01,-1.891268e+02,4.560547e-01,-2.734214e+02
4.565430e-01,-2.679323e+02,4.565430e-01,-2.630233e+02,4.565430e-01,-2.604892e+02,4.565430e-01,-2.557254e+02,4.565430e-01,-2.527145e+02,4.565430e-01,-2.452681e+02,4.565430e-01,-2.151036e+02,4.565430e-01,-1.905004e+02,4.565430e-01,-2.716441e+02
4.570312e-01,-2.671772e+02,4.570312e-01,-2.646689e+02,4.570312e-01,-2.610600e+02,4.570312e-01,-2.578034e+02,4.570312e-01,-2.519405e+02,4.570312e-01,-2.442181e+02,4.570312e-01,-2.148294e+02,4.570312e-01,-1.931117e+02,4.570312e-01,-2.718299e+02
4.575195e-01,-2.686362e+02,4.575195e-01,-2.655761e+02,4.575195e-01,-2.601664e+02,4.575195e-01,-2.610989e+02,4.575195e-01,-2.506967e+02,4.575195e-01,-2.443977e+02,4.575195e-01,-2.148875e+02,4.575195e-01,-1.942782e+02,4.575195e-01,-2.723993e+02
4.580078e-01,-2.725843e+02,4.580078e-01,-2.662480e+02,4.580078e-01,-2.593457e+02,4.580078e-01,-2.595993e+02,4.580078e-01,-2.513826e+02,4.580078e-01,-2.454141e+02,4.580078e-01,-2.163855e+02,4.580078e-01,-1.940600e+02,4.580078e-01,-2.741137e+02
4.584961e-01,-2.716538e+02,4.584961e-01,-2.655350e+02,4.584961e-01,-2.597685e+02,4.584961e-01,-2.571043e+02,4.584961e-01,-2.516176e+02,4.584961e-01,-2.462624e+02,4.584961e-01,-2.158568e+02,4.584961e-01,-1.940284e+02,4.584961e-01,-2.747924e+02
4.589844e-01,-2.702658e+02,4.589844e-01,-2.666270e+02,4.589844e-01,-2.618444e+02,4.589844e-01,-2.565698e+02,4.589844e-01,-2.518597e+02,4.589844e-01,-2.452433e+02,4.589844e-01,-2.170639e+02,4.589844e-01,-1.948447e+02,4.589844e-01,-2.764360e+02
4.594727e-01,-2.677440e+02,4.594727e-01,-2.647865e+02,4.594727e-01,-2.627725e+02,4.594727e-01,-2.579621e+02,4.594727e-01,-2.524936e+02,4.594727e-01,-2.448858e+02,4.594727e-01,-2.187890e+02,4.594727e-01,-1.976669e+02,4.594727e-01,-2.765317e+02
4.599609e-01,-2.670329e+02,4.599609e-01,-2.639226e+02,4.599609e-01,-2.613130e+02,4.599609e-01,-2.569718e+02,4.599609e-01,-2.515805e+02,4.599609e-01,-2.445753e+02,4.599609e-01,-2.199095e+02,4.599609e-01,-1.993559e+02,4.599609e-01,-2.748112e+02
4.604492e-01,-2.688272e+02,4.604492e-01,-2.654874e+02,4.604492e-01,-2.606473e+02,4.604492e-01,-2.575674e+02,4.604492e-01,-2.498531e+02,4.604492e-01,-2.445355e+02,4.604492e-01,-2.191776e+02,4.604492e-01,-2.014994e+02,4.604492e-01,-2.733862e+02
4.609375e-01,-2.693931e+02,4.609375e-01,-2.668934e+02,4.609375e-01,-2.616965e+02,4.609375e-01,-2.594667e+02,4.609375e-01,-2.513230e+02,4.609375e-01,-2.442598e+02,4.609375e-01,-2.185176e+02,4.609375e-01,-2.076320e+02,4.609375e-01,-2.735478e+02
4.614258e-01,-2.679668e+02,4.614258e-01,-2.672515e+02,4.614258e-01,-2.622930e+02,4.614258e-01,-2.592112e+02,4.614258e-01,-2.520841e+02,4.614258e-01,-2.439032e+02,4.614258e-01,-2.193809e+02,4.614258e-01,-2.130442e+02,4.614258e-01,-2.745127e+02
4.619141e-01,-2.666819e+02,4.619141e-01,-2.675080e+02,4.619141e-01,-2.615092e+02,4.619141e-01,-2.555919e+02,4.619141e-01,-2.526274e+02,4.619141e-01,-2.444694e+02,4.619141e-01,-2.212748e+02,4.619141e-01,-2.154633e+02,4.619141e-01,-2.734218e+02
4.624023e-01,-2.677698e+02,4.624023e-01,-2.660024e+02,4.624023e-01,-2.620284e+02,4.624023e-01,-2.563269e+02,4.624023e-01,-2.524852e+02,4.624023e-01,-2.448000e+02,4.624023e-01,-2.213822e+02,4.624023e-01,-2.099925e+02,4.624023e-01,-2.728847e+02
4.628906e-01,-2.686871e+02,4.628906e-01,-2.657028e+02,4.628906e-01,-2.624733e+02,4.628906e-01,-2.600354e+02,4.628906e-01,-2.529718e+02,4.628906e-01,-2.456916e+02,4.628906e-01,-2.226741e+02,4.628906e-01,-2.042443e+02,4.628906e-01,-2.746315e+02
4.633789e-01,-2.679185e+02,4.633789e-01,-2.664968e+02,4.633789e-01,-2.617692e+02,4.633789e-01,-2.610084e+02,4.633789e-01,-2.525368e+02,4.633789e-01,-2.455130e+02,4.633789e-01,-2.241281e+02,4.633789e-01,-2.011422e+02,4.633789e-01,-2.746495e+02
4.638672e-01,-2.686305e+02,4.638672e-01,-2.651568e+02,4.638672e-01,-2.610886e+02,4.638672e-01,-2.614817e+02,4.638672e-01,-2.522177e+02,4.638672e-01,-2.446606e+02,4.638672e-01,-2.245362e+02,4.638672e-01,-1.996852e+02,4.638672e-01,-2.732120e+02
4.643555e-01,-2.687055e+02,4.643555e-01,-2.665795e+02,4.643555e-01,-2.600956e+02,4.643555e-01,-2.603934e+02,4.643555e-01,-2.519648e+02,4.643555e-01,-2.446770e+02,4.643555e-01,-2.233382e+02,4.643555e-01,-1.979279e+02,4.643555e-01,-2.725458e+02
4.648438e-01,-2.692626e+02,4.648438e-01,-2.660567e+02,4.648438e-01,-2.615927e+02,4.648438e-01,-2.590643e+02,4.648438e-01,-2.517990e+02,4.648438e-01,-2.446628e+02,4.648438e-01,-2.239354e+02,4.648438e-01,-1.970087e+02,4.648438e-01,-2.725003e+02
4.653320e-01,-2.699018e+02,4.653320e-01,-2.657636e+02,4.653320e-01,-2.599814e+02,4.653320e-01,-2.585748e+02,4.653320e-01,-2.518357e+02,4.653320e-01,-2.451379e+02,4.653320e-01,-2.249675e+02,4.653320e-01,-1.969140e+02,4.653320e-01,-2.758686e+02
4.658203e-01,-2.717382e+02,4.658203e-01,-2.649993e+02,4.658203e-01,-2.593234e+02,4.658203e-01,-2.589866e+02,4.658203e-01,-2.525789e+02,4.658203e-01,-2.455207e+02,4.658203e-01,-2.250804e+02,4.658203e-01,-1.961345e+02,4.658203e-01,-2.788127e+02
4.663086e-01,-2.724279e+02,4.663086e-01,-2.650968e+02,4.663086e-01,-2.597318e+02,4.663086e-01,-2.592458e+02,4.663086e-01,-2.527526e+02,4.663086e-01,-2.467866e+02,4.663086e-01,-2.242941e+02,4.663086e-01,-1.958236e+02,4.663086e-01,-2.793889e+02
4.667969e-01,-2.708389e+02,4.667969e-01,-2.660875e+02,4.667969e-01,-2.608856e+02,4.667969e-01,-2.593763e+02,4.667969e-01,-2.529852e+02,4.667969e-01,-2.466912e+02,4.667969e-01,-2.234775e+02,4.667969e-01,-1.929685e+02,4.667969e-01,-2.761571e+02
4.672852e-01,-2.699353e+02,4.672852e-01,-2.635849e+02,4.672852e-01,-2.619599e+02,4.672852e-01,-2.625274e+02,4.672852e-01,-2.537655e+02,4.672852e-01,-2.460220e+02,4.672852e-01,-2.236624e+02,4.672852e-01,-1.913187e+02,4.672852e-01,-2.743387e+02
4.677734e-01,-2.702103e+02,4.677734e-01,-2.640485e+02,4.677734e-01,-2.618478e+02,4.677734e-01,-2.613153e+02,4.677734e-01,-2.540804e+02,4.677734e-01,-2.456415e+02,4.677734e-01,-2.268447e+02,4.677734e-01,-1.931683e+02,4.677734e-01,-2.725627e+02
4.682617e-01,-2.730194e+02,4.682617e-01,-2.663237e+02,4.682617e-01,-2.600023e+02,4.682617e-01,-2.579946e+02,4.682617e-01,-2.526155e+02,4.682617e-01,-2.452701e+02,4.682617e-01,-2.286794e+02,4.682617e-01,-1.916379e+02,4.682617e-01,-2.696582e+02
4.687500e-01,-2.719388e+02,4.687500e-01,-2.656980e+02,4.687500e-01,-2.590743e+02,4.687500e-01,-2.566809e+02,4.687500e-01,-2.515369e+02,4.687500e-01,-2.472451e+02,4.687500e-01,-2.267671e+02,4.687500e-01,-1.920345e+02,4.687500e-01,-2.673835e+02
4.692383e-01,-2.700832e+02,4.692383e-01,-2.640871e+02,4.692383e-01,-2.593990e+02,4.692383e-01,-2.563272e+02,4.692383e-01,-2.531512e+02,4.692383e-01,-2.476686e+02,4.692383e-01,-2.260879e+02,4.692383e-01,-1.946091e+02,4.692383e-01,-2.678171e+02
4.697266e-01,-2.692705e+02,4.697266e-01,-2.650692e+02,4.697266e-01,-2.614927e+02,4.697266e-01,-2.560463e+02,4.697266e-01,-2.548985e+02,4.697266e-01,-2.463585e+02,4.697266e-01,-2.269694e+02,4.697266e-01,-1.942919e+02,4.697266e-01,-2.720101e+02
4.702148e-01,-2.700514e+02,4.702148e-01,-2.662111e+02,4.702148e-01,-2.615149e+02,4.702148e-01,-2.574865e+02,4.702148e-01,-2.543136e+02,4.702148e-01,-2.463557e+02,4.702148e-01,-2.293302e+02,4.702148e-01,-1.941016e+02,4.702148e-01,-2.730039e+02
4.707031e-01,-2.718361e+02,4.707031e-01,-2.671188e+02,4.707031e-01,-2.608159e+02,4.707031e-01,-2.591461e+02,4.707031e-01,-2.520924e+02,4.707031e-01,-2.455473e+02,4.707031e-01,-2.287971e+02,4.707031e-01,-1.942056e+02,4.707031e-01,-2.745586e+02
4.711914e-01,-2.727380e+02,4.711914e-01,-2.667259e+02,4.711914e-01,-2.609533e+02,4.711914e-01,-2.579885e+02,4.711914e-01,-2.527099e+02,4.711914e-01,-2.450792e+02,4.711914e-01,-2.287983e+02,4.711914e-01,-1.948720e+02,4.711914e-01,-2.756115e+02
4.716797e-01,-2.701437e+02,4.716797e-01,-2.653290e+02,4.716797e-01,-2.638902e+02,4.716797e-01,-2.577966e+02,4.716797e-01,-2.548956e+02,4.716797e-01,-2.464008e+02,4.716797e-01,-2.298004e+02,4.716797e-01,-1.952875e+02,4.716797e-01,-2.748341e+02
4.721680e-01,-2.692322e+02,4.721680e-01,-2.651476e+02,4.721680e-01,-2.627500e+02,4.721680e-01,-2.613378e+02,4.721680e-01,-2.538871e+02,4.721680e-01,-2.462881e+02,4.721680e-01,-2.306296e+02,4.721680e-01,-1.948159e+02,4.721680e-01,-2.747254e+02
4.726562e-01,-2.702462e+02,4.726562e-01,-2.658894e+02,4.726562e-01,-2.599457e+02,4.726562e-01,-2.606450e+02,4.726562e-01,-2.540680e+02,4.726562e-01,-2.467833e+02,4.726562e-01,-2.306538e+02,4.726562e-01,-1.965023e+02,4.726562e-01,-2.738029e+02
4.731445e-01,-2.713154e+02,4.731445e-01,-2.646466e+02,4.731445e-01,-2.607705e+02,4.731445e-01,-2.587717e+02,4.731445e-01,-2.553601e+02,4.731445e-01,-2.481485e+02,4.731445e-01,-2.299910e+02,4.731445e-01,-1.981870e+02,4.731445e-01,-2.727662e+02
4.736328e-01,-2.709293e+02,4.736328e-01,-2.636413e+02,4.736328e-01,-2.625494e+02,4.736328e-01,-2.585524e+02,4.736328e-01,-2.544998e+02,4.736328e-01,-2.474807e+02,4.736328e-01,-2.280856e+02,4.736328e-01,-1.979667e+02,4.736328e-01,-2.727085e+02
4.741211e-01,-2.710790e+02,4.741211e-01,-2.672102e+02,4.741211e-01,-2.621534e+02,4.741211e-01,-2.580618e+02,4.741211e-01,-2.546739e+02,4.741211e-01,-2.470548e+02,4.741211e-01,-2.276965e+02,4.741211e-01,-1.988011e+02,4.741211e-01,-2.748675e+02
4.746094e-01,-2.699606e+02,4.746094e-01,-2.673595e+02,4.746094e-01,-2.642669e+02,4.746094e-01,-2.581832e+02,4.746094e-01,-2.524956e+02,4.746094e-01,-2.461529e+02,4.746094e-01,-2.293409e+02,4.746094e-01,-2.034245e+02,4.746094e-01,-2.740594e+02
4.750977e-01,-2.699867e+02,4.750977e-01,-2.672228e+02,4.750977e-01,-2.613556e+02,4.750977e-01,-2.573276e+02,4.750977e-01,-2.523262e+02,4.750977e-01,-2.451732e+02,4.750977e-01,-2.317632e+02,4.750977e-01,-2.097587e+02,4.750977e-01,-2.727643e+02
4.755859e-01,-2.695679e+02,4.755859e-01,-2.654713e+02,4.755859e-01,-2.591916e+02,4.755859e-01,-2.566673e+02,4.755859e-01,-2.553360e+02,4.755859e-01,-2.447183e+02,4.755859e-01,-2.308619e+02,4.755859e-01,-2.157022e+02,4.755859e-01,-2.728136e+02
4.760742e-01,-2.684321e+02,4.760742e-01,-2.647788e+02,4.760742e-01,-2.608928e+02,4.760742e-01,-2.569159e+02,4.760742e-01,-2.534165e+02,4.760742e-01,-2.465591e+02,4.760742e-01,-2.314877e+02,4.760742e-01,-2.081543e+02,4.760742e-01,-2.724770e+02
4.765625e-01,-2.704324e+02,4.765625e-01,-2.653254e+02,4.765625e-01,-2.626831e+02,4.765625e-01,-2.562322e+02,4.765625e-01,-2.516445e+02,4.765625e-01,-2.469238e+02,4.765625e-01,-2.292519e+02,4.765625e-01,-2.050259e+02,4.765625e-01,-2.722879e+02
4.770508e-01,-2.719904e+02,4.770508e-01,-2.659125e+02,4.770508e-01,-2.617373e+02,4.770508e-01,-2.556479e+02,4.770508e-01,-2.532104e+02,4.770508e-01,-2.457808e+02,4.770508e-01,-2.309371e+02,4.770508e-01,-2.010330e+02,4.770508e-01,-2.742739e+02
4.775391e-01,-2.719433e+02,4.775391e-01,-2.661365e+02,4.775391e-01,-2.613291e+02,4.775391e-01,-2.567623e+02,4.775391e-01,-2.551338e+02,4.775391e-01,-2.479418e+02,4.775391e-01,-2.335378e+02,4.775391e-01,-1.982924e+02,4.775391e-01,-2.740274e+02
4.780273e-01,-2.711885e+02,4.780273e-01,-2.651368e+02,4.780273e-01,-2.626045e+02,4.780273e-01,-2.573694e+02,4.780273e-01,-2.554930e+02,4.780273e-01,-2.491164e+02,4.780273e-01,-2.333618e+02,4.780273e-01,-1.982988e+02,4.780273e-01,-2.727138e+02
4.785156e-01,-2.699816e+02,4.785156e-01,-2.658107e+02,4.785156e-01,-2.619376e+02,4.785156e-01,-2.583601e+02,4.785156e-01,-2.561113e+02,4.785156e-01,-2.463319e+02,4.785156e-01,-2.335980e+02,4.785156e-01,-1.988497e+02,4.785156e-01,-2.717650e+02
4.790039e-01,-2.689073e+02,4.790039e-01,-2.678023e+02,4.790039e-01,-2.614335e+02,4.790039e-01,-2.599373e+02,4.790039e-01,-2.540488e+02,4.790039e-01,-2.468073e+02,4.790039e-01,-2.355068e+02,4.790039e-01,-1.959125e+02,4.790039e-01,-2.713773e+02
4.794922e-01,-2.689398e+02,4.794922e-01,-2.689550e+02,4.794922e-01,-2.595691e+02,4.794922e-01,-2.607120e+02,4.794922e-01,-2.528356e+02,4.794922e-01,-2.478323e+02,4.794922e-01,-2.349759e+02,4.794922e-01,-1.934721e+02,4.794922e-01,-2.732825e+02
4.799805e-01,-2.695924e+02,4.799805e-01,-2.700711e+02,4.799805e-01,-2.594588e+02,4.799805e-01,-2.576853e+02,4.799805e-01,-2.518936e+02,4.799805e-01,-2.466870e+02,4.799805e-01,-2.357061e+02,4.799805e-01,-1.939301e+02,4.799805e-01,-2.746341e+02
4.804688e-01,-2.694394e+02,4.804688e-01,-2.687684e+02,4.804688e-01,-2.602421e+02,4.804688e-01,-2.571428e+02,4.804688e-01,-2.538680e+02,4.804688e-01,-2.470135e+02,4.804688e-01,-2.345245e+02,4.804688e-01,-1.935592e+02,4.804688e-01,-2.738225e+02
4.809570e-01,-2.702672e+02,4.809570e-01,-2.683320e+02,4.809570e-01,-2.610334e+02,4.809570e-01,-2.584477e+02,4.809570e-01,-2.546022e+02,4.809570e-01,-2.469666e+02,4.809570e-01,-2.352142e+02,4.809570e-01,-1.944104e+02,4.809570e-01,-2.738322e+02
4.814453e-01,-2.710399e+02,4.814453e-01,-2.687605e+02,4.814453e-01,-2.610805e+02,4.814453e-01,-2.603963e+02,4.814453e-01,-2.551658e+02,4.814453e-01,-2.466550e+02,4.814453e-01,-2.358623e+02,4.814453e-01,-1.951051e+02,4.814453e-01,-2.748325e+02
4.819336e-01,-2.715201e+02,4.819336e-01,-2.669546e+02,4.819336e-01,-2.602774e+02,4.819336e-01,-2.601998e+02,4.819336e-01,-2.536420e+02,4.819336e-01,-2.470888e+02,4.819336e-01,-2.349925e+02,4.819336e-01,-1.917926e+02,4.819336e-01,-2.754545e+02
4.824219e-01,-2.731113e+02,4.824219e-01,-2.658289e+02,4.824219e-01,-2.624628e+02,4.824219e-01,-2.610006e+02,4.824219e-01,-2.531123e+02,4.824219e-01,-2.484190e+02,4.824219e-01,-2.334954e+02,4.824219e-01,-1.906256e+02,4.824219e-01,-2.767468e+02
4.829102e-01,-2.722307e+02,4.829102e-01,-2.654061e+02,4.829102e-01,-2.635095e+02,4.829102e-01,-2.594878e+02,4.829102e-01,-2.529901e+02,4.829102e-01,-2.498279e+02,4.829102e-01,-2.336229e+02,4.829102e-01,-1.918979e+02,4.829102e-01,-2.770343e+02
4.833984e-01,-2.724302e+02,4.833984e-01,-2.659278e+02,4.833984e-01,-2.612073e+02,4.833984e-01,-2.590924e+02,4.833984e-01,-2.516327e+02,4.833984e-01,-2.483765e+02,4.833984e-01,-2.345763e+02,4.833984e-01,-1.924696e+02,4.833984e-01,-2.754890e+02
4.838867e-01,-2.716059e+02,4.838867e-01,-2.668587e+02,4.838867e-01,-2.612395e+02,4.838867e-01,-2.595488e+02,4.838867e-01,-2.535404e+02,4.838867e-01,-2.481511e+02,4.838867e-01,-2.352624e+02,4.838867e-01,-1.916190e+02,4.838867e-01,-2.675857e+02
4.843750e-01,-2.720716e+02,4.843750e-01,-2.663461e+02,4.843750e-01,-2.616793e+02,4.843750e-01,-2.584635e+02,4.843750e-01,-2.549293e+02,4.843750e-01,-2.475963e+02,4.843750e-01,-2.343972e+02,4.843750e-01,-1.924062e+02,4.843750e-01,-2.640350e+02
4.848633e-01,-2.720513e+02,4.848633e-01,-2.666869e+02,4.848633e-01,-2.624907e+02,4.848633e-01,-2.584572e+02,4.848633e-01,-2.543375e+02,4.848633e-01,-2.477293e+02,4.848633e-01,-2.342155e+02,4.848633e-01,-1.927658e+02,4.848633e-01,-2.687139e+02
4.853516e-01,-2.715665e+02,4.853516e-01,-2.670981e+02,4.853516e-01,-2.615720e+02,4.853516e-01,-2.579459e+02,4.853516e-01,-2.556423e+02,4.853516e-01,-2.483409e+02,4.853516e-01,-2.354492e+02,4.853516e-01,-1.927008e+02,4.853516e-01,-2.757067e+02
4.858398e-01,-2.712637e+02,4.858398e-01,-2.688191e+02,4.858398e-01,-2.614333e+02,4.858398e-01,-2.568533e+02,4.858398e-01,-2.568197e+02,4.858398e-01,-2.485819e+02,4.858398e-01,-2.348375e+02,4.858398e-01,-1.941824e+02,4.858398e-01,-2.746936e+02
4.863281e-01,-2.738452e+02,4.863281e-01,-2.701743e+02,4.863281e-01,-2.618064e+02,4.863281e-01,-2.570429e+02,4.863281e-01,-2.542251e+02,4.863281e-01,-2.490181e+02,4.863281e-01,-2.340869e+02,4.863281e-01,-1.973744e+02,4.863281e-01,-2.761736e+02
4.868164e-01,-2.723638e+02,4.868164e-01,-2.693615e+02,4.868164e-01,-2.609995e+02,4.868164e-01,-2.592989e+02,4.868164e-01,-2.520027e+02,4.868164e-01,-2.476288e+02,4.868164e-01,-2.339993e+02,4.868164e-01,-1.980036e+02,4.868164e-01,-2.768421e+02
4.873047e-01,-2.719371e+02,4.873047e-01,-2.679162e+02,4.873047e-01,-2.606472e+02,4.873047e-01,-2.598377e+02,4.873047e-01,-2.519605e+02,4.873047e-01,-2.480458e+02,4.873047e-01,-2.343521e+02,4.873047e-01,-2.013047e+02,4.873047e-01,-2.747164e+02
4.877930e-01,-2.729337e+02,4.877930e-01,-2.674781e+02,4.877930e-01,-2.609881e+02,4.877930e-01,-2.572020e+02,4.877930e-01,-2.527502e+02,4.877930e-01,-2.480992e+02,4.877930e-01,-2.353265e+02,4.877930e-01,-2.046332e+02,4.877930e-01,-2.752753e+02
4.882812e-01,-2.730271e+02,4.882812e-01,-2.653946e+02,4.882812e-01,-2.605996e+02,4.882812e-01,-2.565334e+02,4.882812e-01,-2.530303e+02,4.882812e-01,-2.476602e+02,4.882812e-01,-2.380788e+02,4.882812e-01,-2.061206e+02,4.882812e-01,-2.761185e+02
4.887695e-01,-2.718358e+02,4.887695e-01,-2.653011e+02,4.887695e-01,-2.617453e+02,4.887695e-01,-2.574803e+02,4.887695e-01,-2.540675e+02,4.887695e-01,-2.469098e+02,4.887695e-01,-2.362241e+02,4.887695e-01,-2.023873e+02,4.887695e-01,-2.751470e+02
4.892578e-01,-2.711577e+02,4.892578e-01,-2.659725e+02,4.892578e-01,-2.617391e+02,4.892578e-01,-2.570145e+02,4.892578e-01,-2.544660e+02,4.892578e-01,-2.451464e+02,4.892578e-01,-2.344007e+02,4.892578e-01,-1.985091e+02,4.892578e-01,-2.752389e+02
4.897461e-01,-2.728414e+02,4.897461e-01,-2.654761e+02,4.897461e-01,-2.620972e+02,4.897461e-01,-2.571934e+02,4.897461e-01,-2.545874e+02,4.897461e-01,-2.461272e+02,4.897461e-01,-2.351582e+02,4.897461e-01,-1.979768e+02,4.897461e-01,-2.745365e+02
4.902344e-01,-2.719868e+02,4.902344e-01,-2.654061e+02,4.902344e-01,-2.632294e+02,4.902344e-01,-2.578902e+02,4.902344e-01,-2.558687e+02,4.902344e-01,-2.495611e+02,4.902344e-01,-2.373915e+02,4.902344e-01,-1.957489e+02,4.902344e-01,-2.749107e+02
4.907227e-01,-2.704566e+02,4.907227e-01,-2.658765e+02,4.907227e-01,-2.626622e+02,4.907227e-01,-2.574420e+02,4.907227e-01,-2.538606e+02,4.907227e-01,-2.492072e+02,4.907227e-01,-2.364082e+02,4.907227e-01,-1.946385e+02,4.907227e-01,-2.749976e+02
4.912109e-01,-2.711252e+02,4.912109e-01,-2.672912e+02,4.912109e-01,-2.603828e+02,4.912109e-01,-2.573959e+02,4.912109e-01,-2.532469e+02,4.912109e-01,-2.480927e+02,4.912109e-01,-2.357319e+02,4.912109e-01,-1.940712e+02,4.912109e-01,-2.749343e+02
4.916992e-01,-2.710791e+02,4.916992e-01,-2.668940e+02,4.916992e-01,-2.602129e+02,4.916992e-01,-2.568416e+02,4.916992e-01,-2.521574e+02,4.916992e-01,-2.471655e+02,4.916992e-01,-2.376167e+02,4.916992e-01,-1.905698e+02,4.916992e-01,-2.757976e+02
4.921875e-01,-2.713324e+02,4.921875e-01,-2.662912e+02,4.921875e-01,-2.616703e+02,4.921875e-01,-2.573912e+02,4.921875e-01,-2.528328e+02,4.921875e-01,-2.471782e+02,4.921875e-01,-2.379374e+02,4.921875e-01,-1.878771e+02,4.921875e-01,-2.752640e+02
4.926758e-01,-2.742971e+02,4.926758e-01,-2.663201e+02,4.926758e-01,-2.620154e+02,4.926758e-01,-2.580693e+02,4.926758e-01,-2.551734e+02,4.926758e-01,-2.486577e+02,4.926758e-01,-2.373565e+02,4.926758e-01,-1.869483e+02,4.926758e-01,-2.770222e+02
4.931641e-01,-2.743502e+02,4.931641e-01,-2.655690e+02,4.931641e-01,-2.619177e+02,4.931641e-01,-2.578061e+02,4.931641e-01,-2.554970e+02,4.931641e-01,-2.485315e+02,4.931641e-01,-2.370240e+02,4.931641e-01,-1.875090e+02,4.931641e-01,-2.777645e+02
4.936523e-01,-2.724332e+02,4.936523e-01,-2.655685e+02,4.936523e-01,-2.628826e+02,4.936523e-01,-2.574871e+02,4.936523e-01,-2.526276e+02,4.936523e-01,-2.467874e+02,4.936523e-01,-2.384219e+02,4.936523e-01,-1.885593e+02,4.936523e-01,-2.766264e+02
4.941406e-01,-2.712409e+02,4.941406e-01,-2.680996e+02,4.941406e-01,-2.629329e+02,4.941406e-01,-2.569976e+02,4.941406e-01,-2.514779e+02,4.941406e-01,-2.459950e+02,4.941406e-01,-2.400364e+02,4.941406e-01,-1.898907e+02,4.941406e-01,-2.757451e+02
4.946289e-01,-2.717494e+02,4.946289e-01,-2.686079e+02,4.946289e-01,-2.636220e+02,4.946289e-01,-2.564440e+02,4.946289e-01,-2.523201e+02,4.946289e-01,-2.462816e+02,4.946289e-01,-2.416158e+02,4.946289e-01,-1.910149e+02,4.946289e-01,-2.763816e+02
4.951172e-01,-2.735071e+02,4.951172e-01,-2.668785e+02,4.951172e-01,-2.654260e+02,4.951172e-01,-2.570865e+02,4.951172e-01,-2.520488e+02,4.951172e-01,-2.479037e+02,4.951172e-01,-2.409144e+02,4.951172e-01,-1.902471e+02,4.951172e-01,-2.770307e+02
4.956055e-01,-2.742826e+02,4.956055e-01,-2.669746e+02,4.956055e-01,-2.628208e+02,4.956055e-01,-2.582910e+02,4.956055e-01,-2.516830e+02,4.956055e-01,-2.483860e+02,4.956055e-01,-2.392416e+02,4.956055e-01,-1.895645e+02,4.956055e-01,-2.768106e+02
4.960938e-01,-2.745841e+02,4.960938e-01,-2.646499e+02,4.960938e-01,-2.606450e+02,4.960938e-01,-2.584134e+02,4.960938e-01,-2.535487e+02,4.960938e-01,-2.467126e+02,4.960938e-01,-2.390617e+02,4.960938e-01,-1.878683e+02,4.960938e-01,-2.764888e+02
4.965820e-01,-2.733169e+02,4.965820e-01,-2.634915e+02,4.965820e-01,-2.607288e+02,4.965820e-01,-2.577889e+02,4.965820e-01,-2.549980e+02,4.965820e-01,-2.473669e+02,4.965820e-01,-2.395158e+02,4.965820e-01,-1.865782e+02,4.965820e-01,-2.770431e+02
4.970703e-01,-2.724394e+02,4.970703e-01,-2.647748e+02,4.970703e-01,-2.624906e+02,4.970703e-01,-2.578315e+02,4.970703e-01,-2.534183e+02,4.970703e-01,-2.483953e+02,4.970703e-01,-2.413321e+02,4.970703e-01,-1.858092e+02,4.970703e-01,-2.740481e+02
4.975586e-01,-2.741653e+02,4.975586e-01,-2.651931e+02,4.975586e-01,-2.617280e+02,4.975586e-01,-2.567330e+02,4.975586e-01,-2.533950e+02,4.975586e-01,-2.489533e+02,4.975586e-01,-2.410122e+02,4.975586e-01,-1.830123e+02,4.975586e-01,-2.729504e+02
4.980469e-01,-2.739214e+02,4.980469e-01,-2.666672e+02,4.980469e-01,-2.609899e+02,4.980469e-01,-2.564514e+02,4.980469e-01,-2.551131e+02,4.980469e-01,-2.480740e+02,4.980469e-01,-2.395081e+02,4.980469e-01,-1.826318e+02,4.980469e-01,-2.749818e+02
4.985352e-01,-2.733648e+02,4.985352e-01,-2.685910e+02,4.985352e-01,-2.605282e+02,4.985352e-01,-2.573861e+02,4.985352e-01,-2.550067e+02,4.985352e-01,-2.472632e+02,4.985352e-01,-2.381237e+02,4.985352e-01,-1.806692e+02,4.985352e-01,-2.748356e+02
4.990234e-01,-2.731057e+02,4.990234e-01,-2.680487e+02,4.990234e-01,-2.628570e+02,4.990234e-01,-2.574507e+02,4.990234e-01,-2.551251e+02,4.990234e-01,-2.483276e+02,4.990234e-01,-2.363336e+02,4.990234e-01,-1.791771e+02,4.990234e-01,-2.749540e+02
4.995117e-01,-2.721654e+02,4.995117e-01,-2.688727e+02,4.995117e-01,-2.659461e+02,4.995117e-01,-2.595178e+02,4.995117e-01,-2.539987e+02,4.995117e-01,-2.501611e+02,4.995117e-01,-2.370127e+02,4.995117e-01,-1.804642e+02,4.995117e-01,-2.759990e+02
5.000000e-01,-2.745654e+02,5.000000e-01,-2.729964e+02,5.000000e-01,-2.674197e+02,5.000000e-01,-2.638332e+02,5.000000e-01,-2.567351e+02,5.000000e-01,-2.536718e+02,5.000000e-01,-2.412620e+02,5.000000e-01,-1.844488e+02,5.000000e-01,-2.798734e+02


==> figures/psd_8_4.csv <==
f_fp_0,fp_0,f_fp_1,fp_1,f_fp_2,fp_2,f_fp_3,fp_3,f_bb,bb
0.000000e+00,-1.676771e+02,0.000000e+00,-2.108613e+02,0.000000e+00,-2.163354e+02,0.000000e+00,-2.176629e+02,0.000000e+00,-1.762801e+02
4.882812e-04,-1.613066e+02,4.882812e-04,-2.087003e+02,4.882812e-04,-2.144508e+02,4.882812e-04,-2.152374e+02,4.882812e-04,-1.705851e+02
9.765625e-04,-1.601058e+02,9.765625e-04,-2.094287e+02,9.765625e-04,-2.158458e+02,9.765625e-04,-2.158029e+02,9.765625e-04,-1.700161e+02
1.464844e-03,-1.611213e+02,1.464844e-03,-2.088048e+02,1.464844e-03,-2.137604e+02,1.464844e-03,-2.170179e+02,1.464844e-03,-1.713983e+02
1.953125e-03,-1.637001e+02,1.953125e-03,-2.090118e+02,1.953125e-03,-2.137476e+02,1.953125e-03,-2.189401e+02,1.953125e-03,-1.699984e+02
2.441406e-03,-1.670162e+02,2.441406e-03,-2.093933e+02,2.441406e-03,-2.141308e+02,2.441406e-03,-2.185254e+02,2.441406e-03,-1.696856e+02
2.929688e-03,-1.653952e+02,2.929688e-03,-2.098338e+02,2.929688e-03,-2.143973e+02,2.929688e-03,-2.185475e+02,2.929688e-03,-1.702165e+02
3.417969e-03,-1.659226e+02,3.417969e-03,-2.079302e+02,3.417969e-03,-2.151225e+02,3.417969e-03,-2.178717e+02,3.417969e-03,-1.696008e+02
3.906250e-03,-1.676949e+02,3.906250e-03,-2.082049e+02,3.906250e-03,-2.133605e+02,3.906250e-03,-2.176326e+02,3.906250e-03,-1.709142e+02
4.394531e-03,-1.702590e+02,4.394531e-03,-2.092706e+02,4.394531e-03,-2.130414e+02,4.394531e-03,-2.199968e+02,4.394531e-03,-1.736931e+02
4.882812e-03,-1.696283e+02,4.882812e-03,-2.105491e+02,4.882812e-03,-2.134071e+02,4.882812e-03,-2.198041e+02,4.882812e-03,-1.724759e+02
5.371094e-03,-1.694403e+02,5.371094e-03,-2.086404e+02,5.371094e-03,-2.151959e+02,5.371094e-03,-2.181593e+02,5.371094e-03,-1.718152e+02
5.859375e-03,-1.687155e+02,5.859375e-03,-2.065548e+02,5.859375e-03,-2.158106e+02,5.859375e-03,-2.172363e+02,5.859375e-03,-1.745388e+02
6.347656e-03,-1.677163e+02,6.347656e-03,-2.082220e+02,6.347656e-03,-2.153105e+02,6.347656e-03,-2.187240e+02,6.347656e-03,-1.779541e+02
6.835938e-03,-1.667722e+02,6.835938e-03,-2.099364e+02,6.835938e-03,-2.152705e+02,6.835938e-03,-2.193666e+02,6.835938e-03,-1.796866e+02
7.324219e-03,-1.666400e+02,7.324219e-03,-2.104623e+02,7.324219e-03,-2.159327e+02,7.324219e-03,-2.178297e+02,7.324219e-03,-1.781888e+02
7.812500e-03,-1.681498e+02,7.812500e-03,-2.123886e+02,7.812500e-03,-2.151346e+02,7.812500e-03,-2.193906e+02,7.812500e-03,-1.785058e+02
8.300781e-03,-1.691258e+02,8.300781e-03,-2.107237e+02,8.300781e-03,-2.151821e+02,8.300781e-03,-2.202970e+02,8.300781e-03,-1.789288e+02
8.789062e-03,-1.682579e+02,8.789062e-03,-2.097385e+02,8.789062e-03,-2.136290e+02,8.789062e-03,-2.185634e+02,8.789062e-03,-1.799453e+02
9.277344e-03,-1.684082e+02,9.277344e-03,-2.087732e+02,9.277344e-03,-2.133083e+02,9.277344e-03,-2.175486e+02,9.277344e-03,-1.842107e+02
9.765625e-03,-1.708299e+02,9.765625e-03,-2.063687e+02,9.765625e-03,-2.141783e+02,9.765625e-03,-2.179792e+02,9.765625e-03,-1.899849e+02
1.025391e-02,-1.703383e+02,1.025391e-02,-2.059729e+02,1.025391e-02,-2.129313e+02,1.025391e-02,-2.180810e+02,1.025391e-02,-1.932862e+02
1.074219e-02,-1.704274e+02,1.074219e-02,-2.065388e+02,1.074219e-02,-2.121258e+02,1.074219e-02,-2.210394e+02,1.074219e-02,-1.971414e+02
1.123047e-02,-1.709337e+02,1.123047e-02,-2.065451e+02,1.123047e-02,-2.122102e+02,1.123047e-02,-2.190336e+02,1.123047e-02,-1.914927e+02
1.171875e-02,-1.727314e+02,1.171875e-02,-2.065143e+02,1.171875e-02,-2.143942e+02,1.171875e-02,-2.168720e+02,1.171875e-02,-1.865870e+02
1.220703e-02,-1.758379e+02,1.220703e-02,-2.079507e+02,1.220703e-02,-2.151681e+02,1.220703e-02,-2.182249e+02,1.220703e-02,-1.843584e+02
1.269531e-02,-1.757129e+02,1.269531e-02,-2.092317e+02,1.269531e-02,-2.128879e+02,1.269531e-02,-2.189774e+02,1.269531e-02,-1.827605e+02
1.318359e-02,-1.768677e+02,1.318359e-02,-2.082418e+02,1.318359e-02,-2.150991e+02,1.318359e-02,-2.173513e+02,1.318359e-02,-1.794197e+02
1.367188e-02,-1.794328e+02,1.367188e-02,-2.073845e+02,1.367188e-02,-2.159926e+02,1.367188e-02,-2.161408e+02,1.367188e-02,-1.777036e+02
1.416016e-02,-1.820275e+02,1.416016e-02,-2.065274e+02,1.416016e-02,-2.165337e+02,1.416016e-02,-2.173975e+02,1.416016e-02,-1.787109e+02
1.464844e-02,-1.850766e+02,1.464844e-02,-2.080814e+02,1.464844e-02,-2.155095e+02,1.464844e-02,-2.178030e+02,1.464844e-02,-1.757044e+02
1.513672e-02,-1.850713e+02,1.513672e-02,-2.097807e+02,1.513672e-02,-2.131794e+02,1.513672e-02,-2.171677e+02,1.513672e-02,-1.743228e+02
1.562500e-02,-1.805615e+02,1.562500e-02,-2.068057e+02,1.562500e-02,-2.139963e+02,1.562500e-02,-2.183396e+02,1.562500e-02,-1.738828e+02
1.611328e-02,-1.786407e+02,1.611328e-02,-2.070002e+02,1.611328e-02,-2.155255e+02,1.611328e-02,-2.196109e+02,1.611328e-02,-1.732928e+02
1.660156e-02,-1.785356e+02,1.660156e-02,-2.061643e+02,1.660156e-02,-2.138842e+02,1.660156e-02,-2.196614e+02,1.660156e-02,-1.719919e+02
1.708984e-02,-1.769699e+02,1.708984e-02,-2.059692e+02,1.708984e-02,-2.155257e+02,1.708984e-02,-2.198199e+02,1.708984e-02,-1.722749e+02
1.757812e-02,-1.746454e+02,1.757812e-02,-2.063672e+02,1.757812e-02,-2.151827e+02,1.757812e-02,-2.204580e+02,1.757812e-02,-1.723282e+02
1.806641e-02,-1.751504e+02,1.806641e-02,-2.057772e+02,1.806641e-02,-2.141628e+02,1.806641e-02,-2.179748e+02,1.806641e-02,-1.713726e+02
1.855469e-02,-1.746146e+02,1.855469e-02,-2.057476e+02,1.855469e-02,-2.132291e+02,1.855469e-02,-2.169877e+02,1.855469e-02,-1.715013e+02
1.904297e-02,-1.746533e+02,1.904297e-02,-2.054028e+02,1.904297e-02,-2.137500e+02,1.904297e-02,-2.193689e+02,1.904297e-02,-1.701619e+02
1.953125e-02,-1.743683e+02,1.953125e-02,-2.053176e+02,1.953125e-02,-2.154575e+02,1.953125e-02,-2.200186e+02,1.953125e-02,-1.701467e+02
2.001953e-02,-1.733107e+02,2.001953e-02,-2.067767e+02,2.001953e-02,-2.158135e+02,2.001953e-02,-2.184684e+02,2.001953e-02,-1.719170e+02
2.050781e-02,-1.747933e+02,2.050781e-02,-2.084177e+02,2.050781e-02,-2.144153e+02,2.050781e-02,-2.175622e+02,2.050781e-02,-1.721242e+02
2.099609e-02,-1.734771e+02,2.099609e-02,-2.088811e+02,2.099609e-02,-2.153884e+02,2.099609e-02,-2.150559e+02,2.099609e-02,-1.700827e+02
2.148438e-02,-1.731230e+02,2.148438e-02,-2.064642e+02,2.148438e-02,-2.154968e+02,2.148438e-02,-2.146082e+02,2.148438e-02,-1.695552e+02
2.197266e-02,-1.733722e+02,2.197266e-02,-2.061269e+02,2.197266e-02,-2.142768e+02,2.197266e-02,-2.160140e+02,2.197266e-02,-1.715533e+02
2.246094e-02,-1.723711e+02,2.246094e-02,-2.083475e+02,2.246094e-02,-2.160634e+02,2.246094e-02,-2.154537e+02,2.246094e-02,-1.725586e+02
2.294922e-02,-1.724960e+02,2.294922e-02,-2.072559e+02,2.294922e-02,-2.163935e+02,2.294922e-02,-2.165141e+02,2.294922e-02,-1.708411e+02
2.343750e-02,-1.717114e+02,2.343750e-02,-2.065202e+02,2.343750e-02,-2.155893e+02,2.343750e-02,-2.199718e+02,2.343750e-02,-1.707987e+02
2.392578e-02,-1.723968e+02,2.392578e-02,-2.077954e+02,2.392578e-02,-2.153650e+02,2.392578e-02,-2.202961e+02,2.392578e-02,-1.723021e+02
2.441406e-02,-1.701805e+02,2.441406e-02,-2.075188e+02,2.441406e-02,-2.147649e+02,2.441406e-02,-2.194611e+02,2.441406e-02,-1.733411e+02
2.490234e-02,-1.702872e+02,2.490234e-02,-2.081308e+02,2.490234e-02,-2.143215e+02,2.490234e-02,-2.200444e+02,2.490234e-02,-1.723272e+02
2.539062e-02,-1.723185e+02,2.539062e-02,-2.079749e+02,2.539062e-02,-2.129179e+02,2.539062e-02,-2.165978e+02,2.539062e-02,-1.726758e+02
2.587891e-02,-1.741944e+02,2.587891e-02,-2.071548e+02,2.587891e-02,-2.120730e+02,2.587891e-02,-2.148710e+02,2.587891e-02,-1.722272e+02
2.636719e-02,-1.765705e+02,2.636719e-02,-2.064712e+02,2.636719e-02,-2.148617e+02,2.636719e-02,-2.166802e+02,2.636719e-02,-1.726000e+02
2.685547e-02,-1.773176e+02,2.685547e-02,-2.066873e+02,2.685547e-02,-2.173020e+02,2.685547e-02,-2.182319e+02,2.685547e-02,-1.744234e+02
2.734375e-02,-1.756076e+02,2.734375e-02,-2.067972e+02,2.734375e-02,-2.154948e+02,2.734375e-02,-2.170848e+02,2.734375e-02,-1.762243e+02
2.783203e-02,-1.752774e+02,2.783203e-02,-2.061185e+02,2.783203e-02,-2.122828e+02,2.783203e-02,-2.160528e+02,2.783203e-02,-1.766081e+02
2.832031e-02,-1.765494e+02,2.832031e-02,-2.053761e+02,2.832031e-02,-2.120838e+02,2.832031e-02,-2.162234e+02,2.832031e-02,-1.774972e+02
2.880859e-02,-1.795818e+02,2.880859e-02,-2.058432e+02,2.880859e-02,-2.126207e+02,2.880859e-02,-2.153534e+02,2.880859e-02,-1.783005e+02
2.929688e-02,-1.813114e+02,2.929688e-02,-2.069413e+02,2.929688e-02,-2.122219e+02,2.929688e-02,-2.152394e+02,2.929688e-02,-1.804866e+02
2.978516e-02,-1.862300e+02,2.978516e-02,-2.068489e+02,2.978516e-02,-2.120561e+02,2.978516e-02,-2.153073e+02,2.978516e-02,-1.815288e+02
3.027344e-02,-8.932068e+01,3.027344e-02,-2.060176e+02,3.027344e-02,-2.116812e+02,3.027344e-02,-2.152709e+02,3.027344e-02,-8.932066e+01
3.076172e-02,-7.340308e+01,3.076172e-02,-2.035917e+02,3.076172e-02,-2.099479e+02,3.076172e-02,-2.126782e+02,3.076172e-02,-7.340308e+01
3.125000e-02,-6.889689e+01,3.125000e-02,-2.000944e+02,3.125000e-02,-2.088260e+02,3.125000e-02,-2.097222e+02,3.125000e-02,-6.889689e+01
3.173828e-02,-7.340308e+01,3.173828e-02,-2.027904e+02,3.173828e-02,-2.103573e+02,3.173828e-02,-2.150254e+02,3.173828e-02,-7.340308e+01
3.222656e-02,-8.932067e+01,3.222656e-02,-2.049093e+02,3.222656e-02,-2.131233e+02,3.222656e-02,-2.178628e+02,3.222656e-02,-8.932070e+01
3.271484e-02,-1.851375e+02,3.271484e-02,-2.049213e+02,3.271484e-02,-2.166666e+02,3.271484e-02,-2.170933e+02,3.271484e-02,-1.835433e+02
3.320312e-02,-1.830331e+02,3.320312e-02,-2.055434e+02,3.320312e-02,-2.137770e+02,3.320312e-02,-2.174177e+02,3.320312e-02,-1.792735e+02
3.369141e-02,-1.795757e+02,3.369141e-02,-2.050037e+02,3.369141e-02,-2.112530e+02,3.369141e-02,-2.187853e+02,3.369141e-02,-1.775393e+02
3.417969e-02,-1.769620e+02,3.417969e-02,-2.046647e+02,3.417969e-02,-2.106398e+02,3.417969e-02,-2.189869e+02,3.417969e-02,-1.771618e+02
3.466797e-02,-1.754666e+02,3.466797e-02,-2.048347e+02,3.466797e-02,-2.120159e+02,3.466797e-02,-2.185090e+02,3.466797e-02,-1.772063e+02
3.515625e-02,-1.746020e+02,3.515625e-02,-2.050780e+02,3.515625e-02,-2.133815e+02,3.515625e-02,-2.184113e+02,3.515625e-02,-1.750592e+02
3.564453e-02,-1.756787e+02,3.564453e-02,-2.057712e+02,3.564453e-02,-2.129052e+02,3.564453e-02,-2.181885e+02,3.564453e-02,-1.744442e+02
3.613281e-02,-1.753486e+02,3.613281e-02,-2.049487e+02,3.613281e-02,-2.120962e+02,3.613281e-02,-2.167933e+02,3.613281e-02,-1.734067e+02
3.662109e-02,-1.750384e+02,3.662109e-02,-2.047733e+02,3.662109e-02,-2.139151e+02,3.662109e-02,-2.139209e+02,3.662109e-02,-1.725386e+02
3.710938e-02,-1.775505e+02,3.710938e-02,-2.076393e+02,3.710938e-02,-2.139831e+02,3.710938e-02,-2.138756e+02,3.710938e-02,-1.733795e+02
3.759766e-02,-1.776414e+02,3.759766e-02,-2.054232e+02,3.759766e-02,-2.131028e+02,3.759766e-02,-2.165405e+02,3.759766e-02,-1.705227e+02
3.808594e-02,-1.750586e+02,3.808594e-02,-2.048580e+02,3.808594e-02,-2.130327e+02,3.808594e-02,-2.182615e+02,3.808594e-02,-1.709344e+02
3.857422e-02,-1.737661e+02,3.857422e-02,-2.060217e+02,3.857422e-02,-2.132436e+02,3.857422e-02,-2.176470e+02,3.857422e-02,-1.704738e+02
3.906250e-02,-1.758287e+02,3.906250e-02,-2.068711e+02,3.906250e-02,-2.120697e+02,3.906250e-02,-2.183263e+02,3.906250e-02,-1.682451e+02
3.955078e-02,-1.736591e+02,3.955078e-02,-2.056199e+02,3.955078e-02,-2.114015e+02,3.955078e-02,-2.185997e+02,3.955078e-02,-1.667977e+02
4.003906e-02,-1.723942e+02,4.003906e-02,-2.048616e+02,4.003906e-02,-2.108788e+02,4.003906e-02,-2.155771e+02,4.003906e-02,-1.693245e+02
4.052734e-02,-1.729889e+02,4.052734e-02,-2.060573e+02,4.052734e-02,-2.099916e+02,4.052734e-02,-2.152964e+02,4.052734e-02,-1.696383e+02
4.101562e-02,-1.765790e+02,4.101562e-02,-2.056574e+02,4.101562e-02,-2.107322e+02,4.101562e-02,-2.172632e+02,4.101562e-02,-1.696713e+02
4.150391e-02,-1.748686e+02,4.150391e-02,-2.040700e+02,4.150391e-02,-2.116318e+02,4.150391e-02,-2.180154e+02,4.150391e-02,-1.695979e+02
4.199219e-02,-1.745220e+02,4.199219e-02,-2.031770e+02,4.199219e-02,-2.132056e+02,4.199219e-02,-2.173899e+02,4.199219e-02,-1.688055e+02
4.248047e-02,-1.753718e+02,4.248047e-02,-2.049503e+02,4.248047e-02,-2.122665e+02,4.248047e-02,-2.167389e+02,4.248047e-02,-1.697985e+02
4.296875e-02,-1.739448e+02,4.296875e-02,-2.077287e+02,4.296875e-02,-2.127687e+02,4.296875e-02,-2.158119e+02,4.296875e-02,-1.724464e+02
4.345703e-02,-1.729733e+02,4.345703e-02,-2.065089e+02,4.345703e-02,-2.140451e+02,4.345703e-02,-2.158163e+02,4.345703e-02,-1.735365e+02
4.394531e-02,-1.736035e+02,4.394531e-02,-2.066519e+02,4.394531e-02,-2.136053e+02,4.394531e-02,-2.174136e+02,4.394531e-02,-1.728631e+02
4.443359e-02,-1.720959e+02,4.443359e-02,-2.057654e+02,4.443359e-02,-2.131200e+02,4.443359e-02,-2.182340e+02,4.443359e-02,-1.720881e+02
4.492188e-02,-1.727985e+02,4.492188e-02,-2.039359e+02,4.492188e-02,-2.141466e+02,4.492188e-02,-2.182201e+02,4.492188e-02,-1.737849e+02
4.541016e-02,-1.759497e+02,4.541016e-02,-2.058595e+02,4.541016e-02,-2.146923e+02,4.541016e-02,-2.170676e+02,4.541016e-02,-1.774072e+02
4.589844e-02,-1.765331e+02,4.589844e-02,-2.058661e+02,4.589844e-02,-2.148013e+02,4.589844e-02,-2.168924e+02,4.589844e-02,-1.788127e+02
4.638672e-02,-1.767502e+02,4.638672e-02,-2.052846e+02,4.638672e-02,-2.166895e+02,4.638672e-02,-2.157283e+02,4.638672e-02,-1.785664e+02
4.687500e-02,-1.758304e+02,4.687500e-02,-2.052355e+02,4.687500e-02,-2.138870e+02,4.687500e-02,-2.157597e+02,4.687500e-02,-1.819250e+02
4.736328e-02,-1.764563e+02,4.736328e-02,-2.050390e+02,4.736328e-02,-2.110356e+02,4.736328e-02,-2.172176e+02,4.736328e-02,-1.868030e+02
4.785156e-02,-1.787427e+02,4.785156e-02,-2.053190e+02,4.785156e-02,-2.108726e+02,4.785156e-02,-2.173154e+02,4.785156e-02,-1.901685e+02
4.833984e-02,-1.810651e+02,4.833984e-02,-2.058872e+02,4.833984e-02,-2.119700e+02,4.833984e-02,-2.189495e+02,4.833984e-02,-1.845983e+02
4.882812e-02,-1.813279e+02,4.882812e-02,-2.066550e+02,4.882812e-02,-2.129079e+02,4.882812e-02,-2.182629e+02,4.882812e-02,-1.820343e+02
4.931641e-02,-1.816720e+02,4.931641e-02,-2.062568e+02,4.931641e-02,-2.143956e+02,4.931641e-02,-2.178293e+02,4.931641e-02,-1.785959e+02
4.980469e-02,-1.842339e+02,4.980469e-02,-2.050709e+02,4.980469e-02,-2.155555e+02,4.980469e-02,-2.171058e+02,4.980469e-02,-1.754483e+02
5.029297e-02,-1.876065e+02,5.029297e-02,-2.049347e+02,5.029297e-02,-2.139850e+02,5.029297e-02,-2.168271e+02,5.029297e-02,-1.738544e+02
5.078125e-02,-1.941422e+02,5.078125e-02,-2.063037e+02,5.078125e-02,-2.138865e+02,5.078125e-02,-2.168816e+02,5.078125e-02,-1.726097e+02
5.126953e-02,-1.959721e+02,5.126953e-02,-2.059547e+02,5.126953e-02,-2.133205e+02,5.126953e-02,-2.151200e+02,5.126953e-02,-1.700201e+02
5.175781e-02,-2.002655e+02,5.175781e-02,-2.056234e+02,5.175781e-02,-2.121125e+02,5.175781e-02,-2.147879e+02,5.175781e-02,-1.695044e+02
5.224609e-02,-1.951817e+02,5.224609e-02,-2.050326e+02,5.224609e-02,-2.112958e+02,5.224609e-02,-2.175485e+02,5.224609e-02,-1.685738e+02
5.273438e-02,-1.891392e+02,5.273438e-02,-2.040826e+02,5.273438e-02,-2.115235e+02,5.273438e-02,-2.193558e+02,5.273438e-02,-1.690270e+02
5.322266e-02,-1.853459e+02,5.322266e-02,-2.048158e+02,5.322266e-02,-2.145025e+02,5.322266e-02,-2.171305e+02,5.322266e-02,-1.683205e+02
5.371094e-02,-1.832039e+02,5.371094e-02,-2.063192e+02,5.371094e-02,-2.156028e+02,5.371094e-02,-2.149271e+02,5.371094e-02,-1.676874e+02
5.419922e-02,-1.829147e+02,5.419922e-02,-2.045168e+02,5.419922e-02,-2.136564e+02,5.419922e-02,-2.150601e+02,5.419922e-02,-1.676068e+02
5.468750e-02,-1.814418e+02,5.468750e-02,-2.040753e+02,5.468750e-02,-2.130732e+02,5.468750e-02,-2.148204e+02,5.468750e-02,-1.674056e+02
5.517578e-02,-1.801561e+02,5.517578e-02,-2.045359e+02,5.517578e-02,-2.138570e+02,5.517578e-02,-2.176075e+02,5.517578e-02,-1.686538e+02
5.566406e-02,-1.796451e+02,5.566406e-02,-2.051464e+02,5.566406e-02,-2.150532e+02,5.566406e-02,-2.166312e+02,5.566406e-02,-1.694810e+02
5.615234e-02,-1.766194e+02,5.615234e-02,-2.049842e+02,5.615234e-02,-2.152119e+02,5.615234e-02,-2.148687e+02,5.615234e-02,-1.706577e+02
5.664062e-02,-1.761298e+02,5.664062e-02,-2.050137e+02,5.664062e-02,-2.126857e+02,5.664062e-02,-2.148467e+02,5.664062e-02,-1.683249e+02
5.712891e-02,-1.781499e+02,5.712891e-02,-2.041093e+02,5.712891e-02,-2.126446e+02,5.712891e-02,-2.153823e+02,5.712891e-02,-1.682781e+02
5.761719e-02,-1.775720e+02,5.761719e-02,-2.035527e+02,5.761719e-02,-2.129442e+02,5.761719e-02,-2.143939e+02,5.761719e-02,-1.711703e+02
5.810547e-02,-1.748236e+02,5.810547e-02,-2.044676e+02,5.810547e-02,-2.129965e+02,5.810547e-02,-2.147688e+02,5.810547e-02,-1.749077e+02
5.859375e-02,-1.747294e+02,5.859375e-02,-2.037209e+02,5.859375e-02,-2.120021e+02,5.859375e-02,-2.144882e+02,5.859375e-02,-1.812853e+02
5.908203e-02,-1.744141e+02,5.908203e-02,-2.034574e+02,5.908203e-02,-2.117505e+02,5.908203e-02,-2.151537e+02,5.908203e-02,-1.797645e+02
5.957031e-02,-1.725303e+02,5.957031e-02,-2.051992e+02,5.957031e-02,-2.123751e+02,5.957031e-02,-2.154079e+02,5.957031e-02,-1.731629e+02
6.005859e-02,-1.721762e+02,6.005859e-02,-2.042538e+02,6.005859e-02,-2.132948e+02,6.005859e-02,-2.150640e+02,6.005859e-02,-1.701874e+02
6.054688e-02,-1.737350e+02,6.054688e-02,-2.033620e+02,6.054688e-02,-2.120133e+02,6.054688e-02,-2.149024e+02,6.054688e-02,-1.657006e+02
6.103516e-02,-1.742663e+02,6.103516e-02,-2.059817e+02,6.103516e-02,-2.110702e+02,6.103516e-02,-2.146622e+02,6.103516e-02,-1.635472e+02
6.152344e-02,-1.739115e+02,6.152344e-02,-2.061229e+02,6.152344e-02,-2.132103e+02,6.152344e-02,-2.144094e+02,6.152344e-02,-1.615879e+02
6.201172e-02,-1.747468e+02,6.201172e-02,-2.053595e+02,6.201172e-02,-2.111005e+02,6.201172e-02,-2.156440e+02,6.201172e-02,-1.607300e+02
6.250000e-02,-1.744627e+02,6.250000e-02,-2.041831e+02,6.250000e-02,-2.095165e+02,6.250000e-02,-2.161061e+02,6.250000e-02,-1.616970e+02
6.298828e-02,-1.739522e+02,6.298828e-02,-2.033034e+02,6.298828e-02,-2.100168e+02,6.298828e-02,-2.147108e+02,6.298828e-02,-1.625581e+02
6.347656e-02,-1.741448e+02,6.347656e-02,-2.044976e+02,6.347656e-02,-2.121103e+02,6.347656e-02,-2.161003e+02,6.347656e-02,-1.610539e+02
6.396484e-02,-1.737714e+02,6.396484e-02,-2.042347e+02,6.396484e-02,-2.119793e+02,6.396484e-02,-2.171512e+02,6.396484e-02,-1.615763e+02
6.445312e-02,-1.730711e+02,6.445312e-02,-2.045116e+02,6.445312e-02,-2.113760e+02,6.445312e-02,-2.180354e+02,6.445312e-02,-1.633194e+02
6.494141e-02,-1.740664e+02,6.494141e-02,-2.051360e+02,6.494141e-02,-2.134867e+02,6.494141e-02,-2.189927e+02,6.494141e-02,-1.644892e+02
6.542969e-02,-1.736228e+02,6.542969e-02,-2.053012e+02,6.542969e-02,-2.126614e+02,6.542969e-02,-2.170131e+02,6.542969e-02,-1.624582e+02
6.591797e-02,-1.736324e+02,6.591797e-02,-2.063053e+02,6.591797e-02,-2.126131e+02,6.591797e-02,-2.177058e+02,6.591797e-02,-1.632056e+02
6.640625e-02,-1.760693e+02,6.640625e-02,-2.052724e+02,6.640625e-02,-2.127138e+02,6.640625e-02,-2.188858e+02,6.640625e-02,-1.660681e+02
6.689453e-02,-1.762026e+02,6.689453e-02,-2.036417e+02,6.689453e-02,-2.127801e+02,6.689453e-02,-2.162490e+02,6.689453e-02,-1.694139e+02
6.738281e-02,-1.768040e+02,6.738281e-02,-2.037485e+02,6.738281e-02,-2.145690e+02,6.738281e-02,-2.162598e+02,6.738281e-02,-1.717895e+02
6.787109e-02,-1.788414e+02,6.787109e-02,-2.058294e+02,6.787109e-02,-2.128014e+02,6.787109e-02,-2.162536e+02,6.787109e-02,-1.711632e+02
6.835938e-02,-1.786486e+02,6.835938e-02,-2.053860e+02,6.835938e-02,-2.118032e+02,6.835938e-02,-2.161350e+02,6.835938e-02,-1.714255e+02
6.884766e-02,-1.768101e+02,6.884766e-02,-2.053086e+02,6.884766e-02,-2.118232e+02,6.884766e-02,-2.178407e+02,6.884766e-02,-1.717153e+02
6.933594e-02,-1.765807e+02,6.933594e-02,-2.050687e+02,6.933594e-02,-2.111038e+02,6.933594e-02,-2.137010e+02,6.933594e-02,-1.710250e+02
6.982422e-02,-1.781224e+02,6.982422e-02,-2.047805e+02,6.982422e-02,-2.120692e+02,6.982422e-02,-2.124143e+02,6.982422e-02,-1.712049e+02
7.031250e-02,-1.820655e+02,7.031250e-02,-2.042117e+02,7.031250e-02,-2.130542e+02,7.031250e-02,-2.126726e+02,7.031250e-02,-1.725432e+02
7.080078e-02,-1.835423e+02,7.080078e-02,-2.043155e+02,7.080078e-02,-2.131259e+02,7.080078e-02,-2.141377e+02,7.080078e-02,-1.754849e+02
7.128906e-02,-1.820158e+02,7.128906e-02,-2.054526e+02,7.128906e-02,-2.138737e+02,7.128906e-02,-2.159295e+02,7.128906e-02,-1.779069e+02
7.177734e-02,-1.841885e+02,7.177734e-02,-2.042685e+02,7.177734e-02,-2.124116e+02,7.177734e-02,-2.156127e+02,7.177734e-02,-1.771883e+02
7.226562e-02,-1.899633e+02,7.226562e-02,-2.029008e+02,7.226562e-02,-2.124597e+02,7.226562e-02,-2.162001e+02,7.226562e-02,-1.760678e+02
7.275391e-02,-1.935052e+02,7.275391e-02,-2.023249e+02,7.275391e-02,-2.118228e+02,7.275391e-02,-2.173692e+02,7.275391e-02,-1.760678e+02
7.324219e-02,-1.972831e+02,7.324219e-02,-2.022426e+02,7.324219e-02,-2.118530e+02,7.324219e-02,-2.188449e+02,7.324219e-02,-1.767968e+02
7.373047e-02,-1.955264e+02,7.373047e-02,-2.027335e+02,7.373047e-02,-2.124787e+02,7.373047e-02,-2.169723e+02,7.373047e-02,-1.776809e+02
7.421875e-02,-1.919672e+02,7.421875e-02,-2.048865e+02,7.421875e-02,-2.124288e+02,7.421875e-02,-2.170556e+02,7.421875e-02,-1.782575e+02
7.470703e-02,-1.870434e+02,7.470703e-02,-2.044418e+02,7.470703e-02,-2.129288e+02,7.470703e-02,-2.161595e+02,7.470703e-02,-1.795874e+02
7.519531e-02,-1.838038e+02,7.519531e-02,-2.025724e+02,7.519531e-02,-2.127510e+02,7.519531e-02,-2.141884e+02,7.519531e-02,-1.813094e+02
7.568359e-02,-1.833637e+02,7.568359e-02,-2.036671e+02,7.568359e-02,-2.124801e+02,7.568359e-02,-2.140832e+02,7.568359e-02,-1.817759e+02
7.617188e-02,-1.816136e+02,7.617188e-02,-2.037886e+02,7.617188e-02,-2.131338e+02,7.617188e-02,-2.152581e+02,7.617188e-02,-1.813658e+02
7.666016e-02,-1.795556e+02,7.666016e-02,-2.027766e+02,7.666016e-02,-2.132200e+02,7.666016e-02,-2.156135e+02,7.666016e-02,-1.815451e+02
7.714844e-02,-1.786305e+02,7.714844e-02,-2.038278e+02,7.714844e-02,-2.125155e+02,7.714844e-02,-2.171555e+02,7.714844e-02,-1.818647e+02
7.763672e-02,-1.791458e+02,7.763672e-02,-2.039755e+02,7.763672e-02,-2.152455e+02,7.763672e-02,-2.142445e+02,7.763672e-02,-1.836500e+02
7.812500e-02,-1.782465e+02,7.812500e-02,-2.024345e+02,7.812500e-02,-2.150024e+02,7.812500e-02,-2.144563e+02,7.812500e-02,-1.842178e+02
7.861328e-02,-1.777442e+02,7.861328e-02,-2.016066e+02,7.861328e-02,-2.150277e+02,7.861328e-02,-2.172543e+02,7.861328e-02,-1.836396e+02
7.910156e-02,-1.761841e+02,7.910156e-02,-2.008122e+02,7.910156e-02,-2.174294e+02,7.910156e-02,-2.157261e+02,7.910156e-02,-1.837631e+02
7.958984e-02,-1.755894e+02,7.958984e-02,-2.000635e+02,7.958984e-02,-2.151162e+02,7.958984e-02,-2.149720e+02,7.958984e-02,-1.855228e+02
8.007812e-02,-1.748257e+02,8.007812e-02,-2.006933e+02,8.007812e-02,-2.126515e+02,8.007812e-02,-2.136964e+02,8.007812e-02,-1.875656e+02
8.056641e-02,-1.751159e+02,8.056641e-02,-2.021071e+02,8.056641e-02,-2.122396e+02,8.056641e-02,-2.148277e+02,8.056641e-02,-1.864861e+02
8.105469e-02,-1.751432e+02,8.105469e-02,-2.017856e+02,8.105469e-02,-2.127857e+02,8.105469e-02,-2.163543e+02,8.105469e-02,-1.872045e+02
8.154297e-02,-1.727024e+02,8.154297e-02,-2.015693e+02,8.154297e-02,-2.129001e+02,8.154297e-02,-2.136851e+02,8.154297e-02,-1.886489e+02
8.203125e-02,-1.727884e+02,8.203125e-02,-2.012267e+02,8.203125e-02,-2.111151e+02,8.203125e-02,-2.159829e+02,8.203125e-02,-1.884289e+02
8.251953e-02,-1.737483e+02,8.251953e-02,-2.017007e+02,8.251953e-02,-2.118762e+02,8.251953e-02,-2.164987e+02,8.251953e-02,-1.876966e+02
8.300781e-02,-1.736421e+02,8.300781e-02,-2.017995e+02,8.300781e-02,-2.114345e+02,8.300781e-02,-2.130407e+02,8.300781e-02,-1.878091e+02
8.349609e-02,-1.749851e+02,8.349609e-02,-2.021428e+02,8.349609e-02,-2.106825e+02,8.349609e-02,-2.125328e+02,8.349609e-02,-1.888169e+02
8.398438e-02,-1.745934e+02,8.398438e-02,-2.043681e+02,8.398438e-02,-2.109015e+02,8.398438e-02,-2.136200e+02,8.398438e-02,-1.907976e+02
8.447266e-02,-1.736853e+02,8.447266e-02,-2.009080e+02,8.447266e-02,-2.106605e+02,8.447266e-02,-2.140307e+02,8.447266e-02,-1.903092e+02
8.496094e-02,-1.735140e+02,8.496094e-02,-1.985046e+02,8.496094e-02,-2.108918e+02,8.496094e-02,-2.148326e+02,8.496094e-02,-1.876797e+02
8.544922e-02,-1.746269e+02,8.544922e-02,-2.005193e+02,8.544922e-02,-2.120266e+02,8.544922e-02,-2.163619e+02,8.544922e-02,-1.896167e+02
8.593750e-02,-1.768884e+02,8.593750e-02,-2.025645e+02,8.593750e-02,-2.123670e+02,8.593750e-02,-2.144887e+02,8.593750e-02,-1.934269e+02
8.642578e-02,-1.760730e+02,8.642578e-02,-2.002962e+02,8.642578e-02,-2.115199e+02,8.642578e-02,-2.145682e+02,8.642578e-02,-1.941976e+02
8.691406e-02,-1.750743e+02,8.691406e-02,-1.992331e+02,8.691406e-02,-2.115868e+02,8.691406e-02,-2.159074e+02,8.691406e-02,-1.942177e+02
8.740234e-02,-1.752062e+02,8.740234e-02,-1.994879e+02,8.740234e-02,-2.124165e+02,8.740234e-02,-2.154204e+02,8.740234e-02,-1.942850e+02
8.789062e-02,-1.764264e+02,8.789062e-02,-1.988659e+02,8.789062e-02,-2.121455e+02,8.789062e-02,-2.148522e+02,8.789062e-02,-1.922997e+02
8.837891e-02,-1.751976e+02,8.837891e-02,-1.998768e+02,8.837891e-02,-2.116721e+02,8.837891e-02,-2.150699e+02,8.837891e-02,-1.923925e+02
8.886719e-02,-1.755278e+02,8.886719e-02,-2.006427e+02,8.886719e-02,-2.118940e+02,8.886719e-02,-2.144023e+02,8.886719e-02,-1.948560e+02
8.935547e-02,-1.755462e+02,8.935547e-02,-2.000075e+02,8.935547e-02,-2.129692e+02,8.935547e-02,-2.143103e+02,8.935547e-02,-1.957430e+02
8.984375e-02,-1.762937e+02,8.984375e-02,-1.996989e+02,8.984375e-02,-2.139679e+02,8.984375e-02,-2.146735e+02,8.984375e-02,-1.942358e+02
9.033203e-02,-1.780310e+02,9.033203e-02,-1.992471e+02,9.033203e-02,-2.134836e+02,9.033203e-02,-2.154172e+02,9.033203e-02,-1.945137e+02
9.082031e-02,-1.778197e+02,9.082031e-02,-1.982999e+02,9.082031e-02,-2.106551e+02,9.082031e-02,-2.154419e+02,9.082031e-02,-1.942673e+02
9.130859e-02,-1.789698e+02,9.130859e-02,-1.975631e+02,9.130859e-02,-2.103570e+02,9.130859e-02,-2.145249e+02,9.130859e-02,-1.955619e+02
9.179688e-02,-1.821938e+02,9.179688e-02,-1.992693e+02,9.179688e-02,-2.118107e+02,9.179688e-02,-2.141681e+02,9.179688e-02,-1.955937e+02
9.228516e-02,-1.858141e+02,9.228516e-02,-2.004514e+02,9.228516e-02,-2.128422e+02,9.228516e-02,-2.125270e+02,9.228516e-02,-1.953289e+02
9.277344e-02,-1.877336e+02,9.277344e-02,-1.993008e+02,9.277344e-02,-2.132164e+02,9.277344e-02,-2.127692e+02,9.277344e-02,-1.948371e+02
9.326172e-02,-1.910155e+02,9.326172e-02,-1.987417e+02,9.326172e-02,-2.112043e+02,9.326172e-02,-2.134820e+02,9.326172e-02,-1.883189e+02
9.375000e-02,-1.965450e+02,9.375000e-02,-1.981155e+02,9.375000e-02,-2.108341e+02,9.375000e-02,-2.111152e+02,9.375000e-02,-1.850356e+02
9.423828e-02,-1.947759e+02,9.423828e-02,-1.977945e+02,9.423828e-02,-2.129664e+02,9.423828e-02,-2.118225e+02,9.423828e-02,-1.886975e+02
9.472656e-02,-1.865077e+02,9.472656e-02,-1.970955e+02,9.472656e-02,-2.144679e+02,9.472656e-02,-2.130024e+02,9.472656e-02,-1.948959e+02
9.521484e-02,-1.825609e+02,9.521484e-02,-1.963653e+02,9.521484e-02,-2.142235e+02,9.521484e-02,-2.152264e+02,9.521484e-02,-1.969155e+02
9.570312e-02,-1.826240e+02,9.570312e-02,-1.952698e+02,9.570312e-02,-2.125617e+02,9.570312e-02,-2.155477e+02,9.570312e-02,-1.985129e+02
9.619141e-02,-1.837695e+02,9.619141e-02,-1.954966e+02,9.619141e-02,-2.125095e+02,9.619141e-02,-2.145713e+02,9.619141e-02,-1.987608e+02
9.667969e-02,-1.815069e+02,9.667969e-02,-1.962851e+02,9.667969e-02,-2.116547e+02,9.667969e-02,-2.140863e+02,9.667969e-02,-1.990505e+02
9.716797e-02,-1.784830e+02,9.716797e-02,-1.963581e+02,9.716797e-02,-2.116513e+02,9.716797e-02,-2.129920e+02,9.716797e-02,-1.991634e+02
9.765625e-02,-1.774776e+02,9.765625e-02,-1.969571e+02,9.765625e-02,-2.131936e+02,9.765625e-02,-2.145182e+02,9.765625e-02,-1.993515e+02
9.814453e-02,-1.760319e+02,9.814453e-02,-1.952345e+02,9.814453e-02,-2.136776e+02,9.814453e-02,-2.153841e+02,9.814453e-02,-2.002135e+02
9.863281e-02,-1.748216e+02,9.863281e-02,-1.957522e+02,9.863281e-02,-2.114191e+02,9.863281e-02,-2.139229e+02,9.863281e-02,-1.988395e+02
9.912109e-02,-1.768650e+02,9.912109e-02,-1.940012e+02,9.912109e-02,-2.115836e+02,9.912109e-02,-2.136393e+02,9.912109e-02,-1.994641e+02
9.960938e-02,-1.750257e+02,9.960938e-02,-1.939770e+02,9.960938e-02,-2.114662e+02,9.960938e-02,-2.127761e+02,9.960938e-02,-1.978523e+02
1.000977e-01,-1.737481e+02,1.000977e-01,-1.952524e+02,1.000977e-01,-2.113137e+02,1.000977e-01,-2.140081e+02,1.000977e-01,-1.976218e+02
1.005859e-01,-1.741973e+02,1.005859e-01,-1.954382e+02,1.005859e-01,-2.127695e+02,1.005859e-01,-2.162216e+02,1.005859e-01,-1.996895e+02
1.010742e-01,-1.746834e+02,1.010742e-01,-1.970324e+02,1.010742e-01,-2.107563e+02,1.010742e-01,-2.143706e+02,1.010742e-01,-2.014689e+02
1.015625e-01,-1.740777e+02,1.015625e-01,-1.943060e+02,1.015625e-01,-2.101964e+02,1.015625e-01,-2.138566e+02,1.015625e-01,-2.020016e+02
1.020508e-01,-1.731694e+02,1.020508e-01,-1.914582e+02,1.020508e-01,-2.106293e+02,1.020508e-01,-2.143983e+02,1.020508e-01,-2.016838e+02
1.025391e-01,-1.736234e+02,1.025391e-01,-1.913341e+02,1.025391e-01,-2.106428e+02,1.025391e-01,-2.147995e+02,1.025391e-01,-2.003345e+02
1.030273e-01,-1.744430e+02,1.030273e-01,-1.924490e+02,1.030273e-01,-2.125034e+02,1.030273e-01,-2.167217e+02,1.030273e-01,-1.999551e+02
1.035156e-01,-1.727859e+02,1.035156e-01,-1.925111e+02,1.035156e-01,-2.143240e+02,1.035156e-01,-2.157917e+02,1.035156e-01,-2.022224e+02
1.040039e-01,-1.726662e+02,1.040039e-01,-1.931940e+02,1.040039e-01,-2.137140e+02,1.040039e-01,-2.135499e+02,1.040039e-01,-2.034981e+02
1.044922e-01,-1.740890e+02,1.044922e-01,-1.919480e+02,1.044922e-01,-2.119472e+02,1.044922e-01,-2.138952e+02,1.044922e-01,-2.020615e+02
1.049805e-01,-1.757445e+02,1.049805e-01,-1.914982e+02,1.049805e-01,-2.122398e+02,1.049805e-01,-2.130950e+02,1.049805e-01,-2.020978e+02
1.054688e-01,-1.755841e+02,1.054688e-01,-1.928128e+02,1.054688e-01,-2.133748e+02,1.054688e-01,-2.118107e+02,1.054688e-01,-2.012779e+02
1.059570e-01,-1.747565e+02,1.059570e-01,-1.932446e+02,1.059570e-01,-2.133537e+02,1.059570e-01,-2.120960e+02,1.059570e-01,-2.022216e+02
1.064453e-01,-1.744688e+02,1.064453e-01,-1.917419e+02,1.064453e-01,-2.121577e+02,1.064453e-01,-2.138249e+02,1.064453e-01,-2.031914e+02
1.069336e-01,-1.748644e+02,1.069336e-01,-1.900382e+02,1.069336e-01,-2.104636e+02,1.069336e-01,-2.124838e+02,1.069336e-01,-2.048191e+02
1.074219e-01,-1.771004e+02,1.074219e-01,-1.895814e+02,1.074219e-01,-2.107183e+02,1.074219e-01,-2.137453e+02,1.074219e-01,-2.038980e+02
1.079102e-01,-1.797804e+02,1.079102e-01,-1.890857e+02,1.079102e-01,-2.106643e+02,1.079102e-01,-2.160118e+02,1.079102e-01,-2.032155e+02
1.083984e-01,-1.824455e+02,1.083984e-01,-1.892925e+02,1.083984e-01,-2.106413e+02,1.083984e-01,-2.144615e+02,1.083984e-01,-2.036895e+02
1.088867e-01,-1.842362e+02,1.088867e-01,-1.870430e+02,1.088867e-01,-2.119354e+02,1.088867e-01,-2.146005e+02,1.088867e-01,-2.042168e+02
1.093750e-01,-1.863515e+02,1.093750e-01,-1.868585e+02,1.093750e-01,-2.131565e+02,1.093750e-01,-2.137556e+02,1.093750e-01,-2.031952e+02
1.098633e-01,-1.913271e+02,1.098633e-01,-1.873763e+02,1.098633e-01,-2.122532e+02,1.098633e-01,-2.137364e+02,1.098633e-01,-2.024485e+02
1.103516e-01,-1.961800e+02,1.103516e-01,-1.876639e+02,1.103516e-01,-2.122807e+02,1.103516e-01,-2.181971e+02,1.103516e-01,-2.049815e+02
1.108398e-01,-1.907377e+02,1.108398e-01,-1.870063e+02,1.108398e-01,-2.137475e+02,1.108398e-01,-2.159673e+02,1.108398e-01,-2.061385e+02
1.113281e-01,-1.860078e+02,1.113281e-01,-1.862725e+02,1.113281e-01,-2.124261e+02,1.113281e-01,-2.157802e+02,1.113281e-01,-2.056602e+02
1.118164e-01,-1.821807e+02,1.118164e-01,-1.841938e+02,1.118164e-01,-2.104362e+02,1.118164e-01,-2.156497e+02,1.118164e-01,-2.050959e+02
1.123047e-01,-1.781547e+02,1.123047e-01,-1.830744e+02,1.123047e-01,-2.106107e+02,1.123047e-01,-2.159807e+02,1.123047e-01,-2.050923e+02
1.127930e-01,-1.761360e+02,1.127930e-01,-1.831030e+02,1.127930e-01,-2.123305e+02,1.127930e-01,-2.147143e+02,1.127930e-01,-2.063522e+02
1.132812e-01,-1.760448e+02,1.132812e-01,-1.807394e+02,1.132812e-01,-2.103031e+02,1.132812e-01,-2.152942e+02,1.132812e-01,-2.058899e+02
1.137695e-01,-1.738436e+02,1.137695e-01,-1.810636e+02,1.137695e-01,-2.100990e+02,1.137695e-01,-2.144279e+02,1.137695e-01,-2.046339e+02
1.142578e-01,-1.733021e+02,1.142578e-01,-1.825997e+02,1.142578e-01,-2.109955e+02,1.142578e-01,-2.147480e+02,1.142578e-01,-2.029022e+02
1.147461e-01,-1.733379e+02,1.147461e-01,-1.796965e+02,1.147461e-01,-2.100915e+02,1.147461e-01,-2.138822e+02,1.147461e-01,-2.032979e+02
1.152344e-01,-1.733837e+02,1.152344e-01,-1.792778e+02,1.152344e-01,-2.117347e+02,1.152344e-01,-2.140520e+02,1.152344e-01,-2.051311e+02
1.157227e-01,-1.734093e+02,1.157227e-01,-1.780635e+02,1.157227e-01,-2.123362e+02,1.157227e-01,-2.155427e+02,1.157227e-01,-2.057634e+02
1.162109e-01,-1.730717e+02,1.162109e-01,-1.791486e+02,1.162109e-01,-2.102874e+02,1.162109e-01,-2.159481e+02,1.162109e-01,-2.038080e+02
1.166992e-01,-1.735732e+02,1.166992e-01,-1.781711e+02,1.166992e-01,-2.087816e+02,1.166992e-01,-2.153866e+02,1.166992e-01,-2.043719e+02
1.171875e-01,-1.710730e+02,1.171875e-01,-1.759953e+02,1.171875e-01,-2.100055e+02,1.171875e-01,-2.133069e+02,1.171875e-01,-2.062792e+02
1.176758e-01,-1.698756e+02,1.176758e-01,-1.746708e+02,1.176758e-01,-2.122653e+02,1.176758e-01,-2.128714e+02,1.176758e-01,-2.079368e+02
1.181641e-01,-1.709647e+02,1.181641e-01,-1.740405e+02,1.181641e-01,-2.108941e+02,1.181641e-01,-2.150001e+02,1.181641e-01,-2.073938e+02
1.186523e-01,-1.712364e+02,1.186523e-01,-1.744086e+02,1.186523e-01,-2.098641e+02,1.186523e-01,-2.145872e+02,1.186523e-01,-2.072651e+02
1.191406e-01,-1.721841e+02,1.191406e-01,-1.751275e+02,1.191406e-01,-2.101905e+02,1.191406e-01,-2.137485e+02,1.191406e-01,-2.060815e+02
1.196289e-01,-1.744178e+02,1.196289e-01,-1.722392e+02,1.196289e-01,-2.105345e+02,1.196289e-01,-2.143759e+02,1.196289e-01,-2.056106e+02
1.201172e-01,-1.791390e+02,1.201172e-01,-1.705913e+02,1.201172e-01,-2.095811e+02,1.201172e-01,-2.148170e+02,1.201172e-01,-2.048491e+02
1.206055e-01,-1.823998e+02,1.206055e-01,-1.702295e+02,1.206055e-01,-2.101169e+02,1.206055e-01,-2.159265e+02,1.206055e-01,-2.063950e+02
1.210938e-01,-1.856117e+02,1.210938e-01,-1.700745e+02,1.210938e-01,-2.123022e+02,1.210938e-01,-2.144214e+02,1.210938e-01,-2.075190e+02
1.215820e-01,-1.829033e+02,1.215820e-01,-1.697233e+02,1.215820e-01,-2.131229e+02,1.215820e-01,-2.137143e+02,1.215820e-01,-2.069249e+02
1.220703e-01,-1.768764e+02,1.220703e-01,-1.692698e+02,1.220703e-01,-2.132206e+02,1.220703e-01,-2.148784e+02,1.220703e-01,-2.074397e+02
1.225586e-01,-1.742967e+02,1.225586e-01,-1.697374e+02,1.225586e-01,-2.108935e+02,1.225586e-01,-2.157992e+02,1.225586e-01,-2.059356e+02
1.230469e-01,-1.704766e+02,1.230469e-01,-1.668954e+02,1.230469e-01,-2.092606e+02,1.230469e-01,-2.146371e+02,1.230469e-01,-2.038830e+02
1.235352e-01,-1.660091e+02,1.235352e-01,-1.645687e+02,1.235352e-01,-2.102022e+02,1.235352e-01,-2.136682e+02,1.235352e-01,-2.039099e+02
1.240234e-01,-1.642528e+02,1.240234e-01,-1.645292e+02,1.240234e-01,-2.097793e+02,1.240234e-01,-2.136940e+02,1.240234e-01,-2.061277e+02
1.245117e-01,-1.649462e+02,1.245117e-01,-1.639693e+02,1.245117e-01,-2.093343e+02,1.245117e-01,-2.136387e+02,1.245117e-01,-2.051336e+02
1.250000e-01,-1.644696e+02,1.250000e-01,-1.633783e+02,1.250000e-01,-2.104555e+02,1.250000e-01,-2.148514e+02,1.250000e-01,-2.026609e+02
1.254883e-01,-1.618008e+02,1.254883e-01,-1.649592e+02,1.254883e-01,-2.095879e+02,1.254883e-01,-2.161230e+02,1.254883e-01,-2.044078e+02
1.259766e-01,-1.626270e+02,1.259766e-01,-1.656679e+02,1.259766e-01,-2.114045e+02,1.259766e-01,-2.165412e+02,1.259766e-01,-2.068536e+02
1.264648e-01,-1.656400e+02,1.264648e-01,-1.660012e+02,1.264648e-01,-2.124426e+02,1.264648e-01,-2.149833e+02,1.264648e-01,-2.069374e+02
1.269531e-01,-1.658680e+02,1.269531e-01,-1.670376e+02,1.269531e-01,-2.120535e+02,1.269531e-01,-2.150229e+02,1.269531e-01,-2.060442e+02
1.274414e-01,-1.673751e+02,1.274414e-01,-1.690521e+02,1.274414e-01,-2.126358e+02,1.274414e-01,-2.173401e+02,1.274414e-01,-2.072539e+02
1.279297e-01,-1.668962e+02,1.279297e-01,-1.733023e+02,1.279297e-01,-2.103615e+02,1.279297e-01,-2.151287e+02,1.279297e-01,-2.071452e+02
1.284180e-01,-1.683261e+02,1.284180e-01,-1.805500e+02,1.284180e-01,-2.087047e+02,1.284180e-01,-2.146123e+02,1.284180e-01,-2.061738e+02
1.289062e-01,-1.682672e+02,1.289062e-01,-1.827355e+02,1.289062e-01,-2.090724e+02,1.289062e-01,-2.155271e+02,1.289062e-01,-2.051565e+02
1.293945e-01,-1.689905e+02,1.293945e-01,-1.777712e+02,1.293945e-01,-2.099099e+02,1.293945e-01,-2.144626e+02,1.293945e-01,-2.054546e+02
1.298828e-01,-1.711378e+02,1.298828e-01,-1.758732e+02,1.298828e-01,-2.109458e+02,1.298828e-01,-2.138404e+02,1.298828e-01,-2.061629e+02
1.303711e-01,-1.714351e+02,1.303711e-01,-1.731827e+02,1.303711e-01,-2.102965e+02,1.303711e-01,-2.132880e+02,1.303711e-01,-2.046470e+02
1.308594e-01,-1.722281e+02,1.308594e-01,-1.722618e+02,1.308594e-01,-2.095074e+02,1.308594e-01,-2.124656e+02,1.308594e-01,-2.040970e+02
1.313477e-01,-1.753133e+02,1.313477e-01,-1.727659e+02,1.313477e-01,-2.096442e+02,1.313477e-01,-2.132057e+02,1.313477e-01,-2.048697e+02
1.318359e-01,-1.771489e+02,1.318359e-01,-1.707038e+02,1.318359e-01,-2.111934e+02,1.318359e-01,-2.144916e+02,1.318359e-01,-2.070250e+02
1.323242e-01,-1.767101e+02,1.323242e-01,-1.704309e+02,1.323242e-01,-2.085204e+02,1.323242e-01,-2.155137e+02,1.323242e-01,-2.073368e+02
1.328125e-01,-1.792103e+02,1.328125e-01,-1.697640e+02,1.328125e-01,-2.089318e+02,1.328125e-01,-2.146305e+02,1.328125e-01,-2.079243e+02
1.333008e-01,-1.793339e+02,1.333008e-01,-1.693135e+02,1.333008e-01,-2.091692e+02,1.333008e-01,-2.135406e+02,1.333008e-01,-2.097709e+02
1.337891e-01,-1.799823e+02,1.337891e-01,-1.700975e+02,1.337891e-01,-2.082642e+02,1.337891e-01,-2.163103e+02,1.337891e-01,-2.112882e+02
1.342773e-01,-1.804415e+02,1.342773e-01,-1.716165e+02,1.342773e-01,-2.097721e+02,1.342773e-01,-2.178728e+02,1.342773e-01,-2.085552e+02
1.347656e-01,-1.806225e+02,1.347656e-01,-1.705096e+02,1.347656e-01,-2.108505e+02,1.347656e-01,-2.175248e+02,1.347656e-01,-2.083651e+02
1.352539e-01,-1.799981e+02,1.352539e-01,-1.701166e+02,1.352539e-01,-2.088086e+02,1.352539e-01,-2.152122e+02,1.352539e-01,-2.099417e+02
1.357422e-01,-1.811723e+02,1.357422e-01,-1.705796e+02,1.357422e-01,-2.098304e+02,1.357422e-01,-2.152378e+02,1.357422e-01,-2.112448e+02
1.362305e-01,-1.835095e+02,1.362305e-01,-1.723497e+02,1.362305e-01,-2.094647e+02,1.362305e-01,-2.156927e+02,1.362305e-01,-2.080122e+02
1.367188e-01,-1.833733e+02,1.367188e-01,-1.757000e+02,1.367188e-01,-2.099739e+02,1.367188e-01,-2.139866e+02,1.367188e-01,-2.073770e+02
1.372070e-01,-1.846685e+02,1.372070e-01,-1.769205e+02,1.372070e-01,-2.098685e+02,1.372070e-01,-2.124006e+02,1.372070e-01,-2.082248e+02
1.376953e-01,-1.837157e+02,1.376953e-01,-1.785794e+02,1.376953e-01,-2.089228e+02,1.376953e-01,-2.129043e+02,1.376953e-01,-2.081248e+02
1.381836e-01,-1.828396e+02,1.381836e-01,-1.809500e+02,1.381836e-01,-2.103360e+02,1.381836e-01,-2.123727e+02,1.381836e-01,-2.062249e+02
1.386719e-01,-1.846761e+02,1.386719e-01,-1.840293e+02,1.386719e-01,-2.109069e+02,1.386719e-01,-2.122236e+02,1.386719e-01,-2.069367e+02
1.391602e-01,-1.847710e+02,1.391602e-01,-1.904571e+02,1.391602e-01,-2.113929e+02,1.391602e-01,-2.132627e+02,1.391602e-01,-2.086056e+02
1.396484e-01,-1.851279e+02,1.396484e-01,-1.949779e+02,1.396484e-01,-2.086238e+02,1.396484e-01,-2.134444e+02,1.396484e-01,-2.076224e+02
1.401367e-01,-1.859460e+02,1.401367e-01,-1.878541e+02,1.401367e-01,-2.074014e+02,1.401367e-01,-2.125479e+02,1.401367e-01,-2.086134e+02
1.406250e-01,-1.863254e+02,1.406250e-01,-1.840122e+02,1.406250e-01,-2.085349e+02,1.406250e-01,-2.122209e+02,1.406250e-01,-2.081790e+02
1.411133e-01,-1.864551e+02,1.411133e-01,-1.813177e+02,1.411133e-01,-2.076569e+02,1.411133e-01,-2.138112e+02,1.411133e-01,-2.073584e+02
1.416016e-01,-1.872630e+02,1.416016e-01,-1.781139e+02,1.416016e-01,-2.072285e+02,1.416016e-01,-2.146930e+02,1.416016e-01,-2.080802e+02
1.420898e-01,-1.904942e+02,1.420898e-01,-1.771935e+02,1.420898e-01,-2.083042e+02,1.420898e-01,-2.154342e+02,1.420898e-01,-2.073497e+02
1.425781e-01,-1.918693e+02,1.425781e-01,-1.763615e+02,1.425781e-01,-2.112667e+02,1.425781e-01,-2.173738e+02,1.425781e-01,-2.069646e+02
1.430664e-01,-1.909655e+02,1.430664e-01,-1.752834e+02,1.430664e-01,-2.129627e+02,1.430664e-01,-2.173609e+02,1.430664e-01,-2.097140e+02
1.435547e-01,-1.897040e+02,1.435547e-01,-1.752550e+02,1.435547e-01,-2.098657e+02,1.435547e-01,-2.157680e+02,1.435547e-01,-2.117550e+02
1.440430e-01,-1.917122e+02,1.440430e-01,-1.755297e+02,1.440430e-01,-2.083983e+02,1.440430e-01,-2.162193e+02,1.440430e-01,-2.106605e+02
1.445312e-01,-1.932435e+02,1.445312e-01,-1.766566e+02,1.445312e-01,-2.070533e+02,1.445312e-01,-2.178317e+02,1.445312e-01,-2.091146e+02
1.450195e-01,-1.926871e+02,1.450195e-01,-1.741668e+02,1.450195e-01,-2.067312e+02,1.450195e-01,-2.179843e+02,1.450195e-01,-2.079812e+02
1.455078e-01,-1.918311e+02,1.455078e-01,-1.728664e+02,1.455078e-01,-2.085557e+02,1.455078e-01,-2.148129e+02,1.455078e-01,-2.088270e+02
1.459961e-01,-1.923245e+02,1.459961e-01,-1.735351e+02,1.459961e-01,-2.098385e+02,1.459961e-01,-2.149836e+02,1.459961e-01,-2.083145e+02
1.464844e-01,-1.940190e+02,1.464844e-01,-1.741762e+02,1.464844e-01,-2.073779e+02,1.464844e-01,-2.169797e+02,1.464844e-01,-2.084861e+02
1.469727e-01,-1.917933e+02,1.469727e-01,-1.746294e+02,1.469727e-01,-2.070190e+02,1.469727e-01,-2.162059e+02,1.469727e-01,-2.086648e+02
1.474609e-01,-1.922381e+02,1.474609e-01,-1.741977e+02,1.474609e-01,-2.083781e+02,1.474609e-01,-2.147906e+02,1.474609e-01,-2.079372e+02
1.479492e-01,-1.937773e+02,1.479492e-01,-1.723688e+02,1.479492e-01,-2.077554e+02,1.479492e-01,-2.147786e+02,1.479492e-01,-2.082598e+02
1.484375e-01,-1.940896e+02,1.484375e-01,-1.725372e+02,1.484375e-01,-2.073135e+02,1.484375e-01,-2.143396e+02,1.484375e-01,-2.122165e+02
1.489258e-01,-1.952437e+02,1.489258e-01,-1.736584e+02,1.489258e-01,-2.062372e+02,1.489258e-01,-2.142610e+02,1.489258e-01,-2.112543e+02
1.494141e-01,-1.974607e+02,1.494141e-01,-1.752656e+02,1.494141e-01,-2.067488e+02,1.494141e-01,-2.148250e+02,1.494141e-01,-2.100028e+02
1.499023e-01,-1.981957e+02,1.499023e-01,-1.761217e+02,1.499023e-01,-2.080953e+02,1.499023e-01,-2.143375e+02,1.499023e-01,-2.096937e+02
1.503906e-01,-1.957116e+02,1.503906e-01,-1.763836e+02,1.503906e-01,-2.077139e+02,1.503906e-01,-2.137953e+02,1.503906e-01,-2.089963e+02
1.508789e-01,-1.943107e+02,1.508789e-01,-1.769278e+02,1.508789e-01,-2.077452e+02,1.508789e-01,-2.128879e+02,1.508789e-01,-2.103379e+02
1.513672e-01,-1.941926e+02,1.513672e-01,-1.755172e+02,1.513672e-01,-2.071566e+02,1.513672e-01,-2.132024e+02,1.513672e-01,-2.097859e+02
1.518555e-01,-1.952592e+02,1.518555e-01,-1.761180e+02,1.518555e-01,-2.063061e+02,1.518555e-01,-2.129646e+02,1.518555e-01,-2.092633e+02
1.523438e-01,-1.986428e+02,1.523438e-01,-1.784287e+02,1.523438e-01,-2.056903e+02,1.523438e-01,-2.138854e+02,1.523438e-01,-2.092231e+02
1.528320e-01,-2.005088e+02,1.528320e-01,-1.788368e+02,1.528320e-01,-2.047375e+02,1.528320e-01,-2.145216e+02,1.528320e-01,-2.112302e+02
1.533203e-01,-2.001110e+02,1.533203e-01,-1.809631e+02,1.533203e-01,-2.053265e+02,1.533203e-01,-2.151535e+02,1.533203e-01,-2.091960e+02
1.538086e-01,-1.982159e+02,1.538086e-01,-1.818374e+02,1.538086e-01,-2.067628e+02,1.538086e-01,-2.155477e+02,1.538086e-01,-2.074982e+02
1.542969e-01,-1.969491e+02,1.542969e-01,-1.816921e+02,1.542969e-01,-2.052199e+02,1.542969e-01,-2.153589e+02,1.542969e-01,-2.080583e+02
1.547852e-01,-1.978944e+02,1.547852e-01,-1.825338e+02,1.547852e-01,-2.050077e+02,1.547852e-01,-2.144593e+02,1.547852e-01,-2.092680e+02
1.552734e-01,-1.986652e+02,1.552734e-01,-8.932067e+01,1.552734e-01,-2.057045e+02,1.552734e-01,-2.128298e+02,1.552734e-01,-2.089502e+02
1.557617e-01,-1.956283e+02,1.557617e-01,-7.340308e+01,1.557617e-01,-2.036445e+02,1.557617e-01,-2.087018e+02,1.557617e-01,-2.099579e+02
1.562500e-01,-1.931967e+02,1.562500e-01,-6.889689e+01,1.562500e-01,-2.015590e+02,1.562500e-01,-2.058711e+02,1.562500e-01,-2.091580e+02
1.567383e-01,-1.960285e+02,1.567383e-01,-7.340308e+01,1.567383e-01,-2.045643e+02,1.567383e-01,-2.103723e+02,1.567383e-01,-2.089093e+02
1.572266e-01,-1.993103e+02,1.572266e-01,-8.932066e+01,1.572266e-01,-2.056137e+02,1.572266e-01,-2.147150e+02,1.572266e-01,-2.088490e+02
1.577148e-01,-2.003705e+02,1.577148e-01,-1.859232e+02,1.577148e-01,-2.055431e+02,1.577148e-01,-2.126948e+02,1.577148e-01,-2.088987e+02
1.582031e-01,-2.024970e+02,1.582031e-01,-1.829300e+02,1.582031e-01,-2.066910e+02,1.582031e-01,-2.133893e+02,1.582031e-01,-2.084459e+02
1.586914e-01,-2.013639e+02,1.586914e-01,-1.808187e+02,1.586914e-01,-2.056160e+02,1.586914e-01,-2.125654e+02,1.586914e-01,-2.097013e+02
1.591797e-01,-2.009240e+02,1.591797e-01,-1.785483e+02,1.591797e-01,-2.049519e+02,1.591797e-01,-2.137960e+02,1.591797e-01,-2.110952e+02
1.596680e-01,-2.011698e+02,1.596680e-01,-1.775694e+02,1.596680e-01,-2.051574e+02,1.596680e-01,-2.152730e+02,1.596680e-01,-2.088080e+02
1.601562e-01,-2.000760e+02,1.601562e-01,-1.781304e+02,1.601562e-01,-2.039962e+02,1.601562e-01,-2.148432e+02,1.601562e-01,-2.080244e+02
1.606445e-01,-1.997047e+02,1.606445e-01,-1.768991e+02,1.606445e-01,-2.041477e+02,1.606445e-01,-2.122148e+02,1.606445e-01,-2.105579e+02
1.611328e-01,-2.022025e+02,1.611328e-01,-1.750727e+02,1.611328e-01,-2.067334e+02,1.611328e-01,-2.109195e+02,1.611328e-01,-2.127144e+02
1.616211e-01,-2.003845e+02,1.616211e-01,-1.742221e+02,1.616211e-01,-2.061991e+02,1.616211e-01,-2.136477e+02,1.616211e-01,-2.118760e+02
1.621094e-01,-2.018388e+02,1.621094e-01,-1.748523e+02,1.621094e-01,-2.043586e+02,1.621094e-01,-2.170572e+02,1.621094e-01,-2.104929e+02
1.625977e-01,-2.031030e+02,1.625977e-01,-1.747948e+02,1.625977e-01,-2.059599e+02,1.625977e-01,-2.159732e+02,1.625977e-01,-2.090257e+02
1.630859e-01,-2.011512e+02,1.630859e-01,-1.730452e+02,1.630859e-01,-2.074383e+02,1.630859e-01,-2.149034e+02,1.630859e-01,-2.096938e+02
1.635742e-01,-2.026421e+02,1.635742e-01,-1.728962e+02,1.635742e-01,-2.050285e+02,1.635742e-01,-2.135008e+02,1.635742e-01,-2.111668e+02
1.640625e-01,-2.026471e+02,1.640625e-01,-1.746002e+02,1.640625e-01,-2.048821e+02,1.640625e-01,-2.128406e+02,1.640625e-01,-2.116687e+02
1.645508e-01,-2.019271e+02,1.645508e-01,-1.751353e+02,1.645508e-01,-2.063733e+02,1.645508e-01,-2.135953e+02,1.645508e-01,-2.138835e+02
1.650391e-01,-2.041225e+02,1.650391e-01,-1.738097e+02,1.650391e-01,-2.045890e+02,1.650391e-01,-2.161503e+02,1.650391e-01,-2.145509e+02
1.655273e-01,-2.032862e+02,1.655273e-01,-1.732936e+02,1.655273e-01,-2.037300e+02,1.655273e-01,-2.149914e+02,1.655273e-01,-2.113162e+02
1.660156e-01,-2.044469e+02,1.660156e-01,-1.738058e+02,1.660156e-01,-2.038157e+02,1.660156e-01,-2.134663e+02,1.660156e-01,-2.096896e+02
1.665039e-01,-2.052298e+02,1.665039e-01,-1.735654e+02,1.665039e-01,-2.044941e+02,1.665039e-01,-2.150559e+02,1.665039e-01,-2.115642e+02
1.669922e-01,-2.035765e+02,1.669922e-01,-1.711251e+02,1.669922e-01,-2.040576e+02,1.669922e-01,-2.143122e+02,1.669922e-01,-2.134993e+02
1.674805e-01,-2.035981e+02,1.674805e-01,-1.721231e+02,1.674805e-01,-2.049027e+02,1.674805e-01,-2.150789e+02,1.674805e-01,-2.129279e+02
1.679688e-01,-2.034732e+02,1.679688e-01,-1.747103e+02,1.679688e-01,-2.048216e+02,1.679688e-01,-2.139792e+02,1.679688e-01,-2.138544e+02
1.684570e-01,-2.025384e+02,1.684570e-01,-1.752678e+02,1.684570e-01,-2.050719e+02,1.684570e-01,-2.117157e+02,1.684570e-01,-2.119610e+02
1.689453e-01,-2.022674e+02,1.689453e-01,-1.768250e+02,1.689453e-01,-2.045167e+02,1.689453e-01,-2.136542e+02,1.689453e-01,-2.105358e+02
1.694336e-01,-2.025611e+02,1.694336e-01,-1.759970e+02,1.694336e-01,-2.053124e+02,1.694336e-01,-2.131049e+02,1.694336e-01,-2.100526e+02
1.699219e-01,-2.026557e+02,1.699219e-01,-1.745498e+02,1.699219e-01,-2.055447e+02,1.699219e-01,-2.130731e+02,1.699219e-01,-2.113601e+02
1.704102e-01,-2.029549e+02,1.704102e-01,-1.761615e+02,1.704102e-01,-2.051296e+02,1.704102e-01,-2.123451e+02,1.704102e-01,-2.118458e+02
1.708984e-01,-2.056354e+02,1.708984e-01,-1.783242e+02,1.708984e-01,-2.051276e+02,1.708984e-01,-2.137813e+02,1.708984e-01,-2.122580e+02
1.713867e-01,-2.057193e+02,1.713867e-01,-1.764992e+02,1.713867e-01,-2.049383e+02,1.713867e-01,-2.129586e+02,1.713867e-01,-2.132804e+02
1.718750e-01,-2.034045e+02,1.718750e-01,-1.777045e+02,1.718750e-01,-2.047861e+02,1.718750e-01,-2.130892e+02,1.718750e-01,-2.133096e+02
1.723633e-01,-2.037984e+02,1.723633e-01,-1.797965e+02,1.723633e-01,-2.039254e+02,1.723633e-01,-2.125751e+02,1.723633e-01,-2.129607e+02
1.728516e-01,-2.048945e+02,1.728516e-01,-1.792667e+02,1.728516e-01,-2.037277e+02,1.728516e-01,-2.131250e+02,1.728516e-01,-2.121709e+02
1.733398e-01,-2.044079e+02,1.733398e-01,-1.791353e+02,1.733398e-01,-2.059433e+02,1.733398e-01,-2.135203e+02,1.733398e-01,-2.128607e+02
1.738281e-01,-2.035973e+02,1.738281e-01,-1.803715e+02,1.738281e-01,-2.047839e+02,1.738281e-01,-2.141959e+02,1.738281e-01,-2.112676e+02
1.743164e-01,-2.037507e+02,1.743164e-01,-1.828498e+02,1.743164e-01,-2.054092e+02,1.743164e-01,-2.152482e+02,1.743164e-01,-2.122783e+02
1.748047e-01,-2.045679e+02,1.748047e-01,-1.859615e+02,1.748047e-01,-2.072448e+02,1.748047e-01,-2.136472e+02,1.748047e-01,-2.133793e+02
1.752930e-01,-2.052153e+02,1.752930e-01,-1.896473e+02,1.752930e-01,-2.050616e+02,1.752930e-01,-2.127733e+02,1.752930e-01,-2.148145e+02
1.757812e-01,-2.038080e+02,1.757812e-01,-1.915989e+02,1.757812e-01,-2.045334e+02,1.757812e-01,-2.127853e+02,1.757812e-01,-2.150027e+02
1.762695e-01,-2.033983e+02,1.762695e-01,-1.956823e+02,1.762695e-01,-2.035400e+02,1.762695e-01,-2.136156e+02,1.762695e-01,-2.113677e+02
1.767578e-01,-2.047133e+02,1.767578e-01,-1.994253e+02,1.767578e-01,-2.047194e+02,1.767578e-01,-2.140481e+02,1.767578e-01,-2.108718e+02
1.772461e-01,-2.055193e+02,1.772461e-01,-1.961114e+02,1.772461e-01,-2.036605e+02,1.772461e-01,-2.137180e+02,1.772461e-01,-2.136605e+02
1.777344e-01,-2.056201e+02,1.777344e-01,-1.909889e+02,1.777344e-01,-2.017519e+02,1.777344e-01,-2.148363e+02,1.777344e-01,-2.128751e+02
1.782227e-01,-2.046873e+02,1.782227e-01,-1.862190e+02,1.782227e-01,-2.025211e+02,1.782227e-01,-2.151444e+02,1.782227e-01,-2.116588e+02
1.787109e-01,-2.047422e+02,1.787109e-01,-1.849900e+02,1.787109e-01,-2.047509e+02,1.787109e-01,-2.129350e+02,1.787109e-01,-2.112173e+02
1.791992e-01,-2.042780e+02,1.791992e-01,-1.837301e+02,1.791992e-01,-2.059556e+02,1.791992e-01,-2.125635e+02,1.791992e-01,-2.126566e+02
1.796875e-01,-2.034754e+02,1.796875e-01,-1.811720e+02,1.796875e-01,-2.046320e+02,1.796875e-01,-2.136889e+02,1.796875e-01,-2.131520e+02
1.801758e-01,-2.038039e+02,1.801758e-01,-1.809112e+02,1.801758e-01,-2.036726e+02,1.801758e-01,-2.120153e+02,1.801758e-01,-2.124102e+02
1.806641e-01,-2.044925e+02,1.806641e-01,-1.781774e+02,1.806641e-01,-2.055954e+02,1.806641e-01,-2.121465e+02,1.806641e-01,-2.122431e+02
1.811523e-01,-2.047319e+02,1.811523e-01,-1.754173e+02,1.811523e-01,-2.049128e+02,1.811523e-01,-2.137037e+02,1.811523e-01,-2.112682e+02
1.816406e-01,-2.036697e+02,1.816406e-01,-1.771197e+02,1.816406e-01,-2.039308e+02,1.816406e-01,-2.132189e+02,1.816406e-01,-2.119229e+02
1.821289e-01,-2.039842e+02,1.821289e-01,-1.776074e+02,1.821289e-01,-2.031866e+02,1.821289e-01,-2.118614e+02,1.821289e-01,-2.120704e+02
1.826172e-01,-2.068951e+02,1.826172e-01,-1.773503e+02,1.826172e-01,-2.030948e+02,1.826172e-01,-2.137842e+02,1.826172e-01,-2.111975e+02
1.831055e-01,-2.062934e+02,1.831055e-01,-1.783902e+02,1.831055e-01,-2.024207e+02,1.831055e-01,-2.142561e+02,1.831055e-01,-2.110447e+02
1.835938e-01,-2.067424e+02,1.835938e-01,-1.754975e+02,1.835938e-01,-2.039820e+02,1.835938e-01,-2.151395e+02,1.835938e-01,-2.104990e+02
1.840820e-01,-2.074218e+02,1.840820e-01,-1.737189e+02,1.840820e-01,-2.062922e+02,1.840820e-01,-2.134107e+02,1.840820e-01,-2.093134e+02
1.845703e-01,-2.097606e+02,1.845703e-01,-1.747191e+02,1.845703e-01,-2.049741e+02,1.845703e-01,-2.137065e+02,1.845703e-01,-2.096432e+02
1.850586e-01,-2.075033e+02,1.850586e-01,-1.739551e+02,1.850586e-01,-2.033419e+02,1.850586e-01,-2.146392e+02,1.850586e-01,-2.094596e+02
1.855469e-01,-2.046666e+02,1.855469e-01,-1.734198e+02,1.855469e-01,-2.030233e+02,1.855469e-01,-2.147730e+02,1.855469e-01,-2.088323e+02
1.860352e-01,-2.037405e+02,1.860352e-01,-1.727897e+02,1.860352e-01,-2.034460e+02,1.860352e-01,-2.136210e+02,1.860352e-01,-2.087025e+02
1.865234e-01,-2.043939e+02,1.865234e-01,-1.732607e+02,1.865234e-01,-2.029562e+02,1.865234e-01,-2.140251e+02,1.865234e-01,-2.082349e+02
1.870117e-01,-2.043420e+02,1.870117e-01,-1.747078e+02,1.870117e-01,-2.031525e+02,1.870117e-01,-2.141337e+02,1.870117e-01,-2.056172e+02
1.875000e-01,-2.050399e+02,1.875000e-01,-1.756421e+02,1.875000e-01,-2.040581e+02,1.875000e-01,-2.133886e+02,1.875000e-01,-2.036346e+02
1.879883e-01,-2.063562e+02,1.879883e-01,-1.757623e+02,1.879883e-01,-2.020360e+02,1.879883e-01,-2.132450e+02,1.879883e-01,-2.051250e+02
1.884766e-01,-2.055880e+02,1.884766e-01,-1.752946e+02,1.884766e-01,-2.020790e+02,1.884766e-01,-2.127271e+02,1.884766e-01,-2.080752e+02
1.889648e-01,-2.057913e+02,1.889648e-01,-1.745395e+02,1.889648e-01,-2.024213e+02,1.889648e-01,-2.128446e+02,1.889648e-01,-2.094153e+02
1.894531e-01,-2.070753e+02,1.894531e-01,-1.738233e+02,1.894531e-01,-2.021493e+02,1.894531e-01,-2.130508e+02,1.894531e-01,-2.098829e+02
1.899414e-01,-2.054903e+02,1.899414e-01,-1.736950e+02,1.899414e-01,-2.036153e+02,1.899414e-01,-2.135735e+02,1.899414e-01,-2.103803e+02
1.904297e-01,-2.060197e+02,1.904297e-01,-1.737805e+02,1.904297e-01,-2.049120e+02,1.904297e-01,-2.132288e+02,1.904297e-01,-2.101537e+02
1.909180e-01,-2.067385e+02,1.909180e-01,-1.741561e+02,1.909180e-01,-2.053207e+02,1.909180e-01,-2.127693e+02,1.909180e-01,-2.123126e+02
1.914062e-01,-2.049083e+02,1.914062e-01,-1.748366e+02,1.914062e-01,-2.026259e+02,1.914062e-01,-2.144968e+02,1.914062e-01,-2.126462e+02
1.918945e-01,-2.043781e+02,1.918945e-01,-1.756270e+02,1.918945e-01,-2.017881e+02,1.918945e-01,-2.129611e+02,1.918945e-01,-2.109455e+02
1.923828e-01,-2.053069e+02,1.923828e-01,-1.767803e+02,1.923828e-01,-2.027507e+02,1.923828e-01,-2.126629e+02,1.923828e-01,-2.105821e+02
1.928711e-01,-2.045538e+02,1.928711e-01,-1.788007e+02,1.928711e-01,-2.034631e+02,1.928711e-01,-2.143300e+02,1.928711e-01,-2.113215e+02
1.933594e-01,-2.048672e+02,1.933594e-01,-1.773696e+02,1.933594e-01,-2.063164e+02,1.933594e-01,-2.143571e+02,1.933594e-01,-2.114228e+02
1.938477e-01,-2.070770e+02,1.938477e-01,-1.772786e+02,1.938477e-01,-2.056838e+02,1.938477e-01,-2.138815e+02,1.938477e-01,-2.120608e+02
1.943359e-01,-2.072386e+02,1.943359e-01,-1.796318e+02,1.943359e-01,-2.042780e+02,1.943359e-01,-2.150900e+02,1.943359e-01,-2.151573e+02
1.948242e-01,-2.058408e+02,1.948242e-01,-1.788949e+02,1.948242e-01,-2.037047e+02,1.948242e-01,-2.126560e+02,1.948242e-01,-2.146823e+02
1.953125e-01,-2.078173e+02,1.953125e-01,-1.777947e+02,1.953125e-01,-2.017042e+02,1.953125e-01,-2.114616e+02,1.953125e-01,-2.127533e+02
1.958008e-01,-2.073707e+02,1.958008e-01,-1.800477e+02,1.958008e-01,-2.009060e+02,1.958008e-01,-2.138024e+02,1.958008e-01,-2.124548e+02
1.962891e-01,-2.060748e+02,1.962891e-01,-1.827920e+02,1.962891e-01,-2.008768e+02,1.962891e-01,-2.126892e+02,1.962891e-01,-2.127459e+02
1.967773e-01,-2.082127e+02,1.967773e-01,-1.847739e+02,1.967773e-01,-2.028704e+02,1.967773e-01,-2.128311e+02,1.967773e-01,-2.125461e+02
1.972656e-01,-2.089357e+02,1.972656e-01,-1.883696e+02,1.972656e-01,-2.031211e+02,1.972656e-01,-2.143491e+02,1.972656e-01,-2.138915e+02
1.977539e-01,-2.084249e+02,1.977539e-01,-1.927571e+02,1.977539e-01,-2.033561e+02,1.977539e-01,-2.131251e+02,1.977539e-01,-2.143593e+02
1.982422e-01,-2.070066e+02,1.982422e-01,-1.986886e+02,1.982422e-01,-2.019121e+02,1.982422e-01,-2.120310e+02,1.982422e-01,-2.147440e+02
1.987305e-01,-2.070539e+02,1.987305e-01,-1.964919e+02,1.987305e-01,-2.024118e+02,1.987305e-01,-2.105365e+02,1.987305e-01,-2.167518e+02
1.992188e-01,-2.075194e+02,1.992188e-01,-1.913439e+02,1.992188e-01,-2.041967e+02,1.992188e-01,-2.108390e+02,1.992188e-01,-2.171144e+02
1.997070e-01,-2.078461e+02,1.997070e-01,-1.867573e+02,1.997070e-01,-2.049873e+02,1.997070e-01,-2.123609e+02,1.997070e-01,-2.169572e+02
2.001953e-01,-2.068388e+02,2.001953e-01,-1.826866e+02,2.001953e-01,-2.026063e+02,2.001953e-01,-2.138904e+02,2.001953e-01,-2.160082e+02
2.006836e-01,-2.069650e+02,2.006836e-01,-1.811387e+02,2.006836e-01,-2.035971e+02,2.006836e-01,-2.135974e+02,2.006836e-01,-2.158644e+02
2.011719e-01,-2.093733e+02,2.011719e-01,-1.815192e+02,2.011719e-01,-2.040996e+02,2.011719e-01,-2.138538e+02,2.011719e-01,-2.165774e+02
2.016602e-01,-2.074610e+02,2.016602e-01,-1.809159e+02,2.016602e-01,-2.038387e+02,2.016602e-01,-2.114858e+02,2.016602e-01,-2.152494e+02
2.021484e-01,-2.053510e+02,2.021484e-01,-1.791370e+02,2.021484e-01,-2.032277e+02,2.021484e-01,-2.113566e+02,2.021484e-01,-2.164736e+02
2.026367e-01,-2.051947e+02,2.026367e-01,-1.782468e+02,2.026367e-01,-2.018300e+02,2.026367e-01,-2.131365e+02,2.026367e-01,-2.154880e+02
2.031250e-01,-2.059817e+02,2.031250e-01,-1.776621e+02,2.031250e-01,-2.026090e+02,2.031250e-01,-2.134128e+02,2.031250e-01,-2.147936e+02
2.036133e-01,-2.074770e+02,2.036133e-01,-1.761949e+02,2.036133e-01,-2.017490e+02,2.036133e-01,-2.144331e+02,2.036133e-01,-2.159661e+02
2.041016e-01,-2.073090e+02,2.041016e-01,-1.779025e+02,2.041016e-01,-2.011529e+02,2.041016e-01,-2.146164e+02,2.041016e-01,-2.163143e+02
2.045898e-01,-2.054606e+02,2.045898e-01,-1.766379e+02,2.045898e-01,-2.026051e+02,2.045898e-01,-2.137139e+02,2.045898e-01,-2.174605e+02
2.050781e-01,-2.054912e+02,2.050781e-01,-1.731400e+02,2.050781e-01,-2.047939e+02,2.050781e-01,-2.148006e+02,2.050781e-01,-2.171168e+02
2.055664e-01,-2.069257e+02,2.055664e-01,-1.717140e+02,2.055664e-01,-2.031998e+02,2.055664e-01,-2.148653e+02,2.055664e-01,-2.158679e+02
2.060547e-01,-2.065932e+02,2.060547e-01,-1.720896e+02,2.060547e-01,-2.020548e+02,2.060547e-01,-2.127289e+02,2.060547e-01,-2.136204e+02
2.065430e-01,-2.054173e+02,2.065430e-01,-1.738651e+02,2.065430e-01,-2.003618e+02,2.065430e-01,-2.112994e+02,2.065430e-01,-2.137455e+02
2.070312e-01,-2.057997e+02,2.070312e-01,-1.749664e+02,2.070312e-01,-1.997947e+02,2.070312e-01,-2.109701e+02,2.070312e-01,-2.165805e+02
2.075195e-01,-2.082919e+02,2.075195e-01,-1.739899e+02,2.075195e-01,-2.006604e+02,2.075195e-01,-2.127285e+02,2.075195e-01,-2.170307e+02
2.080078e-01,-2.080313e+02,2.080078e-01,-1.729953e+02,2.080078e-01,-2.001466e+02,2.080078e-01,-2.146956e+02,2.080078e-01,-2.148528e+02
2.084961e-01,-2.064589e+02,2.084961e-01,-1.728600e+02,2.084961e-01,-2.013935e+02,2.084961e-01,-2.112151e+02,2.084961e-01,-2.163700e+02
2.089844e-01,-2.078112e+02,2.089844e-01,-1.718931e+02,2.089844e-01,-2.027575e+02,2.089844e-01,-2.090390e+02,2.089844e-01,-2.153321e+02
2.094727e-01,-2.082353e+02,2.094727e-01,-1.724963e+02,2.094727e-01,-2.023768e+02,2.094727e-01,-2.114206e+02,2.094727e-01,-2.137133e+02
2.099609e-01,-2.076185e+02,2.099609e-01,-1.748557e+02,2.099609e-01,-2.039955e+02,2.099609e-01,-2.124056e+02,2.099609e-01,-2.138930e+02
2.104492e-01,-2.071567e+02,2.104492e-01,-1.746165e+02,2.104492e-01,-2.006216e+02,2.104492e-01,-2.111453e+02,2.104492e-01,-2.152817e+02
2.109375e-01,-2.063867e+02,2.109375e-01,-1.751353e+02,2.109375e-01,-2.019319e+02,2.109375e-01,-2.122302e+02,2.109375e-01,-2.150782e+02
2.114258e-01,-2.064191e+02,2.114258e-01,-1.759794e+02,2.114258e-01,-2.019634e+02,2.114258e-01,-2.132414e+02,2.114258e-01,-2.172251e+02
2.119141e-01,-2.068644e+02,2.119141e-01,-1.751893e+02,2.119141e-01,-2.005856e+02,2.119141e-01,-2.141244e+02,2.119141e-01,-2.163541e+02
2.124023e-01,-2.076530e+02,2.124023e-01,-1.749183e+02,2.124023e-01,-2.006961e+02,2.124023e-01,-2.148476e+02,2.124023e-01,-2.128250e+02
2.128906e-01,-2.079475e+02,2.128906e-01,-1.752439e+02,2.128906e-01,-2.034757e+02,2.128906e-01,-2.130435e+02,2.128906e-01,-2.129784e+02
2.133789e-01,-2.081099e+02,2.133789e-01,-1.751116e+02,2.133789e-01,-2.021931e+02,2.133789e-01,-2.100161e+02,2.133789e-01,-2.154424e+02
2.138672e-01,-2.081308e+02,2.138672e-01,-1.755129e+02,2.138672e-01,-1.987218e+02,2.138672e-01,-2.091842e+02,2.138672e-01,-2.165758e+02
2.143555e-01,-2.072489e+02,2.143555e-01,-1.746119e+02,2.143555e-01,-1.993520e+02,2.143555e-01,-2.115697e+02,2.143555e-01,-2.151012e+02
2.148438e-01,-2.054407e+02,2.148438e-01,-1.758864e+02,2.148438e-01,-2.016668e+02,2.148438e-01,-2.122107e+02,2.148438e-01,-2.135997e+02
2.153320e-01,-2.050537e+02,2.153320e-01,-1.784808e+02,2.153320e-01,-1.997202e+02,2.153320e-01,-2.114278e+02,2.153320e-01,-2.137247e+02
2.158203e-01,-2.063562e+02,2.158203e-01,-1.779442e+02,2.158203e-01,-1.971678e+02,2.158203e-01,-2.108733e+02,2.158203e-01,-2.154557e+02
2.163086e-01,-2.081478e+02,2.163086e-01,-1.800543e+02,2.163086e-01,-1.976386e+02,2.163086e-01,-2.112846e+02,2.163086e-01,-2.136488e+02
2.167969e-01,-2.074798e+02,2.167969e-01,-1.816616e+02,2.167969e-01,-1.990731e+02,2.167969e-01,-2.129615e+02,2.167969e-01,-2.123980e+02
2.172852e-01,-2.066184e+02,2.172852e-01,-1.846961e+02,2.172852e-01,-2.016232e+02,2.172852e-01,-2.132500e+02,2.172852e-01,-2.122357e+02
2.177734e-01,-2.068074e+02,2.177734e-01,-1.888337e+02,2.177734e-01,-1.988737e+02,2.177734e-01,-2.124395e+02,2.177734e-01,-2.096393e+02
2.182617e-01,-2.076399e+02,2.182617e-01,-1.932482e+02,2.182617e-01,-1.989739e+02,2.182617e-01,-2.123674e+02,2.182617e-01,-1.986604e+02
2.187500e-01,-2.084634e+02,2.187500e-01,-1.976714e+02,2.187500e-01,-1.978024e+02,2.187500e-01,-2.129049e+02,2.187500e-01,-1.943727e+02
2.192383e-01,-2.097869e+02,2.192383e-01,-1.933942e+02,2.192383e-01,-1.968870e+02,2.192383e-01,-2.118529e+02,2.192383e-01,-1.983869e+02
2.197266e-01,-2.099922e+02,2.197266e-01,-1.873943e+02,2.197266e-01,-1.987604e+02,2.197266e-01,-2.124431e+02,2.197266e-01,-2.080685e+02
2.202148e-01,-2.080669e+02,2.202148e-01,-1.845266e+02,2.202148e-01,-1.980489e+02,2.202148e-01,-2.127316e+02,2.202148e-01,-2.104676e+02
2.207031e-01,-2.068170e+02,2.207031e-01,-1.830948e+02,2.207031e-01,-1.980424e+02,2.207031e-01,-2.111833e+02,2.207031e-01,-2.108269e+02
2.211914e-01,-2.058763e+02,2.211914e-01,-1.810024e+02,2.211914e-01,-1.960711e+02,2.211914e-01,-2.108713e+02,2.211914e-01,-2.121590e+02
2.216797e-01,-2.073636e+02,2.216797e-01,-1.806586e+02,2.216797e-01,-1.945488e+02,2.216797e-01,-2.116034e+02,2.216797e-01,-2.129826e+02
2.221680e-01,-2.120804e+02,2.221680e-01,-1.809843e+02,2.221680e-01,-1.969354e+02,2.221680e-01,-2.125116e+02,2.221680e-01,-2.140554e+02
2.226562e-01,-2.122872e+02,2.226562e-01,-1.781649e+02,2.226562e-01,-1.984632e+02,2.226562e-01,-2.121053e+02,2.226562e-01,-2.126184e+02
2.231445e-01,-2.095342e+02,2.231445e-01,-1.762947e+02,2.231445e-01,-1.962460e+02,2.231445e-01,-2.098466e+02,2.231445e-01,-2.130248e+02
2.236328e-01,-2.081930e+02,2.236328e-01,-1.777942e+02,2.236328e-01,-1.961601e+02,2.236328e-01,-2.099325e+02,2.236328e-01,-2.170412e+02
2.241211e-01,-2.089155e+02,2.241211e-01,-1.776375e+02,2.241211e-01,-1.951455e+02,2.241211e-01,-2.123158e+02,2.241211e-01,-2.157490e+02
2.246094e-01,-2.084123e+02,2.246094e-01,-1.747614e+02,2.246094e-01,-1.930283e+02,2.246094e-01,-2.121473e+02,2.246094e-01,-2.126930e+02
2.250977e-01,-2.080897e+02,2.250977e-01,-1.728623e+02,2.250977e-01,-1.917467e+02,2.250977e-01,-2.114487e+02,2.250977e-01,-2.133673e+02
2.255859e-01,-2.091579e+02,2.255859e-01,-1.739511e+02,2.255859e-01,-1.918001e+02,2.255859e-01,-2.107562e+02,2.255859e-01,-2.166479e+02
2.260742e-01,-2.100410e+02,2.260742e-01,-1.754189e+02,2.260742e-01,-1.936145e+02,2.260742e-01,-2.108624e+02,2.260742e-01,-2.155036e+02
2.265625e-01,-2.103874e+02,2.265625e-01,-1.736464e+02,2.265625e-01,-1.962492e+02,2.265625e-01,-2.099990e+02,2.265625e-01,-2.155593e+02
2.270508e-01,-2.109645e+02,2.270508e-01,-1.713667e+02,2.270508e-01,-1.930164e+02,2.270508e-01,-2.082096e+02,2.270508e-01,-2.164580e+02
2.275391e-01,-2.093609e+02,2.275391e-01,-1.740300e+02,2.275391e-01,-1.921460e+02,2.275391e-01,-2.083770e+02,2.275391e-01,-2.175326e+02
2.280273e-01,-2.083904e+02,2.280273e-01,-1.762737e+02,2.280273e-01,-1.929444e+02,2.280273e-01,-2.104047e+02,2.280273e-01,-2.167772e+02
2.285156e-01,-2.082430e+02,2.285156e-01,-1.743634e+02,2.285156e-01,-1.921277e+02,2.285156e-01,-2.126389e+02,2.285156e-01,-2.151656e+02
2.290039e-01,-2.091349e+02,2.290039e-01,-1.727116e+02,2.290039e-01,-1.907182e+02,2.290039e-01,-2.108783e+02,2.290039e-01,-2.171955e+02
2.294922e-01,-2.100532e+02,2.294922e-01,-1.709934e+02,2.294922e-01,-1.907137e+02,2.294922e-01,-2.096273e+02,2.294922e-01,-2.175051e+02
2.299805e-01,-2.102201e+02,2.299805e-01,-1.712398e+02,2.299805e-01,-1.920743e+02,2.299805e-01,-2.082936e+02,2.299805e-01,-2.139954e+02
2.304688e-01,-2.110410e+02,2.304688e-01,-1.755724e+02,2.304688e-01,-1.924801e+02,2.304688e-01,-2.087417e+02,2.304688e-01,-2.151046e+02
2.309570e-01,-2.105489e+02,2.309570e-01,-1.775777e+02,2.309570e-01,-1.931028e+02,2.309570e-01,-2.101736e+02,2.309570e-01,-2.158587e+02
2.314453e-01,-2.083654e+02,2.314453e-01,-1.765574e+02,2.314453e-01,-1.909292e+02,2.314453e-01,-2.111052e+02,2.314453e-01,-2.169716e+02
2.319336e-01,-2.077210e+02,2.319336e-01,-1.771834e+02,2.319336e-01,-1.896615e+02,2.319336e-01,-2.125187e+02,2.319336e-01,-2.172024e+02
2.324219e-01,-2.094592e+02,2.324219e-01,-1.771315e+02,2.324219e-01,-1.891480e+02,2.324219e-01,-2.110147e+02,2.324219e-01,-2.152563e+02
2.329102e-01,-2.116530e+02,2.329102e-01,-1.762815e+02,2.329102e-01,-1.900332e+02,2.329102e-01,-2.108948e+02,2.329102e-01,-2.163039e+02
2.333984e-01,-2.120906e+02,2.333984e-01,-1.782834e+02,2.333984e-01,-1.892079e+02,2.333984e-01,-2.114227e+02,2.333984e-01,-2.176558e+02
2.338867e-01,-2.097898e+02,2.338867e-01,-1.811594e+02,2.338867e-01,-1.874729e+02,2.338867e-01,-2.101042e+02,2.338867e-01,-2.162083e+02
2.343750e-01,-2.112197e+02,2.343750e-01,-1.849716e+02,2.343750e-01,-1.872101e+02,2.343750e-01,-2.097237e+02,2.343750e-01,-2.159690e+02
2.348633e-01,-2.117320e+02,2.348633e-01,-1.910603e+02,2.348633e-01,-1.852451e+02,2.348633e-01,-2.089359e+02,2.348633e-01,-2.176649e+02
2.353516e-01,-2.113146e+02,2.353516e-01,-1.967916e+02,2.353516e-01,-1.835490e+02,2.353516e-01,-2.085872e+02,2.353516e-01,-2.172222e+02
2.358398e-01,-2.097092e+02,2.358398e-01,-1.898020e+02,2.358398e-01,-1.838681e+02,2.358398e-01,-2.095244e+02,2.358398e-01,-2.154568e+02
2.363281e-01,-2.096875e+02,2.363281e-01,-1.831294e+02,2.363281e-01,-1.846333e+02,2.363281e-01,-2.099451e+02,2.363281e-01,-2.164295e+02
2.368164e-01,-2.096359e+02,2.368164e-01,-1.788354e+02,2.368164e-01,-1.832025e+02,2.368164e-01,-2.101872e+02,2.368164e-01,-2.186563e+02
2.373047e-01,-2.098110e+02,2.373047e-01,-1.761067e+02,2.373047e-01,-1.818168e+02,2.373047e-01,-2.107425e+02,2.373047e-01,-2.201113e+02
2.377930e-01,-2.096843e+02,2.377930e-01,-1.761483e+02,2.377930e-01,-1.807643e+02,2.377930e-01,-2.126966e+02,2.377930e-01,-2.169393e+02
2.382812e-01,-2.091477e+02,2.382812e-01,-1.749351e+02,2.382812e-01,-1.804741e+02,2.382812e-01,-2.123016e+02,2.382812e-01,-2.164626e+02
2.387695e-01,-2.098091e+02,2.387695e-01,-1.749440e+02,2.387695e-01,-1.785598e+02,2.387695e-01,-2.119432e+02,2.387695e-01,-2.172296e+02
2.392578e-01,-2.096882e+02,2.392578e-01,-1.760821e+02,2.392578e-01,-1.788455e+02,2.392578e-01,-2.102332e+02,2.392578e-01,-2.157015e+02
2.397461e-01,-2.114141e+02,2.397461e-01,-1.727639e+02,2.397461e-01,-1.808502e+02,2.397461e-01,-2.086954e+02,2.397461e-01,-2.176578e+02
2.402344e-01,-2.126299e+02,2.402344e-01,-1.710192e+02,2.402344e-01,-1.784715e+02,2.402344e-01,-2.083797e+02,2.402344e-01,-2.186898e+02
2.407227e-01,-2.108227e+02,2.407227e-01,-1.691663e+02,2.407227e-01,-1.770643e+02,2.407227e-01,-2.099011e+02,2.407227e-01,-2.186218e+02
2.412109e-01,-2.097614e+02,2.412109e-01,-1.679889e+02,2.412109e-01,-1.758441e+02,2.412109e-01,-2.113818e+02,2.412109e-01,-2.187870e+02
2.416992e-01,-2.121318e+02,2.416992e-01,-1.699151e+02,2.416992e-01,-1.745589e+02,2.416992e-01,-2.103409e+02,2.416992e-01,-2.176521e+02
2.421875e-01,-2.135471e+02,2.421875e-01,-1.705906e+02,2.421875e-01,-1.751923e+02,2.421875e-01,-2.094217e+02,2.421875e-01,-2.181759e+02
2.426758e-01,-2.137295e+02,2.426758e-01,-1.697267e+02,2.426758e-01,-1.740469e+02,2.426758e-01,-2.080717e+02,2.426758e-01,-2.181432e+02
2.431641e-01,-2.114500e+02,2.431641e-01,-1.693767e+02,2.431641e-01,-1.735620e+02,2.431641e-01,-2.092665e+02,2.431641e-01,-2.160573e+02
2.436523e-01,-2.092719e+02,2.436523e-01,-1.699292e+02,2.436523e-01,-1.740935e+02,2.436523e-01,-2.093267e+02,2.436523e-01,-2.167638e+02
2.441406e-01,-2.098368e+02,2.441406e-01,-1.705958e+02,2.441406e-01,-1.729000e+02,2.441406e-01,-2.097906e+02,2.441406e-01,-2.175637e+02
2.446289e-01,-2.105854e+02,2.446289e-01,-1.720399e+02,2.446289e-01,-1.700116e+02,2.446289e-01,-2.104103e+02,2.446289e-01,-2.174989e+02
2.451172e-01,-2.112584e+02,2.451172e-01,-1.746341e+02,2.451172e-01,-1.689573e+02,2.451172e-01,-2.130261e+02,2.451172e-01,-2.157153e+02
2.456055e-01,-2.124295e+02,2.456055e-01,-1.775592e+02,2.456055e-01,-1.682672e+02,2.456055e-01,-2.138264e+02,2.456055e-01,-2.148367e+02
2.460938e-01,-2.106768e+02,2.460938e-01,-1.814240e+02,2.460938e-01,-1.670117e+02,2.460938e-01,-2.103093e+02,2.460938e-01,-2.165072e+02
2.465820e-01,-2.105273e+02,2.465820e-01,-1.778066e+02,2.465820e-01,-1.668874e+02,2.465820e-01,-2.088499e+02,2.465820e-01,-2.182054e+02
2.470703e-01,-2.125392e+02,2.470703e-01,-1.713383e+02,2.470703e-01,-1.677989e+02,2.470703e-01,-2.096419e+02,2.470703e-01,-2.150501e+02
2.475586e-01,-2.099067e+02,2.475586e-01,-1.684785e+02,2.475586e-01,-1.669146e+02,2.475586e-01,-2.088305e+02,2.475586e-01,-2.141414e+02
2.480469e-01,-2.082365e+02,2.480469e-01,-1.668995e+02,2.480469e-01,-1.651637e+02,2.480469e-01,-2.078994e+02,2.480469e-01,-2.133869e+02
2.485352e-01,-2.094489e+02,2.485352e-01,-1.643863e+02,2.485352e-01,-1.634111e+02,2.485352e-01,-2.080530e+02,2.485352e-01,-2.122441e+02
2.490234e-01,-2.091226e+02,2.490234e-01,-1.634529e+02,2.490234e-01,-1.625902e+02,2.490234e-01,-2.080187e+02,2.490234e-01,-2.108173e+02
2.495117e-01,-2.092841e+02,2.495117e-01,-1.630080e+02,2.495117e-01,-1.626096e+02,2.495117e-01,-2.098525e+02,2.495117e-01,-2.089660e+02
2.500000e-01,-2.096100e+02,2.500000e-01,-1.617743e+02,2.500000e-01,-1.635978e+02,2.500000e-01,-2.103038e+02,2.500000e-01,-2.072292e+02
2.504883e-01,-2.117411e+02,2.504883e-01,-1.639446e+02,2.504883e-01,-1.625655e+02,2.504883e-01,-2.114322e+02,2.504883e-01,-2.084574e+02
2.509766e-01,-2.147467e+02,2.509766e-01,-1.660219e+02,2.509766e-01,-1.625813e+02,2.509766e-01,-2.102987e+02,2.509766e-01,-2.112150e+02
2.514648e-01,-2.143561e+02,2.514648e-01,-1.651702e+02,2.514648e-01,-1.660369e+02,2.514648e-01,-2.100950e+02,2.514648e-01,-2.134684e+02
2.519531e-01,-2.141017e+02,2.519531e-01,-1.655718e+02,2.519531e-01,-1.663850e+02,2.519531e-01,-2.085416e+02,2.519531e-01,-2.141153e+02
2.524414e-01,-2.149020e+02,2.524414e-01,-1.663004e+02,2.524414e-01,-1.680525e+02,2.524414e-01,-2.090146e+02,2.524414e-01,-2.152286e+02
2.529297e-01,-2.135899e+02,2.529297e-01,-1.675163e+02,2.529297e-01,-1.735189e+02,2.529297e-01,-2.097329e+02,2.529297e-01,-2.181028e+02
2.534180e-01,-2.123707e+02,2.534180e-01,-1.705380e+02,2.534180e-01,-1.792069e+02,2.534180e-01,-2.104014e+02,2.534180e-01,-2.151757e+02
2.539062e-01,-2.123846e+02,2.539062e-01,-1.701999e+02,2.539062e-01,-1.826703e+02,2.539062e-01,-2.087591e+02,2.539062e-01,-2.151051e+02
2.543945e-01,-2.112872e+02,2.543945e-01,-1.693519e+02,2.543945e-01,-1.802192e+02,2.543945e-01,-2.063162e+02,2.543945e-01,-2.179887e+02
2.548828e-01,-2.121210e+02,2.548828e-01,-1.713356e+02,2.548828e-01,-1.754533e+02,2.548828e-01,-2.065246e+02,2.548828e-01,-2.186154e+02
2.553711e-01,-2.115602e+02,2.553711e-01,-1.712863e+02,2.553711e-01,-1.727890e+02,2.553711e-01,-2.077425e+02,2.553711e-01,-2.174313e+02
2.558594e-01,-2.102311e+02,2.558594e-01,-1.711027e+02,2.558594e-01,-1.712274e+02,2.558594e-01,-2.063344e+02,2.558594e-01,-2.160457e+02
2.563477e-01,-2.110653e+02,2.563477e-01,-1.735888e+02,2.563477e-01,-1.698009e+02,2.563477e-01,-2.080827e+02,2.563477e-01,-2.147322e+02
2.568359e-01,-2.119072e+02,2.568359e-01,-1.747243e+02,2.568359e-01,-1.710334e+02,2.568359e-01,-2.102643e+02,2.568359e-01,-2.148124e+02
2.573242e-01,-2.113460e+02,2.573242e-01,-1.759319e+02,2.573242e-01,-1.711907e+02,2.573242e-01,-2.101587e+02,2.573242e-01,-2.173725e+02
2.578125e-01,-2.111315e+02,2.578125e-01,-1.767764e+02,2.578125e-01,-1.708023e+02,2.578125e-01,-2.084858e+02,2.578125e-01,-2.177943e+02
2.583008e-01,-2.126126e+02,2.583008e-01,-1.768307e+02,2.583008e-01,-1.707304e+02,2.583008e-01,-2.093465e+02,2.583008e-01,-2.177362e+02
2.587891e-01,-2.109872e+02,2.587891e-01,-1.761499e+02,2.587891e-01,-1.715710e+02,2.587891e-01,-2.102237e+02,2.587891e-01,-2.189258e+02
2.592773e-01,-2.110580e+02,2.592773e-01,-1.766755e+02,2.592773e-01,-1.718138e+02,2.592773e-01,-2.091597e+02,2.592773e-01,-2.201649e+02
2.597656e-01,-2.145563e+02,2.597656e-01,-1.781670e+02,2.597656e-01,-1.709862e+02,2.597656e-01,-2.073281e+02,2.597656e-01,-2.192892e+02
2.602539e-01,-2.139328e+02,2.602539e-01,-1.769930e+02,2.602539e-01,-1.709990e+02,2.602539e-01,-2.071793e+02,2.602539e-01,-2.184517e+02
2.607422e-01,-2.127288e+02,2.607422e-01,-1.779778e+02,2.607422e-01,-1.720023e+02,2.607422e-01,-2.068681e+02,2.607422e-01,-2.178900e+02
2.612305e-01,-2.128539e+02,2.612305e-01,-1.784406e+02,2.612305e-01,-1.729300e+02,2.612305e-01,-2.074561e+02,2.612305e-01,-2.174203e+02
2.617188e-01,-2.117256e+02,2.617188e-01,-1.807434e+02,2.617188e-01,-1.737550e+02,2.617188e-01,-2.101123e+02,2.617188e-01,-2.184508e+02
2.622070e-01,-2.107396e+02,2.622070e-01,-1.831660e+02,2.622070e-01,-1.758905e+02,2.622070e-01,-2.114161e+02,2.622070e-01,-2.194716e+02
2.626953e-01,-2.110109e+02,2.626953e-01,-1.831822e+02,2.626953e-01,-1.767746e+02,2.626953e-01,-2.091998e+02,2.626953e-01,-2.185050e+02
2.631836e-01,-2.113716e+02,2.631836e-01,-1.828615e+02,2.631836e-01,-1.781304e+02,2.631836e-01,-2.084723e+02,2.631836e-01,-2.182906e+02
2.636719e-01,-2.106905e+02,2.636719e-01,-1.841086e+02,2.636719e-01,-1.824860e+02,2.636719e-01,-2.089168e+02,2.636719e-01,-2.190572e+02
2.641602e-01,-2.120100e+02,2.641602e-01,-1.848551e+02,2.641602e-01,-1.877108e+02,2.641602e-01,-2.083611e+02,2.641602e-01,-2.197326e+02
2.646484e-01,-2.113393e+02,2.646484e-01,-1.850372e+02,2.646484e-01,-1.928573e+02,2.646484e-01,-2.105792e+02,2.646484e-01,-2.217868e+02
2.651367e-01,-2.115578e+02,2.651367e-01,-1.863472e+02,2.651367e-01,-1.887641e+02,2.651367e-01,-2.078206e+02,2.651367e-01,-2.214051e+02
2.656250e-01,-2.122135e+02,2.656250e-01,-1.840755e+02,2.656250e-01,-1.864858e+02,2.656250e-01,-2.061412e+02,2.656250e-01,-2.203423e+02
2.661133e-01,-2.117171e+02,2.661133e-01,-1.852621e+02,2.661133e-01,-1.810254e+02,2.661133e-01,-2.060085e+02,2.661133e-01,-2.194434e+02
2.666016e-01,-2.125673e+02,2.666016e-01,-1.890017e+02,2.666016e-01,-1.764491e+02,2.666016e-01,-2.079341e+02,2.666016e-01,-2.195901e+02
2.670898e-01,-2.121223e+02,2.670898e-01,-1.877523e+02,2.670898e-01,-1.753666e+02,2.670898e-01,-2.075952e+02,2.670898e-01,-2.192317e+02
2.675781e-01,-2.123141e+02,2.675781e-01,-1.853302e+02,2.675781e-01,-1.760303e+02,2.675781e-01,-2.072093e+02,2.675781e-01,-2.186287e+02
2.680664e-01,-2.118852e+02,2.680664e-01,-1.851053e+02,2.680664e-01,-1.755768e+02,2.680664e-01,-2.063279e+02,2.680664e-01,-2.181887e+02
2.685547e-01,-2.108705e+02,2.685547e-01,-1.871346e+02,2.685547e-01,-1.743952e+02,2.685547e-01,-2.061524e+02,2.685547e-01,-2.176891e+02
2.690430e-01,-2.121025e+02,2.690430e-01,-1.895125e+02,2.690430e-01,-1.730378e+02,2.690430e-01,-2.069635e+02,2.690430e-01,-2.187903e+02
2.695312e-01,-2.139347e+02,2.695312e-01,-1.895245e+02,2.695312e-01,-1.724830e+02,2.695312e-01,-2.062674e+02,2.695312e-01,-2.190668e+02
2.700195e-01,-2.144490e+02,2.700195e-01,-1.902900e+02,2.700195e-01,-1.726852e+02,2.700195e-01,-2.058339e+02,2.700195e-01,-2.210890e+02
2.705078e-01,-2.148760e+02,2.705078e-01,-1.907038e+02,2.705078e-01,-1.728506e+02,2.705078e-01,-2.074512e+02,2.705078e-01,-2.203099e+02
2.709961e-01,-2.135523e+02,2.709961e-01,-1.911308e+02,2.709961e-01,-1.738808e+02,2.709961e-01,-2.076644e+02,2.709961e-01,-2.200451e+02
2.714844e-01,-2.132056e+02,2.714844e-01,-1.919634e+02,2.714844e-01,-1.738863e+02,2.714844e-01,-2.061464e+02,2.714844e-01,-2.233581e+02
2.719727e-01,-2.150954e+02,2.719727e-01,-1.916696e+02,2.719727e-01,-1.737019e+02,2.719727e-01,-2.065106e+02,2.719727e-01,-2.207182e+02
2.724609e-01,-2.145420e+02,2.724609e-01,-1.924727e+02,2.724609e-01,-1.717147e+02,2.724609e-01,-2.076733e+02,2.724609e-01,-2.182707e+02
2.729492e-01,-2.138192e+02,2.729492e-01,-1.932844e+02,2.729492e-01,-1.705736e+02,2.729492e-01,-2.057793e+02,2.729492e-01,-2.172797e+02
2.734375e-01,-2.145292e+02,2.734375e-01,-1.927983e+02,2.734375e-01,-1.716291e+02,2.734375e-01,-2.057405e+02,2.734375e-01,-2.168934e+02
2.739258e-01,-2.156531e+02,2.739258e-01,-1.931522e+02,2.739258e-01,-1.723285e+02,2.739258e-01,-2.083469e+02,2.739258e-01,-2.184465e+02
2.744141e-01,-2.144848e+02,2.744141e-01,-1.951551e+02,2.744141e-01,-1.720671e+02,2.744141e-01,-2.075723e+02,2.744141e-01,-2.178922e+02
2.749023e-01,-2.123673e+02,2.749023e-01,-1.949952e+02,2.749023e-01,-1.744136e+02,2.749023e-01,-2.067304e+02,2.749023e-01,-2.188223e+02
2.753906e-01,-2.107167e+02,2.753906e-01,-1.955667e+02,2.753906e-01,-1.761251e+02,2.753906e-01,-2.051230e+02,2.753906e-01,-2.197341e+02
2.758789e-01,-2.121336e+02,2.758789e-01,-1.981632e+02,2.758789e-01,-1.765868e+02,2.758789e-01,-2.052828e+02,2.758789e-01,-2.187416e+02
2.763672e-01,-2.131360e+02,2.763672e-01,-1.981149e+02,2.763672e-01,-1.780207e+02,2.763672e-01,-2.057830e+02,2.763672e-01,-2.170095e+02
2.768555e-01,-2.131972e+02,2.768555e-01,-1.947340e+02,2.768555e-01,-1.766183e+02,2.768555e-01,-2.060881e+02,2.768555e-01,-2.184157e+02
2.773438e-01,-2.133435e+02,2.773438e-01,-1.941472e+02,2.773438e-01,-1.749534e+02,2.773438e-01,-2.071363e+02,2.773438e-01,-2.200702e+02
2.778320e-01,-2.125299e+02,2.778320e-01,-1.949185e+02,2.778320e-01,-1.755692e+02,2.778320e-01,-2.082692e+02,2.778320e-01,-2.215569e+02
2.783203e-01,-2.112205e+02,2.783203e-01,-1.956305e+02,2.783203e-01,-1.774249e+02,2.783203e-01,-2.078696e+02,2.783203e-01,-2.209444e+02
2.788086e-01,-2.129897e+02,2.788086e-01,-1.959085e+02,2.788086e-01,-1.799599e+02,2.788086e-01,-2.081452e+02,2.788086e-01,-2.191214e+02
2.792969e-01,-2.153270e+02,2.792969e-01,-1.956693e+02,2.792969e-01,-1.829407e+02,2.792969e-01,-2.090954e+02,2.792969e-01,-2.192176e+02
2.797852e-01,-2.133837e+02,2.797852e-01,-1.968486e+02,2.797852e-01,-1.854611e+02,2.797852e-01,-2.085755e+02,2.797852e-01,-2.200453e+02
2.802734e-01,-2.124730e+02,2.802734e-01,-1.987482e+02,2.802734e-01,-8.932069e+01,2.802734e-01,-2.074508e+02,2.802734e-01,-2.179620e+02
2.807617e-01,-2.126156e+02,2.807617e-01,-2.000284e+02,2.807617e-01,-7.340308e+01,2.807617e-01,-2.031008e+02,2.807617e-01,-2.065231e+02
2.812500e-01,-2.114460e+02,2.812500e-01,-1.994938e+02,2.812500e-01,-6.889689e+01,2.812500e-01,-2.002883e+02,2.812500e-01,-2.021848e+02
2.817383e-01,-2.118541e+02,2.817383e-01,-1.984489e+02,2.817383e-01,-7.340307e+01,2.817383e-01,-2.028978e+02,2.817383e-01,-2.071369e+02
2.822266e-01,-2.135016e+02,2.822266e-01,-1.998569e+02,2.822266e-01,-8.932064e+01,2.822266e-01,-2.048485e+02,2.822266e-01,-2.206676e+02
2.827148e-01,-2.141568e+02,2.827148e-01,-2.004629e+02,2.827148e-01,-1.869330e+02,2.827148e-01,-2.046399e+02,2.827148e-01,-2.194012e+02
2.832031e-01,-2.143836e+02,2.832031e-01,-2.011745e+02,2.832031e-01,-1.853259e+02,2.832031e-01,-2.062124e+02,2.832031e-01,-2.185638e+02
2.836914e-01,-2.132835e+02,2.836914e-01,-1.993485e+02,2.836914e-01,-1.819581e+02,2.836914e-01,-2.056689e+02,2.836914e-01,-2.179377e+02
2.841797e-01,-2.144456e+02,2.841797e-01,-1.980129e+02,2.841797e-01,-1.797256e+02,2.841797e-01,-2.037119e+02,2.841797e-01,-2.188891e+02
2.846680e-01,-2.145620e+02,2.846680e-01,-1.988580e+02,2.846680e-01,-1.776057e+02,2.846680e-01,-2.044679e+02,2.846680e-01,-2.199550e+02
2.851562e-01,-2.131963e+02,2.851562e-01,-1.995238e+02,2.851562e-01,-1.774549e+02,2.851562e-01,-2.055427e+02,2.851562e-01,-2.212899e+02
2.856445e-01,-2.131025e+02,2.856445e-01,-1.991333e+02,2.856445e-01,-1.771998e+02,2.856445e-01,-2.043989e+02,2.856445e-01,-2.210594e+02
2.861328e-01,-2.130046e+02,2.861328e-01,-2.008025e+02,2.861328e-01,-1.765405e+02,2.861328e-01,-2.046789e+02,2.861328e-01,-2.192015e+02
2.866211e-01,-2.124061e+02,2.866211e-01,-2.018728e+02,2.866211e-01,-1.764269e+02,2.866211e-01,-2.065376e+02,2.866211e-01,-2.196673e+02
2.871094e-01,-2.124441e+02,2.871094e-01,-2.013048e+02,2.871094e-01,-1.784930e+02,2.871094e-01,-2.050045e+02,2.871094e-01,-2.184339e+02
2.875977e-01,-2.126470e+02,2.875977e-01,-2.023168e+02,2.875977e-01,-1.752839e+02,2.875977e-01,-2.036871e+02,2.875977e-01,-2.190058e+02
2.880859e-01,-2.141337e+02,2.880859e-01,-2.015833e+02,2.880859e-01,-1.731921e+02,2.880859e-01,-2.052420e+02,2.880859e-01,-2.214747e+02
2.885742e-01,-2.163326e+02,2.885742e-01,-2.013176e+02,2.885742e-01,-1.741901e+02,2.885742e-01,-2.063500e+02,2.885742e-01,-2.229733e+02
2.890625e-01,-2.146560e+02,2.890625e-01,-2.009387e+02,2.890625e-01,-1.747187e+02,2.890625e-01,-2.066649e+02,2.890625e-01,-2.216541e+02
2.895508e-01,-2.123373e+02,2.895508e-01,-2.006969e+02,2.895508e-01,-1.764174e+02,2.895508e-01,-2.086945e+02,2.895508e-01,-2.209067e+02
2.900391e-01,-2.124581e+02,2.900391e-01,-2.013446e+02,2.900391e-01,-1.754712e+02,2.900391e-01,-2.064352e+02,2.900391e-01,-2.211367e+02
2.905273e-01,-2.129349e+02,2.905273e-01,-2.026614e+02,2.905273e-01,-1.733773e+02,2.905273e-01,-2.041124e+02,2.905273e-01,-2.197520e+02
2.910156e-01,-2.131080e+02,2.910156e-01,-2.019349e+02,2.910156e-01,-1.725159e+02,2.910156e-01,-2.061709e+02,2.910156e-01,-2.205845e+02
2.915039e-01,-2.138115e+02,2.915039e-01,-1.997957e+02,2.915039e-01,-1.732607e+02,2.915039e-01,-2.072693e+02,2.915039e-01,-2.221935e+02
2.919922e-01,-2.131088e+02,2.919922e-01,-2.004999e+02,2.919922e-01,-1.757366e+02,2.919922e-01,-2.073972e+02,2.919922e-01,-2.210116e+02
2.924805e-01,-2.134349e+02,2.924805e-01,-2.013113e+02,2.924805e-01,-1.745928e+02,2.924805e-01,-2.063003e+02,2.924805e-01,-2.188156e+02
2.929688e-01,-2.139852e+02,2.929688e-01,-2.017890e+02,2.929688e-01,-1.743990e+02,2.929688e-01,-2.054660e+02,2.929688e-01,-2.188453e+02
2.934570e-01,-2.131567e+02,2.934570e-01,-2.042537e+02,2.934570e-01,-1.740674e+02,2.934570e-01,-2.081567e+02,2.934570e-01,-2.191575e+02
2.939453e-01,-2.134384e+02,2.939453e-01,-2.046659e+02,2.939453e-01,-1.740253e+02,2.939453e-01,-2.106749e+02,2.939453e-01,-2.186489e+02
2.944336e-01,-2.132450e+02,2.944336e-01,-2.029548e+02,2.944336e-01,-1.765800e+02,2.944336e-01,-2.078836e+02,2.944336e-01,-2.175818e+02
2.949219e-01,-2.135223e+02,2.949219e-01,-2.029835e+02,2.949219e-01,-1.764153e+02,2.949219e-01,-2.066565e+02,2.949219e-01,-2.185696e+02
2.954102e-01,-2.140269e+02,2.954102e-01,-2.025539e+02,2.954102e-01,-1.763621e+02,2.954102e-01,-2.044248e+02,2.954102e-01,-2.192097e+02
2.958984e-01,-2.152801e+02,2.958984e-01,-2.006210e+02,2.958984e-01,-1.759926e+02,2.958984e-01,-2.035137e+02,2.958984e-01,-2.188387e+02
2.963867e-01,-2.158294e+02,2.963867e-01,-2.020418e+02,2.963867e-01,-1.763998e+02,2.963867e-01,-2.068291e+02,2.963867e-01,-2.194042e+02
2.968750e-01,-2.150518e+02,2.968750e-01,-2.053332e+02,2.968750e-01,-1.783770e+02,2.968750e-01,-2.091411e+02,2.968750e-01,-2.195006e+02
2.973633e-01,-2.159257e+02,2.973633e-01,-2.038314e+02,2.973633e-01,-1.796717e+02,2.973633e-01,-2.067820e+02,2.973633e-01,-2.186129e+02
2.978516e-01,-2.151791e+02,2.978516e-01,-2.032168e+02,2.978516e-01,-1.779558e+02,2.978516e-01,-2.051524e+02,2.978516e-01,-2.194634e+02
2.983398e-01,-2.144531e+02,2.983398e-01,-2.023231e+02,2.983398e-01,-1.771777e+02,2.983398e-01,-2.045725e+02,2.983398e-01,-2.187889e+02
2.988281e-01,-2.152394e+02,2.988281e-01,-2.021909e+02,2.988281e-01,-1.788282e+02,2.988281e-01,-2.060998e+02,2.988281e-01,-2.177913e+02
2.993164e-01,-2.155496e+02,2.993164e-01,-2.011270e+02,2.993164e-01,-1.819624e+02,2.993164e-01,-2.067161e+02,2.993164e-01,-2.183160e+02
2.998047e-01,-2.149634e+02,2.998047e-01,-2.011572e+02,2.998047e-01,-1.850395e+02,2.998047e-01,-2.051837e+02,2.998047e-01,-2.187426e+02
3.002930e-01,-2.161757e+02,3.002930e-01,-2.026185e+02,3.002930e-01,-1.892525e+02,3.002930e-01,-2.063284e+02,3.002930e-01,-2.176839e+02
3.007812e-01,-2.161937e+02,3.007812e-01,-2.040887e+02,3.007812e-01,-1.928674e+02,3.007812e-01,-2.054700e+02,3.007812e-01,-2.184186e+02
3.012695e-01,-2.158444e+02,3.012695e-01,-2.053622e+02,3.012695e-01,-1.975837e+02,3.012695e-01,-2.051015e+02,3.012695e-01,-2.193766e+02
3.017578e-01,-2.141372e+02,3.017578e-01,-2.029095e+02,3.017578e-01,-1.998274e+02,3.017578e-01,-2.055888e+02,3.017578e-01,-2.209555e+02
3.022461e-01,-2.150486e+02,3.022461e-01,-2.017256e+02,3.022461e-01,-1.936819e+02,3.022461e-01,-2.071623e+02,3.022461e-01,-2.197794e+02
3.027344e-01,-2.162474e+02,3.027344e-01,-2.027441e+02,3.027344e-01,-1.907697e+02,3.027344e-01,-2.057316e+02,3.027344e-01,-2.184196e+02
3.032227e-01,-2.156989e+02,3.032227e-01,-2.031736e+02,3.032227e-01,-1.868634e+02,3.032227e-01,-2.047303e+02,3.032227e-01,-2.179928e+02
3.037109e-01,-2.138296e+02,3.037109e-01,-2.042018e+02,3.037109e-01,-1.832909e+02,3.037109e-01,-2.050162e+02,3.037109e-01,-2.200648e+02
3.041992e-01,-2.121931e+02,3.041992e-01,-2.064386e+02,3.041992e-01,-1.827004e+02,3.041992e-01,-2.055854e+02,3.041992e-01,-2.196424e+02
3.046875e-01,-2.125658e+02,3.046875e-01,-2.065153e+02,3.046875e-01,-1.841487e+02,3.046875e-01,-2.055776e+02,3.046875e-01,-2.186855e+02
3.051758e-01,-2.126297e+02,3.051758e-01,-2.075210e+02,3.051758e-01,-1.818343e+02,3.051758e-01,-2.058224e+02,3.051758e-01,-2.192972e+02
3.056641e-01,-2.140454e+02,3.056641e-01,-2.069744e+02,3.056641e-01,-1.797961e+02,3.056641e-01,-2.061366e+02,3.056641e-01,-2.162974e+02
3.061523e-01,-2.160925e+02,3.061523e-01,-2.051702e+02,3.061523e-01,-1.787007e+02,3.061523e-01,-2.052566e+02,3.061523e-01,-2.155249e+02
3.066406e-01,-2.165324e+02,3.066406e-01,-2.046521e+02,3.066406e-01,-1.780008e+02,3.066406e-01,-2.046945e+02,3.066406e-01,-2.171697e+02
3.071289e-01,-2.143714e+02,3.071289e-01,-2.061353e+02,3.071289e-01,-1.761051e+02,3.071289e-01,-2.050808e+02,3.071289e-01,-2.181185e+02
3.076172e-01,-2.138942e+02,3.076172e-01,-2.058846e+02,3.076172e-01,-1.760873e+02,3.076172e-01,-2.075827e+02,3.076172e-01,-2.170207e+02
3.081055e-01,-2.137565e+02,3.081055e-01,-2.040373e+02,3.081055e-01,-1.751997e+02,3.081055e-01,-2.079743e+02,3.081055e-01,-2.141086e+02
3.085938e-01,-2.138969e+02,3.085938e-01,-2.053049e+02,3.085938e-01,-1.722456e+02,3.085938e-01,-2.058236e+02,3.085938e-01,-2.139930e+02
3.090820e-01,-2.162168e+02,3.090820e-01,-2.067019e+02,3.090820e-01,-1.715777e+02,3.090820e-01,-2.034970e+02,3.090820e-01,-2.156129e+02
3.095703e-01,-2.171402e+02,3.095703e-01,-2.059970e+02,3.095703e-01,-1.729234e+02,3.095703e-01,-2.029679e+02,3.095703e-01,-2.132980e+02
3.100586e-01,-2.157130e+02,3.100586e-01,-2.045081e+02,3.100586e-01,-1.739858e+02,3.100586e-01,-2.027960e+02,3.100586e-01,-2.109722e+02
3.105469e-01,-2.149649e+02,3.105469e-01,-2.054423e+02,3.105469e-01,-1.733063e+02,3.105469e-01,-2.035245e+02,3.105469e-01,-2.103272e+02
3.110352e-01,-2.146050e+02,3.110352e-01,-2.064216e+02,3.110352e-01,-1.734481e+02,3.110352e-01,-2.038662e+02,3.110352e-01,-2.092008e+02
3.115234e-01,-2.139737e+02,3.115234e-01,-2.063564e+02,3.115234e-01,-1.740611e+02,3.115234e-01,-2.040149e+02,3.115234e-01,-2.071447e+02
3.120117e-01,-2.128841e+02,3.120117e-01,-2.050681e+02,3.120117e-01,-1.721562e+02,3.120117e-01,-2.037125e+02,3.120117e-01,-2.038595e+02
3.125000e-01,-2.123920e+02,3.125000e-01,-2.041221e+02,3.125000e-01,-1.733153e+02,3.125000e-01,-2.043406e+02,3.125000e-01,-2.019858e+02
3.129883e-01,-2.131229e+02,3.129883e-01,-2.042596e+02,3.129883e-01,-1.745195e+02,3.129883e-01,-2.049942e+02,3.129883e-01,-2.039529e+02
3.134766e-01,-2.133224e+02,3.134766e-01,-2.048058e+02,3.134766e-01,-1.730308e+02,3.134766e-01,-2.052502e+02,3.134766e-01,-2.072153e+02
3.139648e-01,-2.139065e+02,3.139648e-01,-2.047633e+02,3.139648e-01,-1.715125e+02,3.139648e-01,-2.065037e+02,3.139648e-01,-2.093135e+02
3.144531e-01,-2.141457e+02,3.144531e-01,-2.042773e+02,3.144531e-01,-1.721500e+02,3.144531e-01,-2.050424e+02,3.144531e-01,-2.105937e+02
3.149414e-01,-2.138750e+02,3.149414e-01,-2.025316e+02,3.149414e-01,-1.752455e+02,3.149414e-01,-2.058586e+02,3.149414e-01,-2.116390e+02
3.154297e-01,-2.138023e+02,3.154297e-01,-2.029344e+02,3.154297e-01,-1.763117e+02,3.154297e-01,-2.075762e+02,3.154297e-01,-2.140458e+02
3.159180e-01,-2.146951e+02,3.159180e-01,-2.051633e+02,3.159180e-01,-1.767739e+02,3.159180e-01,-2.048826e+02,3.159180e-01,-2.168083e+02
3.164062e-01,-2.154547e+02,3.164062e-01,-2.065252e+02,3.164062e-01,-1.763984e+02,3.164062e-01,-2.039124e+02,3.164062e-01,-2.152916e+02
3.168945e-01,-2.147097e+02,3.168945e-01,-2.061525e+02,3.168945e-01,-1.760207e+02,3.168945e-01,-2.037695e+02,3.168945e-01,-2.147898e+02
3.173828e-01,-2.138913e+02,3.173828e-01,-2.065632e+02,3.173828e-01,-1.763984e+02,3.173828e-01,-2.035436e+02,3.173828e-01,-2.175358e+02
3.178711e-01,-2.147569e+02,3.178711e-01,-2.065364e+02,3.178711e-01,-1.762244e+02,3.178711e-01,-2.058737e+02,3.178711e-01,-2.174214e+02
3.183594e-01,-2.153562e+02,3.183594e-01,-2.052446e+02,3.183594e-01,-1.762909e+02,3.183594e-01,-2.050719e+02,3.183594e-01,-2.172474e+02
3.188477e-01,-2.136313e+02,3.188477e-01,-2.068132e+02,3.188477e-01,-1.776745e+02,3.188477e-01,-2.024229e+02,3.188477e-01,-2.181215e+02
3.193359e-01,-2.119469e+02,3.193359e-01,-2.073621e+02,3.193359e-01,-1.786515e+02,3.193359e-01,-2.025611e+02,3.193359e-01,-2.187270e+02
3.198242e-01,-2.139314e+02,3.198242e-01,-2.044769e+02,3.198242e-01,-1.786946e+02,3.198242e-01,-2.031246e+02,3.198242e-01,-2.203295e+02
3.203125e-01,-2.175850e+02,3.203125e-01,-2.054816e+02,3.203125e-01,-1.807461e+02,3.203125e-01,-2.040261e+02,3.203125e-01,-2.203703e+02
3.208008e-01,-2.174321e+02,3.208008e-01,-2.078230e+02,3.208008e-01,-1.850544e+02,3.208008e-01,-2.031755e+02,3.208008e-01,-2.192219e+02
3.212891e-01,-2.147035e+02,3.212891e-01,-2.062085e+02,3.212891e-01,-1.852851e+02,3.212891e-01,-2.029663e+02,3.212891e-01,-2.186410e+02
3.217773e-01,-2.134599e+02,3.217773e-01,-2.035776e+02,3.217773e-01,-1.861287e+02,3.217773e-01,-2.037218e+02,3.217773e-01,-2.192159e+02
3.222656e-01,-2.134586e+02,3.222656e-01,-2.039478e+02,3.222656e-01,-1.896255e+02,3.222656e-01,-2.035309e+02,3.222656e-01,-2.207456e+02
3.227539e-01,-2.160255e+02,3.227539e-01,-2.066218e+02,3.227539e-01,-1.932784e+02,3.227539e-01,-2.067262e+02,3.227539e-01,-2.195540e+02
3.232422e-01,-2.164695e+02,3.232422e-01,-2.074106e+02,3.232422e-01,-2.006222e+02,3.232422e-01,-2.057928e+02,3.232422e-01,-2.186626e+02
3.237305e-01,-2.147000e+02,3.237305e-01,-2.073264e+02,3.237305e-01,-1.959286e+02,3.237305e-01,-2.035183e+02,3.237305e-01,-2.191212e+02
3.242188e-01,-2.148021e+02,3.242188e-01,-2.068171e+02,3.242188e-01,-1.903237e+02,3.242188e-01,-2.045596e+02,3.242188e-01,-2.202748e+02
3.247070e-01,-2.174287e+02,3.247070e-01,-2.071390e+02,3.247070e-01,-1.875826e+02,3.247070e-01,-2.064165e+02,3.247070e-01,-2.212561e+02
3.251953e-01,-2.158340e+02,3.251953e-01,-2.078814e+02,3.251953e-01,-1.843913e+02,3.251953e-01,-2.057182e+02,3.251953e-01,-2.216940e+02
3.256836e-01,-2.142325e+02,3.256836e-01,-2.066686e+02,3.256836e-01,-1.829614e+02,3.256836e-01,-2.033387e+02,3.256836e-01,-2.217255e+02
3.261719e-01,-2.157050e+02,3.261719e-01,-2.062279e+02,3.261719e-01,-1.800465e+02,3.261719e-01,-2.016484e+02,3.261719e-01,-2.213875e+02
3.266602e-01,-2.160812e+02,3.266602e-01,-2.064445e+02,3.266602e-01,-1.789176e+02,3.266602e-01,-2.023552e+02,3.266602e-01,-2.196781e+02
3.271484e-01,-2.152601e+02,3.271484e-01,-2.076594e+02,3.271484e-01,-1.782803e+02,3.271484e-01,-2.037623e+02,3.271484e-01,-2.215644e+02
3.276367e-01,-2.156585e+02,3.276367e-01,-2.084811e+02,3.276367e-01,-1.769340e+02,3.276367e-01,-2.007874e+02,3.276367e-01,-2.221029e+02
3.281250e-01,-2.175612e+02,3.281250e-01,-2.055537e+02,3.281250e-01,-1.765522e+02,3.281250e-01,-2.009150e+02,3.281250e-01,-2.204462e+02
3.286133e-01,-2.175904e+02,3.286133e-01,-2.060899e+02,3.286133e-01,-1.781630e+02,3.286133e-01,-2.011375e+02,3.286133e-01,-2.195818e+02
3.291016e-01,-2.171760e+02,3.291016e-01,-2.073895e+02,3.291016e-01,-1.762147e+02,3.291016e-01,-2.002593e+02,3.291016e-01,-2.204156e+02
3.295898e-01,-2.145219e+02,3.295898e-01,-2.081096e+02,3.295898e-01,-1.770888e+02,3.295898e-01,-2.003183e+02,3.295898e-01,-2.204764e+02
3.300781e-01,-2.144130e+02,3.300781e-01,-2.097095e+02,3.300781e-01,-1.770662e+02,3.300781e-01,-2.008363e+02,3.300781e-01,-2.215338e+02
3.305664e-01,-2.152517e+02,3.305664e-01,-2.084632e+02,3.305664e-01,-1.762887e+02,3.305664e-01,-1.999233e+02,3.305664e-01,-2.219038e+02
3.310547e-01,-2.146878e+02,3.310547e-01,-2.079463e+02,3.310547e-01,-1.755021e+02,3.310547e-01,-1.998039e+02,3.310547e-01,-2.210757e+02
3.315430e-01,-2.145587e+02,3.315430e-01,-2.071964e+02,3.315430e-01,-1.742862e+02,3.315430e-01,-2.025943e+02,3.315430e-01,-2.213032e+02
3.320312e-01,-2.152571e+02,3.320312e-01,-2.082561e+02,3.320312e-01,-1.734630e+02,3.320312e-01,-2.023150e+02,3.320312e-01,-2.228849e+02
3.325195e-01,-2.174927e+02,3.325195e-01,-2.093680e+02,3.325195e-01,-1.747331e+02,3.325195e-01,-2.013068e+02,3.325195e-01,-2.237317e+02
3.330078e-01,-2.179730e+02,3.330078e-01,-2.079072e+02,3.330078e-01,-1.753371e+02,3.330078e-01,-2.009634e+02,3.330078e-01,-2.255203e+02
3.334961e-01,-2.154953e+02,3.334961e-01,-2.068005e+02,3.334961e-01,-1.752830e+02,3.334961e-01,-2.012763e+02,3.334961e-01,-2.224711e+02
3.339844e-01,-2.137960e+02,3.339844e-01,-2.052648e+02,3.339844e-01,-1.747967e+02,3.339844e-01,-2.002421e+02,3.339844e-01,-2.199867e+02
3.344727e-01,-2.142549e+02,3.344727e-01,-2.071845e+02,3.344727e-01,-1.738559e+02,3.344727e-01,-1.997825e+02,3.344727e-01,-2.213807e+02
3.349609e-01,-2.162014e+02,3.349609e-01,-2.091731e+02,3.349609e-01,-1.743867e+02,3.349609e-01,-2.010641e+02,3.349609e-01,-2.235652e+02
3.354492e-01,-2.165791e+02,3.354492e-01,-2.075887e+02,3.354492e-01,-1.743702e+02,3.354492e-01,-2.029143e+02,3.354492e-01,-2.238641e+02
3.359375e-01,-2.172374e+02,3.359375e-01,-2.069181e+02,3.359375e-01,-1.745769e+02,3.359375e-01,-2.014484e+02,3.359375e-01,-2.227894e+02
3.364258e-01,-2.154921e+02,3.364258e-01,-2.076553e+02,3.364258e-01,-1.728645e+02,3.364258e-01,-1.997849e+02,3.364258e-01,-2.223350e+02
3.369141e-01,-2.145479e+02,3.369141e-01,-2.101562e+02,3.369141e-01,-1.728435e+02,3.369141e-01,-1.988512e+02,3.369141e-01,-2.236720e+02
3.374023e-01,-2.153667e+02,3.374023e-01,-2.085321e+02,3.374023e-01,-1.753772e+02,3.374023e-01,-2.003350e+02,3.374023e-01,-2.233087e+02
3.378906e-01,-2.161240e+02,3.378906e-01,-2.075203e+02,3.378906e-01,-1.759041e+02,3.378906e-01,-2.007572e+02,3.378906e-01,-2.233200e+02
3.383789e-01,-2.194030e+02,3.383789e-01,-2.070022e+02,3.383789e-01,-1.756103e+02,3.383789e-01,-1.997423e+02,3.383789e-01,-2.229952e+02
3.388672e-01,-2.189725e+02,3.388672e-01,-2.080956e+02,3.388672e-01,-1.770183e+02,3.388672e-01,-1.992965e+02,3.388672e-01,-2.234490e+02
3.393555e-01,-2.158340e+02,3.393555e-01,-2.104999e+02,3.393555e-01,-1.806840e+02,3.393555e-01,-2.007534e+02,3.393555e-01,-2.234248e+02
3.398438e-01,-2.158598e+02,3.398438e-01,-2.100346e+02,3.398438e-01,-1.798445e+02,3.398438e-01,-2.008534e+02,3.398438e-01,-2.237744e+02
3.403320e-01,-2.169217e+02,3.403320e-01,-2.103692e+02,3.403320e-01,-1.785067e+02,3.403320e-01,-2.007166e+02,3.403320e-01,-2.244310e+02
3.408203e-01,-2.168396e+02,3.408203e-01,-2.119798e+02,3.408203e-01,-1.793892e+02,3.408203e-01,-1.996817e+02,3.408203e-01,-2.231422e+02
3.413086e-01,-2.166489e+02,3.413086e-01,-2.091753e+02,3.413086e-01,-1.803900e+02,3.413086e-01,-1.992076e+02,3.413086e-01,-2.238090e+02
3.417969e-01,-2.162626e+02,3.417969e-01,-2.081784e+02,3.417969e-01,-1.813124e+02,3.417969e-01,-1.992693e+02,3.417969e-01,-2.239957e+02
3.422852e-01,-2.155722e+02,3.422852e-01,-2.105175e+02,3.422852e-01,-1.835133e+02,3.422852e-01,-1.993774e+02,3.422852e-01,-2.243388e+02
3.427734e-01,-2.151477e+02,3.427734e-01,-2.081258e+02,3.427734e-01,-1.884018e+02,3.427734e-01,-1.985637e+02,3.427734e-01,-2.219782e+02
3.432617e-01,-2.170012e+02,3.432617e-01,-2.082482e+02,3.432617e-01,-1.945647e+02,3.432617e-01,-1.985281e+02,3.432617e-01,-2.168360e+02
3.437500e-01,-2.167536e+02,3.437500e-01,-2.075845e+02,3.437500e-01,-2.002087e+02,3.437500e-01,-1.999918e+02,3.437500e-01,-2.140504e+02
3.442383e-01,-2.167200e+02,3.442383e-01,-2.083959e+02,3.442383e-01,-1.952625e+02,3.442383e-01,-1.991388e+02,3.442383e-01,-2.175688e+02
3.447266e-01,-2.175584e+02,3.447266e-01,-2.075344e+02,3.447266e-01,-1.891130e+02,3.447266e-01,-1.974007e+02,3.447266e-01,-2.209723e+02
3.452148e-01,-2.195077e+02,3.452148e-01,-2.070306e+02,3.452148e-01,-1.838586e+02,3.452148e-01,-1.976788e+02,3.452148e-01,-2.218994e+02
3.457031e-01,-2.173828e+02,3.457031e-01,-2.066392e+02,3.457031e-01,-1.804440e+02,3.457031e-01,-1.981360e+02,3.457031e-01,-2.238348e+02
3.461914e-01,-2.161991e+02,3.461914e-01,-2.085849e+02,3.461914e-01,-1.797133e+02,3.461914e-01,-1.984003e+02,3.461914e-01,-2.233763e+02
3.466797e-01,-2.153988e+02,3.466797e-01,-2.127904e+02,3.466797e-01,-1.795958e+02,3.466797e-01,-1.968833e+02,3.466797e-01,-2.225011e+02
3.471680e-01,-2.154439e+02,3.471680e-01,-2.099657e+02,3.471680e-01,-1.776341e+02,3.471680e-01,-1.951363e+02,3.471680e-01,-2.211022e+02
3.476562e-01,-2.151929e+02,3.476562e-01,-2.086784e+02,3.476562e-01,-1.767247e+02,3.476562e-01,-1.958177e+02,3.476562e-01,-2.206021e+02
3.481445e-01,-2.145168e+02,3.481445e-01,-2.092229e+02,3.481445e-01,-1.755609e+02,3.481445e-01,-1.956478e+02,3.481445e-01,-2.213390e+02
3.486328e-01,-2.159466e+02,3.486328e-01,-2.092113e+02,3.486328e-01,-1.762472e+02,3.486328e-01,-1.956433e+02,3.486328e-01,-2.213785e+02
3.491211e-01,-2.180236e+02,3.491211e-01,-2.078643e+02,3.491211e-01,-1.740928e+02,3.491211e-01,-1.955512e+02,3.491211e-01,-2.233317e+02
3.496094e-01,-2.166716e+02,3.496094e-01,-2.083902e+02,3.496094e-01,-1.734210e+02,3.496094e-01,-1.938818e+02,3.496094e-01,-2.247233e+02
3.500977e-01,-2.157665e+02,3.500977e-01,-2.093228e+02,3.500977e-01,-1.746978e+02,3.500977e-01,-1.934446e+02,3.500977e-01,-2.241920e+02
3.505859e-01,-2.170961e+02,3.505859e-01,-2.082005e+02,3.505859e-01,-1.729476e+02,3.505859e-01,-1.941385e+02,3.505859e-01,-2.217752e+02
3.510742e-01,-2.171789e+02,3.510742e-01,-2.082319e+02,3.510742e-01,-1.721192e+02,3.510742e-01,-1.926554e+02,3.510742e-01,-2.217952e+02
3.515625e-01,-2.180056e+02,3.515625e-01,-2.111693e+02,3.515625e-01,-1.739291e+02,3.515625e-01,-1.926725e+02,3.515625e-01,-2.225800e+02
3.520508e-01,-2.177865e+02,3.520508e-01,-2.108746e+02,3.520508e-01,-1.747583e+02,3.520508e-01,-1.957584e+02,3.520508e-01,-2.235572e+02
3.525391e-01,-2.172146e+02,3.525391e-01,-2.092289e+02,3.525391e-01,-1.750297e+02,3.525391e-01,-1.956261e+02,3.525391e-01,-2.244248e+02
3.530273e-01,-2.192568e+02,3.530273e-01,-2.091270e+02,3.530273e-01,-1.754185e+02,3.530273e-01,-1.938266e+02,3.530273e-01,-2.253022e+02
3.535156e-01,-2.181899e+02,3.535156e-01,-2.089491e+02,3.535156e-01,-1.737932e+02,3.535156e-01,-1.919989e+02,3.535156e-01,-2.255366e+02
3.540039e-01,-2.182469e+02,3.540039e-01,-2.108652e+02,3.540039e-01,-1.721924e+02,3.540039e-01,-1.915030e+02,3.540039e-01,-2.249458e+02
3.544922e-01,-2.207419e+02,3.544922e-01,-2.099745e+02,3.544922e-01,-1.728430e+02,3.544922e-01,-1.916455e+02,3.544922e-01,-2.252876e+02
3.549805e-01,-2.190439e+02,3.549805e-01,-2.104404e+02,3.549805e-01,-1.729535e+02,3.549805e-01,-1.911572e+02,3.549805e-01,-2.260882e+02
3.554688e-01,-2.175395e+02,3.554688e-01,-2.107366e+02,3.554688e-01,-1.739499e+02,3.554688e-01,-1.891337e+02,3.554688e-01,-2.242635e+02
3.559570e-01,-2.175486e+02,3.559570e-01,-2.103590e+02,3.559570e-01,-1.745842e+02,3.559570e-01,-1.888752e+02,3.559570e-01,-2.229842e+02
3.564453e-01,-2.176779e+02,3.564453e-01,-2.097308e+02,3.564453e-01,-1.749125e+02,3.564453e-01,-1.897660e+02,3.564453e-01,-2.242405e+02
3.569336e-01,-2.190865e+02,3.569336e-01,-2.083549e+02,3.569336e-01,-1.757171e+02,3.569336e-01,-1.888656e+02,3.569336e-01,-2.237612e+02
3.574219e-01,-2.180386e+02,3.574219e-01,-2.073877e+02,3.574219e-01,-1.763905e+02,3.574219e-01,-1.861872e+02,3.574219e-01,-2.233234e+02
3.579102e-01,-2.184378e+02,3.579102e-01,-2.073237e+02,3.579102e-01,-1.781782e+02,3.579102e-01,-1.854733e+02,3.579102e-01,-2.242652e+02
3.583984e-01,-2.200690e+02,3.583984e-01,-2.091649e+02,3.583984e-01,-1.806988e+02,3.583984e-01,-1.863581e+02,3.583984e-01,-2.249450e+02
3.588867e-01,-2.185654e+02,3.588867e-01,-2.088362e+02,3.588867e-01,-1.842795e+02,3.588867e-01,-1.873162e+02,3.588867e-01,-2.258949e+02
3.593750e-01,-2.171411e+02,3.593750e-01,-2.087213e+02,3.593750e-01,-1.856042e+02,3.593750e-01,-1.868113e+02,3.593750e-01,-2.268724e+02
3.598633e-01,-2.164847e+02,3.598633e-01,-2.117138e+02,3.598633e-01,-1.878707e+02,3.598633e-01,-1.865810e+02,3.598633e-01,-2.261486e+02
3.603516e-01,-2.154697e+02,3.603516e-01,-2.123937e+02,3.603516e-01,-1.932917e+02,3.603516e-01,-1.866664e+02,3.603516e-01,-2.257091e+02
3.608398e-01,-2.157384e+02,3.608398e-01,-2.113437e+02,3.608398e-01,-1.905620e+02,3.608398e-01,-1.856836e+02,3.608398e-01,-2.242904e+02
3.613281e-01,-2.174434e+02,3.613281e-01,-2.094629e+02,3.613281e-01,-1.869463e+02,3.613281e-01,-1.857490e+02,3.613281e-01,-2.250262e+02
3.618164e-01,-2.180708e+02,3.618164e-01,-2.082737e+02,3.618164e-01,-1.827794e+02,3.618164e-01,-1.824935e+02,3.618164e-01,-2.249676e+02
3.623047e-01,-2.197421e+02,3.623047e-01,-2.088520e+02,3.623047e-01,-1.784221e+02,3.623047e-01,-1.812944e+02,3.623047e-01,-2.260269e+02
3.627930e-01,-2.180635e+02,3.627930e-01,-2.092674e+02,3.627930e-01,-1.771625e+02,3.627930e-01,-1.812901e+02,3.627930e-01,-2.241686e+02
3.632812e-01,-2.171465e+02,3.632812e-01,-2.086766e+02,3.632812e-01,-1.759074e+02,3.632812e-01,-1.812104e+02,3.632812e-01,-2.240136e+02
3.637695e-01,-2.192726e+02,3.637695e-01,-2.091137e+02,3.637695e-01,-1.735124e+02,3.637695e-01,-1.834552e+02,3.637695e-01,-2.253524e+02
3.642578e-01,-2.186739e+02,3.642578e-01,-2.100298e+02,3.642578e-01,-1.732812e+02,3.642578e-01,-1.823244e+02,3.642578e-01,-2.250985e+02
3.647461e-01,-2.180710e+02,3.647461e-01,-2.102615e+02,3.647461e-01,-1.714532e+02,3.647461e-01,-1.799383e+02,3.647461e-01,-2.249373e+02
3.652344e-01,-2.195517e+02,3.652344e-01,-2.101015e+02,3.652344e-01,-1.710491e+02,3.652344e-01,-1.786094e+02,3.652344e-01,-2.262324e+02
3.657227e-01,-2.219094e+02,3.657227e-01,-2.087131e+02,3.657227e-01,-1.714575e+02,3.657227e-01,-1.766426e+02,3.657227e-01,-2.255489e+02
3.662109e-01,-2.194681e+02,3.662109e-01,-2.081851e+02,3.662109e-01,-1.726966e+02,3.662109e-01,-1.752825e+02,3.662109e-01,-2.238862e+02
3.666992e-01,-2.189246e+02,3.666992e-01,-2.096465e+02,3.666992e-01,-1.709126e+02,3.666992e-01,-1.760777e+02,3.666992e-01,-2.233523e+02
3.671875e-01,-2.184705e+02,3.671875e-01,-2.095818e+02,3.671875e-01,-1.714062e+02,3.671875e-01,-1.764600e+02,3.671875e-01,-2.233485e+02
3.676758e-01,-2.187947e+02,3.676758e-01,-2.105278e+02,3.676758e-01,-1.711582e+02,3.676758e-01,-1.744710e+02,3.676758e-01,-2.236554e+02
3.681641e-01,-2.200953e+02,3.681641e-01,-2.113313e+02,3.681641e-01,-1.692440e+02,3.681641e-01,-1.721026e+02,3.681641e-01,-2.224118e+02
3.686523e-01,-2.173027e+02,3.686523e-01,-2.108355e+02,3.686523e-01,-1.710215e+02,3.686523e-01,-1.707633e+02,3.686523e-01,-2.220134e+02
3.691406e-01,-2.185881e+02,3.691406e-01,-2.106567e+02,3.691406e-01,-1.730042e+02,3.691406e-01,-1.704524e+02,3.691406e-01,-2.219953e+02
3.696289e-01,-2.211642e+02,3.696289e-01,-2.106203e+02,3.696289e-01,-1.742790e+02,3.696289e-01,-1.697327e+02,3.696289e-01,-2.218741e+02
3.701172e-01,-2.197565e+02,3.701172e-01,-2.115257e+02,3.701172e-01,-1.771644e+02,3.701172e-01,-1.708499e+02,3.701172e-01,-2.210538e+02
3.706055e-01,-2.201527e+02,3.706055e-01,-2.115873e+02,3.706055e-01,-1.798195e+02,3.706055e-01,-1.722404e+02,3.706055e-01,-2.198486e+02
3.710938e-01,-2.184841e+02,3.710938e-01,-2.130917e+02,3.710938e-01,-1.859252e+02,3.710938e-01,-1.700412e+02,3.710938e-01,-2.191943e+02
3.715820e-01,-2.175009e+02,3.715820e-01,-2.118550e+02,3.715820e-01,-1.803244e+02,3.715820e-01,-1.672434e+02,3.715820e-01,-2.193593e+02
3.720703e-01,-2.179650e+02,3.720703e-01,-2.107218e+02,3.720703e-01,-1.736583e+02,3.720703e-01,-1.663495e+02,3.720703e-01,-2.182217e+02
3.725586e-01,-2.191218e+02,3.725586e-01,-2.099561e+02,3.725586e-01,-1.707467e+02,3.725586e-01,-1.651299e+02,3.725586e-01,-2.163621e+02
3.730469e-01,-2.195794e+02,3.730469e-01,-2.102829e+02,3.730469e-01,-1.696582e+02,3.730469e-01,-1.648958e+02,3.730469e-01,-2.161142e+02
3.735352e-01,-2.190657e+02,3.735352e-01,-2.116182e+02,3.735352e-01,-1.665326e+02,3.735352e-01,-1.646787e+02,3.735352e-01,-2.149741e+02
3.740234e-01,-2.192553e+02,3.740234e-01,-2.118538e+02,3.740234e-01,-1.638202e+02,3.740234e-01,-1.646071e+02,3.740234e-01,-2.125702e+02
3.745117e-01,-2.188231e+02,3.745117e-01,-2.109352e+02,3.745117e-01,-1.647961e+02,3.745117e-01,-1.626873e+02,3.745117e-01,-2.091902e+02
3.750000e-01,-2.172715e+02,3.750000e-01,-2.096320e+02,3.750000e-01,-1.668418e+02,3.750000e-01,-1.629882e+02,3.750000e-01,-2.073126e+02
3.754883e-01,-2.174780e+02,3.754883e-01,-2.108878e+02,3.754883e-01,-1.663578e+02,3.754883e-01,-1.649534e+02,3.754883e-01,-2.090462e+02
3.759766e-01,-2.177100e+02,3.759766e-01,-2.107839e+02,3.759766e-01,-1.670049e+02,3.759766e-01,-1.653769e+02,3.759766e-01,-2.120097e+02
3.764648e-01,-2.183030e+02,3.764648e-01,-2.105509e+02,3.764648e-01,-1.683277e+02,3.764648e-01,-1.671317e+02,3.764648e-01,-2.144850e+02
3.769531e-01,-2.208107e+02,3.769531e-01,-2.108448e+02,3.769531e-01,-1.668457e+02,3.769531e-01,-1.680531e+02,3.769531e-01,-2.152593e+02
3.774414e-01,-2.216602e+02,3.774414e-01,-2.089295e+02,3.774414e-01,-1.670612e+02,3.774414e-01,-1.686167e+02,3.774414e-01,-2.161956e+02
3.779297e-01,-2.201180e+02,3.779297e-01,-2.090072e+02,3.779297e-01,-1.676865e+02,3.779297e-01,-1.736811e+02,3.779297e-01,-2.185003e+02
3.784180e-01,-2.198772e+02,3.784180e-01,-2.107631e+02,3.784180e-01,-1.693285e+02,3.784180e-01,-1.821275e+02,3.784180e-01,-2.213614e+02
3.789062e-01,-2.189865e+02,3.789062e-01,-2.109315e+02,3.789062e-01,-1.703627e+02,3.789062e-01,-1.835912e+02,3.789062e-01,-2.198208e+02
3.793945e-01,-2.200639e+02,3.793945e-01,-2.109415e+02,3.793945e-01,-1.711318e+02,3.793945e-01,-1.776169e+02,3.793945e-01,-2.193079e+02
3.798828e-01,-2.205188e+02,3.798828e-01,-2.120781e+02,3.798828e-01,-1.723502e+02,3.798828e-01,-1.735640e+02,3.798828e-01,-2.214676e+02
3.803711e-01,-2.188367e+02,3.803711e-01,-2.119626e+02,3.803711e-01,-1.725410e+02,3.803711e-01,-1.720881e+02,3.803711e-01,-2.233169e+02
3.808594e-01,-2.170827e+02,3.808594e-01,-2.115227e+02,3.808594e-01,-1.730312e+02,3.808594e-01,-1.725662e+02,3.808594e-01,-2.253991e+02
3.813477e-01,-2.173964e+02,3.813477e-01,-2.122082e+02,3.813477e-01,-1.736191e+02,3.813477e-01,-1.743929e+02,3.813477e-01,-2.250971e+02
3.818359e-01,-2.197537e+02,3.818359e-01,-2.141042e+02,3.818359e-01,-1.755161e+02,3.818359e-01,-1.747062e+02,3.818359e-01,-2.248220e+02
3.823242e-01,-2.211791e+02,3.823242e-01,-2.141112e+02,3.823242e-01,-1.783632e+02,3.823242e-01,-1.740908e+02,3.823242e-01,-2.238444e+02
3.828125e-01,-2.207177e+02,3.828125e-01,-2.126051e+02,3.828125e-01,-1.763415e+02,3.828125e-01,-1.748807e+02,3.828125e-01,-2.222388e+02
3.833008e-01,-2.187098e+02,3.833008e-01,-2.118636e+02,3.833008e-01,-1.762075e+02,3.833008e-01,-1.729450e+02,3.833008e-01,-2.234583e+02
3.837891e-01,-2.218216e+02,3.837891e-01,-2.131546e+02,3.837891e-01,-1.783089e+02,3.837891e-01,-1.712228e+02,3.837891e-01,-2.245855e+02
3.842773e-01,-2.212822e+02,3.842773e-01,-2.159830e+02,3.842773e-01,-1.792271e+02,3.842773e-01,-1.716276e+02,3.842773e-01,-2.245915e+02
3.847656e-01,-2.186722e+02,3.847656e-01,-2.130224e+02,3.847656e-01,-1.783925e+02,3.847656e-01,-1.745865e+02,3.847656e-01,-2.248609e+02
3.852539e-01,-2.189361e+02,3.852539e-01,-2.108983e+02,3.852539e-01,-1.807115e+02,3.852539e-01,-1.716057e+02,3.852539e-01,-2.243559e+02
3.857422e-01,-2.196223e+02,3.857422e-01,-2.111590e+02,3.857422e-01,-1.828020e+02,3.857422e-01,-1.714959e+02,3.857422e-01,-2.254816e+02
3.862305e-01,-2.182481e+02,3.862305e-01,-2.129213e+02,3.862305e-01,-1.825789e+02,3.862305e-01,-1.738212e+02,3.862305e-01,-2.258151e+02
3.867188e-01,-2.169754e+02,3.867188e-01,-2.102328e+02,3.867188e-01,-1.847238e+02,3.867188e-01,-1.759517e+02,3.867188e-01,-2.248238e+02
3.872070e-01,-2.186484e+02,3.872070e-01,-2.108382e+02,3.872070e-01,-1.874259e+02,3.872070e-01,-1.772627e+02,3.872070e-01,-2.250426e+02
3.876953e-01,-2.199537e+02,3.876953e-01,-2.117106e+02,3.876953e-01,-1.858878e+02,3.876953e-01,-1.780071e+02,3.876953e-01,-2.250097e+02
3.881836e-01,-2.204824e+02,3.881836e-01,-2.119636e+02,3.881836e-01,-1.865568e+02,3.881836e-01,-1.810911e+02,3.881836e-01,-2.252775e+02
3.886719e-01,-2.206122e+02,3.886719e-01,-2.124943e+02,3.886719e-01,-1.858283e+02,3.886719e-01,-1.831447e+02,3.886719e-01,-2.255999e+02
3.891602e-01,-2.191328e+02,3.891602e-01,-2.121252e+02,3.891602e-01,-1.862516e+02,3.891602e-01,-1.876266e+02,3.891602e-01,-2.278258e+02
3.896484e-01,-2.183014e+02,3.896484e-01,-2.127149e+02,3.896484e-01,-1.865952e+02,3.896484e-01,-1.942583e+02,3.896484e-01,-2.282715e+02
3.901367e-01,-2.176713e+02,3.901367e-01,-2.127273e+02,3.901367e-01,-1.863154e+02,3.901367e-01,-1.893107e+02,3.901367e-01,-2.267734e+02
3.906250e-01,-2.188930e+02,3.906250e-01,-2.134696e+02,3.906250e-01,-1.857258e+02,3.906250e-01,-1.843055e+02,3.906250e-01,-2.256182e+02
3.911133e-01,-2.223581e+02,3.911133e-01,-2.122214e+02,3.911133e-01,-1.861839e+02,3.911133e-01,-1.824744e+02,3.911133e-01,-2.233472e+02
3.916016e-01,-2.227251e+02,3.916016e-01,-2.104755e+02,3.916016e-01,-1.876966e+02,3.916016e-01,-1.810988e+02,3.916016e-01,-2.251797e+02
3.920898e-01,-2.211275e+02,3.920898e-01,-2.099605e+02,3.920898e-01,-1.902248e+02,3.920898e-01,-1.794344e+02,3.920898e-01,-2.282836e+02
3.925781e-01,-2.196439e+02,3.925781e-01,-2.116941e+02,3.925781e-01,-1.900200e+02,3.925781e-01,-1.777341e+02,3.925781e-01,-2.271919e+02
3.930664e-01,-2.208977e+02,3.930664e-01,-2.122487e+02,3.930664e-01,-1.889861e+02,3.930664e-01,-1.779016e+02,3.930664e-01,-2.268534e+02
3.935547e-01,-2.204527e+02,3.935547e-01,-2.126975e+02,3.935547e-01,-1.896021e+02,3.935547e-01,-1.760017e+02,3.935547e-01,-2.286734e+02
3.940430e-01,-2.200308e+02,3.940430e-01,-2.141634e+02,3.940430e-01,-1.905828e+02,3.940430e-01,-1.743135e+02,3.940430e-01,-2.297147e+02
3.945312e-01,-2.181557e+02,3.945312e-01,-2.121966e+02,3.945312e-01,-1.918597e+02,3.945312e-01,-1.742142e+02,3.945312e-01,-2.289450e+02
3.950195e-01,-2.188832e+02,3.950195e-01,-2.107830e+02,3.950195e-01,-1.912015e+02,3.950195e-01,-1.727189e+02,3.950195e-01,-2.288590e+02
3.955078e-01,-2.197900e+02,3.955078e-01,-2.125318e+02,3.955078e-01,-1.909959e+02,3.955078e-01,-1.713685e+02,3.955078e-01,-2.282522e+02
3.959961e-01,-2.205596e+02,3.959961e-01,-2.139295e+02,3.959961e-01,-1.915810e+02,3.959961e-01,-1.723257e+02,3.959961e-01,-2.258157e+02
3.964844e-01,-2.210348e+02,3.964844e-01,-2.131294e+02,3.964844e-01,-1.919843e+02,3.964844e-01,-1.739782e+02,3.964844e-01,-2.252152e+02
3.969727e-01,-2.208165e+02,3.969727e-01,-2.122352e+02,3.969727e-01,-1.929875e+02,3.969727e-01,-1.725206e+02,3.969727e-01,-2.254356e+02
3.974609e-01,-2.207020e+02,3.974609e-01,-2.115805e+02,3.974609e-01,-1.945653e+02,3.974609e-01,-1.719928e+02,3.974609e-01,-2.272871e+02
3.979492e-01,-2.193839e+02,3.979492e-01,-2.117154e+02,3.979492e-01,-1.958202e+02,3.979492e-01,-1.733745e+02,3.979492e-01,-2.290656e+02
3.984375e-01,-2.188341e+02,3.984375e-01,-2.106652e+02,3.984375e-01,-1.977039e+02,3.984375e-01,-1.736413e+02,3.984375e-01,-2.287166e+02
3.989258e-01,-2.189565e+02,3.989258e-01,-2.103997e+02,3.989258e-01,-1.996212e+02,3.989258e-01,-1.727695e+02,3.989258e-01,-2.272303e+02
3.994141e-01,-2.196470e+02,3.994141e-01,-2.097252e+02,3.994141e-01,-1.965935e+02,3.994141e-01,-1.727137e+02,3.994141e-01,-2.278309e+02
3.999023e-01,-2.207855e+02,3.999023e-01,-2.098027e+02,3.999023e-01,-1.956548e+02,3.999023e-01,-1.729606e+02,3.999023e-01,-2.283025e+02
4.003906e-01,-2.219738e+02,4.003906e-01,-2.125965e+02,4.003906e-01,-1.965983e+02,4.003906e-01,-1.741507e+02,4.003906e-01,-2.288903e+02
4.008789e-01,-2.235081e+02,4.008789e-01,-2.129383e+02,4.008789e-01,-1.960504e+02,4.008789e-01,-1.757215e+02,4.008789e-01,-2.284550e+02
4.013672e-01,-2.262088e+02,4.013672e-01,-2.109415e+02,4.013672e-01,-1.955908e+02,4.013672e-01,-1.754143e+02,4.013672e-01,-2.292185e+02
4.018555e-01,-2.252058e+02,4.018555e-01,-2.125678e+02,4.018555e-01,-1.955337e+02,4.018555e-01,-1.756597e+02,4.018555e-01,-2.303647e+02
4.023438e-01,-2.209945e+02,4.023438e-01,-2.136514e+02,4.023438e-01,-1.966136e+02,4.023438e-01,-1.765833e+02,4.023438e-01,-2.301339e+02
4.028320e-01,-2.184660e+02,4.028320e-01,-2.134903e+02,4.028320e-01,-1.978743e+02,4.028320e-01,-1.773907e+02,4.028320e-01,-2.296124e+02
4.033203e-01,-2.183253e+02,4.033203e-01,-2.126068e+02,4.033203e-01,-2.005805e+02,4.033203e-01,-1.791647e+02,4.033203e-01,-2.274849e+02
4.038086e-01,-2.208688e+02,4.038086e-01,-2.126527e+02,4.038086e-01,-1.989331e+02,4.038086e-01,-1.815146e+02,4.038086e-01,-2.278198e+02
4.042969e-01,-2.226507e+02,4.042969e-01,-2.129343e+02,4.042969e-01,-1.972774e+02,4.042969e-01,-1.828989e+02,4.042969e-01,-2.264322e+02
4.047852e-01,-2.216530e+02,4.047852e-01,-2.143984e+02,4.047852e-01,-1.968077e+02,4.047852e-01,-1.878626e+02,4.047852e-01,-2.252520e+02
4.052734e-01,-2.199405e+02,4.052734e-01,-2.169502e+02,4.052734e-01,-1.984260e+02,4.052734e-01,-8.932068e+01,4.052734e-01,-2.233348e+02
4.057617e-01,-2.166949e+02,4.057617e-01,-2.128815e+02,4.057617e-01,-1.979120e+02,4.057617e-01,-7.340308e+01,4.057617e-01,-2.148115e+02
4.062500e-01,-2.136781e+02,4.062500e-01,-2.092189e+02,4.062500e-01,-1.944086e+02,4.062500e-01,-6.889689e+01,4.062500e-01,-2.108518e+02
4.067383e-01,-2.163121e+02,4.067383e-01,-2.110729e+02,4.067383e-01,-1.964948e+02,4.067383e-01,-7.340308e+01,4.067383e-01,-2.151955e+02
4.072266e-01,-2.231081e+02,4.072266e-01,-2.137638e+02,4.072266e-01,-2.002858e+02,4.072266e-01,-8.932067e+01,4.072266e-01,-2.266833e+02
4.077148e-01,-2.238104e+02,4.077148e-01,-2.131629e+02,4.077148e-01,-1.998154e+02,4.077148e-01,-1.836792e+02,4.077148e-01,-2.272909e+02
4.082031e-01,-2.228237e+02,4.082031e-01,-2.136042e+02,4.082031e-01,-1.991827e+02,4.082031e-01,-1.805780e+02,4.082031e-01,-2.260412e+02
4.086914e-01,-2.234867e+02,4.086914e-01,-2.166701e+02,4.086914e-01,-1.992479e+02,4.086914e-01,-1.788728e+02,4.086914e-01,-2.280468e+02
4.091797e-01,-2.220692e+02,4.091797e-01,-2.142566e+02,4.091797e-01,-1.983751e+02,4.091797e-01,-1.787051e+02,4.091797e-01,-2.297794e+02
4.096680e-01,-2.205517e+02,4.096680e-01,-2.121926e+02,4.096680e-01,-1.991640e+02,4.096680e-01,-1.775921e+02,4.096680e-01,-2.280935e+02
4.101562e-01,-2.204525e+02,4.101562e-01,-2.129713e+02,4.101562e-01,-1.991782e+02,4.101562e-01,-1.765786e+02,4.101562e-01,-2.279719e+02
4.106445e-01,-2.203769e+02,4.106445e-01,-2.153704e+02,4.106445e-01,-2.000812e+02,4.106445e-01,-1.768070e+02,4.106445e-01,-2.289374e+02
4.111328e-01,-2.219983e+02,4.111328e-01,-2.164076e+02,4.111328e-01,-2.001445e+02,4.111328e-01,-1.763155e+02,4.111328e-01,-2.276303e+02
4.116211e-01,-2.232415e+02,4.116211e-01,-2.162160e+02,4.116211e-01,-2.014704e+02,4.116211e-01,-1.769232e+02,4.116211e-01,-2.289025e+02
4.121094e-01,-2.235489e+02,4.121094e-01,-2.146739e+02,4.121094e-01,-2.014942e+02,4.121094e-01,-1.752430e+02,4.121094e-01,-2.292721e+02
4.125977e-01,-2.216008e+02,4.125977e-01,-2.126202e+02,4.125977e-01,-2.011745e+02,4.125977e-01,-1.740525e+02,4.125977e-01,-2.264657e+02
4.130859e-01,-2.223848e+02,4.130859e-01,-2.120296e+02,4.130859e-01,-2.016569e+02,4.130859e-01,-1.745386e+02,4.130859e-01,-2.263655e+02
4.135742e-01,-2.234192e+02,4.135742e-01,-2.115280e+02,4.135742e-01,-2.029287e+02,4.135742e-01,-1.737855e+02,4.135742e-01,-2.292480e+02
4.140625e-01,-2.211843e+02,4.140625e-01,-2.117559e+02,4.140625e-01,-2.017074e+02,4.140625e-01,-1.730913e+02,4.140625e-01,-2.299215e+02
4.145508e-01,-2.213518e+02,4.145508e-01,-2.137774e+02,4.145508e-01,-2.013904e+02,4.145508e-01,-1.744006e+02,4.145508e-01,-2.307179e+02
4.150391e-01,-2.241010e+02,4.150391e-01,-2.147486e+02,4.150391e-01,-2.023153e+02,4.150391e-01,-1.747025e+02,4.150391e-01,-2.285511e+02
4.155273e-01,-2.228018e+02,4.155273e-01,-2.163192e+02,4.155273e-01,-2.026734e+02,4.155273e-01,-1.734847e+02,4.155273e-01,-2.272064e+02
4.160156e-01,-2.206243e+02,4.160156e-01,-2.152303e+02,4.160156e-01,-2.029433e+02,4.160156e-01,-1.725878e+02,4.160156e-01,-2.275873e+02
4.165039e-01,-2.223557e+02,4.165039e-01,-2.145027e+02,4.165039e-01,-2.025179e+02,4.165039e-01,-1.719415e+02,4.165039e-01,-2.268835e+02
4.169922e-01,-2.261718e+02,4.169922e-01,-2.145990e+02,4.169922e-01,-2.025334e+02,4.169922e-01,-1.728812e+02,4.169922e-01,-2.270654e+02
4.174805e-01,-2.231093e+02,4.174805e-01,-2.157592e+02,4.174805e-01,-2.039000e+02,4.174805e-01,-1.744750e+02,4.174805e-01,-2.286733e+02
4.179688e-01,-2.219069e+02,4.179688e-01,-2.176444e+02,4.179688e-01,-2.026563e+02,4.179688e-01,-1.746988e+02,4.179688e-01,-2.302516e+02
4.184570e-01,-2.226670e+02,4.184570e-01,-2.171333e+02,4.184570e-01,-2.020531e+02,4.184570e-01,-1.754170e+02,4.184570e-01,-2.297709e+02
4.189453e-01,-2.202085e+02,4.189453e-01,-2.163573e+02,4.189453e-01,-2.031534e+02,4.189453e-01,-1.753708e+02,4.189453e-01,-2.274527e+02
4.194336e-01,-2.209862e+02,4.194336e-01,-2.155745e+02,4.194336e-01,-2.038940e+02,4.194336e-01,-1.729340e+02,4.194336e-01,-2.279441e+02
4.199219e-01,-2.207685e+02,4.199219e-01,-2.156673e+02,4.199219e-01,-2.045307e+02,4.199219e-01,-1.745650e+02,4.199219e-01,-2.291422e+02
4.204102e-01,-2.224149e+02,4.204102e-01,-2.141926e+02,4.204102e-01,-2.047276e+02,4.204102e-01,-1.783792e+02,4.204102e-01,-2.295540e+02
4.208984e-01,-2.239732e+02,4.208984e-01,-2.142752e+02,4.208984e-01,-2.033456e+02,4.208984e-01,-1.783128e+02,4.208984e-01,-2.296500e+02
4.213867e-01,-2.225911e+02,4.213867e-01,-2.140290e+02,4.213867e-01,-2.040078e+02,4.213867e-01,-1.769545e+02,4.213867e-01,-2.305559e+02
4.218750e-01,-2.213708e+02,4.218750e-01,-2.146278e+02,4.218750e-01,-2.059680e+02,4.218750e-01,-1.770042e+02,4.218750e-01,-2.317132e+02
4.223633e-01,-2.196443e+02,4.223633e-01,-2.144334e+02,4.223633e-01,-2.064413e+02,4.223633e-01,-1.766516e+02,4.223633e-01,-2.312276e+02
4.228516e-01,-2.204519e+02,4.228516e-01,-2.148905e+02,4.228516e-01,-2.056572e+02,4.228516e-01,-1.772737e+02,4.228516e-01,-2.284746e+02
4.233398e-01,-2.226450e+02,4.233398e-01,-2.134329e+02,4.233398e-01,-2.046232e+02,4.233398e-01,-1.782061e+02,4.233398e-01,-2.277134e+02
4.238281e-01,-2.241129e+02,4.238281e-01,-2.138406e+02,4.238281e-01,-2.034533e+02,4.238281e-01,-1.782435e+02,4.238281e-01,-2.298429e+02
4.243164e-01,-2.242746e+02,4.243164e-01,-2.163347e+02,4.243164e-01,-2.035728e+02,4.243164e-01,-1.799213e+02,4.243164e-01,-2.297054e+02
4.248047e-01,-2.237882e+02,4.248047e-01,-2.179249e+02,4.248047e-01,-2.043105e+02,4.248047e-01,-1.831014e+02,4.248047e-01,-2.296229e+02
4.252930e-01,-2.244321e+02,4.252930e-01,-2.168144e+02,4.252930e-01,-2.057324e+02,4.252930e-01,-1.867380e+02,4.252930e-01,-2.309649e+02
4.257812e-01,-2.237002e+02,4.257812e-01,-2.158341e+02,4.257812e-01,-2.041426e+02,4.257812e-01,-1.882392e+02,4.257812e-01,-2.327644e+02
4.262695e-01,-2.229511e+02,4.262695e-01,-2.153601e+02,4.262695e-01,-2.034032e+02,4.262695e-01,-1.933542e+02,4.262695e-01,-2.338727e+02
4.267578e-01,-2.231459e+02,4.267578e-01,-2.168503e+02,4.267578e-01,-2.042879e+02,4.267578e-01,-1.963769e+02,4.267578e-01,-2.329373e+02
4.272461e-01,-2.229482e+02,4.272461e-01,-2.155685e+02,4.272461e-01,-2.058813e+02,4.272461e-01,-1.923033e+02,4.272461e-01,-2.309315e+02
4.277344e-01,-2.241355e+02,4.277344e-01,-2.161317e+02,4.277344e-01,-2.054569e+02,4.277344e-01,-1.877517e+02,4.277344e-01,-2.303572e+02
4.282227e-01,-2.240458e+02,4.282227e-01,-2.167218e+02,4.282227e-01,-2.056049e+02,4.282227e-01,-1.850844e+02,4.282227e-01,-2.294834e+02
4.287109e-01,-2.244516e+02,4.287109e-01,-2.151665e+02,4.287109e-01,-2.064749e+02,4.287109e-01,-1.844257e+02,4.287109e-01,-2.298459e+02
4.291992e-01,-2.233875e+02,4.291992e-01,-2.157263e+02,4.291992e-01,-2.067945e+02,4.291992e-01,-1.828701e+02,4.291992e-01,-2.313530e+02
4.296875e-01,-2.226899e+02,4.296875e-01,-2.174060e+02,4.296875e-01,-2.042041e+02,4.296875e-01,-1.808374e+02,4.296875e-01,-2.319784e+02
4.301758e-01,-2.237381e+02,4.301758e-01,-2.184209e+02,4.301758e-01,-2.032267e+02,4.301758e-01,-1.792454e+02,4.301758e-01,-2.302596e+02
4.306641e-01,-2.252404e+02,4.306641e-01,-2.156805e+02,4.306641e-01,-2.022958e+02,4.306641e-01,-1.782157e+02,4.306641e-01,-2.311298e+02
4.311523e-01,-2.247056e+02,4.311523e-01,-2.153560e+02,4.311523e-01,-2.026626e+02,4.311523e-01,-1.776555e+02,4.311523e-01,-2.321078e+02
4.316406e-01,-2.234472e+02,4.316406e-01,-2.174404e+02,4.316406e-01,-2.041330e+02,4.316406e-01,-1.775047e+02,4.316406e-01,-2.327537e+02
4.321289e-01,-2.231438e+02,4.321289e-01,-2.178586e+02,4.321289e-01,-2.046861e+02,4.321289e-01,-1.767945e+02,4.321289e-01,-2.322434e+02
4.326172e-01,-2.235191e+02,4.326172e-01,-2.183384e+02,4.326172e-01,-2.043889e+02,4.326172e-01,-1.777237e+02,4.326172e-01,-2.304294e+02
4.331055e-01,-2.238389e+02,4.331055e-01,-2.167924e+02,4.331055e-01,-2.039160e+02,4.331055e-01,-1.762137e+02,4.331055e-01,-2.312345e+02
4.335938e-01,-2.234707e+02,4.335938e-01,-2.155171e+02,4.335938e-01,-2.057551e+02,4.335938e-01,-1.756973e+02,4.335938e-01,-2.314995e+02
4.340820e-01,-2.246849e+02,4.340820e-01,-2.153695e+02,4.340820e-01,-2.061848e+02,4.340820e-01,-1.736651e+02,4.340820e-01,-2.312428e+02
4.345703e-01,-2.245295e+02,4.345703e-01,-2.172070e+02,4.345703e-01,-2.057196e+02,4.345703e-01,-1.740612e+02,4.345703e-01,-2.305630e+02
4.350586e-01,-2.229021e+02,4.350586e-01,-2.169083e+02,4.350586e-01,-2.043591e+02,4.350586e-01,-1.743005e+02,4.350586e-01,-2.321895e+02
4.355469e-01,-2.245690e+02,4.355469e-01,-2.155266e+02,4.355469e-01,-2.037015e+02,4.355469e-01,-1.757070e+02,4.355469e-01,-2.334121e+02
4.360352e-01,-2.247641e+02,4.360352e-01,-2.141059e+02,4.360352e-01,-2.049039e+02,4.360352e-01,-1.749766e+02,4.360352e-01,-2.333259e+02
4.365234e-01,-2.246998e+02,4.365234e-01,-2.145932e+02,4.365234e-01,-2.047744e+02,4.365234e-01,-1.749711e+02,4.365234e-01,-2.301336e+02
4.370117e-01,-2.238503e+02,4.370117e-01,-2.165036e+02,4.370117e-01,-2.049488e+02,4.370117e-01,-1.731485e+02,4.370117e-01,-2.298345e+02
4.375000e-01,-2.240273e+02,4.375000e-01,-2.184921e+02,4.375000e-01,-2.056146e+02,4.375000e-01,-1.727055e+02,4.375000e-01,-2.300664e+02
4.379883e-01,-2.234908e+02,4.379883e-01,-2.191949e+02,4.379883e-01,-2.059443e+02,4.379883e-01,-1.726851e+02,4.379883e-01,-2.290774e+02
4.384766e-01,-2.250578e+02,4.384766e-01,-2.184241e+02,4.384766e-01,-2.053413e+02,4.384766e-01,-1.723716e+02,4.384766e-01,-2.307417e+02
4.389648e-01,-2.252428e+02,4.389648e-01,-2.164823e+02,4.389648e-01,-2.062243e+02,4.389648e-01,-1.741127e+02,4.389648e-01,-2.330299e+02
4.394531e-01,-2.247651e+02,4.394531e-01,-2.160300e+02,4.394531e-01,-2.060268e+02,4.394531e-01,-1.750409e+02,4.394531e-01,-2.331225e+02
4.399414e-01,-2.257127e+02,4.399414e-01,-2.188455e+02,4.399414e-01,-2.066205e+02,4.399414e-01,-1.750209e+02,4.399414e-01,-2.341547e+02
4.404297e-01,-2.265928e+02,4.404297e-01,-2.188303e+02,4.404297e-01,-2.075780e+02,4.404297e-01,-1.735441e+02,4.404297e-01,-2.322556e+02
4.409180e-01,-2.259974e+02,4.409180e-01,-2.192672e+02,4.409180e-01,-2.060512e+02,4.409180e-01,-1.745686e+02,4.409180e-01,-2.306598e+02
4.414062e-01,-2.246951e+02,4.414062e-01,-2.199879e+02,4.414062e-01,-2.054048e+02,4.414062e-01,-1.743855e+02,4.414062e-01,-2.306063e+02
4.418945e-01,-2.259666e+02,4.418945e-01,-2.219178e+02,4.418945e-01,-2.064909e+02,4.418945e-01,-1.741398e+02,4.418945e-01,-2.327815e+02
4.423828e-01,-2.266862e+02,4.423828e-01,-2.208290e+02,4.423828e-01,-2.073765e+02,4.423828e-01,-1.767311e+02,4.423828e-01,-2.326354e+02
4.428711e-01,-2.268483e+02,4.428711e-01,-2.186965e+02,4.428711e-01,-2.102282e+02,4.428711e-01,-1.770661e+02,4.428711e-01,-2.316774e+02
4.433594e-01,-2.277582e+02,4.433594e-01,-2.176208e+02,4.433594e-01,-2.124140e+02,4.433594e-01,-1.749655e+02,4.433594e-01,-2.304837e+02
4.438477e-01,-2.263997e+02,4.438477e-01,-2.160048e+02,4.438477e-01,-2.091452e+02,4.438477e-01,-1.762271e+02,4.438477e-01,-2.296046e+02
4.443359e-01,-2.248501e+02,4.443359e-01,-2.160661e+02,4.443359e-01,-2.065240e+02,4.443359e-01,-1.773034e+02,4.443359e-01,-2.302829e+02
4.448242e-01,-2.268614e+02,4.448242e-01,-2.160699e+02,4.448242e-01,-2.075890e+02,4.448242e-01,-1.787238e+02,4.448242e-01,-2.308441e+02
4.453125e-01,-2.259002e+02,4.453125e-01,-2.174313e+02,4.453125e-01,-2.085881e+02,4.453125e-01,-1.800957e+02,4.453125e-01,-2.317690e+02
4.458008e-01,-2.253912e+02,4.458008e-01,-2.184193e+02,4.458008e-01,-2.088996e+02,4.458008e-01,-1.798646e+02,4.458008e-01,-2.330744e+02
4.462891e-01,-2.262971e+02,4.462891e-01,-2.184998e+02,4.462891e-01,-2.093470e+02,4.462891e-01,-1.821114e+02,4.462891e-01,-2.312581e+02
4.467773e-01,-2.251106e+02,4.467773e-01,-2.176809e+02,4.467773e-01,-2.072763e+02,4.467773e-01,-1.860970e+02,4.467773e-01,-2.305783e+02
4.472656e-01,-2.243213e+02,4.472656e-01,-2.152448e+02,4.472656e-01,-2.092572e+02,4.472656e-01,-1.893211e+02,4.472656e-01,-2.316928e+02
4.477539e-01,-2.248337e+02,4.477539e-01,-2.150283e+02,4.477539e-01,-2.100366e+02,4.477539e-01,-1.933462e+02,4.477539e-01,-2.307574e+02
4.482422e-01,-2.250016e+02,4.482422e-01,-2.169709e+02,4.482422e-01,-2.086803e+02,4.482422e-01,-1.996077e+02,4.482422e-01,-2.292156e+02
4.487305e-01,-2.264234e+02,4.487305e-01,-2.160296e+02,4.487305e-01,-2.097339e+02,4.487305e-01,-1.960564e+02,4.487305e-01,-2.288592e+02
4.492188e-01,-2.262262e+02,4.492188e-01,-2.182335e+02,4.492188e-01,-2.075122e+02,4.492188e-01,-1.899728e+02,4.492188e-01,-2.286264e+02
4.497070e-01,-2.243771e+02,4.497070e-01,-2.185317e+02,4.497070e-01,-2.077624e+02,4.497070e-01,-1.892372e+02,4.497070e-01,-2.295092e+02
4.501953e-01,-2.239376e+02,4.501953e-01,-2.176937e+02,4.501953e-01,-2.090707e+02,4.501953e-01,-1.881731e+02,4.501953e-01,-2.301710e+02
4.506836e-01,-2.268014e+02,4.506836e-01,-2.184893e+02,4.506836e-01,-2.088843e+02,4.506836e-01,-1.836651e+02,4.506836e-01,-2.309135e+02
4.511719e-01,-2.262514e+02,4.511719e-01,-2.195819e+02,4.511719e-01,-2.084658e+02,4.511719e-01,-1.806875e+02,4.511719e-01,-2.295135e+02
4.516602e-01,-2.244423e+02,4.516602e-01,-2.174541e+02,4.516602e-01,-2.074098e+02,4.516602e-01,-1.777642e+02,4.516602e-01,-2.289747e+02
4.521484e-01,-2.248809e+02,4.521484e-01,-2.170178e+02,4.521484e-01,-2.088066e+02,4.521484e-01,-1.772200e+02,4.521484e-01,-2.286551e+02
4.526367e-01,-2.249170e+02,4.526367e-01,-2.170436e+02,4.526367e-01,-2.084412e+02,4.526367e-01,-1.779877e+02,4.526367e-01,-2.296983e+02
4.531250e-01,-2.262665e+02,4.531250e-01,-2.172826e+02,4.531250e-01,-2.063286e+02,4.531250e-01,-1.768441e+02,4.531250e-01,-2.298453e+02
4.536133e-01,-2.258547e+02,4.536133e-01,-2.179645e+02,4.536133e-01,-2.057540e+02,4.536133e-01,-1.767092e+02,4.536133e-01,-2.288942e+02
4.541016e-01,-2.259324e+02,4.541016e-01,-2.191577e+02,4.541016e-01,-2.062051e+02,4.541016e-01,-1.764229e+02,4.541016e-01,-2.285069e+02
4.545898e-01,-2.269345e+02,4.545898e-01,-2.194221e+02,4.545898e-01,-2.069908e+02,4.545898e-01,-1.755658e+02,4.545898e-01,-2.294426e+02
4.550781e-01,-2.260493e+02,4.550781e-01,-2.182499e+02,4.550781e-01,-2.080372e+02,4.550781e-01,-1.733476e+02,4.550781e-01,-2.308794e+02
4.555664e-01,-2.258747e+02,4.555664e-01,-2.178727e+02,4.555664e-01,-2.097376e+02,4.555664e-01,-1.723924e+02,4.555664e-01,-2.303024e+02
4.560547e-01,-2.261415e+02,4.560547e-01,-2.174101e+02,4.560547e-01,-2.091960e+02,4.560547e-01,-1.730894e+02,4.560547e-01,-2.302616e+02
4.565430e-01,-2.259527e+02,4.565430e-01,-2.180732e+02,4.565430e-01,-2.101009e+02,4.565430e-01,-1.727544e+02,4.565430e-01,-2.319343e+02
4.570312e-01,-2.263856e+02,4.570312e-01,-2.182075e+02,4.570312e-01,-2.099350e+02,4.570312e-01,-1.723168e+02,4.570312e-01,-2.328225e+02
4.575195e-01,-2.272067e+02,4.575195e-01,-2.186016e+02,4.575195e-01,-2.083052e+02,4.575195e-01,-1.728147e+02,4.575195e-01,-2.310933e+02
4.580078e-01,-2.256327e+02,4.580078e-01,-2.186329e+02,4.580078e-01,-2.086010e+02,4.580078e-01,-1.723093e+02,4.580078e-01,-2.294381e+02
4.584961e-01,-2.257901e+02,4.584961e-01,-2.180404e+02,4.584961e-01,-2.086802e+02,4.584961e-01,-1.730737e+02,4.584961e-01,-2.300012e+02
4.589844e-01,-2.275494e+02,4.589844e-01,-2.179996e+02,4.589844e-01,-2.089572e+02,4.589844e-01,-1.745341e+02,4.589844e-01,-2.308406e+02
4.594727e-01,-2.267848e+02,4.594727e-01,-2.172450e+02,4.594727e-01,-2.094969e+02,4.594727e-01,-1.735602e+02,4.594727e-01,-2.304554e+02
4.599609e-01,-2.282734e+02,4.599609e-01,-2.173314e+02,4.599609e-01,-2.098004e+02,4.599609e-01,-1.724149e+02,4.599609e-01,-2.311246e+02
4.604492e-01,-2.294169e+02,4.604492e-01,-2.170924e+02,4.604492e-01,-2.082791e+02,4.604492e-01,-1.730931e+02,4.604492e-01,-2.323860e+02
4.609375e-01,-2.258421e+02,4.609375e-01,-2.159345e+02,4.609375e-01,-2.081247e+02,4.609375e-01,-1.749769e+02,4.609375e-01,-2.358985e+02
4.614258e-01,-2.259397e+02,4.614258e-01,-2.169814e+02,4.614258e-01,-2.079822e+02,4.614258e-01,-1.765793e+02,4.614258e-01,-2.319670e+02
4.619141e-01,-2.278464e+02,4.619141e-01,-2.178970e+02,4.619141e-01,-2.074349e+02,4.619141e-01,-1.758813e+02,4.619141e-01,-2.284135e+02
4.624023e-01,-2.287146e+02,4.624023e-01,-2.187588e+02,4.624023e-01,-2.079412e+02,4.624023e-01,-1.745276e+02,4.624023e-01,-2.277370e+02
4.628906e-01,-2.294398e+02,4.628906e-01,-2.182404e+02,4.628906e-01,-2.088857e+02,4.628906e-01,-1.739920e+02,4.628906e-01,-2.296937e+02
4.633789e-01,-2.287769e+02,4.633789e-01,-2.192029e+02,4.633789e-01,-2.079465e+02,4.633789e-01,-1.754787e+02,4.633789e-01,-2.304477e+02
4.638672e-01,-2.283523e+02,4.638672e-01,-2.182269e+02,4.638672e-01,-2.090530e+02,4.638672e-01,-1.746432e+02,4.638672e-01,-2.307602e+02
4.643555e-01,-2.250326e+02,4.643555e-01,-2.175000e+02,4.643555e-01,-2.080763e+02,4.643555e-01,-1.750969e+02,4.643555e-01,-2.337222e+02
4.648438e-01,-2.250830e+02,4.648438e-01,-2.187513e+02,4.648438e-01,-2.082895e+02,4.648438e-01,-1.771122e+02,4.648438e-01,-2.329672e+02
4.653320e-01,-2.255072e+02,4.653320e-01,-2.199483e+02,4.653320e-01,-2.086482e+02,4.653320e-01,-1.781311e+02,4.653320e-01,-2.310238e+02
4.658203e-01,-2.255234e+02,4.658203e-01,-2.198029e+02,4.658203e-01,-2.078243e+02,4.658203e-01,-1.790798e+02,4.658203e-01,-2.303615e+02
4.663086e-01,-2.286755e+02,4.663086e-01,-2.179654e+02,4.663086e-01,-2.085088e+02,4.663086e-01,-1.796964e+02,4.663086e-01,-2.299635e+02
4.667969e-01,-2.277258e+02,4.667969e-01,-2.191636e+02,4.667969e-01,-2.099080e+02,4.667969e-01,-1.811892e+02,4.667969e-01,-2.302584e+02
4.672852e-01,-2.277134e+02,4.672852e-01,-2.199541e+02,4.672852e-01,-2.101678e+02,4.672852e-01,-1.840948e+02,4.672852e-01,-2.291073e+02
4.677734e-01,-2.279955e+02,4.677734e-01,-2.175087e+02,4.677734e-01,-2.098263e+02,4.677734e-01,-1.880202e+02,4.677734e-01,-2.278025e+02
4.682617e-01,-2.271293e+02,4.682617e-01,-2.182737e+02,4.682617e-01,-2.078120e+02,4.682617e-01,-1.920138e+02,4.682617e-01,-2.236907e+02
4.687500e-01,-2.263758e+02,4.687500e-01,-2.206989e+02,4.687500e-01,-2.072814e+02,4.687500e-01,-1.928174e+02,4.687500e-01,-2.203965e+02
4.692383e-01,-2.272150e+02,4.692383e-01,-2.181291e+02,4.692383e-01,-2.073992e+02,4.692383e-01,-1.896877e+02,4.692383e-01,-2.241256e+02
4.697266e-01,-2.261808e+02,4.697266e-01,-2.173225e+02,4.697266e-01,-2.065963e+02,4.697266e-01,-1.853087e+02,4.697266e-01,-2.304428e+02
4.702148e-01,-2.258179e+02,4.702148e-01,-2.172243e+02,4.702148e-01,-2.065859e+02,4.702148e-01,-1.822089e+02,4.702148e-01,-2.319101e+02
4.707031e-01,-2.275895e+02,4.707031e-01,-2.173654e+02,4.707031e-01,-2.085860e+02,4.707031e-01,-1.816273e+02,4.707031e-01,-2.323211e+02
4.711914e-01,-2.298226e+02,4.711914e-01,-2.183220e+02,4.711914e-01,-2.095177e+02,4.711914e-01,-1.812359e+02,4.711914e-01,-2.309929e+02
4.716797e-01,-2.286012e+02,4.716797e-01,-2.189133e+02,4.716797e-01,-2.092815e+02,4.716797e-01,-1.784419e+02,4.716797e-01,-2.303356e+02
4.721680e-01,-2.267664e+02,4.721680e-01,-2.205491e+02,4.721680e-01,-2.099508e+02,4.721680e-01,-1.766621e+02,4.721680e-01,-2.311657e+02
4.726562e-01,-2.265349e+02,4.726562e-01,-2.185258e+02,4.726562e-01,-2.101260e+02,4.726562e-01,-1.764200e+02,4.726562e-01,-2.334712e+02
4.731445e-01,-2.263959e+02,4.731445e-01,-2.182119e+02,4.731445e-01,-2.093480e+02,4.731445e-01,-1.744438e+02,4.731445e-01,-2.343566e+02
4.736328e-01,-2.266457e+02,4.736328e-01,-2.188018e+02,4.736328e-01,-2.087726e+02,4.736328e-01,-1.722726e+02,4.736328e-01,-2.313674e+02
4.741211e-01,-2.268958e+02,4.741211e-01,-2.195441e+02,4.741211e-01,-2.106070e+02,4.741211e-01,-1.725026e+02,4.741211e-01,-2.311684e+02
4.746094e-01,-2.261818e+02,4.746094e-01,-2.182673e+02,4.746094e-01,-2.135502e+02,4.746094e-01,-1.724726e+02,4.746094e-01,-2.318110e+02
4.750977e-01,-2.270591e+02,4.750977e-01,-2.186912e+02,4.750977e-01,-2.123031e+02,4.750977e-01,-1.716401e+02,4.750977e-01,-2.317130e+02
4.755859e-01,-2.288045e+02,4.755859e-01,-2.173538e+02,4.755859e-01,-2.104287e+02,4.755859e-01,-1.704291e+02,4.755859e-01,-2.313607e+02
4.760742e-01,-2.311446e+02,4.760742e-01,-2.177616e+02,4.760742e-01,-2.093969e+02,4.760742e-01,-1.696687e+02,4.760742e-01,-2.308871e+02
4.765625e-01,-2.311145e+02,4.765625e-01,-2.189182e+02,4.765625e-01,-2.095991e+02,4.765625e-01,-1.703835e+02,4.765625e-01,-2.304096e+02
4.770508e-01,-2.300461e+02,4.770508e-01,-2.211439e+02,4.770508e-01,-2.087267e+02,4.770508e-01,-1.722173e+02,4.770508e-01,-2.322752e+02
4.775391e-01,-2.278617e+02,4.775391e-01,-2.187458e+02,4.775391e-01,-2.089142e+02,4.775391e-01,-1.713412e+02,4.775391e-01,-2.338177e+02
4.780273e-01,-2.270401e+02,4.780273e-01,-2.185351e+02,4.780273e-01,-2.115264e+02,4.780273e-01,-1.700805e+02,4.780273e-01,-2.349838e+02
4.785156e-01,-2.276430e+02,4.785156e-01,-2.203695e+02,4.785156e-01,-2.132142e+02,4.785156e-01,-1.716599e+02,4.785156e-01,-2.337971e+02
4.790039e-01,-2.269673e+02,4.790039e-01,-2.209343e+02,4.790039e-01,-2.125682e+02,4.790039e-01,-1.727004e+02,4.790039e-01,-2.334077e+02
4.794922e-01,-2.273960e+02,4.794922e-01,-2.191464e+02,4.794922e-01,-2.126089e+02,4.794922e-01,-1.728234e+02,4.794922e-01,-2.321682e+02
4.799805e-01,-2.295396e+02,4.799805e-01,-2.163004e+02,4.799805e-01,-2.100023e+02,4.799805e-01,-1.718290e+02,4.799805e-01,-2.320107e+02
4.804688e-01,-2.316670e+02,4.804688e-01,-2.165174e+02,4.804688e-01,-2.085822e+02,4.804688e-01,-1.722813e+02,4.804688e-01,-2.314575e+02
4.809570e-01,-2.299362e+02,4.809570e-01,-2.192643e+02,4.809570e-01,-2.087867e+02,4.809570e-01,-1.724084e+02,4.809570e-01,-2.309877e+02
4.814453e-01,-2.273699e+02,4.814453e-01,-2.211930e+02,4.814453e-01,-2.094744e+02,4.814453e-01,-1.722353e+02,4.814453e-01,-2.315650e+02
4.819336e-01,-2.268648e+02,4.819336e-01,-2.179140e+02,4.819336e-01,-2.112233e+02,4.819336e-01,-1.750318e+02,4.819336e-01,-2.316125e+02
4.824219e-01,-2.278289e+02,4.824219e-01,-2.168979e+02,4.824219e-01,-2.122690e+02,4.824219e-01,-1.753997e+02,4.824219e-01,-2.305738e+02
4.829102e-01,-2.277034e+02,4.829102e-01,-2.169579e+02,4.829102e-01,-2.097223e+02,4.829102e-01,-1.766633e+02,4.829102e-01,-2.304775e+02
4.833984e-01,-2.294763e+02,4.833984e-01,-2.177227e+02,4.833984e-01,-2.082318e+02,4.833984e-01,-1.774963e+02,4.833984e-01,-2.307325e+02
4.838867e-01,-2.319064e+02,4.838867e-01,-2.180489e+02,4.838867e-01,-2.084705e+02,4.838867e-01,-1.785727e+02,4.838867e-01,-2.299215e+02
4.843750e-01,-2.296084e+02,4.843750e-01,-2.191148e+02,4.843750e-01,-2.085682e+02,4.843750e-01,-1.804959e+02,4.843750e-01,-2.302336e+02
4.848633e-01,-2.275575e+02,4.848633e-01,-2.205723e+02,4.848633e-01,-2.088414e+02,4.848633e-01,-1.830860e+02,4.848633e-01,-2.300881e+02
4.853516e-01,-2.289203e+02,4.853516e-01,-2.216340e+02,4.853516e-01,-2.112693e+02,4.853516e-01,-1.831185e+02,4.853516e-01,-2.299279e+02
4.858398e-01,-2.290002e+02,4.858398e-01,-2.215105e+02,4.858398e-01,-2.108600e+02,4.858398e-01,-1.807159e+02,4.858398e-01,-2.306519e+02
4.863281e-01,-2.271796e+02,4.863281e-01,-2.215648e+02,4.863281e-01,-2.108392e+02,4.863281e-01,-1.790960e+02,4.863281e-01,-2.304595e+02
4.868164e-01,-2.267706e+02,4.868164e-01,-2.201579e+02,4.868164e-01,-2.116494e+02,4.868164e-01,-1.771449e+02,4.868164e-01,-2.310973e+02
4.873047e-01,-2.281330e+02,4.873047e-01,-2.214555e+02,4.873047e-01,-2.125594e+02,4.873047e-01,-1.765563e+02,4.873047e-01,-2.332076e+02
4.877930e-01,-2.282000e+02,4.877930e-01,-2.241309e+02,4.877930e-01,-2.120838e+02,4.877930e-01,-1.752187e+02,4.877930e-01,-2.345234e+02
4.882812e-01,-2.295578e+02,4.882812e-01,-2.212844e+02,4.882812e-01,-2.086066e+02,4.882812e-01,-1.714950e+02,4.882812e-01,-2.323270e+02
4.887695e-01,-2.296725e+02,4.887695e-01,-2.200149e+02,4.887695e-01,-2.099984e+02,4.887695e-01,-1.703945e+02,4.887695e-01,-2.313756e+02
4.892578e-01,-2.295050e+02,4.892578e-01,-2.192399e+02,4.892578e-01,-2.124685e+02,4.892578e-01,-1.696102e+02,4.892578e-01,-2.305661e+02
4.897461e-01,-2.313277e+02,4.897461e-01,-2.175095e+02,4.897461e-01,-2.101191e+02,4.897461e-01,-1.689054e+02,4.897461e-01,-2.311286e+02
4.902344e-01,-2.299628e+02,4.902344e-01,-2.176337e+02,4.902344e-01,-2.084997e+02,4.902344e-01,-1.688351e+02,4.902344e-01,-2.314853e+02
4.907227e-01,-2.282267e+02,4.907227e-01,-2.182023e+02,4.907227e-01,-2.087284e+02,4.907227e-01,-1.694153e+02,4.907227e-01,-2.310553e+02
4.912109e-01,-2.293975e+02,4.912109e-01,-2.188206e+02,4.912109e-01,-2.095238e+02,4.912109e-01,-1.687309e+02,4.912109e-01,-2.306417e+02
4.916992e-01,-2.293545e+02,4.916992e-01,-2.189685e+02,4.916992e-01,-2.100275e+02,4.916992e-01,-1.668960e+02,4.916992e-01,-2.324868e+02
4.921875e-01,-2.287215e+02,4.921875e-01,-2.190645e+02,4.921875e-01,-2.099356e+02,4.921875e-01,-1.666835e+02,4.921875e-01,-2.339518e+02
4.926758e-01,-2.286912e+02,4.926758e-01,-2.194101e+02,4.926758e-01,-2.089284e+02,4.926758e-01,-1.676440e+02,4.926758e-01,-2.333163e+02
4.931641e-01,-2.276998e+02,4.931641e-01,-2.191715e+02,4.931641e-01,-2.094133e+02,4.931641e-01,-1.677118e+02,4.931641e-01,-2.321084e+02
4.936523e-01,-2.267606e+02,4.936523e-01,-2.178328e+02,4.936523e-01,-2.099933e+02,4.936523e-01,-1.668409e+02,4.936523e-01,-2.319027e+02
4.941406e-01,-2.295850e+02,4.941406e-01,-2.184147e+02,4.941406e-01,-2.106240e+02,4.941406e-01,-1.667447e+02,4.941406e-01,-2.323800e+02
4.946289e-01,-2.317585e+02,4.946289e-01,-2.193729e+02,4.946289e-01,-2.102979e+02,4.946289e-01,-1.684928e+02,4.946289e-01,-2.345120e+02
4.951172e-01,-2.279245e+02,4.951172e-01,-2.204760e+02,4.951172e-01,-2.101733e+02,4.951172e-01,-1.685951e+02,4.951172e-01,-2.314512e+02
4.956055e-01,-2.267428e+02,4.956055e-01,-2.202205e+02,4.956055e-01,-2.105619e+02,4.956055e-01,-1.699372e+02,4.956055e-01,-2.309831e+02
4.960938e-01,-2.290688e+02,4.960938e-01,-2.200835e+02,4.960938e-01,-2.120612e+02,4.960938e-01,-1.672403e+02,4.960938e-01,-2.303526e+02
4.965820e-01,-2.293046e+02,4.965820e-01,-2.212418e+02,4.965820e-01,-2.120864e+02,4.965820e-01,-1.654531e+02,4.965820e-01,-2.314816e+02
4.970703e-01,-2.280998e+02,4.970703e-01,-2.218292e+02,4.970703e-01,-2.115767e+02,4.970703e-01,-1.666832e+02,4.970703e-01,-2.333687e+02
4.975586e-01,-2.286769e+02,4.975586e-01,-2.179555e+02,4.975586e-01,-2.117879e+02,4.975586e-01,-1.650970e+02,4.975586e-01,-2.331380e+02
4.980469e-01,-2.272244e+02,4.980469e-01,-2.184542e+02,4.980469e-01,-2.105438e+02,4.980469e-01,-1.633229e+02,4.980469e-01,-2.329909e+02
4.985352e-01,-2.270406e+02,4.985352e-01,-2.228009e+02,4.985352e-01,-2.097559e+02,4.985352e-01,-1.607300e+02,4.985352e-01,-2.316796e+02
4.990234e-01,-2.291569e+02,4.990234e-01,-2.239422e+02,4.990234e-01,-2.089571e+02,4.990234e-01,-1.591325e+02,4.990234e-01,-2.300838e+02
4.995117e-01,-2.310731e+02,4.995117e-01,-2.243230e+02,4.995117e-01,-2.097498e+02,4.995117e-01,-1.579905e+02,4.995117e-01,-2.317162e+02
5.000000e-01,-2.347800e+02,5.000000e-01,-2.269507e+02,5.000000e-01,-2.134586e+02,5.000000e-01,-1.598710e+02,5.000000e-01,-2.353543e+02


==> figures/snr_4_8.csv <==
f_I,f_Q,SNR_I,SNR_Q
3.125000e-02,3.125000e-02,6.639133e+01,6.704398e+01
7.500000e-02,7.500000e-02,6.493715e+01,6.492535e+01
1.187500e-01,1.187500e-01,6.639064e+01,6.638691e+01
1.625000e-01,1.625000e-01,6.729996e+01,6.729160e+01
2.062500e-01,2.062500e-01,6.427236e+01,6.427192e+01
2.500000e-01,2.500000e-01,6.905860e+01,6.905864e+01
2.937500e-01,2.937500e-01,6.496843e+01,6.496770e+01
3.375000e-01,3.375000e-01,6.675610e+01,6.675450e+01
3.812500e-01,3.812500e-01,6.630117e+01,6.630040e+01
4.250000e-01,4.250000e-01,6.407180e+01,6.407172e+01
4.687500e-01,4.687500e-01,6.670543e+01,6.695227e+01


==> figures/snr_6_6.csv <==
f_I,f_Q,SNR_I,SNR_Q
1.916667e+08,1.916667e+08,5.524807e+01,5.584810e+01
5.750000e+08,5.750000e+08,8.779402e+01,8.779353e+01
9.583333e+08,9.583333e+08,6.709672e+01,6.709673e+01
1.341667e+09,1.341667e+09,6.778612e+01,6.778612e+01
1.725000e+09,1.725000e+09,8.476078e+01,8.476021e+01
2.108333e+09,2.108333e+09,6.701208e+01,6.700256e+01


==> figures/snr_6_8.csv <==
f_I,f_Q,SNR_I,SNR_Q
3.125000e-02,3.125000e-02,1.028052e+02,1.039389e+02
9.375000e-02,9.375000e-02,1.059692e+02,1.059680e+02
1.562500e-01,1.562500e-01,1.049470e+02,1.049469e+02
2.187500e-01,2.187500e-01,1.047558e+02,1.047562e+02
2.812500e-01,2.812500e-01,1.066826e+02,1.066828e+02
3.437500e-01,3.437500e-01,1.050457e+02,1.050453e+02
4.062500e-01,4.062500e-01,1.056720e+02,1.056720e+02
4.687500e-01,4.687500e-01,1.031562e+02,1.031326e+02


==> figures/snr_8_4.csv <==
f_I,f_Q,SNR_I,SNR_Q
6.250000e-02,6.250000e-02,8.222845e+01,8.221171e+01
1.875000e-01,1.875000e-01,8.307193e+01,8.306943e+01
3.125000e-01,3.125000e-01,8.365438e+01,8.365579e+01
4.375000e-01,4.375000e-01,8.159318e+01,8.164682e+01

